A Block-Based Triangle Counting Algorithm on Heterogeneous Environments

Triangle counting is a fundamental building block in graph algorithms. In this paper, we propose a block-based triangle counting algorithm to reduce data movement during both sequential and parallel execution. Our block-based formulation makes the algorithm naturally suitable for heterogeneous architectures. The problem of partitioning the adjacency matrix of a graph is well-studied. Our task decomposition goes one step further: it partitions the set of triangles in the graph. By streaming these small tasks to compute resources, we can solve problems that do not fit on a device. We demonstrate the effectiveness of our approach by providing an implementation on a compute node with multiple sockets, cores and GPUs. The current state-of-the-art in triangle enumeration processes the Friendster graph in 2.1 seconds, not including data copy time between CPU and GPU. Using that metric, our approach is 20 percent faster. When copy times are included, our algorithm takes 3.2 seconds. This is 5.6 times faster than the fastest published CPU-only time.

==> plots/estimations/cpu-gpu-task-comparison/estimation-techniques.csv <==
Graph;NNZ;Density;Degree;Density and Degree
livejournal;0.046 0.142 0.286 0.586;0.01 0.01 0.1 0.27;0.006 0.007 0.093 0.166;0.004 0.014 0.066 0.151
scale21;0.777 0.929 0.975 0.989;0.36 0.36 0.36 0.8;0.404 0.684 0.684 0.783;0.304 0.398 0.398 0.635
twitter;0.799 0.799 0.95 0.95;0.1 0.16 0.58 0.58;0.025 0.025 0.063 0.132;0.003 0.007 0.022 0.041
friendster;0.041 0.041 0.127 0.692;0.004 0.05 0.05 0.16;0.001 0.009 0.009 0.065;0.001 0.003 0.006 0.071

==> plots/estimations/cpu-gpu-task-comparison/friendster-white-outputs/friendster-deg.txt <==
Task 0 : 101.594
Task 1 : 83.7762
Task 2 : 87.6717
Task 3 : 86.1786
Task 4 : 80.0739
Task 5 : 72.4364
Task 6 : 64.9898
Task 7 : 59.622
Task 8 : 55.6848
Task 9 : 52.7184
Task 10 : 50.4569
Task 11 : 48.9406
Task 12 : 41.7543
Task 13 : 41.2374
Task 14 : 41.1491
Task 15 : 40.9228
Task 16 : 40.827
Task 17 : 40.7484
Task 18 : 40.4277
Task 19 : 40.3847
Task 20 : 40.3617
Task 21 : 39.7929
Task 22 : 39.7885
Task 23 : 39.7215
Task 24 : 39.7193
Task 25 : 39.4671
Task 26 : 39.4441
Task 27 : 39.3416
Task 28 : 39.2625
Task 29 : 39.1903
Task 30 : 38.9197
Task 31 : 38.7448
Task 32 : 38.647
Task 33 : 38.5704
Task 34 : 38.5276
Task 35 : 38.5126
Task 36 : 69.1913
Task 37 : 52.6588
Task 38 : 63.6431
Task 39 : 59.6185
Task 40 : 57.6949
Task 41 : 56.6236
Task 42 : 54.4056
Task 43 : 52.6929
Task 44 : 51.562
Task 45 : 46.3119
Task 46 : 45.9007
Task 47 : 45.8362
Task 48 : 45.6587
Task 49 : 45.505
Task 50 : 45.4999
Task 51 : 45.3047
Task 52 : 45.2356
Task 53 : 45.1843
Task 54 : 61.2889
Task 55 : 44.7739
Task 56 : 44.7692
Task 57 : 44.7381
Task 58 : 44.7216
Task 59 : 44.549
Task 60 : 44.5313
Task 61 : 44.4618
Task 62 : 44.4046
Task 63 : 44.3467
Task 64 : 44.1378
Task 65 : 44.0073
Task 66 : 43.9382
Task 67 : 43.8818
Task 68 : 43.8507
Task 69 : 43.8407
Task 70 : 50.2084
Task 71 : 44.981
Task 72 : 51.6921
Task 73 : 41.1683
Task 74 : 38.291
Task 75 : 57.1738
Task 76 : 36.0796
Task 77 : 34.5397
Task 78 : 37.4808
Task 79 : 27.3168
Task 80 : 26.7581
Task 81 : 26.7305
Task 82 : 26.6855
Task 83 : 26.4924
Task 84 : 26.4086
Task 85 : 26.0684
Task 86 : 26.0777
Task 87 : 26.0046
Task 88 : 25.4882
Task 89 : 25.4812
Task 90 : 25.4309
Task 91 : 25.4145
Task 92 : 25.1119
Task 93 : 25.0837
Task 94 : 24.993
Task 95 : 24.8966
Task 96 : 24.8428
Task 97 : 24.5806
Task 98 : 24.4171
Task 99 : 24.3022
Task 100 : 24.2248
Task 101 : 24.182
Task 102 : 24.1659
Task 103 : 52.0353
Task 104 : 51.5582
Task 105 : 49.6383
Task 106 : 42.5705
Task 107 : 44.4093
Task 108 : 37.3154
Task 109 : 40.6525
Task 110 : 45.9366
Task 111 : 37.7663
Task 112 : 33.6693
Task 113 : 37.6659
Task 114 : 35.5769
Task 115 : 34.0286
Task 116 : 28.2909
Task 117 : 30.916
Task 118 : 42.7684
Task 119 : 26.6194
Task 120 : 26.1435
Task 121 : 26.0922
Task 122 : 26.0621
Task 123 : 25.8345
Task 124 : 25.7813
Task 125 : 25.4913
Task 126 : 25.3873
Task 127 : 25.3727
Task 128 : 24.8801
Task 129 : 24.8749
Task 130 : 24.8026
Task 131 : 24.7992
Task 132 : 24.4778
Task 133 : 24.4503
Task 134 : 24.3497
Task 135 : 24.2505
Task 136 : 24.2017
Task 137 : 23.9476
Task 138 : 23.7831
Task 139 : 23.6625
Task 140 : 23.5836
Task 141 : 23.5394
Task 142 : 23.5218
Task 143 : 28.7703
Task 144 : 27.2047
Task 145 : 41.9095
Task 146 : 41.3696
Task 147 : 32.8689
Task 148 : 20.0165
Task 149 : 19.4355
Task 150 : 19.4229
Task 151 : 19.4888
Task 152 : 19.1999
Task 153 : 19.1271
Task 154 : 18.8207
Task 155 : 18.83
Task 156 : 18.7572
Task 157 : 37.0742
Task 158 : 18.2761
Task 159 : 18.267
Task 160 : 18.1996
Task 161 : 18.1858
Task 162 : 17.8507
Task 163 : 17.8412
Task 164 : 17.7477
Task 165 : 17.6374
Task 166 : 17.5854
Task 167 : 17.333
Task 168 : 17.1713
Task 169 : 17.051
Task 170 : 16.9727
Task 171 : 16.9283
Task 172 : 16.9111
Task 173 : 37.5117
Task 174 : 38.9986
Task 175 : 41.9395
Task 176 : 29.4571
Task 177 : 33.9215
Task 178 : 36.767
Task 179 : 26.8475
Task 180 : 35.0874
Task 181 : 22.1199
Task 182 : 31.1592
Task 183 : 28.4026
Task 184 : 24.8149
Task 185 : 36.8232
Task 186 : 33.9439
Task 187 : 29.0355
Task 188 : 35.6881
Task 189 : 23.3168
Task 190 : 33.0161
Task 191 : 27.4616
Task 192 : 26.233
Task 193 : 33.3575
Task 194 : 28.4144
Task 195 : 28.0504
Task 196 : 27.9823
Task 197 : 27.8355
Task 198 : 27.8204
Task 199 : 27.7126
Task 200 : 27.4532
Task 201 : 27.4364
Task 202 : 27.4317
Task 203 : 27.0104
Task 204 : 27.0084
Task 205 : 26.9523
Task 206 : 26.9391
Task 207 : 26.7465
Task 208 : 26.7298
Task 209 : 26.6455
Task 210 : 26.5841
Task 211 : 26.5337
Task 212 : 26.3368
Task 213 : 26.2049
Task 214 : 26.1272
Task 215 : 26.0687
Task 216 : 26.0356
Task 217 : 26.0232
Task 218 : 20.087
Task 219 : 19.7148
Task 220 : 19.5375
Task 221 : 19.5225
Task 222 : 16.2817
Task 223 : 19.3099
Task 224 : 19.2677
Task 225 : 19.0116
Task 226 : 18.9076
Task 227 : 18.8933
Task 228 : 18.4359
Task 229 : 18.4287
Task 230 : 18.3418
Task 231 : 18.3358
Task 232 : 15.715
Task 233 : 15.7139
Task 234 : 17.9846
Task 235 : 17.9758
Task 236 : 17.8724
Task 237 : 17.7593
Task 238 : 17.7123
Task 239 : 17.4679
Task 240 : 17.3053
Task 241 : 15.7913
Task 242 : 17.1792
Task 243 : 17.0994
Task 244 : 17.0538
Task 245 : 17.035
Task 246 : 15.4902
Task 247 : 15.4135
Task 248 : 15.1154
Task 249 : 15.0854
Task 250 : 15.1376
Task 251 : 14.6272
Task 252 : 14.6077
Task 253 : 14.5261
Task 254 : 14.5161
Task 255 : 14.1675
Task 256 : 14.1408
Task 257 : 14.0685
Task 258 : 13.9419
Task 259 : 13.8905
Task 260 : 13.6433
Task 261 : 13.4778
Task 262 : 13.3575
Task 263 : 13.2779
Task 264 : 13.2311
Task 265 : 13.2126
Task 266 : 30.6843
Task 267 : 29.6603
Task 268 : 23.7828
Task 269 : 32.8416
Task 270 : 27.7509
Task 271 : 28.6108
Task 272 : 31.8716
Task 273 : 32.2877
Task 274 : 21.8729
Task 275 : 27.0131
Task 276 : 27.0417
Task 277 : 17.8842
Task 278 : 30.8184
Task 279 : 20.4336
Task 280 : 22.2291
Task 281 : 25.0311
Task 282 : 23.5247
Task 283 : 27.1767
Task 284 : 19.602
Task 285 : 19.5258
Task 286 : 21.5145
Task 287 : 29.0563
Task 288 : 19.0564
Task 289 : 19.0107
Task 290 : 18.8804
Task 291 : 18.8321
Task 292 : 18.68
Task 293 : 18.5008
Task 294 : 18.4657
Task 295 : 18.0838
Task 296 : 18.074
Task 297 : 17.9978
Task 298 : 17.9896
Task 299 : 17.5819
Task 300 : 17.5679
Task 301 : 17.4764
Task 302 : 17.3459
Task 303 : 17.3172
Task 304 : 17.0813
Task 305 : 16.93
Task 306 : 16.7869
Task 307 : 16.7063
Task 308 : 16.6607
Task 309 : 16.6407
Task 310 : 26.4346
Task 311 : 31.4944
Task 312 : 29.1474
Task 313 : 26.5269
Task 314 : 19.6884
Task 315 : 13.5516
Task 316 : 12.9873
Task 317 : 12.9989
Task 318 : 13.1259
Task 319 : 12.7782
Task 320 : 12.706
Task 321 : 12.437
Task 322 : 12.4072
Task 323 : 12.4474
Task 324 : 11.9863
Task 325 : 11.9502
Task 326 : 11.8602
Task 327 : 11.8566
Task 328 : 23.9753
Task 329 : 11.4997
Task 330 : 11.4447
Task 331 : 11.3978
Task 332 : 11.2592
Task 333 : 11.2065
Task 334 : 10.9677
Task 335 : 10.8022
Task 336 : 10.6784
Task 337 : 10.598
Task 338 : 10.5494
Task 339 : 10.5298
Task 340 : 16.3033
Task 341 : 15.9683
Task 342 : 15.7681
Task 343 : 15.7645
Task 344 : 15.5513
Task 345 : 15.5051
Task 346 : 15.2701
Task 347 : 15.1725
Task 348 : 15.1533
Task 349 : 14.7381
Task 350 : 14.7204
Task 351 : 14.6232
Task 352 : 14.6133
Task 353 : 28.4297
Task 354 : 14.2531
Task 355 : 14.2257
Task 356 : 14.1442
Task 357 : 14.0148
Task 358 : 13.9684
Task 359 : 13.7292
Task 360 : 13.5628
Task 361 : 13.4368
Task 362 : 13.3557
Task 363 : 13.3076
Task 364 : 13.2875
Task 365 : 24.5664
Task 366 : 21.7881
Task 367 : 18.2831
Task 368 : 27.0495
Task 369 : 26.9605
Task 370 : 14.8678
Task 371 : 25.971
Task 372 : 22.0875
Task 373 : 23.0363
Task 374 : 26.0242
Task 375 : 18.0773
Task 376 : 20.6398
Task 377 : 18.1605
Task 378 : 25.4451
Task 379 : 21.763
Task 380 : 24.1293
Task 381 : 23.6009
Task 382 : 24.2661
Task 383 : 21.1724
Task 384 : 16.6633
Task 385 : 25.3167
Task 386 : 15.7783
Task 387 : 22.5736
Task 388 : 15.7394
Task 389 : 15.2585
Task 390 : 15.2014
Task 391 : 15.0778
Task 392 : 15.0335
Task 393 : 24.4862
Task 394 : 14.8987
Task 395 : 14.7066
Task 396 : 14.705
Task 397 : 14.3459
Task 398 : 14.3257
Task 399 : 14.2353
Task 400 : 14.231
Task 401 : 13.8053
Task 402 : 13.7831
Task 403 : 13.7082
Task 404 : 13.5614
Task 405 : 13.5334
Task 406 : 13.3027
Task 407 : 13.1476
Task 408 : 13.0045
Task 409 : 12.9226
Task 410 : 12.8745
Task 411 : 12.8533
Task 412 : 24.2507
Task 413 : 21.7632
Task 414 : 11.5275
Task 415 : 19.959
Task 416 : 10.9537
Task 417 : 10.9686
Task 418 : 11.1073
Task 419 : 10.7543
Task 420 : 10.6745
Task 421 : 10.449
Task 422 : 10.4116
Task 423 : 10.4383
Task 424 : 10.0174
Task 425 : 9.96983
Task 426 : 9.87001
Task 427 : 9.87384
Task 428 : 9.51193
Task 429 : 9.43644
Task 430 : 9.41009
Task 431 : 9.26188
Task 432 : 9.20449
Task 433 : 8.97406
Task 434 : 8.80995
Task 435 : 8.68489
Task 436 : 8.60427
Task 437 : 8.55405
Task 438 : 8.53343
Task 439 : 12.8742
Task 440 : 17.823
Task 441 : 13.5715
Task 442 : 13.3013
Task 443 : 20.2919
Task 444 : 13.0387
Task 445 : 13.0479
Task 446 : 12.8376
Task 447 : 12.7959
Task 448 : 12.5783
Task 449 : 12.4926
Task 450 : 12.4732
Task 451 : 23.0706
Task 452 : 12.0955
Task 453 : 12.0612
Task 454 : 11.962
Task 455 : 11.9457
Task 456 : 11.5836
Task 457 : 11.528
Task 458 : 11.4719
Task 459 : 11.3304
Task 460 : 11.2828
Task 461 : 18.5452
Task 462 : 11.052
Task 463 : 10.8856
Task 464 : 10.7559
Task 465 : 10.6741
Task 466 : 10.6242
Task 467 : 10.6031
Task 468 : 22.1971
Task 469 : 21.5131
Task 470 : 15.4762
Task 471 : 15.0474
Task 472 : 24.0555
Task 473 : 22.5742
Task 474 : 15.415
Task 475 : 15.3503
Task 476 : 20.0508
Task 477 : 14.8232
Task 478 : 14.751
Task 479 : 14.6686
Task 480 : 14.6132
Task 481 : 14.5233
Task 482 : 14.3312
Task 483 : 14.3298
Task 484 : 14.0061
Task 485 : 13.9838
Task 486 : 21.2985
Task 487 : 13.8763
Task 488 : 13.8745
Task 489 : 13.4351
Task 490 : 13.3942
Task 491 : 13.3352
Task 492 : 13.1746
Task 493 : 13.1483
Task 494 : 12.9274
Task 495 : 12.7741
Task 496 : 12.6256
Task 497 : 12.5428
Task 498 : 12.4932
Task 499 : 12.4708
Task 500 : 18.4221
Task 501 : 18.6818
Task 502 : 19.7591
Task 503 : 18.5469
Task 504 : 18.278
Task 505 : 18.2551
Task 506 : 18.1265
Task 507 : 18.0985
Task 508 : 17.9508
Task 509 : 17.8164
Task 510 : 17.7899
Task 511 : 17.477
Task 512 : 17.4711
Task 513 : 17.4269
Task 514 : 17.4187
Task 515 : 17.1374
Task 516 : 17.1128
Task 517 : 17.0462
Task 518 : 16.9588
Task 519 : 16.936
Task 520 : 16.7517
Task 521 : 16.6369
Task 522 : 16.5336
Task 523 : 16.4739
Task 524 : 16.4408
Task 525 : 16.4267
Task 526 : 17.4573
Task 527 : 19.8015
Task 528 : 21.1493
Task 529 : 21.9531
Task 530 : 10.8957
Task 531 : 21.0683
Task 532 : 16.9164
Task 533 : 10.0216
Task 534 : 18.3218
Task 535 : 9.43203
Task 536 : 9.45984
Task 537 : 13.187
Task 538 : 13.2128
Task 539 : 9.61346
Task 540 : 9.24167
Task 541 : 20.0743
Task 542 : 9.16373
Task 543 : 12.6823
Task 544 : 12.6124
Task 545 : 12.5091
Task 546 : 12.4603
Task 547 : 8.98329
Task 548 : 12.3473
Task 549 : 8.92508
Task 550 : 8.93598
Task 551 : 12.1669
Task 552 : 12.1655
Task 553 : 11.8438
Task 554 : 11.8069
Task 555 : 11.7082
Task 556 : 11.7102
Task 557 : 8.55798
Task 558 : 8.49882
Task 559 : 11.2762
Task 560 : 11.2258
Task 561 : 11.1763
Task 562 : 8.3911
Task 563 : 8.4049
Task 564 : 11.0175
Task 565 : 10.9882
Task 566 : 10.7659
Task 567 : 10.6108
Task 568 : 10.4641
Task 569 : 10.3815
Task 570 : 10.3316
Task 571 : 10.3093
Task 572 : 8.03715
Task 573 : 7.94618
Task 574 : 7.93769
Task 575 : 7.78088
Task 576 : 7.71955
Task 577 : 7.49665
Task 578 : 7.3344
Task 579 : 7.20833
Task 580 : 7.12754
Task 581 : 7.07636
Task 582 : 7.05497
Task 583 : 14.9268
Task 584 : 20.2941
Task 585 : 19.461
Task 586 : 18.3114
Task 587 : 11.6034
Task 588 : 11.3386
Task 589 : 11.061
Task 590 : 11.0735
Task 591 : 10.8697
Task 592 : 10.8205
Task 593 : 10.6252
Task 594 : 10.553
Task 595 : 19.8509
Task 596 : 10.5412
Task 597 : 13.0869
Task 598 : 10.1826
Task 599 : 10.1369
Task 600 : 10.0352
Task 601 : 10.0115
Task 602 : 9.65182
Task 603 : 9.57571
Task 604 : 9.54013
Task 605 : 9.38909
Task 606 : 9.33669
Task 607 : 9.11426
Task 608 : 8.94929
Task 609 : 8.81844
Task 610 : 8.73637
Task 611 : 8.68483
Task 612 : 8.66265
Task 613 : 20.2661
Task 614 : 15.7514
Task 615 : 16.6871
Task 616 : 18.8646
Task 617 : 17.998
Task 618 : 16.7821
Task 619 : 18.378
Task 620 : 14.7469
Task 621 : 12.8608
Task 622 : 18.1372
Task 623 : 12.7313
Task 624 : 12.2193
Task 625 : 12.1344
Task 626 : 12.0723
Task 627 : 12.0124
Task 628 : 11.9442
Task 629 : 11.7639
Task 630 : 11.7628
Task 631 : 18.6909
Task 632 : 11.4763
Task 633 : 11.4374
Task 634 : 11.3261
Task 635 : 11.3215
Task 636 : 10.8784
Task 637 : 10.8092
Task 638 : 10.7757
Task 639 : 10.603
Task 640 : 10.5755
Task 641 : 10.3629
Task 642 : 10.2096
Task 643 : 10.0575
Task 644 : 9.97406
Task 645 : 9.92259
Task 646 : 9.89914
Task 647 : 8.8491
Task 648 : 19.3435
Task 649 : 8.26268
Task 650 : 8.29469
Task 651 : 17.1164
Task 652 : 8.4438
Task 653 : 8.08359
Task 654 : 7.99718
Task 655 : 7.8502
Task 656 : 7.78474
Task 657 : 7.78336
Task 658 : 13.0415
Task 659 : 11.3433
Task 660 : 11.3746
Task 661 : 7.4465
Task 662 : 7.38111
Task 663 : 7.25439
Task 664 : 7.27042
Task 665 : 6.9027
Task 666 : 6.8002
Task 667 : 6.80241
Task 668 : 6.63718
Task 669 : 6.57271
Task 670 : 10.8324
Task 671 : 10.7592
Task 672 : 11.0958
Task 673 : 6.35553
Task 674 : 6.1951
Task 675 : 6.06911
Task 676 : 5.98784
Task 677 : 5.93552
Task 678 : 5.91345
Task 679 : 10.6581
Task 680 : 10.6167
Task 681 : 10.5186
Task 682 : 10.3593
Task 683 : 10.3503
Task 684 : 15.6672
Task 685 : 16.5823
Task 686 : 15.8755
Task 687 : 17.2954
Task 688 : 10.0553
Task 689 : 10.007
Task 690 : 9.90786
Task 691 : 9.89845
Task 692 : 9.46888
Task 693 : 9.39796
Task 694 : 9.369
Task 695 : 9.20061
Task 696 : 9.16659
Task 697 : 8.95263
Task 698 : 8.79899
Task 699 : 8.65107
Task 700 : 8.56822
Task 701 : 8.51666
Task 702 : 8.49335
Task 703 : 10.0885
Task 704 : 17.0416
Task 705 : 9.83576
Task 706 : 17.5109
Task 707 : 9.53038
Task 708 : 9.55573
Task 709 : 16.9673
Task 710 : 9.34803
Task 711 : 9.30064
Task 712 : 17.891
Task 713 : 9.11384
Task 714 : 9.06648
Task 715 : 9.05747
Task 716 : 8.71415
Task 717 : 8.65682
Task 718 : 8.55723
Task 719 : 8.52361
Task 720 : 14.1924
Task 721 : 8.16802
Task 722 : 8.07643
Task 723 : 8.05871
Task 724 : 7.89907
Task 725 : 7.84274
Task 726 : 7.62783
Task 727 : 7.46471
Task 728 : 7.33287
Task 729 : 7.25062
Task 730 : 7.19811
Task 731 : 7.17517
Task 732 : 12.1142
Task 733 : 8.09234
Task 734 : 11.9476
Task 735 : 12.9601
Task 736 : 11.4613
Task 737 : 11.365
Task 738 : 11.3096
Task 739 : 11.2537
Task 740 : 11.2028
Task 741 : 15.5331
Task 742 : 11.042
Task 743 : 11.0096
Task 744 : 15.6591
Task 745 : 10.7785
Task 746 : 10.7291
Task 747 : 10.6075
Task 748 : 10.599
Task 749 : 7.4981
Task 750 : 7.53118
Task 751 : 10.1557
Task 752 : 10.0504
Task 753 : 10.0474
Task 754 : 9.8585
Task 755 : 9.83158
Task 756 : 9.62421
Task 757 : 16.5543
Task 758 : 9.46715
Task 759 : 9.31509
Task 760 : 9.23029
Task 761 : 9.17643
Task 762 : 9.1517
Task 763 : 7.32325
Task 764 : 7.61237
Task 765 : 16.0235
Task 766 : 11.1892
Task 767 : 7.22128
Task 768 : 11.0542
Task 769 : 7.09479
Task 770 : 7.04164
Task 771 : 16.8703
Task 772 : 7.02052
Task 773 : 15.9255
Task 774 : 10.5361
Task 775 : 10.4478
Task 776 : 10.3878
Task 777 : 10.3355
Task 778 : 14.3391
Task 779 : 10.2822
Task 780 : 14.3185
Task 781 : 10.123
Task 782 : 10.1142
Task 783 : 6.72906
Task 784 : 6.65065
Task 785 : 6.53138
Task 786 : 6.49993
Task 787 : 9.85443
Task 788 : 9.8041
Task 789 : 9.69038
Task 790 : 9.67835
Task 791 : 6.1623
Task 792 : 6.03634
Task 793 : 11.0149
Task 794 : 6.05713
Task 795 : 9.23768
Task 796 : 9.14803
Task 797 : 9.13498
Task 798 : 5.88546
Task 799 : 13.9039
Task 800 : 5.81734
Task 801 : 8.9527
Task 802 : 8.92045
Task 803 : 13.8583
Task 804 : 8.71625
Task 805 : 8.56442
Task 806 : 5.60343
Task 807 : 8.41109
Task 808 : 8.32735
Task 809 : 8.27426
Task 810 : 8.2498
Task 811 : 5.43837
Task 812 : 13.7914
Task 813 : 5.31878
Task 814 : 5.23683
Task 815 : 5.18292
Task 816 : 5.15991
Task 817 : 13.7469
Task 818 : 13.6665
Task 819 : 13.5321
Task 820 : 13.506
Task 821 : 13.2459
Task 822 : 13.2371
Task 823 : 13.1671
Task 824 : 13.1629
Task 825 : 12.8363
Task 826 : 12.8328
Task 827 : 12.7656
Task 828 : 12.6573
Task 829 : 12.6371
Task 830 : 12.4675
Task 831 : 12.3554
Task 832 : 12.244
Task 833 : 12.1829
Task 834 : 12.1475
Task 835 : 12.1317
Task 836 : 13.6199
Task 837 : 9.91755
Task 838 : 9.96082
Task 839 : 9.40374
Task 840 : 9.31769
Task 841 : 9.22743
Task 842 : 9.18422
Task 843 : 9.09638
Task 844 : 8.97374
Task 845 : 8.94396
Task 846 : 16.4107
Task 847 : 8.93802
Task 848 : 8.67604
Task 849 : 8.61613
Task 850 : 8.51902
Task 851 : 8.49964
Task 852 : 15.0873
Task 853 : 8.07421
Task 854 : 7.9878
Task 855 : 7.9767
Task 856 : 7.79971
Task 857 : 7.76177
Task 858 : 12.5751
Task 859 : 7.55532
Task 860 : 7.40354
Task 861 : 7.25462
Task 862 : 7.17159
Task 863 : 7.11908
Task 864 : 7.095
Task 865 : 15.4417
Task 866 : 8.68815
Task 867 : 8.38308
Task 868 : 8.41264
Task 869 : 14.5069
Task 870 : 8.212
Task 871 : 8.15614
Task 872 : 7.98327
Task 873 : 7.95544
Task 874 : 7.93917
Task 875 : 7.62472
Task 876 : 7.56117
Task 877 : 7.44481
Task 878 : 14.0107
Task 879 : 7.40894
Task 880 : 7.05562
Task 881 : 6.9525
Task 882 : 6.94548
Task 883 : 6.77742
Task 884 : 6.71794
Task 885 : 6.50877
Task 886 : 6.34747
Task 887 : 6.2157
Task 888 : 6.13297
Task 889 : 6.07934
Task 890 : 6.0557
Task 891 : 10.8951
Task 892 : 10.677
Task 893 : 13.2123
Task 894 : 10.5048
Task 895 : 10.0124
Task 896 : 9.91265
Task 897 : 9.85951
Task 898 : 9.81111
Task 899 : 9.77512
Task 900 : 9.62767
Task 901 : 9.60297
Task 902 : 9.39087
Task 903 : 15.016
Task 904 : 9.33009
Task 905 : 9.20602
Task 906 : 9.19016
Task 907 : 14.6283
Task 908 : 9.89937
Task 909 : 8.74927
Task 910 : 8.64104
Task 911 : 8.62344
Task 912 : 8.44251
Task 913 : 8.41088
Task 914 : 9.75244
Task 915 : 8.21189
Task 916 : 8.05625
Task 917 : 7.90296
Task 918 : 7.81789
Task 919 : 7.76239
Task 920 : 7.73666
Task 921 : 9.23136
Task 922 : 9.1302
Task 923 : 9.08111
Task 924 : 9.0269
Task 925 : 8.98391
Task 926 : 12.1868
Task 927 : 8.86132
Task 928 : 8.83177
Task 929 : 8.59908
Task 930 : 8.53715
Task 931 : 8.42549
Task 932 : 8.4035
Task 933 : 7.96696
Task 934 : 7.86183
Task 935 : 13.479
Task 936 : 7.86663
Task 937 : 7.67576
Task 938 : 7.63957
Task 939 : 7.4429
Task 940 : 7.29293
Task 941 : 7.1386
Task 942 : 7.05468
Task 943 : 7.00062
Task 944 : 6.9754
Task 945 : 8.17286
Task 946 : 8.8172
Task 947 : 8.86332
Task 948 : 12.9842
Task 949 : 7.6101
Task 950 : 7.84832
Task 951 : 7.64073
Task 952 : 7.44326
Task 953 : 8.31077
Task 954 : 14.2864
Task 955 : 8.2205
Task 956 : 7.37184
Task 957 : 8.13304
Task 958 : 8.09832
Task 959 : 8.01593
Task 960 : 7.21203
Task 961 : 7.18768
Task 962 : 7.19163
Task 963 : 7.91282
Task 964 : 7.87579
Task 965 : 10.6114
Task 966 : 7.63673
Task 967 : 7.5706
Task 968 : 6.89889
Task 969 : 6.82231
Task 970 : 7.45671
Task 971 : 7.4351
Task 972 : 6.69736
Task 973 : 6.64609
Task 974 : 7.01193
Task 975 : 6.914
Task 976 : 6.91359
Task 977 : 6.30683
Task 978 : 6.18024
Task 979 : 6.72818
Task 980 : 6.68709
Task 981 : 6.1918
Task 982 : 6.48637
Task 983 : 6.0173
Task 984 : 6.33642
Task 985 : 5.95417
Task 986 : 6.18757
Task 987 : 6.10406
Task 988 : 6.05042
Task 989 : 6.02565
Task 990 : 5.74826
Task 991 : 5.58233
Task 992 : 5.45697
Task 993 : 5.37356
Task 994 : 5.31833
Task 995 : 5.29376
Task 996 : 10.1537
Task 997 : 11.9049
Task 998 : 9.91678
Task 999 : 14.0961
Task 1000 : 9.43947
Task 1001 : 9.32701
Task 1002 : 9.2941
Task 1003 : 9.24119
Task 1004 : 9.22701
Task 1005 : 12.6746
Task 1006 : 9.09154
Task 1007 : 9.06658
Task 1008 : 8.89207
Task 1009 : 9.53092
Task 1010 : 8.81463
Task 1011 : 8.68857
Task 1012 : 8.66631
Task 1013 : 12.1121
Task 1014 : 9.34679
Task 1015 : 8.2235
Task 1016 : 8.11248
Task 1017 : 8.06944
Task 1018 : 7.90188
Task 1019 : 7.86899
Task 1020 : 7.67834
Task 1021 : 7.52275
Task 1022 : 7.36587
Task 1023 : 7.28009
Task 1024 : 7.22276
Task 1025 : 7.19593
Task 1026 : 8.85142
Task 1027 : 11.8312
Task 1028 : 8.73884
Task 1029 : 8.69653
Task 1030 : 8.64632
Task 1031 : 8.62057
Task 1032 : 8.48902
Task 1033 : 8.48508
Task 1034 : 8.86753
Task 1035 : 8.27928
Task 1036 : 8.71774
Task 1037 : 8.2069
Task 1038 : 8.0849
Task 1039 : 8.05907
Task 1040 : 7.62231
Task 1041 : 7.51645
Task 1042 : 12.0072
Task 1043 : 7.481
Task 1044 : 7.30933
Task 1045 : 7.27377
Task 1046 : 7.0823
Task 1047 : 6.92851
Task 1048 : 6.77423
Task 1049 : 6.68898
Task 1050 : 6.63252
Task 1051 : 6.60602
Task 1052 : 8.20404
Task 1053 : 10.3112
Task 1054 : 8.09866
Task 1055 : 8.05238
Task 1056 : 8.00665
Task 1057 : 7.96911
Task 1058 : 7.86606
Task 1059 : 7.82925
Task 1060 : 8.02839
Task 1061 : 7.62543
Task 1062 : 7.55726
Task 1063 : 7.99984
Task 1064 : 7.42884
Task 1065 : 7.40461
Task 1066 : 6.97034
Task 1067 : 6.85367
Task 1068 : 6.86918
Task 1069 : 6.66988
Task 1070 : 6.63055
Task 1071 : 6.4396
Task 1072 : 6.29145
Task 1073 : 6.1372
Task 1074 : 6.0528
Task 1075 : 5.99762
Task 1076 : 5.9717
Task 1077 : 7.5152
Task 1078 : 7.42387
Task 1079 : 7.32509
Task 1080 : 7.30592
Task 1081 : 7.22104
Task 1082 : 7.12535
Task 1083 : 7.10064
Task 1084 : 6.88724
Task 1085 : 6.80808
Task 1086 : 6.68561
Task 1087 : 6.64859
Task 1088 : 6.23948
Task 1089 : 6.11809
Task 1090 : 6.13626
Task 1091 : 5.94441
Task 1092 : 5.89967
Task 1093 : 5.70222
Task 1094 : 5.54763
Task 1095 : 9.16698
Task 1096 : 5.40519
Task 1097 : 5.321
Task 1098 : 5.26576
Task 1099 : 5.24005
Task 1100 : 8.9181
Task 1101 : 10.0803
Task 1102 : 8.43788
Task 1103 : 10.6993
Task 1104 : 8.31256
Task 1105 : 8.29048
Task 1106 : 8.23575
Task 1107 : 8.23181
Task 1108 : 8.61214
Task 1109 : 10.9971
Task 1110 : 10.6229
Task 1111 : 8.11224
Task 1112 : 8.10804
Task 1113 : 8.42515
Task 1114 : 7.93983
Task 1115 : 7.85079
Task 1116 : 7.7268
Task 1117 : 7.69458
Task 1118 : 7.2559
Task 1119 : 7.14725
Task 1120 : 7.08635
Task 1121 : 10.2468
Task 1122 : 6.92805
Task 1123 : 7.93716
Task 1124 : 6.89123
Task 1125 : 6.7081
Task 1126 : 6.55437
Task 1127 : 10.1841
Task 1128 : 6.39649
Task 1129 : 6.31054
Task 1130 : 6.25225
Task 1131 : 6.22464
Task 1132 : 7.82036
Task 1133 : 7.78086
Task 1134 : 10.1274
Task 1135 : 7.97844
Task 1136 : 7.73913
Task 1137 : 7.71883
Task 1138 : 10.0889
Task 1139 : 7.90332
Task 1140 : 10.0343
Task 1141 : 7.59956
Task 1142 : 7.60287
Task 1143 : 9.90471
Task 1144 : 7.41868
Task 1145 : 9.88063
Task 1146 : 7.34007
Task 1147 : 7.2013
Task 1148 : 7.17323
Task 1149 : 9.67908
Task 1150 : 9.65454
Task 1151 : 9.56482
Task 1152 : 9.56325
Task 1153 : 6.73874
Task 1154 : 7.38287
Task 1155 : 6.63205
Task 1156 : 6.5859
Task 1157 : 9.86864
Task 1158 : 7.27642
Task 1159 : 6.41651
Task 1160 : 6.3778
Task 1161 : 7.21882
Task 1162 : 6.19206
Task 1163 : 7.18865
Task 1164 : 6.0401
Task 1165 : 5.88589
Task 1166 : 5.80016
Task 1167 : 5.74257
Task 1168 : 5.71538
Task 1169 : 7.14862
Task 1170 : 9.23221
Task 1171 : 9.17441
Task 1172 : 9.15313
Task 1173 : 7.05298
Task 1174 : 9.02048
Task 1175 : 7.02849
Task 1176 : 9.00124
Task 1177 : 8.83945
Task 1178 : 10.6483
Task 1179 : 8.87321
Task 1180 : 8.72163
Task 1181 : 8.61028
Task 1182 : 8.5472
Task 1183 : 8.50818
Task 1184 : 8.49047
Task 1185 : 6.85033
Task 1186 : 6.76914
Task 1187 : 6.63213
Task 1188 : 6.59249
Task 1189 : 8.61881
Task 1190 : 6.17228
Task 1191 : 6.03216
Task 1192 : 6.06623
Task 1193 : 5.8605
Task 1194 : 5.81752
Task 1195 : 5.62984
Task 1196 : 5.47706
Task 1197 : 5.32921
Task 1198 : 5.24414
Task 1199 : 5.18735
Task 1200 : 5.1605
Task 1201 : 8.1324
Task 1202 : 8.00375
Task 1203 : 7.98387
Task 1204 : 7.94761
Task 1205 : 7.93664
Task 1206 : 7.84492
Task 1207 : 7.84146
Task 1208 : 9.80071
Task 1209 : 8.37097
Task 1210 : 7.69575
Task 1211 : 7.59531
Task 1212 : 7.46887
Task 1213 : 7.42927
Task 1214 : 8.11923
Task 1215 : 6.99301
Task 1216 : 6.88436
Task 1217 : 6.80294
Task 1218 : 6.65557
Task 1219 : 6.61403
Task 1220 : 6.43929
Task 1221 : 6.28697
Task 1222 : 6.12786
Task 1223 : 6.04164
Task 1224 : 5.98172
Task 1225 : 5.95311
Task 1226 : 7.64639
Task 1227 : 7.51685
Task 1228 : 7.49758
Task 1229 : 10.1929
Task 1230 : 7.45132
Task 1231 : 7.45284
Task 1232 : 7.79057
Task 1233 : 7.34555
Task 1234 : 7.3486
Task 1235 : 7.67824
Task 1236 : 7.20201
Task 1237 : 7.10674
Task 1238 : 6.96597
Task 1239 : 6.93151
Task 1240 : 6.49509
Task 1241 : 6.38562
Task 1242 : 6.31402
Task 1243 : 6.158
Task 1244 : 7.1835
Task 1245 : 6.11803
Task 1246 : 5.94063
Task 1247 : 5.78873
Task 1248 : 5.63092
Task 1249 : 5.54448
Task 1250 : 7.06564
Task 1251 : 5.48506
Task 1252 : 5.45677
Task 1253 : 7.01482
Task 1254 : 6.98864
Task 1255 : 6.96585
Task 1256 : 6.86632
Task 1257 : 6.85732
Task 1258 : 6.7111
Task 1259 : 6.61947
Task 1260 : 8.161
Task 1261 : 6.47211
Task 1262 : 6.42863
Task 1263 : 7.90373
Task 1264 : 6.0082
Task 1265 : 5.89662
Task 1266 : 5.8319
Task 1267 : 5.67464
Task 1268 : 5.63228
Task 1269 : 5.44981
Task 1270 : 5.29322
Task 1271 : 5.14542
Task 1272 : 5.059
Task 1273 : 4.99982
Task 1274 : 4.97169
Task 1275 : 7.42471
Task 1276 : 7.29184
Task 1277 : 7.27477
Task 1278 : 7.25244
Task 1279 : 7.23602
Task 1280 : 7.16928
Task 1281 : 7.15857
Task 1282 : 7.04172
Task 1283 : 6.93506
Task 1284 : 7.60816
Task 1285 : 8.09665
Task 1286 : 6.79184
Task 1287 : 6.75
Task 1288 : 7.4311
Task 1289 : 6.316
Task 1290 : 7.82741
Task 1291 : 6.20653
Task 1292 : 6.11441
Task 1293 : 5.96931
Task 1294 : 5.92464
Task 1295 : 5.75561
Task 1296 : 5.60512
Task 1297 : 5.44609
Task 1298 : 5.35938
Task 1299 : 5.29834
Task 1300 : 5.26903
Task 1301 : 6.9515
Task 1302 : 7.34547
Task 1303 : 6.8209
Task 1304 : 6.7903
Task 1305 : 6.75961
Task 1306 : 6.75863
Task 1307 : 7.19974
Task 1308 : 7.19349
Task 1309 : 7.17959
Task 1310 : 7.15292
Task 1311 : 7.1331
Task 1312 : 6.67108
Task 1313 : 7.10162
Task 1314 : 6.66182
Task 1315 : 7.01183
Task 1316 : 6.5532
Task 1317 : 6.89357
Task 1318 : 6.4449
Task 1319 : 6.75242
Task 1320 : 6.70061
Task 1321 : 6.29555
Task 1322 : 6.24568
Task 1323 : 6.27075
Task 1324 : 6.16364
Task 1325 : 5.82333
Task 1326 : 6.05367
Task 1327 : 5.70896
Task 1328 : 5.91784
Task 1329 : 5.61879
Task 1330 : 5.86922
Task 1331 : 5.70773
Task 1332 : 5.47491
Task 1333 : 5.43129
Task 1334 : 5.55909
Task 1335 : 5.39906
Task 1336 : 5.31218
Task 1337 : 5.25016
Task 1338 : 5.22009
Task 1339 : 5.25716
Task 1340 : 5.10062
Task 1341 : 4.94921
Task 1342 : 4.8621
Task 1343 : 4.80108
Task 1344 : 4.77185
Task 1345 : 7.43216
Task 1346 : 8.57953
Task 1347 : 7.24957
Task 1348 : 8.40601
Task 1349 : 6.76379
Task 1350 : 6.62986
Task 1351 : 8.90958
Task 1352 : 6.60146
Task 1353 : 6.5922
Task 1354 : 6.57827
Task 1355 : 6.51807
Task 1356 : 6.51647
Task 1357 : 8.5961
Task 1358 : 6.42687
Task 1359 : 6.30719
Task 1360 : 8.05266
Task 1361 : 6.15539
Task 1362 : 7.97082
Task 1363 : 6.09813
Task 1364 : 7.94449
Task 1365 : 7.89917
Task 1366 : 7.87736
Task 1367 : 7.27586
Task 1368 : 5.67821
Task 1369 : 5.56384
Task 1370 : 7.76569
Task 1371 : 7.74122
Task 1372 : 5.45315
Task 1373 : 5.32019
Task 1374 : 5.27186
Task 1375 : 7.08128
Task 1376 : 5.10611
Task 1377 : 4.95099
Task 1378 : 4.79836
Task 1379 : 4.71097
Task 1380 : 4.64832
Task 1381 : 4.61809
Task 1382 : 7.59607
Task 1383 : 7.54654
Task 1384 : 7.45382
Task 1385 : 7.44268
Task 1386 : 6.59259
Task 1387 : 7.10875
Task 1388 : 6.4458
Task 1389 : 7.02548
Task 1390 : 6.42823
Task 1391 : 6.42739
Task 1392 : 7.00859
Task 1393 : 6.40322
Task 1394 : 6.38832
Task 1395 : 6.36916
Task 1396 : 6.87473
Task 1397 : 6.85359
Task 1398 : 7.20269
Task 1399 : 6.30503
Task 1400 : 6.70432
Task 1401 : 6.58657
Task 1402 : 6.17374
Task 1403 : 6.46983
Task 1404 : 6.4057
Task 1405 : 6.36392
Task 1406 : 6.34455
Task 1407 : 6.02401
Task 1408 : 7.00526
Task 1409 : 5.95679
Task 1410 : 5.54099
Task 1411 : 5.429
Task 1412 : 5.30045
Task 1413 : 5.17675
Task 1414 : 5.12449
Task 1415 : 4.96626
Task 1416 : 5.96657
Task 1417 : 6.52395
Task 1418 : 4.813
Task 1419 : 4.65937
Task 1420 : 4.5718
Task 1421 : 4.50819
Task 1422 : 4.47719
Task 1423 : 8.03429
Task 1424 : 6.37294
Task 1425 : 6.37127
Task 1426 : 6.35818
Task 1427 : 6.35173
Task 1428 : 6.34164
Task 1429 : 6.32531
Task 1430 : 6.29005
Task 1431 : 6.15254
Task 1432 : 5.98604
Task 1433 : 5.91657
Task 1434 : 4.72465
Task 1435 : 5.50304
Task 1436 : 5.39022
Task 1437 : 5.25097
Task 1438 : 5.12955
Task 1439 : 5.07414
Task 1440 : 4.92164
Task 1441 : 4.7702
Task 1442 : 4.61665
Task 1443 : 4.5286
Task 1444 : 4.46386
Task 1445 : 4.43217
Task 1446 : 7.3056
Task 1447 : 4.43405
Task 1448 : 4.92337
Task 1449 : 7.12378
Task 1450 : 4.36436
Task 1451 : 4.16373
Task 1452 : 8.83026
Task 1453 : 3.8529
Task 1454 : 6.76117
Task 1455 : 6.67432
Task 1456 : 4.22036
Task 1457 : 4.69877
Task 1458 : 6.65129
Task 1459 : 6.61778
Task 1460 : 6.61723
Task 1461 : 3.94867
Task 1462 : 6.52624
Task 1463 : 6.51327
Task 1464 : 3.85617
Task 1465 : 6.39665
Task 1466 : 6.33003
Task 1467 : 6.23365
Task 1468 : 4.11497
Task 1469 : 6.21142
Task 1470 : 3.84472
Task 1471 : 5.88113
Task 1472 : 5.79786
Task 1473 : 5.75019
Task 1474 : 5.63271
Task 1475 : 5.60452
Task 1476 : 3.78294
Task 1477 : 5.46781
Task 1478 : 5.35219
Task 1479 : 5.88983
Task 1480 : 3.5651
Task 1481 : 5.2336
Task 1482 : 4.10666
Task 1483 : 3.45018
Task 1484 : 5.16907
Task 1485 : 5.12485
Task 1486 : 5.10397
Task 1487 : 6.48443
Task 1488 : 3.36864
Task 1489 : 3.34115
Task 1490 : 3.13645
Task 1491 : 3.68301
Task 1492 : 8.69447
Task 1493 : 3.56586
Task 1494 : 3.92465
Task 1495 : 3.38092
Task 1496 : 6.28465
Task 1497 : 3.05117
Task 1498 : 6.33918
Task 1499 : 2.93609
Task 1500 : 3.54027
Task 1501 : 2.96986
Task 1502 : 3.76867
Task 1503 : 2.13
Task 1504 : 5.07534
Task 1505 : 4.65036
Task 1506 : 3.48509
Task 1507 : 3.44461
Task 1508 : 1.85203
Task 1509 : 3.41146
Task 1510 : 1.76501
Task 1511 : 1.719
Task 1512 : 1.6814
Task 1513 : 1.66066
Task 1514 : 1.65397
Task 1515 : 3.40799
Task 1516 : 5.91766
Task 1517 : 12.867
Task 1518 : 4.83392
Task 1519 : 6.16172
Task 1520 : 3.20438
Task 1521 : 3.78909
Task 1522 : 5.81152
Task 1523 : 5.80473
Task 1524 : 5.78386
Task 1525 : 4.2134
Task 1526 : 5.76795
Task 1527 : 3.45933
Task 1528 : 8.62666
Task 1529 : 5.73434
Task 1530 : 4.36778
Task 1531 : 5.71618
Task 1532 : 3.28256
Task 1533 : 5.62718
Task 1534 : 4.32863
Task 1535 : 5.95764
Task 1536 : 3.62728
Task 1537 : 5.54316
Task 1538 : 5.44988
Task 1539 : 5.72773
Task 1540 : 5.4127
Task 1541 : 3.28647
Task 1542 : 3.69927
Task 1543 : 3.12026
Task 1544 : 3.57309
Task 1545 : 3.09982
Task 1546 : 3.82079
Task 1547 : 4.66299
Task 1548 : 3.02434
Task 1549 : 3.10026
Task 1550 : 4.1751
Task 1551 : 8.57274
Task 1552 : 4.1761
Task 1553 : 5.53737
Task 1554 : 5.0886
Task 1555 : 5.60172
Task 1556 : 5.00889
Task 1557 : 2.78517
Task 1558 : 2.74588
Task 1559 : 3.8614
Task 1560 : 3.77577
Task 1561 : 3.90842
Task 1562 : 4.93444
Task 1563 : 2.70689
Task 1564 : 3.14995
Task 1565 : 3.05415
Task 1566 : 2.74221
Task 1567 : 4.32834
Task 1568 : 4.83085
Task 1569 : 3.02562
Task 1570 : 4.79675
Task 1571 : 5.22917
Task 1572 : 2.78887
Task 1573 : 5.48926
Task 1574 : 5.4867
Task 1575 : 5.48668
Task 1576 : 5.46648
Task 1577 : 5.46261
Task 1578 : 4.67134
Task 1579 : 2.9122
Task 1580 : 5.43743
Task 1581 : 4.08018
Task 1582 : 4.55849
Task 1583 : 3.09495
Task 1584 : 4.43841
Task 1585 : 4.37361
Task 1586 : 4.32795
Task 1587 : 4.30591
Task 1588 : 5.39174
Task 1589 : 2.82493
Task 1590 : 10.9068
Task 1591 : 3.64625
Task 1592 : 5.62506
Task 1593 : 3.7617
Task 1594 : 2.85937
Task 1595 : 8.5022
Task 1596 : 4.73107
Task 1597 : 5.29837
Task 1598 : 2.82888
Task 1599 : 2.64284
Task 1600 : 3.80748
Task 1601 : 9.87354
Task 1602 : 4.09995
Task 1603 : 5.63005
Task 1604 : 3.77869
Task 1605 : 2.54105
Task 1606 : 5.17993
Task 1607 : 3.38615
Task 1608 : 2.51222
Task 1609 : 5.1394
Task 1610 : 2.60475
Task 1611 : 3.01739
Task 1612 : 2.97899
Task 1613 : 2.16815
Task 1614 : 4.42755
Task 1615 : 2.51999
Task 1616 : 2.17311
Task 1617 : 1.38649
Task 1618 : 1.37979
Task 1619 : 8.46084
Task 1620 : 3.01801
Task 1621 : 2.8866
Task 1622 : 3.43373
Task 1623 : 3.35401
Task 1624 : 3.19915
Task 1625 : 3.86423
Task 1626 : 2.58322
Task 1627 : 3.32085
Task 1628 : 4.2453
Task 1629 : 3.53378
Task 1630 : 5.62695
Task 1631 : 3.45856
Task 1632 : 4.3416
Task 1633 : 3.54578
Task 1634 : 4.8187
Task 1635 : 3.90879
Task 1636 : 3.09632
Task 1637 : 2.765
Task 1638 : 1.72951
Task 1639 : 4.73775
Task 1640 : 5.19795
Task 1641 : 1.40187
Task 1642 : 1.36428
Task 1643 : 1.34353
Task 1644 : 1.33684
Task 1645 : 8.42009
Task 1646 : 4.19386
Task 1647 : 3.89559
Task 1648 : 4.64725
Task 1649 : 3.7599
Task 1650 : 5.58386
Task 1651 : 2.99868
Task 1652 : 4.54708
Task 1653 : 2.89872
Task 1654 : 4.69335
Task 1655 : 3.44817
Task 1656 : 4.50826
Task 1657 : 3.33853
Task 1658 : 3.48231
Task 1659 : 2.61733
Task 1660 : 3.00941
Task 1661 : 3.48886
Task 1662 : 4.39143
Task 1663 : 5.10587
Task 1664 : 3.71943
Task 1665 : 5.65351
Task 1666 : 4.12146
Task 1667 : 4.28132
Task 1668 : 2.77931
Task 1669 : 4.16135
Task 1670 : 4.09583
Task 1671 : 4.04848
Task 1672 : 4.0254
Task 1673 : 2.88448
Task 1674 : 3.04521
Task 1675 : 3.14813
Task 1676 : 8.37398
Task 1677 : 2.91541
Task 1678 : 2.58085
Task 1679 : 4.55562
Task 1680 : 2.56299
Task 1681 : 2.59708
Task 1682 : 2.67781
Task 1683 : 2.57067
Task 1684 : 3.39677
Task 1685 : 3.23864
Task 1686 : 3.83383
Task 1687 : 3.48506
Task 1688 : 2.63191
Task 1689 : 2.81552
Task 1690 : 2.08055
Task 1691 : 2.6833
Task 1692 : 2.58416
Task 1693 : 8.36977
Task 1694 : 3.65585
Task 1695 : 3.93643
Task 1696 : 3.63908
Task 1697 : 4.20486
Task 1698 : 1.81058
Task 1699 : 1.72269
Task 1700 : 4.30691
Task 1701 : 5.50495
Task 1702 : 1.6709
Task 1703 : 1.63185
Task 1704 : 1.60979
Task 1705 : 1.60153
Task 1706 : 3.7848
Task 1707 : 5.62045
Task 1708 : 4.65087
Task 1709 : 3.97123
Task 1710 : 2.38117
Task 1711 : 3.62653
Task 1712 : 3.90158
Task 1713 : 3.83222
Task 1714 : 3.33119
Task 1715 : 2.0636
Task 1716 : 4.31476
Task 1717 : 4.03557
Task 1718 : 2.86828
Task 1719 : 2.41239
Task 1720 : 2.03706
Task 1721 : 2.51516
Task 1722 : 3.14081
Task 1723 : 4.15351
Task 1724 : 3.62237
Task 1725 : 1.22517
Task 1726 : 1.21847
Task 1727 : 2.37379
Task 1728 : 3.23261
Task 1729 : 4.17368
Task 1730 : 3.67986
Task 1731 : 4.73983
Task 1732 : 2.1254
Task 1733 : 6.14725
Task 1734 : 3.13529
Task 1735 : 3.11667
Task 1736 : 5.59767
Task 1737 : 2.32506
Task 1738 : 5.44363
Task 1739 : 3.71031
Task 1740 : 2.32575
Task 1741 : 4.12126
Task 1742 : 6.88738
Task 1743 : 4.27076
Task 1744 : 4.11123
Task 1745 : 3.11144
Task 1746 : 3.78032
Task 1747 : 3.8645
Task 1748 : 2.34049
Task 1749 : 4.60845
Task 1750 : 4.62583
Task 1751 : 4.62577
Task 1752 : 3.65361
Task 1753 : 7.17172
Task 1754 : 2.34133
Task 1755 : 3.6525
Task 1756 : 4.61674
Task 1757 : 3.01569
Task 1758 : 3.17022
Task 1759 : 4.27759
Task 1760 : 4.60621
Task 1761 : 4.60616
Task 1762 : 4.60548
Task 1763 : 3.31318
Task 1764 : 4.59896
Task 1765 : 2.60859
Task 1766 : 2.43179
Task 1767 : 3.17974
Task 1768 : 3.10287
Task 1769 : 3.67689
Task 1770 : 3.3855
Task 1771 : 2.08918
Task 1772 : 3.05704
Task 1773 : 3.30321
Task 1774 : 2.01775
Task 1775 : 3.89817
Task 1776 : 2.79774
Task 1777 : 2.76029
Task 1778 : 5.38638
Task 1779 : 3.27252
Task 1780 : 2.07618
Task 1781 : 3.79606
Task 1782 : 2.25888
Task 1783 : 4.48605
Task 1784 : 4.47691
Task 1785 : 3.06224
Task 1786 : 5.55585
Task 1787 : 3.44493
Task 1788 : 3.8926
Task 1789 : 2.75094
Task 1790 : 3.04387
Task 1791 : 3.49586
Task 1792 : 4.58949
Task 1793 : 2.69579
Task 1794 : 2.37784
Task 1795 : 2.82311
Task 1796 : 2.12279
Task 1797 : 2.76081
Task 1798 : 4.1399
Task 1799 : 2.77796
Task 1800 : 2.79973
Task 1801 : 2.54224
Task 1802 : 2.89207
Task 1803 : 3.41266
Task 1804 : 4.25716
Task 1805 : 2.74016
Task 1806 : 1.96748
Task 1807 : 3.23001
Task 1808 : 3.37884
Task 1809 : 4.35474
Task 1810 : 3.74731
Task 1811 : 4.27837
Task 1812 : 4.12287
Task 1813 : 5.33229
Task 1814 : 3.42069
Task 1815 : 1.14346
Task 1816 : 3.52536
Task 1817 : 1.12271
Task 1818 : 1.11602
Task 1819 : 1.58348
Task 1820 : 4.22797
Task 1821 : 4.5753
Task 1822 : 2.80197
Task 1823 : 1.14005
Task 1824 : 1.1193
Task 1825 : 1.11261
Task 1826 : 3.68992
Task 1827 : 3.37936
Task 1828 : 4.29109
Task 1829 : 2.68682
Task 1830 : 2.84141
Task 1831 : 2.66778
Task 1832 : 2.98383
Task 1833 : 3.23979
Task 1834 : 2.95667
Task 1835 : 3.19832
Task 1836 : 2.81552
Task 1837 : 3.04043
Task 1838 : 2.63011
Task 1839 : 2.4066
Task 1840 : 3.26344
Task 1841 : 2.90549
Task 1842 : 3.00387
Task 1843 : 5.31992
Task 1844 : 3.95669
Task 1845 : 2.73606
Task 1846 : 3.59452
Task 1847 : 4.06441
Task 1848 : 2.71148
Task 1849 : 8.83476
Task 1850 : 3.66728
Task 1851 : 3.89289
Task 1852 : 2.95065
Task 1853 : 3.85118
Task 1854 : 3.36573
Task 1855 : 1.86181
Task 1856 : 3.33769
Task 1857 : 3.0372
Task 1858 : 3.87843
Task 1859 : 2.79236
Task 1860 : 3.13238
Task 1861 : 3.29209
Task 1862 : 3.47752
Task 1863 : 2.51846
Task 1864 : 3.67473
Task 1865 : 3.73534
Task 1866 : 4.13321
Task 1867 : 4.55325
Task 1868 : 3.06943
Task 1869 : 2.50225
Task 1870 : 8.97953
Task 1871 : 4.10277
Task 1872 : 2.87681
Task 1873 : 5.43964
Task 1874 : 8.53893
Task 1875 : 3.24037
Task 1876 : 2.80594
Task 1877 : 2.88596
Task 1878 : 2.57933
Task 1879 : 4.46155
Task 1880 : 3.31075
Task 1881 : 1.93312
Task 1882 : 4.28898
Task 1883 : 2.78655
Task 1884 : 2.50337
Task 1885 : 2.15731
Task 1886 : 3.76647
Task 1887 : 1.98947
Task 1888 : 4.54899
Task 1889 : 2.15504
Task 1890 : 3.18673
Task 1891 : 2.20878
Task 1892 : 3.60758
Task 1893 : 4.18562
Task 1894 : 3.38324
Task 1895 : 1.3671
Task 1896 : 1.35884
Task 1897 : 8.78561
Task 1898 : 2.34318
Task 1899 : 3.99148
Task 1900 : 3.52099
Task 1901 : 2.5593
Task 1902 : 3.08524
Task 1903 : 3.29892
Task 1904 : 3.05605
Task 1905 : 2.62257
Task 1906 : 1.72795
Task 1907 : 3.28316
Task 1908 : 3.91522
Task 1909 : 3.663
Task 1910 : 3.17859
Task 1911 : 3.7595
Task 1912 : 3.56261
Task 1913 : 3.9032
Task 1914 : 3.40757
Task 1915 : 3.55961
Task 1916 : 1.6514
Task 1917 : 1.83582
Task 1918 : 3.51004
Task 1919 : 3.25369
Task 1920 : 2.63443
Task 1921 : 3.73832
Task 1922 : 1.58253
Task 1923 : 4.05144
Task 1924 : 2.6184
Task 1925 : 1.54271
Task 1926 : 4.16551
Task 1927 : 1.52063
Task 1928 : 1.51125
Task 1929 : 2.98133
Task 1930 : 2.89646
Task 1931 : 3.65607
Task 1932 : 6.82256
Task 1933 : 2.43114
Task 1934 : 3.15385
Task 1935 : 3.0408
Task 1936 : 2.34326
Task 1937 : 3.78484
Task 1938 : 1.71622
Task 1939 : 3.13689
Task 1940 : 2.31106
Task 1941 : 8.48064
Task 1942 : 3.45624
Task 1943 : 2.63344
Task 1944 : 1.3828
Task 1945 : 2.63389
Task 1946 : 8.39324
Task 1947 : 1.34375
Task 1948 : 1.32169
Task 1949 : 1.31343
Task 1950 : 2.36058
Task 1951 : 2.23907
Task 1952 : 3.22681
Task 1953 : 3.82263
Task 1954 : 2.61444
Task 1955 : 2.66182
Task 1956 : 4.07628
Task 1957 : 3.70287
Task 1958 : 3.93158
Task 1959 : 3.71857
Task 1960 : 2.91949
Task 1961 : 4.114
Task 1962 : 5.4144
Task 1963 : 3.65858
Task 1964 : 2.62884
Task 1965 : 2.76719
Task 1966 : 3.78276
Task 1967 : 4.25446
Task 1968 : 2.42957
Task 1969 : 3.98847
Task 1970 : 2.34549
Task 1971 : 2.28766
Task 1972 : 3.81929
Task 1973 : 8.19458
Task 1974 : 3.54666
Task 1975 : 3.18498
Task 1976 : 4.12701
Task 1977 : 4.41373
Task 1978 : 3.34883
Task 1979 : 1.58817
Task 1980 : 2.44232
Task 1981 : 3.3187
Task 1982 : 3.0453
Task 1983 : 2.66287
Task 1984 : 2.71458
Task 1985 : 3.6341
Task 1986 : 3.4296
Task 1987 : 3.43016
Task 1988 : 3.90178
Task 1989 : 2.27045
Task 1990 : 2.7052
Task 1991 : 8.07697
Task 1992 : 3.02411
Task 1993 : 8.08334
Task 1994 : 3.1364
Task 1995 : 2.76846
Task 1996 : 3.31924
Task 1997 : 3.25269
Task 1998 : 2.72842
Task 1999 : 3.20294
Task 2000 : 3.17847
Task 2001 : 3.65581
Task 2002 : 2.67335
Task 2003 : 3.36456
Task 2004 : 3.09676
Task 2005 : 3.71234
Task 2006 : 3.23098
Task 2007 : 2.15047
Task 2008 : 3.55805
Task 2009 : 3.02135
Task 2010 : 3.31353
Task 2011 : 3.3972
Task 2012 : 1.04753
Task 2013 : 2.72156
Task 2014 : 1.00994
Task 2015 : 2.93985
Task 2016 : 0.989198
Task 2017 : 0.982505
Task 2018 : 2.68065
Task 2019 : 3.60388
Task 2020 : 3.18852
Task 2021 : 2.87294
Task 2022 : 1.89845
Task 2023 : 8.31563
Task 2024 : 2.50226
Task 2025 : 3.2214
Task 2026 : 3.98898
Task 2027 : 3.53466
Task 2028 : 1.45278
Task 2029 : 3.30243
Task 2030 : 1.43071
Task 2031 : 1.42132
Task 2032 : 7.7598
Task 2033 : 3.09929
Task 2034 : 2.21108
Task 2035 : 7.83873
Task 2036 : 4.10085
Task 2037 : 2.70174
Task 2038 : 2.49183
Task 2039 : 3.77736
Task 2040 : 4.02898
Task 2041 : 3.24734
Task 2042 : 3.60665
Task 2043 : 3.48852
Task 2044 : 2.54282
Task 2045 : 2.83718
Task 2046 : 2.40207
Task 2047 : 3.6913
Task 2048 : 4.21558
Task 2049 : 3.28077
Task 2050 : 2.24435
Task 2051 : 3.5415
Task 2052 : 3.2776
Task 2053 : 7.73558
Task 2054 : 3.69617
Task 2055 : 3.72697
Task 2056 : 2.75699
Task 2057 : 7.8434
Task 2058 : 4.1042
Task 2059 : 3.85051
Task 2060 : 2.97566
Task 2061 : 3.89957
Task 2062 : 2.37922
Task 2063 : 3.19632
Task 2064 : 3.52309
Task 2065 : 3.66898
Task 2066 : 2.68325
Task 2067 : 3.15193
Task 2068 : 3.02827
Task 2069 : 3.24686
Task 2070 : 2.75668
Task 2071 : 3.10793
Task 2072 : 3.8753
Task 2073 : 3.14002
Task 2074 : 2.34349
Task 2075 : 4.04672
Task 2076 : 6.24335
Task 2077 : 3.93351
Task 2078 : 1.69082
Task 2079 : 3.35479
Task 2080 : 2.89427
Task 2081 : 3.43394
Task 2082 : 2.06078
Task 2083 : 3.03012
Task 2084 : 3.30008
Task 2085 : 1.24593
Task 2086 : 2.77114
Task 2087 : 1.22386
Task 2088 : 1.21561
Task 2089 : 1.8418
Task 2090 : 4.3631
Task 2091 : 5.12486
Task 2092 : 2.40234
Task 2093 : 3.40906
Task 2094 : 2.02846
Task 2095 : 2.83653
Task 2096 : 6.64151
Task 2097 : 6.43349
Task 2098 : 6.43349
Task 2099 : 6.43349
Task 2100 : 6.43349
Task 2101 : 6.43349
Task 2102 : 6.43349
Task 2103 : 2.99934
Task 2104 : 3.23797
Task 2105 : 3.48034
Task 2106 : 1.91165
Task 2107 : 2.15956
Task 2108 : 1.94197
Task 2109 : 2.35608
Task 2110 : 1.21379
Task 2111 : 1.20553
Task 2112 : 2.96019
Task 2113 : 2.68394
Task 2114 : 3.1811
Task 2115 : 4.11112
Task 2116 : 1.24405
Task 2117 : 0.936407
Task 2118 : 2.66532
Task 2119 : 2.45238
Task 2120 : 3.42787
Task 2121 : 3.13515
Task 2122 : 3.67229
Task 2123 : 2.00737
Task 2124 : 3.74278
Task 2125 : 2.996
Task 2126 : 3.66615
Task 2127 : 3.32309
Task 2128 : 1.69023
Task 2129 : 3.10696
Task 2130 : 3.30341
Task 2131 : 1.96079
Task 2132 : 5.50142
Task 2133 : 2.89818
Task 2134 : 2.72547
Task 2135 : 3.54574
Task 2136 : 1.51424
Task 2137 : 1.49062
Task 2138 : 3.9297
Task 2139 : 1.48008
Task 2140 : 2.75847
Task 2141 : 2.86833
Task 2142 : 3.6344
Task 2143 : 2.73573
Task 2144 : 2.68329
Task 2145 : 3.39238
Task 2146 : 4.17687
Task 2147 : 3.88038
Task 2148 : 3.97633
Task 2149 : 2.54513
Task 2150 : 3.72613
Task 2151 : 2.85902
Task 2152 : 2.85441
Task 2153 : 1.61548
Task 2154 : 3.22111
Task 2155 : 3.29359
Task 2156 : 3.55753
Task 2157 : 4.03074
Task 2158 : 2.75768
Task 2159 : 1.54121
Task 2160 : 5.18144
Task 2161 : 3.34825
Task 2162 : 2.71124
Task 2163 : 1.5005
Task 2164 : 3.20191
Task 2165 : 1.47688
Task 2166 : 1.46634
Task 2167 : 6.18979
Task 2168 : 3.66954
Task 2169 : 4.12403
Task 2170 : 2.52857
Task 2171 : 3.53996
Task 2172 : 1.91988
Task 2173 : 2.7862
Task 2174 : 2.63747
Task 2175 : 3.26405
Task 2176 : 5.6259
Task 2177 : 3.65335
Task 2178 : 2.72252
Task 2179 : 2.75819
Task 2180 : 3.28095
Task 2181 : 2.44529
Task 2182 : 3.21289
Task 2183 : 2.51388
Task 2184 : 2.08905
Task 2185 : 1.60008
Task 2186 : 2.15138
Task 2187 : 3.85706
Task 2188 : 2.54424
Task 2189 : 3.27626
Task 2190 : 3.13422
Task 2191 : 2.01945
Task 2192 : 1.43019
Task 2193 : 1.48341
Task 2194 : 3.38609
Task 2195 : 4.14349
Task 2196 : 2.47123
Task 2197 : 2.98082
Task 2198 : 0.902182
Task 2199 : 3.11444
Task 2200 : 3.34655
Task 2201 : 4.31797
Task 2202 : 3.87242
Task 2203 : 2.48881
Task 2204 : 3.64904
Task 2205 : 2.86205
Task 2206 : 3.4807
Task 2207 : 2.56418
Task 2208 : 2.68778
Task 2209 : 2.75894
Task 2210 : 2.99953
Task 2211 : 3.02067
Task 2212 : 3.12305
Task 2213 : 2.2549
Task 2214 : 3.80666
Task 2215 : 3.24941
Task 2216 : 3.65343
Task 2217 : 2.65074
Task 2218 : 3.22338
Task 2219 : 2.8521
Task 2220 : 1.9952
Task 2221 : 3.14145
Task 2222 : 2.71687
Task 2223 : 2.99744
Task 2224 : 2.34128
Task 2225 : 2.70856
Task 2226 : 3.49642
Task 2227 : 2.9392
Task 2228 : 3.45406
Task 2229 : 3.42158
Task 2230 : 5.8462
Task 2231 : 3.24751
Task 2232 : 4.15653
Task 2233 : 2.74056
Task 2234 : 2.05238
Task 2235 : 2.7815
Task 2236 : 3.39734
Task 2237 : 1.16394
Task 2238 : 1.14188
Task 2239 : 1.13362
Task 2240 : 3.62144
Task 2241 : 3.206
Task 2242 : 3.39244
Task 2243 : 3.22583
Task 2244 : 3.00026
Task 2245 : 3.8742
Task 2246 : 2.56152
Task 2247 : 2.69546
Task 2248 : 2.98015
Task 2249 : 3.14724
Task 2250 : 3.61462
Task 2251 : 5.11603
Task 2252 : 2.65194
Task 2253 : 3.49029
Task 2254 : 3.63794
Task 2255 : 2.75268
Task 2256 : 3.14211
Task 2257 : 2.86362
Task 2258 : 5.17517
Task 2259 : 2.87708
Task 2260 : 3.51336
Task 2261 : 3.80145
Task 2262 : 3.97243
Task 2263 : 3.63459
Task 2264 : 3.63438
Task 2265 : 2.90058
Task 2266 : 2.72401
Task 2267 : 4.09051
Task 2268 : 2.24558
Task 2269 : 2.89603
Task 2270 : 3.88228
Task 2271 : 4.15434
Task 2272 : 2.57911
Task 2273 : 3.67195
Task 2274 : 2.14037
Task 2275 : 3.63909
Task 2276 : 3.87691
Task 2277 : 3.43945
Task 2278 : 3.12671
Task 2279 : 2.37786
Task 2280 : 1.96739
Task 2281 : 3.3411
Task 2282 : 2.99765
Task 2283 : 3.26962
Task 2284 : 2.79966
Task 2285 : 1.51949
Task 2286 : 1.49348
Task 2287 : 1.48167
Task 2288 : 4.28294
Task 2289 : 3.00486
Task 2290 : 3.26977
Task 2291 : 3.25167
Task 2292 : 3.08955
Task 2293 : 2.5418
Task 2294 : 3.16114
Task 2295 : 1.66388
Task 2296 : 2.70587
Task 2297 : 2.70047
Task 2298 : 3.35965
Task 2299 : 2.39587
Task 2300 : 1.90992
Task 2301 : 5.48822
Task 2302 : 2.96369
Task 2303 : 3.14776
Task 2304 : 2.67983
Task 2305 : 3.23705
Task 2306 : 3.50021
Task 2307 : 2.4125
Task 2308 : 3.82539
Task 2309 : 1.31338
Task 2310 : 4.9495
Task 2311 : 1.27356
Task 2312 : 1.25148
Task 2313 : 1.24209
Task 2314 : 3.11456
Task 2315 : 2.04427
Task 2316 : 3.18138
Task 2317 : 2.37325
Task 2318 : 3.30488
Task 2319 : 3.62336
Task 2320 : 2.37967
Task 2321 : 3.84944
Task 2322 : 2.80667
Task 2323 : 2.52284
Task 2324 : 3.74446
Task 2325 : 2.7986
Task 2326 : 5.26057
Task 2327 : 2.6822
Task 2328 : 3.20961
Task 2329 : 2.34909
Task 2330 : 3.24023
Task 2331 : 2.02414
Task 2332 : 3.20843
Task 2333 : 3.959
Task 2334 : 1.66338
Task 2335 : 3.38455
Task 2336 : 2.98496
Task 2337 : 3.04892
Task 2338 : 2.36632
Task 2339 : 1.23619
Task 2340 : 1.2268
Task 2341 : 3.04991
Task 2342 : 2.72282
Task 2343 : 2.68326
Task 2344 : 2.38053
Task 2345 : 2.74609
Task 2346 : 2.63648
Task 2347 : 3.41957
Task 2348 : 3.47238
Task 2349 : 3.57986
Task 2350 : 3.23685
Task 2351 : 1.58483
Task 2352 : 4.2686
Task 2353 : 3.58896
Task 2354 : 2.52908
Task 2355 : 3.01525
Task 2356 : 2.98756
Task 2357 : 2.34704
Task 2358 : 3.58834
Task 2359 : 2.85193
Task 2360 : 3.61513
Task 2361 : 1.5106
Task 2362 : 3.47988
Task 2363 : 3.2094
Task 2364 : 2.84536
Task 2365 : 1.46855
Task 2366 : 1.44253
Task 2367 : 1.43072
Task 2368 : 2.34434
Task 2369 : 2.45902
Task 2370 : 3.60529
Task 2371 : 2.83026
Task 2372 : 2.9791
Task 2373 : 1.83637
Task 2374 : 3.1921
Task 2375 : 4.98248
Task 2376 : 3.81619
Task 2377 : 2.59585
Task 2378 : 2.54831
Task 2379 : 3.12291
Task 2380 : 1.98901
Task 2381 : 2.56053
Task 2382 : 3.3821
Task 2383 : 1.54042
Task 2384 : 2.73947
Task 2385 : 3.36595
Task 2386 : 1.51257
Task 2387 : 1.49965
Task 2388 : 3.12771
Task 2389 : 3.34501
Task 2390 : 3.32053
Task 2391 : 2.58939
Task 2392 : 3.25013
Task 2393 : 2.87743
Task 2394 : 3.86456
Task 2395 : 2.71434
Task 2396 : 3.10295
Task 2397 : 4.48665
Task 2398 : 4.90022
Task 2399 : 4.86792
Task 2400 : 3.08143
Task 2401 : 2.66697
Task 2402 : 2.98761
Task 2403 : 3.09588
Task 2404 : 3.04389
Task 2405 : 3.40219
Task 2406 : 3.59892
Task 2407 : 2.20702
Task 2408 : 2.80956
Task 2409 : 2.70599
Task 2410 : 2.50531
Task 2411 : 3.42949
Task 2412 : 3.23883
Task 2413 : 2.84326
Task 2414 : 2.89744
Task 2415 : 2.37166
Task 2416 : 2.67719
Task 2417 : 2.97013
Task 2418 : 3.2118
Task 2419 : 3.14553
Task 2420 : 4.32892
Task 2421 : 2.90828
Task 2422 : 1.89782
Task 2423 : 2.34705
Task 2424 : 4.83288
Task 2425 : 2.7355
Task 2426 : 5.63795
Task 2427 : 2.89965
Task 2428 : 2.11902
Task 2429 : 3.56818
Task 2430 : 3.38412
Task 2431 : 2.99227
Task 2432 : 2.68307
Task 2433 : 3.10617
Task 2434 : 2.27263
Task 2435 : 3.61334
Task 2436 : 3.69634
Task 2437 : 3.06525
Task 2438 : 3.46407
Task 2439 : 3.20212
Task 2440 : 3.19218
Task 2441 : 2.04684
Task 2442 : 5.11802
Task 2443 : 3.20424
Task 2444 : 3.29303
Task 2445 : 2.17066
Task 2446 : 3.16319
Task 2447 : 2.16648
Task 2448 : 3.35472
Task 2449 : 4.93387
Task 2450 : 5.39673
Task 2451 : 5.25685
Task 2452 : 6.06246
Task 2453 : 4.76468
Task 2454 : 4.63822
Task 2455 : 2.70442
Task 2456 : 2.36157
Task 2457 : 4.64649
Task 2458 : 3.20751
Task 2459 : 2.40265
Task 2460 : 3.5692
Task 2461 : 5.76168
Task 2462 : 2.80893
Task 2463 : 2.28477
Task 2464 : 2.67736
Task 2465 : 2.04373
Task 2466 : 2.78754
Task 2467 : 3.16747
Task 2468 : 2.57354
Task 2469 : 3.03338
Task 2470 : 3.13402
Task 2471 : 4.64045
Task 2472 : 2.70044
Task 2473 : 4.81414
Task 2474 : 3.48719
Task 2475 : 2.30372
Task 2476 : 2.09649
Task 2477 : 3.20038
Task 2478 : 3.44594
Task 2479 : 3.26381
Task 2480 : 1.96258
Task 2481 : 3.0465
Task 2482 : 3.41783
Task 2483 : 2.56381
Task 2484 : 3.95195
Task 2485 : 2.02164
Task 2486 : 3.28865
Task 2487 : 3.0032
Task 2488 : 4.08235
Task 2489 : 3.21814
Task 2490 : 2.46205
Task 2491 : 3.07806
Task 2492 : 5.51673
Task 2493 : 2.53703
Task 2494 : 2.84944
Task 2495 : 2.43229
Task 2496 : 2.73975
Task 2497 : 3.16533
Task 2498 : 3.35556
Task 2499 : 1.8027
Task 2500 : 2.5495
Task 2501 : 2.73056
Task 2502 : 3.24347
Task 2503 : 3.18093
Task 2504 : 2.95171
Task 2505 : 2.43441
Task 2506 : 3.8525
Task 2507 : 2.31854
Task 2508 : 2.6975
Task 2509 : 2.73322
Task 2510 : 3.80525
Task 2511 : 1.86201
Task 2512 : 3.51209
Task 2513 : 1.17253
Task 2514 : 1.15045
Task 2515 : 1.14106
Task 2516 : 2.05503
Task 2517 : 3.2296
Task 2518 : 2.99617
Task 2519 : 2.85976
Task 2520 : 2.81152
Task 2521 : 1.99663
Task 2522 : 3.14128
Task 2523 : 4.50003
Task 2524 : 3.53715
Task 2525 : 3.66483
Task 2526 : 3.05719
Task 2527 : 3.18498
Task 2528 : 2.91179
Task 2529 : 2.4084
Task 2530 : 2.32033
Task 2531 : 3.06892
Task 2532 : 2.11692
Task 2533 : 2.167
Task 2534 : 1.97007
Task 2535 : 2.57911
Task 2536 : 2.07692
Task 2537 : 3.09377
Task 2538 : 1.94722
Task 2539 : 1.80107
Task 2540 : 2.94869
Task 2541 : 1.5212
Task 2542 : 2.93291
Task 2543 : 1.49172
Task 2544 : 2.63869
Task 2545 : 1.4778
Task 2546 : 3.54799
Task 2547 : 3.29684
Task 2548 : 3.134
Task 2549 : 3.55312
Task 2550 : 4.08364
Task 2551 : 2.77491
Task 2552 : 3.33574
Task 2553 : 3.30704
Task 2554 : 2.26842
Task 2555 : 3.67298
Task 2556 : 1.62382
Task 2557 : 2.75331
Task 2558 : 2.38211
Task 2559 : 2.70601
Task 2560 : 2.93991
Task 2561 : 3.25796
Task 2562 : 3.26387
Task 2563 : 2.91153
Task 2564 : 2.66556
Task 2565 : 1.13177
Task 2566 : 1.12238
Task 2567 : 2.98224
Task 2568 : 2.98224
Task 2569 : 2.98224
Task 2570 : 2.98224
Task 2571 : 3.64911
Task 2572 : 3.04211
Task 2573 : 3.26415
Task 2574 : 2.50932
Task 2575 : 3.04217
Task 2576 : 1.83636
Task 2577 : 4.87926
Task 2578 : 3.69798
Task 2579 : 2.68725
Task 2580 : 3.16875
Task 2581 : 3.30154
Task 2582 : 1.54532
Task 2583 : 3.04648
Task 2584 : 2.65226
Task 2585 : 3.48861
Task 2586 : 2.9889
Task 2587 : 2.96653
Task 2588 : 2.76042
Task 2589 : 3.16637
Task 2590 : 3.05182
Task 2591 : 3.41334
Task 2592 : 3.41817
Task 2593 : 2.84103
Task 2594 : 1.98855
Task 2595 : 1.46749
Task 2596 : 2.61325
Task 2597 : 2.77362
Task 2598 : 2.80281
Task 2599 : 1.42474
Task 2600 : 2.52013
Task 2601 : 1.39688
Task 2602 : 1.38397
Task 2603 : 2.70557
Task 2604 : 2.33252
Task 2605 : 3.47027
Task 2606 : 2.16946
Task 2607 : 3.23249
Task 2608 : 3.26884
Task 2609 : 1.56305
Task 2610 : 2.25102
Task 2611 : 3.26003
Task 2612 : 2.65462
Task 2613 : 2.24445
Task 2614 : 2.84666
Task 2615 : 3.13548
Task 2616 : 3.40422
Task 2617 : 3.03705
Task 2618 : 2.33502
Task 2619 : 2.09525
Task 2620 : 2.85408
Task 2621 : 2.87219
Task 2622 : 2.17799
Task 2623 : 2.84557
Task 2624 : 1.66298
Task 2625 : 3.36432
Task 2626 : 3.14146
Task 2627 : 3.15644
Task 2628 : 5.27133
Task 2629 : 1.865
Task 2630 : 2.47935
Task 2631 : 2.65583
Task 2632 : 2.94801
Task 2633 : 1.6207
Task 2634 : 3.07822
Task 2635 : 2.64903
Task 2636 : 3.3582
Task 2637 : 1.49164
Task 2638 : 1.98397
Task 2639 : 2.55899
Task 2640 : 1.88092
Task 2641 : 1.54353
Task 2642 : 2.31776
Task 2643 : 3.31591
Task 2644 : 3.15095
Task 2645 : 2.99784
Task 2646 : 3.1826
Task 2647 : 2.70097
Task 2648 : 3.52972
Task 2649 : 3.14276
Task 2650 : 2.51648
Task 2651 : 0.960737
Task 2652 : 2.17553
Task 2653 : 1.92907
Task 2654 : 3.5278
Task 2655 : 2.41212
Task 2656 : 3.82711
Task 2657 : 3.13326
Task 2658 : 2.52224
Task 2659 : 2.41194
Task 2660 : 3.18085
Task 2661 : 2.92604
Task 2662 : 2.29337
Task 2663 : 2.29337
Task 2664 : 2.29337
Task 2665 : 2.29337
Task 2666 : 2.70919
Task 2667 : 1.26479
Task 2668 : 3.46822
Task 2669 : 2.72225
Task 2670 : 3.05744
Task 2671 : 2.96759
Task 2672 : 2.31864
Task 2673 : 3.21291
Task 2674 : 1.22408
Task 2675 : 2.31388
Task 2676 : 1.20046
Task 2677 : 1.18992
Task 2678 : 2.43032
Task 2679 : 1.84617
Task 2680 : 3.48259
Task 2681 : 3.42596
Task 2682 : 2.69665
Task 2683 : 2.78826
Task 2684 : 2.94936
Task 2685 : 1.2587
Task 2686 : 2.72599
Task 2687 : 0.94949
Task 2688 : 1.95701
Task 2689 : 1.01576
Task 2690 : 2.97533
Task 2691 : 2.12774
Task 2692 : 3.55744
Task 2693 : 2.69831
Task 2694 : 0.976715
Task 2695 : 1.50797
Task 2696 : 0.954649
Task 2697 : 0.946391
Task 2698 : 1.47752
Task 2699 : 1.46283
Task 2700 : 3.10252
Task 2701 : 3.07693
Task 2702 : 3.62076
Task 2703 : 1.98597
Task 2704 : 5.18877
Task 2705 : 2.30955
Task 2706 : 2.94998
Task 2707 : 2.89326
Task 2708 : 3.47693
Task 2709 : 3.05387
Task 2710 : 2.84801
Task 2711 : 2.51906
Task 2712 : 2.91575
Task 2713 : 3.27722
Task 2714 : 1.82897
Task 2715 : 2.35999
Task 2716 : 3.37581
Task 2717 : 2.74606
Task 2718 : 3.25969
Task 2719 : 2.97137
Task 2720 : 3.05559
Task 2721 : 2.48215
Task 2722 : 3.02552
Task 2723 : 2.42532
Task 2724 : 3.46984
Task 2725 : 3.00792
Task 2726 : 2.85917
Task 2727 : 2.54969
Task 2728 : 3.2547
Task 2729 : 3.38721
Task 2730 : 3.14445
Task 2731 : 4.33625
Task 2732 : 2.14777
Task 2733 : 1.95955
Task 2734 : 2.63577
Task 2735 : 1.90643
Task 2736 : 2.79201
Task 2737 : 2.62798
Task 2738 : 2.66636
Task 2739 : 2.97777
Task 2740 : 2.68606
Task 2741 : 3.66221
Task 2742 : 2.60179
Task 2743 : 2.53104
Task 2744 : 3.38937
Task 2745 : 3.00342
Task 2746 : 1.17005
Task 2747 : 1.15952
Task 2748 : 3.15202
Task 2749 : 2.78908
Task 2750 : 3.29996
Task 2751 : 1.74154
Task 2752 : 3.26018
Task 2753 : 1.59915
Task 2754 : 2.21282
Task 2755 : 1.81256
Task 2756 : 2.92273
Task 2757 : 2.83485
Task 2758 : 2.32501
Task 2759 : 2.43578
Task 2760 : 2.69775
Task 2761 : 2.94325
Task 2762 : 3.45121
Task 2763 : 2.7464
Task 2764 : 2.14755
Task 2765 : 2.56854
Task 2766 : 3.40756
Task 2767 : 3.01339
Task 2768 : 1.81064
Task 2769 : 2.99602
Task 2770 : 2.62492
Task 2771 : 2.42568
Task 2772 : 3.49679
Task 2773 : 5.56715
Task 2774 : 1.8589
Task 2775 : 2.3923
Task 2776 : 3.13208
Task 2777 : 2.07075
Task 2778 : 2.68693
Task 2779 : 3.09707
Task 2780 : 3.69113
Task 2781 : 3.79136
Task 2782 : 1.52207
Task 2783 : 3.16635
Task 2784 : 2.29091
Task 2785 : 3.45493
Task 2786 : 2.56073
Task 2787 : 2.12817
Task 2788 : 3.61118
Task 2789 : 3.11563
Task 2790 : 3.55117
Task 2791 : 2.55101
Task 2792 : 3.73659
Task 2793 : 3.04279
Task 2794 : 3.1004
Task 2795 : 3.04261
Task 2796 : 1.44301
Task 2797 : 2.62094
Task 2798 : 3.47909
Task 2799 : 2.61841
Task 2800 : 2.98426
Task 2801 : 1.39999
Task 2802 : 1.37051
Task 2803 : 1.35659
Task 2804 : 3.38744
Task 2805 : 3.03275
Task 2806 : 3.2771
Task 2807 : 2.61955
Task 2808 : 2.95068
Task 2809 : 2.50348
Task 2810 : 2.00452
Task 2811 : 3.14575
Task 2812 : 3.39384
Task 2813 : 3.18847
Task 2814 : 3.09312
Task 2815 : 1.8839
Task 2816 : 2.84152
Task 2817 : 2.69984
Task 2818 : 1.7281
Task 2819 : 2.9153
Task 2820 : 3.19972
Task 2821 : 2.66327
Task 2822 : 2.48333
Task 2823 : 3.17149
Task 2824 : 2.27379
Task 2825 : 1.82034
Task 2826 : 2.49404
Task 2827 : 2.33717
Task 2828 : 1.55597
Task 2829 : 2.87446
Task 2830 : 3.01792
Task 2831 : 1.60786
Task 2832 : 2.92588
Task 2833 : 2.98948
Task 2834 : 1.02394
Task 2835 : 2.79896
Task 2836 : 2.34121
Task 2837 : 6.74321
Task 2838 : 3.03054
Task 2839 : 3.03957
Task 2840 : 2.94391
Task 2841 : 2.76485
Task 2842 : 2.25965
Task 2843 : 2.81728
Task 2844 : 2.73323
Task 2845 : 3.22213
Task 2846 : 2.13939
Task 2847 : 2.94006
Task 2848 : 2.67557
Task 2849 : 3.22677
Task 2850 : 3.49537
Task 2851 : 2.1595
Task 2852 : 3.09194
Task 2853 : 1.9317
Task 2854 : 1.14911
Task 2855 : 1.12549
Task 2856 : 1.11495
Task 2857 : 2.25442
Task 2858 : 3.24424
Task 2859 : 2.31962
Task 2860 : 2.83271
Task 2861 : 2.76707
Task 2862 : 1.78162
Task 2863 : 1.48217
Task 2864 : 3.30262
Task 2865 : 2.69752
Task 2866 : 2.57373
Task 2867 : 3.01077
Task 2868 : 1.4506
Task 2869 : 1.43522
Task 2870 : 3.19913
Task 2871 : 3.01612
Task 2872 : 2.6434
Task 2873 : 2.34017
Task 2874 : 2.82704
Task 2875 : 2.39251
Task 2876 : 2.14648
Task 2877 : 2.51356
Task 2878 : 3.11999
Task 2879 : 2.45257
Task 2880 : 2.61095
Task 2881 : 3.0568
Task 2882 : 1.61575
Task 2883 : 2.45735
Task 2884 : 4.48386
Task 2885 : 3.74686
Task 2886 : 2.95151
Task 2887 : 3.00105
Task 2888 : 2.66571
Task 2889 : 1.79555
Task 2890 : 1.9685
Task 2891 : 2.64039
Task 2892 : 3.07757
Task 2893 : 2.32791
Task 2894 : 3.15303
Task 2895 : 3.04588
Task 2896 : 3.10036
Task 2897 : 3.0951
Task 2898 : 2.69128
Task 2899 : 2.82591
Task 2900 : 2.64213
Task 2901 : 2.30521
Task 2902 : 1.25989
Task 2903 : 5.09128
Task 2904 : 1.78981
Task 2905 : 2.2859
Task 2906 : 2.15833
Task 2907 : 3.33697
Task 2908 : 1.21784
Task 2909 : 2.30228
Task 2910 : 2.41935
Task 2911 : 1.19182
Task 2912 : 1.18002
Task 2913 : 2.96849
Task 2914 : 1.91369
Task 2915 : 2.84608
Task 2916 : 3.17889
Task 2917 : 3.07207
Task 2918 : 3.05251
Task 2919 : 3.13026
Task 2920 : 2.68309
Task 2921 : 2.38955
Task 2922 : 5.03004
Task 2923 : 2.91005
Task 2924 : 3.08693
Task 2925 : 3.01179
Task 2926 : 3.04201
Task 2927 : 2.29589
Task 2928 : 3.06043
Task 2929 : 2.92646
Task 2930 : 3.05282
Task 2931 : 1.57326
Task 2932 : 2.66248
Task 2933 : 2.66614
Task 2934 : 2.77561
Task 2935 : 3.01007
Task 2936 : 2.51146
Task 2937 : 2.70056
Task 2938 : 2.92266
Task 2939 : 2.59461
Task 2940 : 5.08471
Task 2941 : 2.45156
Task 2942 : 2.93673
Task 2943 : 2.77541
Task 2944 : 1.0958
Task 2945 : 2.05468
Task 2946 : 1.08527
Task 2947 : 3.01945
Task 2948 : 2.96006
Task 2949 : 2.56134
Task 2950 : 2.54271
Task 2951 : 2.91185
Task 2952 : 2.39644
Task 2953 : 2.39382
Task 2954 : 2.83686
Task 2955 : 2.73876
Task 2956 : 4.33928
Task 2957 : 1.49803
Task 2958 : 2.61934
Task 2959 : 1.06284
Task 2960 : 1.90363
Task 2961 : 2.36938
Task 2962 : 2.43101
Task 2963 : 2.29324
Task 2964 : 2.24417
Task 2965 : 2.93657
Task 2966 : 1.96961
Task 2967 : 2.36141
Task 2968 : 2.58386
Task 2969 : 3.01272
Task 2970 : 4.30641
Task 2971 : 2.16269
Task 2972 : 2.38314
Task 2973 : 1.41797
Task 2974 : 2.82237
Task 2975 : 2.56053
Task 2976 : 1.48014
Task 2977 : 1.37477
Task 2978 : 2.9593
Task 2979 : 1.34433
Task 2980 : 1.32964
Task 2981 : 4.65859
Task 2982 : 2.58689
Task 2983 : 1.77656
Task 2984 : 2.92
Task 2985 : 3.09447
Task 2986 : 3.15463
Task 2987 : 2.32814
Task 2988 : 2.64799
Task 2989 : 2.74781
Task 2990 : 2.79835
Task 2991 : 3.06743
Task 2992 : 1.9419
Task 2993 : 2.95328
Task 2994 : 2.65319
Task 2995 : 2.18318
Task 2996 : 2.16826
Task 2997 : 2.24322
Task 2998 : 4.8859
Task 2999 : 1.83079
Task 3000 : 2.47857
Task 3001 : 2.14178
Task 3002 : 2.47342
Task 3003 : 2.71449
Task 3004 : 2.25137
Task 3005 : 2.67078
Task 3006 : 2.32666
Task 3007 : 2.6299
Task 3008 : 1.15
Task 3009 : 2.95578
Task 3010 : 1.13819
Task 3011 : 3.1605
Task 3012 : 1.55862
Task 3013 : 2.08748
Task 3014 : 2.75333
Task 3015 : 2.64681
Task 3016 : 2.64966
Task 3017 : 4.96366
Task 3018 : 2.5217
Task 3019 : 2.32522
Task 3020 : 2.54148
Task 3021 : 2.66517
Task 3022 : 2.94943
Task 3023 : 2.78903
Task 3024 : 2.73084
Task 3025 : 2.79288
Task 3026 : 4.57141
Task 3027 : 2.09065
Task 3028 : 2.94658
Task 3029 : 2.9764
Task 3030 : 2.36714
Task 3031 : 2.51648
Task 3032 : 2.66179
Task 3033 : 2.59326
Task 3034 : 2.91465
Task 3035 : 2.44594
Task 3036 : 2.9332
Task 3037 : 3.11352
Task 3038 : 2.26405
Task 3039 : 2.9823
Task 3040 : 1.90123
Task 3041 : 4.55841
Task 3042 : 2.01133
Task 3043 : 2.27201
Task 3044 : 2.39179
Task 3045 : 2.35624
Task 3046 : 2.57543
Task 3047 : 3.02146
Task 3048 : 2.35043
Task 3049 : 1.99494
Task 3050 : 3.16613
Task 3051 : 2.88978
Task 3052 : 2.66582
Task 3053 : 2.95108
Task 3054 : 2.79053
Task 3055 : 5.33651
Task 3056 : 1.73942
Task 3057 : 4.70476
Task 3058 : 2.4397
Task 3059 : 2.67901
Task 3060 : 1.75975
Task 3061 : 2.36759
Task 3062 : 1.69653
Task 3063 : 4.03738
Task 3064 : 2.57632
Task 3065 : 2.58632
Task 3066 : 1.56641
Task 3067 : 1.6536
Task 3068 : 2.20383
Task 3069 : 1.61675
Task 3070 : 1.79455
Task 3071 : 2.4022
Task 3072 : 4.66985
Task 3073 : 3.20225
Task 3074 : 3.1489
Task 3075 : 3.01991
Task 3076 : 1.03168
Task 3077 : 2.56551
Task 3078 : 5.14923
Task 3079 : 2.45691
Task 3080 : 2.14283
Task 3081 : 3.07134
Task 3082 : 2.20653
Task 3083 : 1.85115
Task 3084 : 2.91423
Task 3085 : 2.16062
Task 3086 : 1.00559
Task 3087 : 4.46723
Task 3088 : 3.04723
Task 3089 : 2.67231
Task 3090 : 3.23749
Task 3091 : 2.32329
Task 3092 : 0.965769
Task 3093 : 1.50422
Task 3094 : 0.943695
Task 3095 : 0.934307
Task 3096 : 2.75686
Task 3097 : 3.99571
Task 3098 : 1.54319
Task 3099 : 3.18491
Task 3100 : 1.13824
Task 3101 : 3.02166
Task 3102 : 1.69155
Task 3103 : 2.18328
Task 3104 : 4.28055
Task 3105 : 1.11222
Task 3106 : 1.10041
Task 3107 : 2.65501
Task 3108 : 2.41544
Task 3109 : 2.77451
Task 3110 : 1.85784
Task 3111 : 2.14382
Task 3112 : 1.59138
Task 3113 : 1.37243
Task 3114 : 1.89814
Task 3115 : 2.27826
Task 3116 : 2.39407
Task 3117 : 2.27981
Task 3118 : 1.96292
Task 3119 : 2.63789
Task 3120 : 1.66071
Task 3121 : 2.93923
Task 3122 : 2.4145
Task 3123 : 2.33334
Task 3124 : 1.40764
Task 3125 : 1.37447
Task 3126 : 1.35816
Task 3127 : 2.9596
Task 3128 : 2.66334
Task 3129 : 1.46978
Task 3130 : 2.92115
Task 3131 : 2.77585
Task 3132 : 1.53252
Task 3133 : 2.27903
Task 3134 : 2.63573
Task 3135 : 2.07891
Task 3136 : 2.89406
Task 3137 : 1.53988
Task 3138 : 2.95636
Task 3139 : 2.70905
Task 3140 : 2.81319
Task 3141 : 1.23192
Task 3142 : 2.2366
Task 3143 : 2.41092
Task 3144 : 2.48292
Task 3145 : 1.90815
Task 3146 : 1.18917
Task 3147 : 2.17815
Task 3148 : 1.16132
Task 3149 : 1.14841
Task 3150 : 1.79501
Task 3151 : 1.46723
Task 3152 : 5.01204
Task 3153 : 1.3898
Task 3154 : 2.49408
Task 3155 : 2.3593
Task 3156 : 2.78166
Task 3157 : 2.34249
Task 3158 : 1.34612
Task 3159 : 1.22698
Task 3160 : 2.26805
Task 3161 : 1.31455
Task 3162 : 1.29917
Task 3163 : 1.40004
Task 3164 : 0.916639
Task 3165 : 4.6099
Task 3166 : 2.35709
Task 3167 : 2.51291
Task 3168 : 1.87944
Task 3169 : 0.628628
Task 3170 : 2.45239
Task 3171 : 1.38737
Task 3172 : 2.51806
Task 3173 : 4.69044
Task 3174 : 1.75553
Task 3175 : 2.80984
Task 3176 : 2.64547
Task 3177 : 5.03293
Task 3178 : 3.12417
Task 3179 : 2.68314
Task 3180 : 1.08653
Task 3181 : 1.07472
Task 3182 : 0.625489
Task 3183 : 2.56625
Task 3184 : 4.20097
Task 3185 : 2.21184
Task 3186 : 2.42276
Task 3187 : 1.56139
Task 3188 : 2.90484
Task 3189 : 2.34375
Task 3190 : 4.19142
Task 3191 : 1.84931
Task 3192 : 1.82432
Task 3193 : 2.62826
Task 3194 : 3.74083
Task 3195 : 3.71337
Task 3196 : 2.19603
Task 3197 : 2.72791
Task 3198 : 2.9315
Task 3199 : 2.09913
Task 3200 : 4.47255
Task 3201 : 2.25863
Task 3202 : 4.13505
Task 3203 : 2.4305
Task 3204 : 3.98269
Task 3205 : 1.54223
Task 3206 : 2.72646
Task 3207 : 2.74999
Task 3208 : 2.12484
Task 3209 : 2.01883
Task 3210 : 2.31772
Task 3211 : 2.25732
Task 3212 : 2.82063
Task 3213 : 2.34244
Task 3214 : 2.80286
Task 3215 : 2.29917
Task 3216 : 2.35351
Task 3217 : 1.64169
Task 3218 : 2.5348
Task 3219 : 2.25842
Task 3220 : 2.42465
Task 3221 : 2.25252
Task 3222 : 1.9325
Task 3223 : 4.23989
Task 3224 : 2.34378
Task 3225 : 2.26815
Task 3226 : 1.46419
Task 3227 : 2.45327
Task 3228 : 1.20171
Task 3229 : 2.76472
Task 3230 : 1.35392
Task 3231 : 4.64218
Task 3232 : 2.62869
Task 3233 : 4.14055
Task 3234 : 2.95248
Task 3235 : 2.521
Task 3236 : 2.83054
Task 3237 : 1.88287
Task 3238 : 1.91421
Task 3239 : 1.46593
Task 3240 : 2.36419
Task 3241 : 2.86032
Task 3242 : 1.75112
Task 3243 : 2.47864
Task 3244 : 2.77476
Task 3245 : 1.39062
Task 3246 : 1.57359
Task 3247 : 4.5918
Task 3248 : 1.34626
Task 3249 : 2.75785
Task 3250 : 2.39695
Task 3251 : 1.31309
Task 3252 : 1.29677
Task 3253 : 1.20625
Task 3254 : 2.39937
Task 3255 : 2.53288
Task 3256 : 1.57677
Task 3257 : 2.72683
Task 3258 : 3.43398
Task 3259 : 1.90049
Task 3260 : 1.23765
Task 3261 : 1.62471
Task 3262 : 2.99285
Task 3263 : 2.25056
Task 3264 : 2.52385
Task 3265 : 1.97806
Task 3266 : 2.84978
Task 3267 : 3.4503
Task 3268 : 1.03837
Task 3269 : 0.604748
Task 3270 : 2.44395
Task 3271 : 3.51202
Task 3272 : 1.57278
Task 3273 : 2.79624
Task 3274 : 4.78861
Task 3275 : 2.69292
Task 3276 : 2.20979
Task 3277 : 2.12474
Task 3278 : 1.89494
Task 3279 : 4.47758
Task 3280 : 1.10676
Task 3281 : 1.09384
Task 3282 : 1.34266
Task 3283 : 3.33154
Task 3284 : 2.89679
Task 3285 : 1.94629
Task 3286 : 2.62302
Task 3287 : 4.02005
Task 3288 : 2.47634
Task 3289 : 2.13957
Task 3290 : 3.33557
Task 3291 : 3.48114
Task 3292 : 2.34347
Task 3293 : 2.60122
Task 3294 : 3.47039
Task 3295 : 2.04284
Task 3296 : 2.84515
Task 3297 : 1.85426
Task 3298 : 2.38676
Task 3299 : 2.55501
Task 3300 : 2.43636
Task 3301 : 2.33437
Task 3302 : 3.41128
Task 3303 : 3.41128
Task 3304 : 3.41128
Task 3305 : 2.24465
Task 3306 : 2.37637
Task 3307 : 1.1949
Task 3308 : 2.17851
Task 3309 : 2.49827
Task 3310 : 2.87277
Task 3311 : 3.09575
Task 3312 : 3.42377
Task 3313 : 1.86916
Task 3314 : 1.20071
Task 3315 : 2.96125
Task 3316 : 4.34798
Task 3317 : 4.46406
Task 3318 : 1.86816
Task 3319 : 3.31861
Task 3320 : 4.59196
Task 3321 : 2.24261
Task 3322 : 0.593761
Task 3323 : 2.3269
Task 3324 : 2.32887
Task 3325 : 2.35371
Task 3326 : 1.11705
Task 3327 : 1.56195
Task 3328 : 2.45478
Task 3329 : 1.0892
Task 3330 : 1.07629
Task 3331 : 2.18942
Task 3332 : 1.01697
Task 3333 : 2.91997
Task 3334 : 2.29448
Task 3335 : 2.12195
Task 3336 : 0.976254
Task 3337 : 4.82654
Task 3338 : 1.59417
Task 3339 : 3.83969
Task 3340 : 0.952636
Task 3341 : 2.33538
Task 3342 : 0.942098
Task 3343 : 1.13372
Task 3344 : 2.15453
Task 3345 : 2.54084
Task 3346 : 5.2663
Task 3347 : 1.94151
Task 3348 : 4.41761
Task 3349 : 1.90974
Task 3350 : 2.7072
Task 3351 : 2.7072
Task 3352 : 2.7072
Task 3353 : 2.7072
Task 3354 : 1.88992
Task 3355 : 2.72975
Task 3356 : 2.48006
Task 3357 : 2.60061
Task 3358 : 3.00768
Task 3359 : 4.3341
Task 3360 : 2.35877
Task 3361 : 1.20127
Task 3362 : 2.98566
Task 3363 : 2.44973
Task 3364 : 2.9576
Task 3365 : 2.25333
Task 3366 : 1.79237
Task 3367 : 1.15825
Task 3368 : 1.12877
Task 3369 : 1.11485
Task 3370 : 2.09954
Task 3371 : 1.93128
Task 3372 : 2.24409
Task 3373 : 2.23388
Task 3374 : 1.88315
Task 3375 : 2.20782
Task 3376 : 2.85611
Task 3377 : 2.43585
Task 3378 : 2.36818
Task 3379 : 2.32693
Task 3380 : 4.72398
Task 3381 : 2.3245
Task 3382 : 2.71787
Task 3383 : 2.69141
Task 3384 : 2.25244
Task 3385 : 2.51915
Task 3386 : 2.27333
Task 3387 : 2.56452
Task 3388 : 1.23614
Task 3389 : 4.13868
Task 3390 : 0.924658
Task 3391 : 1.75274
Task 3392 : 1.50154
Task 3393 : 2.44036
Task 3394 : 1.87256
Task 3395 : 2.35309
Task 3396 : 2.58163
Task 3397 : 4.41018
Task 3398 : 3.08477
Task 3399 : 2.87847
Task 3400 : 1.91343
Task 3401 : 3.68364
Task 3402 : 1.05899
Task 3403 : 1.04608
Task 3404 : 4.326
Task 3405 : 2.97016
Task 3406 : 2.57382
Task 3407 : 4.67844
Task 3408 : 4.18016
Task 3409 : 1.8866
Task 3410 : 1.74792
Task 3411 : 2.29541
Task 3412 : 2.4963
Task 3413 : 2.49477
Task 3414 : 2.09287
Task 3415 : 1.81764
Task 3416 : 2.16162
Task 3417 : 3.11895
Task 3418 : 2.37013
Task 3419 : 2.14456
Task 3420 : 2.73268
Task 3421 : 1.57287
Task 3422 : 2.2669
Task 3423 : 1.9004
Task 3424 : 1.61899
Task 3425 : 2.32363
Task 3426 : 2.43338
Task 3427 : 2.35567
Task 3428 : 2.21854
Task 3429 : 2.58016
Task 3430 : 1.03154
Task 3431 : 2.04219
Task 3432 : 1.89974
Task 3433 : 2.48921
Task 3434 : 1.83653
Task 3435 : 2.61029
Task 3436 : 5.19474
Task 3437 : 2.07769
Task 3438 : 1.9498
Task 3439 : 2.72505
Task 3440 : 2.22609
Task 3441 : 2.18548
Task 3442 : 2.3323
Task 3443 : 1.57616
Task 3444 : 1.94203
Task 3445 : 2.48368
Task 3446 : 1.95149
Task 3447 : 2.5769
Task 3448 : 2.30681
Task 3449 : 2.92247
Task 3450 : 2.16894
Task 3451 : 2.69936
Task 3452 : 2.60671
Task 3453 : 1.94872
Task 3454 : 3.58353
Task 3455 : 2.31144
Task 3456 : 2.35439
Task 3457 : 2.35149
Task 3458 : 2.59082
Task 3459 : 2.35895
Task 3460 : 2.22846
Task 3461 : 4.52107
Task 3462 : 2.32604
Task 3463 : 3.35406
Task 3464 : 2.30163
Task 3465 : 1.9475
Task 3466 : 1.90364
Task 3467 : 1.86623
Task 3468 : 1.82625
Task 3469 : 2.15837
Task 3470 : 1.90348
Task 3471 : 1.98803
Task 3472 : 2.43152
Task 3473 : 2.81803
Task 3474 : 4.09171
Task 3475 : 2.33086
Task 3476 : 2.63584
Task 3477 : 2.35275
Task 3478 : 2.36366
Task 3479 : 2.20818
Task 3480 : 1.7961
Task 3481 : 2.87894
Task 3482 : 2.41853
Task 3483 : 2.96245
Task 3484 : 2.31535
Task 3485 : 2.49945
Task 3486 : 2.20039
Task 3487 : 1.535
Task 3488 : 1.2647
Task 3489 : 1.07087
Task 3490 : 1.05695
Task 3491 : 2.71888
Task 3492 : 0.951943
Task 3493 : 2.87631
Task 3494 : 4.11322
Task 3495 : 2.5913
Task 3496 : 1.89341
Task 3497 : 2.71784
Task 3498 : 4.15611
Task 3499 : 2.09139
Task 3500 : 2.93847
Task 3501 : 2.67265
Task 3502 : 2.07137
Task 3503 : 2.28866
Task 3504 : 2.21808
Task 3505 : 2.43988
Task 3506 : 1.42373
Task 3507 : 2.39239
Task 3508 : 2.25507
Task 3509 : 1.96797
Task 3510 : 2.61829
Task 3511 : 4.46098
Task 3512 : 2.15241
Task 3513 : 2.47684
Task 3514 : 1.17331
Task 3515 : 2.5782
Task 3516 : 2.29456
Task 3517 : 1.91846
Task 3518 : 4.37526
Task 3519 : 2.28263
Task 3520 : 4.08525
Task 3521 : 2.33369
Task 3522 : 1.13011
Task 3523 : 1.09967
Task 3524 : 1.08498
Task 3525 : 1.08499
Task 3526 : 1.01577
Task 3527 : 1.05552
Task 3528 : 1.04159
Task 3529 : 4.32924
Task 3530 : 2.22877
Task 3531 : 2.5931
Task 3532 : 0.973717
Task 3533 : 3.07031
Task 3534 : 3.97932
Task 3535 : 0.947699
Task 3536 : 4.41172
Task 3537 : 0.935891
Task 3538 : 2.10602
Task 3539 : 4.09513
Task 3540 : 1.26767
Task 3541 : 2.27903
Task 3542 : 2.2087
Task 3543 : 1.91951
Task 3544 : 2.08109
Task 3545 : 2.22961
Task 3546 : 2.6497
Task 3547 : 1.91279
Task 3548 : 1.85887
Task 3549 : 2.30427
Task 3550 : 2.1922
Task 3551 : 1.73855
Task 3552 : 2.31067
Task 3553 : 1.91317
Task 3554 : 2.36035
Task 3555 : 2.43131
Task 3556 : 2.30305
Task 3557 : 2.2943
Task 3558 : 2.68675
Task 3559 : 1.07859
Task 3560 : 1.79024
Task 3561 : 1.70059
Task 3562 : 2.34885
Task 3563 : 2.19357
Task 3564 : 1.50177
Task 3565 : 1.89025
Task 3566 : 1.93373
Task 3567 : 1.58824
Task 3568 : 4.06961
Task 3569 : 1.95082
Task 3570 : 2.33729
Task 3571 : 2.41747
Task 3572 : 1.56323
Task 3573 : 2.32142
Task 3574 : 2.33836
Task 3575 : 1.60771
Task 3576 : 2.33645
Task 3577 : 1.89242
Task 3578 : 4.07282
Task 3579 : 2.40389
Task 3580 : 2.32671
Task 3581 : 2.06202
Task 3582 : 4.05335
Task 3583 : 3.99056
Task 3584 : 4.51242
Task 3585 : 2.02869
Task 3586 : 2.16306
Task 3587 : 1.9834
Task 3588 : 1.55304
Task 3589 : 1.01925
Task 3590 : 1.03281
Task 3591 : 1.79924
Task 3592 : 2.13426
Task 3593 : 1.01889
Task 3594 : 1.94051
Task 3595 : 4.58849
Task 3596 : 1.98317
Task 3597 : 1.73277
Task 3598 : 2.34962
Task 3599 : 2.14653
Task 3600 : 4.31123
Task 3601 : 4.02776
Task 3602 : 1.85928
Task 3603 : 2.45105
Task 3604 : 4.39106
Task 3605 : 2.45922
Task 3606 : 2.33819
Task 3607 : 3.9397
Task 3608 : 2.00169
Task 3609 : 1.70472
Task 3610 : 2.24111
Task 3611 : 2.24556
Task 3612 : 2.40032
Task 3613 : 2.19343
Task 3614 : 2.31038
Task 3615 : 4.27498
Task 3616 : 1.57557
Task 3617 : 1.93205
Task 3618 : 2.17686
Task 3619 : 4.13982
Task 3620 : 1.93161
Task 3621 : 3.93763
Task 3622 : 4.27711
Task 3623 : 1.27095
Task 3624 : 2.08249
Task 3625 : 0.957093
Task 3626 : 2.17772
Task 3627 : 2.20532
Task 3628 : 2.37329
Task 3629 : 1.61178
Task 3630 : 1.61178
Task 3631 : 1.61178
Task 3632 : 1.61178
Task 3633 : 2.2418
Task 3634 : 1.57964
Task 3635 : 2.1815
Task 3636 : 3.90548
Task 3637 : 1.85993
Task 3638 : 2.29196
Task 3639 : 2.11858
Task 3640 : 3.74806
Task 3641 : 2.35959
Task 3642 : 1.72072
Task 3643 : 2.43142
Task 3644 : 1.91851
Task 3645 : 3.92549
Task 3646 : 2.28552
Task 3647 : 2.27866
Task 3648 : 2.34405
Task 3649 : 2.41853
Task 3650 : 1.87387
Task 3651 : 4.24721
Task 3652 : 1.44164
Task 3653 : 1.50567
Task 3654 : 1.51413
Task 3655 : 2.30151
Task 3656 : 1.80694
Task 3657 : 3.85234
Task 3658 : 1.53388
Task 3659 : 3.8834
Task 3660 : 4.17345
Task 3661 : 1.42764
Task 3662 : 3.82939
Task 3663 : 2.12382
Task 3664 : 2.07083
Task 3665 : 4.23745
Task 3666 : 4.54865
Task 3667 : 1.98324
Task 3668 : 4.05974
Task 3669 : 0.922603
Task 3670 : 2.34837
Task 3671 : 1.0243
Task 3672 : 1.29817
Task 3673 : 1.80596
Task 3674 : 2.16984
Task 3675 : 1.91806
Task 3676 : 4.19993
Task 3677 : 0.6655
Task 3678 : 2.20373
Task 3679 : 2.02819
Task 3680 : 1.99038
Task 3681 : 2.30415
Task 3682 : 0.981546
Task 3683 : 1.59975
Task 3684 : 0.664194
Task 3685 : 3.844
Task 3686 : 0.953696
Task 3687 : 0.940782
Task 3688 : 2.462
Task 3689 : 3.6925
Task 3690 : 1.82524
Task 3691 : 1.15252
Task 3692 : 4.62225
Task 3693 : 2.39549
Task 3694 : 2.25326
Task 3695 : 1.10884
Task 3696 : 1.9754
Task 3697 : 2.19734
Task 3698 : 3.96678
Task 3699 : 4.35448
Task 3700 : 1.07727
Task 3701 : 1.06189
Task 3702 : 2.31767
Task 3703 : 2.31783
Task 3704 : 1.95487
Task 3705 : 2.49416
Task 3706 : 2.346
Task 3707 : 2.39593
Task 3708 : 3.85602
Task 3709 : 3.98258
Task 3710 : 2.05212
Task 3711 : 2.25635
Task 3712 : 3.71532
Task 3713 : 2.32683
Task 3714 : 2.30806
Task 3715 : 1.95172
Task 3716 : 4.11035
Task 3717 : 3.75148
Task 3718 : 1.88765
Task 3719 : 2.439
Task 3720 : 2.39617
Task 3721 : 1.02892
Task 3722 : 1.01423
Task 3723 : 4.27508
Task 3724 : 2.3577
Task 3725 : 4.04686
Task 3726 : 4.09889
Task 3727 : 1.9044
Task 3728 : 4.12155
Task 3729 : 2.14599
Task 3730 : 4.06138
Task 3731 : 4.22814
Task 3732 : 2.36146
Task 3733 : 1.05483
Task 3734 : 4.53116
Task 3735 : 2.16529
Task 3736 : 2.27937
Task 3737 : 1.93551
Task 3738 : 1.02439
Task 3739 : 3.9218
Task 3740 : 1.0097
Task 3741 : 2.30246
Task 3742 : 3.96131
Task 3743 : 1.71699
Task 3744 : 2.19679
Task 3745 : 2.29486
Task 3746 : 2.22069
Task 3747 : 2.29409
Task 3748 : 2.11113
Task 3749 : 3.98973
Task 3750 : 3.97647
Task 3751 : 2.13635
Task 3752 : 1.76214
Task 3753 : 4.0363
Task 3754 : 1.3842
Task 3755 : 4.17204
Task 3756 : 2.30598
Task 3757 : 2.19868
Task 3758 : 1.50907
Task 3759 : 2.00917
Task 3760 : 2.12314
Task 3761 : 3.88358
Task 3762 : 4.05034
Task 3763 : 2.1608
Task 3764 : 1.80995
Task 3765 : 1.82706
Task 3766 : 2.41072
Task 3767 : 1.92227
Task 3768 : 1.54149
Task 3769 : 3.90517
Task 3770 : 4.12199
Task 3771 : 2.03792
Task 3772 : 4.08313
Task 3773 : 1.614
Task 3774 : 2.28783
Task 3775 : 1.58501
Task 3776 : 1.91389
Task 3777 : 2.26836
Task 3778 : 2.05781
Task 3779 : 3.91709
Task 3780 : 4.25476
Task 3781 : 2.24908
Task 3782 : 3.97384
Task 3783 : 2.17061
Task 3784 : 3.58031
Task 3785 : 1.2731
Task 3786 : 1.80959
Task 3787 : 2.35544
Task 3788 : 0.958228
Task 3789 : 2.1778
Task 3790 : 1.78506
Task 3791 : 2.41195
Task 3792 : 0.995782
Task 3793 : 4.11761
Task 3794 : 1.612
Task 3795 : 1.58471
Task 3796 : 1.88337
Task 3797 : 2.00007
Task 3798 : 1.50179
Task 3799 : 2.43702
Task 3800 : 3.99994
Task 3801 : 2.30626
Task 3802 : 1.036
Task 3803 : 1.77723
Task 3804 : 2.16178
Task 3805 : 4.10596
Task 3806 : 4.35064
Task 3807 : 2.15901
Task 3808 : 0.992978
Task 3809 : 2.37234
Task 3810 : 2.26215
Task 3811 : 2.31924
Task 3812 : 1.75482
Task 3813 : 4.06156
Task 3814 : 0.963499
Task 3815 : 0.949577
Task 3816 : 2.19134
Task 3817 : 1.38002
Task 3818 : 3.72509
Task 3819 : 3.61758
Task 3820 : 0.999869
Task 3821 : 3.98626
Task 3822 : 0.985179
Task 3823 : 2.06248
Task 3824 : 2.26003
Task 3825 : 1.9134
Task 3826 : 3.93044
Task 3827 : 1.14659
Task 3828 : 3.57722
Task 3829 : 3.73055
Task 3830 : 3.89402
Task 3831 : 2.21935
Task 3832 : 1.97083
Task 3833 : 3.65591
Task 3834 : 1.61745
Task 3835 : 2.18425
Task 3836 : 1.10222
Task 3837 : 2.15272
Task 3838 : 3.82546
Task 3839 : 2.4008
Task 3840 : 1.62332
Task 3841 : 1.06905
Task 3842 : 1.05274
Task 3843 : 1.96228
Task 3844 : 3.654
Task 3845 : 1.89623
Task 3846 : 1.65125
Task 3847 : 2.19151
Task 3848 : 3.41709
Task 3849 : 1.83484
Task 3850 : 0.758299
Task 3851 : 3.9189
Task 3852 : 1.23082
Task 3853 : 1.96789
Task 3854 : 2.02465
Task 3855 : 1.81437
Task 3856 : 3.61915
Task 3857 : 1.9492
Task 3858 : 1.2353
Task 3859 : 2.31896
Task 3860 : 1.37147
Task 3861 : 4.88263
Task 3862 : 1.54935
Task 3863 : 2.42576
Task 3864 : 2.15652
Task 3865 : 1.62335
Task 3866 : 2.21189
Task 3867 : 4.12713
Task 3868 : 1.48274
Task 3869 : 2.11923
Task 3870 : 2.12933
Task 3871 : 0.626786
Task 3872 : 4.12308
Task 3873 : 1.15738
Task 3874 : 1.90857
Task 3875 : 2.07305
Task 3876 : 1.0511
Task 3877 : 1.86956
Task 3878 : 3.58159
Task 3879 : 2.28123
Task 3880 : 1.46873
Task 3881 : 0.708047
Task 3882 : 1.0079
Task 3883 : 1.80672
Task 3884 : 2.01084
Task 3885 : 1.83849
Task 3886 : 3.96204
Task 3887 : 2.24286
Task 3888 : 0.977462
Task 3889 : 1.1841
Task 3890 : 0.962772
Task 3891 : 1.91929
Task 3892 : 1.22234
Task 3893 : 1.21065
Task 3894 : 3.52445
Task 3895 : 1.87385
Task 3896 : 1.94306
Task 3897 : 3.91596
Task 3898 : 3.83141
Task 3899 : 2.17326
Task 3900 : 1.66221
Task 3901 : 2.44934
Task 3902 : 1.91638
Task 3903 : 1.82406
Task 3904 : 1.70871
Task 3905 : 1.25242
Task 3906 : 1.6604
Task 3907 : 1.79975
Task 3908 : 2.00384
Task 3909 : 2.27243
Task 3910 : 0.704157
Task 3911 : 3.99053
Task 3912 : 0.643535
Task 3913 : 3.79567
Task 3914 : 2.315
Task 3915 : 3.44001
Task 3916 : 3.5634
Task 3917 : 2.18258
Task 3918 : 4.27884
Task 3919 : 0.61795
Task 3920 : 3.88022
Task 3921 : 4.18392
Task 3922 : 1.8793
Task 3923 : 2.05127
Task 3924 : 1.53273
Task 3925 : 2.13912
Task 3926 : 1.2663
Task 3927 : 2.01782
Task 3928 : 3.81824
Task 3929 : 1.57512
Task 3930 : 3.85653
Task 3931 : 0.950662
Task 3932 : 0.562028
Task 3933 : 4.00793
Task 3934 : 3.88714
Task 3935 : 1.92542
Task 3936 : 1.99182
Task 3937 : 3.72846
Task 3938 : 1.81334
Task 3939 : 1.57051
Task 3940 : 1.91733
Task 3941 : 1.31096
Task 3942 : 1.95125
Task 3943 : 1.0023
Task 3944 : 0.507983
Task 3945 : 0.986917
Task 3946 : 0.49031
Task 3947 : 1.03214
Task 3948 : 3.86859
Task 3949 : 1.66926
Task 3950 : 1.57468
Task 3951 : 1.66225
Task 3952 : 1.00058
Task 3953 : 2.03001
Task 3954 : 0.985207
Task 3955 : 0.985194
Task 3956 : 4.24282
Task 3957 : 4.13323
Task 3958 : 3.38199
Task 3959 : 4.89539
Task 3960 : 2.05082
Task 3961 : 3.92953
Task 3962 : 3.83783
Task 3963 : 4.03946
Task 3964 : 3.80524
Task 3965 : 2.4187
Task 3966 : 3.32912
Task 3967 : 1.81631
Task 3968 : 3.81772
Task 3969 : 1.3129
Task 3970 : 3.28915
Task 3971 : 3.3592
Task 3972 : 2.19503
Task 3973 : 1.70696
Task 3974 : 1.60873
Task 3975 : 3.72234
Task 3976 : 1.59375
Task 3977 : 1.9644
Task 3978 : 1.72316
Task 3979 : 2.14572
Task 3980 : 1.95321
Task 3981 : 1.78868
Task 3982 : 2.28548
Task 3983 : 2.1527
Task 3984 : 1.62375
Task 3985 : 1.06236
Task 3986 : 3.89153
Task 3987 : 2.0791
Task 3988 : 3.68683
Task 3989 : 1.76859
Task 3990 : 1.52665
Task 3991 : 1.95616
Task 3992 : 1.43007
Task 3993 : 4.52864
Task 3994 : 1.82144
Task 3995 : 1.01868
Task 3996 : 4.17876
Task 3997 : 2.02299
Task 3998 : 1.17146
Task 3999 : 1.93905
Task 4000 : 0.987109
Task 4001 : 1.64525
Task 4002 : 0.971728
Task 4003 : 2.01226
Task 4004 : 3.27825
Task 4005 : 1.97365
Task 4006 : 2.05217
Task 4007 : 3.76568
Task 4008 : 0.751296
Task 4009 : 1.5111
Task 4010 : 3.65654
Task 4011 : 0.984531
Task 4012 : 0.96915
Task 4013 : 1.85604
Task 4014 : 3.33833
Task 4015 : 1.14765
Task 4016 : 2.04018
Task 4017 : 3.34966
Task 4018 : 1.09034
Task 4019 : 1.68884
Task 4020 : 1.95935
Task 4021 : 3.76146
Task 4022 : 3.97521
Task 4023 : 1.9254
Task 4024 : 3.12081
Task 4025 : 1.70704
Task 4026 : 4.15293
Task 4027 : 1.42438
Task 4028 : 1.06627
Task 4029 : 2.00645
Task 4030 : 3.84815
Task 4031 : 1.8715
Task 4032 : 1.28016
Task 4033 : 1.86468
Task 4034 : 3.84205
Task 4035 : 2.07789
Task 4036 : 0.801525
Task 4037 : 1.9033
Task 4038 : 0.745377
Task 4039 : 0.497369
Task 4040 : 3.75595
Task 4041 : 2.69836
Task 4042 : 2.69836
Task 4043 : 2.69836
Task 4044 : 2.69836
Task 4045 : 1.31024
Task 4046 : 2.20883
Task 4047 : 1.48015
Task 4048 : 1.79905
Task 4049 : 1.70346
Task 4050 : 2.00486
Task 4051 : 2.17914
Task 4052 : 1.74002
Task 4053 : 4.27577
Task 4054 : 3.40267
Task 4055 : 0.844013
Task 4056 : 3.94609
Task 4057 : 1.97756
Task 4058 : 1.96769
Task 4059 : 3.73994
Task 4060 : 2.05057
Task 4061 : 3.13831
Task 4062 : 1.79207
Task 4063 : 2.03128
Task 4064 : 3.61799
Task 4065 : 0.67464
Task 4066 : 1.2744
Task 4067 : 1.57011
Task 4068 : 1.26869
Task 4069 : 1.27887
Task 4070 : 1.71767
Task 4071 : 2.01043
Task 4072 : 0.952363
Task 4073 : 1.81057
Task 4074 : 1.5268
Task 4075 : 1.55216
Task 4076 : 3.80865
Task 4077 : 3.27193
Task 4078 : 3.62784
Task 4079 : 1.85068
Task 4080 : 1.56759
Task 4081 : 1.82689
Task 4082 : 3.52576
Task 4083 : 2.09068
Task 4084 : 0.669228
Task 4085 : 4.09225
Task 4086 : 2.05335
Task 4087 : 1.79195
Task 4088 : 3.44905
Task 4089 : 1.69345
Task 4090 : 3.957
Task 4091 : 1.96256
Task 4092 : 2.03194
Task 4093 : 3.78203
Task 4094 : 0.993018
Task 4095 : 0.976741
Task 4096 : 1.73651
Task 4097 : 0.976704
Task 4098 : 3.30326
Task 4099 : 1.82028
Task 4100 : 0.871836
Task 4101 : 1.89213
Task 4102 : 1.06453
Task 4103 : 0.785164
Task 4104 : 3.60989
Task 4105 : 1.50124
Task 4106 : 3.76408
Task 4107 : 1.94738
Task 4108 : 1.02016
Task 4109 : 3.36432
Task 4110 : 3.17715
Task 4111 : 3.23393
Task 4112 : 3.68581
Task 4113 : 0.986995
Task 4114 : 1.60618
Task 4115 : 0.970681
Task 4116 : 1.85267
Task 4117 : 1.73794
Task 4118 : 1.80706
Task 4119 : 3.8662
Task 4120 : 2.07026
Task 4121 : 3.48199
Task 4122 : 3.62491
Task 4123 : 2.05668
Task 4124 : 3.71983
Task 4125 : 3.57612
Task 4126 : 1.76059
Task 4127 : 1.01314
Task 4128 : 1.28089
Task 4129 : 2.01228
Task 4130 : 1.59887
Task 4131 : 1.86169
Task 4132 : 4.36437
Task 4133 : 3.74947
Task 4134 : 0.979974
Task 4135 : 0.96366
Task 4136 : 0.963631
Task 4137 : 0.979488
Task 4138 : 1.7692
Task 4139 : 0.963174
Task 4140 : 3.33505
Task 4141 : 3.56472
Task 4142 : 3.24539
Task 4143 : 3.45126
Task 4144 : 3.60707
Task 4145 : 1.96029
Task 4146 : 3.94187
Task 4147 : 3.71733
Task 4148 : 3.40075
Task 4149 : 3.78256
Task 4150 : 1.57909
Task 4151 : 2.08202
Task 4152 : 1.85791
Task 4153 : 3.62444
Task 4154 : 0.891334
Task 4155 : 3.898
Task 4156 : 0.958831
Task 4157 : 3.68377
Task 4158 : 4.11062
Task 4159 : 3.77484
Task 4160 : 3.7839
Task 4161 : 2.09884
Task 4162 : 3.64244
Task 4163 : 3.77062
Task 4164 : 3.58195
Task 4165 : 1.87531
Task 4166 : 0.921903
Task 4167 : 3.98762
Task 4168 : 3.4646
Task 4169 : 1.89149
Task 4170 : 3.62111
Task 4171 : 3.39683
Task 4172 : 0.810989
Task 4173 : 1.45772
Task 4174 : 1.75585
Task 4175 : 2.10784
Task 4176 : 3.51169
Task 4177 : 3.89763
Task 4178 : 3.45468
Task 4179 : 3.77737
Task 4180 : 3.63928
Task 4181 : 1.45465
Task 4182 : 3.70398
Task 4183 : 1.96567
Task 4184 : 3.53795
Task 4185 : 3.73134
Task 4186 : 2.83129
Task 4187 : 3.64429
Task 4188 : 3.72477
Task 4189 : 1.37439
Task 4190 : 3.98107
Task 4191 : 2.93441
Task 4192 : 3.51278
Task 4193 : 1.95087
Task 4194 : 1.72401
Task 4195 : 3.02023
Task 4196 : 3.26389
Task 4197 : 3.49098
Task 4198 : 3.41499
Task 4199 : 1.64058
Task 4200 : 3.79222
Task 4201 : 1.30692
Task 4202 : 3.73094
Task 4203 : 3.52119
Task 4204 : 3.46146
Task 4205 : 1.08697
Task 4206 : 1.61794
Task 4207 : 1.33545
Task 4208 : 3.44615
Task 4209 : 3.38931
Task 4210 : 3.50143
Task 4211 : 1.77139
Task 4212 : 3.7148
Task 4213 : 1.30377
Task 4214 : 2.01767
Task 4215 : 1.13845
Task 4216 : 3.5847
Task 4217 : 3.52967
Task 4218 : 3.52214
Task 4219 : 3.48601
Task 4220 : 1.59653
Task 4221 : 3.52524
Task 4222 : 1.3067
Task 4223 : 3.89794
Task 4224 : 2.85139
Task 4225 : 1.87462
Task 4226 : 3.60228
Task 4227 : 0.698704
Task 4228 : 3.40122
Task 4229 : 2.73972
Task 4230 : 3.90116
Task 4231 : 3.47861
Task 4232 : 3.70649
Task 4233 : 3.78829
Task 4234 : 3.56137
Task 4235 : 3.90346
Task 4236 : 1.42843
Task 4237 : 3.30606
Task 4238 : 3.50814
Task 4239 : 3.89774
Task 4240 : 3.48606
Task 4241 : 3.30055
Task 4242 : 2.1307
Task 4243 : 3.492
Task 4244 : 3.45522
Task 4245 : 0.695909
Task 4246 : 3.18754
Task 4247 : 3.88901
Task 4248 : 1.85915
Task 4249 : 1.79796
Task 4250 : 3.17374
Task 4251 : 3.44
Task 4252 : 3.57981
Task 4253 : 3.39397
Task 4254 : 1.97067
Task 4255 : 0.827421
Task 4256 : 3.44664
Task 4257 : 3.53275
Task 4258 : 3.15904
Task 4259 : 3.63328
Task 4260 : 3.56283
Task 4261 : 1.95381
Task 4262 : 1.76565
Task 4263 : 1.81445
Task 4264 : 3.78162
Task 4265 : 2.03481
Task 4266 : 1.67165
Task 4267 : 3.64891
Task 4268 : 1.81866
Task 4269 : 3.96695
Task 4270 : 3.3897
Task 4271 : 1.88463
Task 4272 : 1.48909
Task 4273 : 1.89236
Task 4274 : 3.16099
Task 4275 : 3.43285
Task 4276 : 3.84938
Task 4277 : 3.84221
Task 4278 : 1.48833
Task 4279 : 3.49256
Task 4280 : 3.62709
Task 4281 : 1.08059
Task 4282 : 1.7487
Task 4283 : 3.02146
Task 4284 : 3.43356
Task 4285 : 1.95311
Task 4286 : 3.83912
Task 4287 : 3.56978
Task 4288 : 3.76293
Task 4289 : 3.74175
Task 4290 : 1.7923
Task 4291 : 3.60475
Task 4292 : 3.41258
Task 4293 : 1.48674
Task 4294 : 3.26822
Task 4295 : 3.64645
Task 4296 : 3.42301
Task 4297 : 1.62756
Task 4298 : 3.31416
Task 4299 : 3.46553
Task 4300 : 3.61378
Task 4301 : 2.93874
Task 4302 : 3.61951
Task 4303 : 3.65278
Task 4304 : 1.88563
Task 4305 : 3.51169
Task 4306 : 3.40074
Task 4307 : 3.58292
Task 4308 : 1.81941
Task 4309 : 1.33688
Task 4310 : 2.82007
Task 4311 : 1.26533
Task 4312 : 3.65547
Task 4313 : 1.33619
Task 4314 : 2.82351
Task 4315 : 1.55644
Task 4316 : 1.60519
Task 4317 : 3.10159
Task 4318 : 3.39359
Task 4319 : 3.52577
Task 4320 : 3.8128
Task 4321 : 3.52454
Task 4322 : 3.40681
Task 4323 : 1.33741
Task 4324 : 2.14395
Task 4325 : 3.45593
Task 4326 : 3.46426
Task 4327 : 1.36232
Task 4328 : 1.85902
Task 4329 : 3.57253
Task 4330 : 3.07077
Task 4331 : 3.54261
Task 4332 : 3.56268
Task 4333 : 3.97145
Task 4334 : 0.957336
Task 4335 : 3.44281
Task 4336 : 1.61891
Task 4337 : 3.45526
Task 4338 : 3.81057
Task 4339 : 3.48783
Task 4340 : 3.56451
Task 4341 : 1.65372
Task 4342 : 1.9666
Task 4343 : 1.57229
Task 4344 : 4.10881
Task 4345 : 3.60641
Task 4346 : 0.725351
Task 4347 : 3.57905
Task 4348 : 3.62601
Task 4349 : 2.91672
Task 4350 : 1.8623
Task 4351 : 0.724304
Task 4352 : 3.19634
Task 4353 : 1.51656
Task 4354 : 1.05717
Task 4355 : 0.835315
Task 4356 : 0.739968
Task 4357 : 1.63022
Task 4358 : 2.95922
Task 4359 : 1.68016
Task 4360 : 3.74294
Task 4361 : 0.630326
Task 4362 : 3.44787
Task 4363 : 3.57929
Task 4364 : 1.68977
Task 4365 : 3.57079
Task 4366 : 2.89286
Task 4367 : 3.37509
Task 4368 : 3.48225
Task 4369 : 3.44745
Task 4370 : 3.32823
Task 4371 : 1.95381
Task 4372 : 3.43957
Task 4373 : 3.60125
Task 4374 : 3.57908
Task 4375 : 3.46078
Task 4376 : 1.65506
Task 4377 : 0.944537
Task 4378 : 2.9684
Task 4379 : 3.58843
Task 4380 : 3.32374
Task 4381 : 1.50941
Task 4382 : 2.71795
Task 4383 : 3.29882
Task 4384 : 3.23771
Task 4385 : 3.35378
Task 4386 : 4.13531
Task 4387 : 0.859657
Task 4388 : 2.96204
Task 4389 : 1.36365
Task 4390 : 3.52375
Task 4391 : 1.88567
Task 4392 : 1.18349
Task 4393 : 3.47511
Task 4394 : 1.88196
Task 4395 : 2.68232
Task 4396 : 1.75943
Task 4397 : 1.36235
Task 4398 : 1.59476
Task 4399 : 3.32621
Task 4400 : 1.88671
Task 4401 : 1.8936
Task 4402 : 2.92853
Task 4403 : 0.883558
Task 4404 : 3.62728
Task 4405 : 2.1498
Task 4406 : 3.32163
Task 4407 : 3.77434
Task 4408 : 3.47633
Task 4409 : 3.53342
Task 4410 : 3.25459
Task 4411 : 1.35657
Task 4412 : 0.74918
Task 4413 : 3.61773
Task 4414 : 3.39811
Task 4415 : 3.67575
Task 4416 : 3.59141
Task 4417 : 3.30762
Task 4418 : 3.41868
Task 4419 : 1.38087
Task 4420 : 3.33397
Task 4421 : 2.82353
Task 4422 : 2.45577
Task 4423 : 3.60901
Task 4424 : 2.97827
Task 4425 : 1.30005
Task 4426 : 1.53346
Task 4427 : 1.70264
Task 4428 : 3.79287
Task 4429 : 1.13888
Task 4430 : 1.86403
Task 4431 : 1.91036
Task 4432 : 3.74951
Task 4433 : 3.74168
Task 4434 : 3.27961
Task 4435 : 2.70094
Task 4436 : 3.69604
Task 4437 : 0.741749
Task 4438 : 3.37707
Task 4439 : 3.39309
Task 4440 : 3.20719
Task 4441 : 1.95189
Task 4442 : 3.32797
Task 4443 : 1.37816
Task 4444 : 2.8691
Task 4445 : 3.5728
Task 4446 : 3.38664
Task 4447 : 3.22741
Task 4448 : 3.38608
Task 4449 : 3.42849
Task 4450 : 3.22256
Task 4451 : 1.10573
Task 4452 : 2.40955
Task 4453 : 1.50067
Task 4454 : 3.36269
Task 4455 : 3.30626
Task 4456 : 1.66027
Task 4457 : 1.66027
Task 4458 : 1.66027
Task 4459 : 2.1608
Task 4460 : 1.38028
Task 4461 : 3.45881
Task 4462 : 1.90438
Task 4463 : 1.89141
Task 4464 : 3.83108
Task 4465 : 3.36675
Task 4466 : 1.37734
Task 4467 : 0.989071
Task 4468 : 3.62255
Task 4469 : 3.54336
Task 4470 : 3.2013
Task 4471 : 3.57192
Task 4472 : 1.51892
Task 4473 : 2.18114
Task 4474 : 3.62229
Task 4475 : 3.28426
Task 4476 : 3.46224
Task 4477 : 3.25016
Task 4478 : 3.32406
Task 4479 : 4.50413
Task 4480 : 0.763169
Task 4481 : 1.76233
Task 4482 : 3.25871
Task 4483 : 2.34127
Task 4484 : 3.62053
Task 4485 : 3.47134
Task 4486 : 3.42951
Task 4487 : 3.34317
Task 4488 : 1.54533
Task 4489 : 3.17651
Task 4490 : 2.68137
Task 4491 : 3.36859
Task 4492 : 3.41821
Task 4493 : 1.71243
Task 4494 : 3.50493
Task 4495 : 3.14712
Task 4496 : 3.57616
Task 4497 : 3.39474
Task 4498 : 2.4708
Task 4499 : 1.36581
Task 4500 : 1.4807
Task 4501 : 1.58704
Task 4502 : 3.9774
Task 4503 : 3.46685
Task 4504 : 3.15908
Task 4505 : 3.25748
Task 4506 : 1.38848
Task 4507 : 3.61049
Task 4508 : 3.59938
Task 4509 : 0.77936
Task 4510 : 1.91456
Task 4511 : 1.62752
Task 4512 : 3.52266
Task 4513 : 1.39197
Task 4514 : 2.63172
Task 4515 : 3.69632
Task 4516 : 3.36136
Task 4517 : 3.55648
Task 4518 : 3.35746
Task 4519 : 1.89029
Task 4520 : 1.38807
Task 4521 : 0.748348
Task 4522 : 3.73112
Task 4523 : 3.34777
Task 4524 : 1.72456
Task 4525 : 1.20578
Task 4526 : 2.80617
Task 4527 : 1.60721
Task 4528 : 1.60721
Task 4529 : 1.60721
Task 4530 : 1.89275
Task 4531 : 3.57635
Task 4532 : 0.913138
Task 4533 : 3.6122
Task 4534 : 3.77266
Task 4535 : 3.46084
Task 4536 : 3.49488
Task 4537 : 1.48445
Task 4538 : 1.48445
Task 4539 : 1.48445
Task 4540 : 1.60084
Task 4541 : 1.60084
Task 4542 : 1.60084
Task 4543 : 3.30495
Task 4544 : 2.77253
Task 4545 : 3.67808
Task 4546 : 0.773129
Task 4547 : 3.24463
Task 4548 : 3.41156
Task 4549 : 3.33563
Task 4550 : 3.66575
Task 4551 : 3.11143
Task 4552 : 3.12653
Task 4553 : 3.13014
Task 4554 : 3.16658
Task 4555 : 1.76989
Task 4556 : 1.5552
Task 4557 : 3.3814
Task 4558 : 3.77635
Task 4559 : 1.16253
Task 4560 : 3.6729
Task 4561 : 3.0734
Task 4562 : 1.52082
Task 4563 : 3.46693
Task 4564 : 3.05417
Task 4565 : 3.9249
Task 4566 : 1.42628
Task 4567 : 2.26803
Task 4568 : 1.61632
Task 4569 : 3.15454
Task 4570 : 3.92477
Task 4571 : 1.60514
Task 4572 : 1.9284
Task 4573 : 1.32687
Task 4574 : 2.34199
Task 4575 : 0.658819
Task 4576 : 3.10929
Task 4577 : 3.14238
Task 4578 : 1.50292
Task 4579 : 3.10055
Task 4580 : 3.49854
Task 4581 : 3.52918
Task 4582 : 3.36772
Task 4583 : 3.51251
Task 4584 : 3.37284
Task 4585 : 0.796328
Task 4586 : 3.1375
Task 4587 : 3.45246
Task 4588 : 3.46557
Task 4589 : 3.0598
Task 4590 : 1.76745
Task 4591 : 3.46317
Task 4592 : 1.04048
Task 4593 : 3.39457
Task 4594 : 1.57373
Task 4595 : 3.24774
Task 4596 : 1.40135
Task 4597 : 1.95063
Task 4598 : 0.57586
Task 4599 : 0.631868
Task 4600 : 2.82925
Task 4601 : 3.38672
Task 4602 : 0.574961
Task 4603 : 1.38656
Task 4604 : 1.56693
Task 4605 : 1.56693
Task 4606 : 1.56693
Task 4607 : 1.65584
Task 4608 : 1.36753
Task 4609 : 0.520493
Task 4610 : 3.4218
Task 4611 : 2.98476
Task 4612 : 0.501255
Task 4613 : 2.83424
Task 4614 : 3.03209
Task 4615 : 1.39633
Task 4616 : 2.37467
Task 4617 : 1.3256
Task 4618 : 3.41008
Task 4619 : 3.22733
Task 4620 : 1.38924
Task 4621 : 3.07729
Task 4622 : 3.42216
Task 4623 : 3.40992
Task 4624 : 2.46324
Task 4625 : 1.18592
Task 4626 : 3.00671
Task 4627 : 3.33063
Task 4628 : 3.1872
Task 4629 : 0.780698
Task 4630 : 3.22402
Task 4631 : 1.41921
Task 4632 : 0.748343
Task 4633 : 3.05185
Task 4634 : 3.27363
Task 4635 : 3.23298
Task 4636 : 3.42307
Task 4637 : 1.635
Task 4638 : 3.44857
Task 4639 : 3.14453
Task 4640 : 1.10348
Task 4641 : 1.41259
Task 4642 : 1.7666
Task 4643 : 3.01922
Task 4644 : 3.08228
Task 4645 : 2.63805
Task 4646 : 3.63114
Task 4647 : 3.2328
Task 4648 : 1.52845
Task 4649 : 1.17337
Task 4650 : 3.13911
Task 4651 : 1.78062
Task 4652 : 1.63409
Task 4653 : 3.5645
Task 4654 : 2.98939
Task 4655 : 3.20692
Task 4656 : 3.08317
Task 4657 : 2.6996
Task 4658 : 3.7305
Task 4659 : 3.41572
Task 4660 : 1.55094
Task 4661 : 0.796017
Task 4662 : 0.50894
Task 4663 : 1.69736
Task 4664 : 1.69736
Task 4665 : 3.55338
Task 4666 : 3.42612
Task 4667 : 3.31798
Task 4668 : 3.42168
Task 4669 : 1.80947
Task 4670 : 2.98082
Task 4671 : 3.01764
Task 4672 : 3.29366
Task 4673 : 1.67146
Task 4674 : 3.73289
Task 4675 : 1.37468
Task 4676 : 1.13052
Task 4677 : 4.07537
Task 4678 : 2.97258
Task 4679 : 1.40363
Task 4680 : 1.40363
Task 4681 : 1.40363
Task 4682 : 3.85883
Task 4683 : 3.29047
Task 4684 : 3.25102
Task 4685 : 3.31783
Task 4686 : 3.17432
Task 4687 : 3.6664
Task 4688 : 1.39526
Task 4689 : 2.78728
Task 4690 : 1.50007
Task 4691 : 3.21443
Task 4692 : 3.17959
Task 4693 : 1.48649
Task 4694 : 3.50318
Task 4695 : 3.08877
Task 4696 : 1.64826
Task 4697 : 3.35294
Task 4698 : 3.02697
Task 4699 : 3.55412
Task 4700 : 0.943813
Task 4701 : 2.53271
Task 4702 : 3.14598
Task 4703 : 3.34012
Task 4704 : 3.3011
Task 4705 : 0.944224
Task 4706 : 3.91534
Task 4707 : 3.16296
Task 4708 : 3.36034
Task 4709 : 2.96823
Task 4710 : 3.3468
Task 4711 : 0.753672
Task 4712 : 3.31989
Task 4713 : 3.17863
Task 4714 : 1.53157
Task 4715 : 3.97776
Task 4716 : 3.28749
Task 4717 : 3.33041
Task 4718 : 1.64844
Task 4719 : 3.49795
Task 4720 : 4.09803
Task 4721 : 3.41424
Task 4722 : 3.1469
Task 4723 : 3.65533
Task 4724 : 3.22178
Task 4725 : 1.38602
Task 4726 : 3.72362
Task 4727 : 3.27123
Task 4728 : 2.74933
Task 4729 : 3.22572
Task 4730 : 3.45241
Task 4731 : 3.35189
Task 4732 : 3.25259
Task 4733 : 3.20346
Task 4734 : 2.70167
Task 4735 : 3.18905
Task 4736 : 3.2796
Task 4737 : 3.21131
Task 4738 : 1.23691
Task 4739 : 1.67954
Task 4740 : 1.43382
Task 4741 : 3.47412
Task 4742 : 1.65767
Task 4743 : 2.73456
Task 4744 : 3.10607
Task 4745 : 3.1802
Task 4746 : 3.0155
Task 4747 : 1.37712
Task 4748 : 2.98623
Task 4749 : 2.58862
Task 4750 : 3.62383
Task 4751 : 3.25778
Task 4752 : 3.39184
Task 4753 : 3.83194
Task 4754 : 1.3961
Task 4755 : 3.5014
Task 4756 : 3.68771
Task 4757 : 3.45553
Task 4758 : 3.03765
Task 4759 : 3.25013
Task 4760 : 3.44486
Task 4761 : 3.22457
Task 4762 : 3.16784
Task 4763 : 3.17108
Task 4764 : 1.28054
Task 4765 : 1.50929
Task 4766 : 3.09882
Task 4767 : 2.97954
Task 4768 : 3.09843
Task 4769 : 3.23702
Task 4770 : 3.36809
Task 4771 : 2.98262
Task 4772 : 0.846976
Task 4773 : 3.06498
Task 4774 : 2.99304
Task 4775 : 0.75358
Task 4776 : 2.30217
Task 4777 : 2.93457
Task 4778 : 1.49239
Task 4779 : 1.02099
Task 4780 : 1.57108
Task 4781 : 3.94005
Task 4782 : 2.81733
Task 4783 : 3.30302
Task 4784 : 3.45499
Task 4785 : 2.32164
Task 4786 : 2.92996
Task 4787 : 2.58536
Task 4788 : 3.11877
Task 4789 : 1.66743
Task 4790 : 1.65181
Task 4791 : 2.6467
Task 4792 : 3.0146
Task 4793 : 1.0988
Task 4794 : 3.06293
Task 4795 : 1.14833
Task 4796 : 3.23683
Task 4797 : 2.64578
Task 4798 : 3.60986
Task 4799 : 3.84107
Task 4800 : 3.99871
Task 4801 : 2.92156
Task 4802 : 3.19691
Task 4803 : 2.72413
Task 4804 : 3.15695
Task 4805 : 3.06585
Task 4806 : 3.43422
Task 4807 : 3.46068
Task 4808 : 1.68112
Task 4809 : 3.30226
Task 4810 : 3.0995
Task 4811 : 2.89227
Task 4812 : 3.18058
Task 4813 : 2.72611
Task 4814 : 3.15392
Task 4815 : 0.790392
Task 4816 : 0.717462
Task 4817 : 1.16552
Task 4818 : 3.13813
Task 4819 : 3.32713
Task 4820 : 1.45724
Task 4821 : 3.2424
Task 4822 : 1.68043
Task 4823 : 1.60523
Task 4824 : 2.83731
Task 4825 : 1.38316
Task 4826 : 3.12712
Task 4827 : 3.28027
Task 4828 : 3.28512
Task 4829 : 3.23954
Task 4830 : 3.40611
Task 4831 : 0.558693
Task 4832 : 3.44432
Task 4833 : 0.518278
Task 4834 : 2.75418
Task 4835 : 3.25383
Task 4836 : 3.39813
Task 4837 : 2.46914
Task 4838 : 3.06365
Task 4839 : 3.08486
Task 4840 : 3.09117
Task 4841 : 1.16169
Task 4842 : 3.44445
Task 4843 : 1.21163
Task 4844 : 1.52212
Task 4845 : 3.15743
Task 4846 : 1.56808
Task 4847 : 1.56808
Task 4848 : 3.47858
Task 4849 : 2.84287
Task 4850 : 2.84554
Task 4851 : 2.83933
Task 4852 : 1.49553
Task 4853 : 3.24594
Task 4854 : 3.15137
Task 4855 : 1.1233
Task 4856 : 2.99659
Task 4857 : 3.10396
Task 4858 : 1.3319
Task 4859 : 1.08665
Task 4860 : 3.38002
Task 4861 : 2.8606
Task 4862 : 3.18739
Task 4863 : 3.10621
Task 4864 : 3.99753
Task 4865 : 3.72995
Task 4866 : 2.27607
Task 4867 : 3.22166
Task 4868 : 3.05086
Task 4869 : 2.85497
Task 4870 : 3.12801
Task 4871 : 3.05425
Task 4872 : 3.27131
Task 4873 : 3.00731
Task 4874 : 3.37173
Task 4875 : 3.18483
Task 4876 : 1.68654
Task 4877 : 3.34171
Task 4878 : 1.64946
Task 4879 : 2.81841
Task 4880 : 3.14264
Task 4881 : 1.62794
Task 4882 : 2.67716
Task 4883 : 2.65928
Task 4884 : 3.26296
Task 4885 : 2.36199
Task 4886 : 3.45274
Task 4887 : 2.92045
Task 4888 : 2.72683
Task 4889 : 2.8075
Task 4890 : 3.08898
Task 4891 : 3.42054
Task 4892 : 3.27415
Task 4893 : 3.11928
Task 4894 : 3.54321
Task 4895 : 3.08712
Task 4896 : 2.80926
Task 4897 : 0.652769
Task 4898 : 3.45886
Task 4899 : 3.25946
Task 4900 : 3.33015
Task 4901 : 2.73662
Task 4902 : 3.24468
Task 4903 : 1.70233
Task 4904 : 3.16689
Task 4905 : 1.31563
Task 4906 : 3.24973
Task 4907 : 3.15499
Task 4908 : 3.20984
Task 4909 : 0.961938
Task 4910 : 3.23724
Task 4911 : 1.46881
Task 4912 : 2.6533
Task 4913 : 3.38055
Task 4914 : 2.52197
Task 4915 : 2.93061
Task 4916 : 3.09339
Task 4917 : 1.49919
Task 4918 : 3.27817
Task 4919 : 3.08581
Task 4920 : 0.945636
Task 4921 : 2.85201
Task 4922 : 1.52317
Task 4923 : 1.52317
Task 4924 : 3.07748
Task 4925 : 1.51019
Task 4926 : 1.51019
Task 4927 : 3.07873
Task 4928 : 0.56903
Task 4929 : 2.8613
Task 4930 : 3.18812
Task 4931 : 1.53019
Task 4932 : 2.57518
Task 4933 : 3.3517
Task 4934 : 3.03666
Task 4935 : 3.00321
Task 4936 : 0.513655
Task 4937 : 0.493287
Task 4938 : 1.37786
Task 4939 : 1.5443
Task 4940 : 3.82801
Task 4941 : 0.743247
Task 4942 : 3.29954
Task 4943 : 3.05616
Task 4944 : 3.85238
Task 4945 : 3.01989
Task 4946 : 0.63204
Task 4947 : 3.24387
Task 4948 : 1.64587
Task 4949 : 3.19023
Task 4950 : 3.14657
Task 4951 : 1.63968
Task 4952 : 2.50193
Task 4953 : 1.65173
Task 4954 : 3.0814
Task 4955 : 1.00346
Task 4956 : 3.04164
Task 4957 : 3.35053
Task 4958 : 1.1206
Task 4959 : 2.46425
Task 4960 : 2.77138
Task 4961 : 2.47465
Task 4962 : 3.06962
Task 4963 : 3.00328
Task 4964 : 1.24003
Task 4965 : 1.24003
Task 4966 : 1.24003
Task 4967 : 1.1739
Task 4968 : 3.36196
Task 4969 : 3.20099
Task 4970 : 2.88652
Task 4971 : 2.89682
Task 4972 : 3.02672
Task 4973 : 2.93725
Task 4974 : 1.23084
Task 4975 : 3.09156
Task 4976 : 3.56737
Task 4977 : 3.02178
Task 4978 : 3.1956
Task 4979 : 2.84962
Task 4980 : 3.19339
Task 4981 : 3.07323
Task 4982 : 2.95342
Task 4983 : 1.66387
Task 4984 : 3.00112
Task 4985 : 3.67336
Task 4986 : 1.09145
Task 4987 : 2.93603
Task 4988 : 2.55775
Task 4989 : 3.21837
Task 4990 : 3.34752
Task 4991 : 2.91351
Task 4992 : 1.23357
Task 4993 : 1.27421
Task 4994 : 3.00441
Task 4995 : 1.15291
Task 4996 : 1.53415
Task 4997 : 3.42412
Task 4998 : 3.16638
Task 4999 : 3.04023
Task 5000 : 1.47218
Task 5001 : 3.18357
Task 5002 : 3.86886
Task 5003 : 2.84263
Task 5004 : 3.21833
Task 5005 : 3.15412
Task 5006 : 2.7308
Task 5007 : 3.11869
Task 5008 : 2.89217
Task 5009 : 3.0352
Task 5010 : 3.25034
Task 5011 : 2.41673
Task 5012 : 1.34922
Task 5013 : 3.1761
Task 5014 : 2.56854
Task 5015 : 0.495783
Task 5016 : 1.64485
Task 5017 : 2.99084
Task 5018 : 1.38017
Task 5019 : 3.01492
Task 5020 : 3.15415
Task 5021 : 3.21531
Task 5022 : 2.79814
Task 5023 : 3.00074
Task 5024 : 3.1896
Task 5025 : 0.998073
Task 5026 : 3.03564
Task 5027 : 3.12591
Task 5028 : 3.03784
Task 5029 : 2.56972
Task 5030 : 3.16951
Task 5031 : 2.90079
Task 5032 : 2.93984
Task 5033 : 3.12476
Task 5034 : 1.50161
Task 5035 : 1.10942
Task 5036 : 3.13301
Task 5037 : 3.02055
Task 5038 : 3.04633
Task 5039 : 3.0053
Task 5040 : 1.26392
Task 5041 : 3.01069
Task 5042 : 3.09295
Task 5043 : 3.18996
Task 5044 : 2.70207
Task 5045 : 3.21344
Task 5046 : 2.9557
Task 5047 : 1.33217
Task 5048 : 3.0791
Task 5049 : 3.1518
Task 5050 : 1.77982
Task 5051 : 0.79361
Task 5052 : 3.09565
Task 5053 : 3.03319
Task 5054 : 1.47887
Task 5055 : 3.04405
Task 5056 : 3.09598
Task 5057 : 1.53874
Task 5058 : 1.11645
Task 5059 : 3.12507
Task 5060 : 3.00953
Task 5061 : 3.10214
Task 5062 : 3.00037
Task 5063 : 3.22972
Task 5064 : 1.65285
Task 5065 : 3.40728
Task 5066 : 3.10182
Task 5067 : 1.37785
Task 5068 : 2.84599
Task 5069 : 1.15826
Task 5070 : 1.4722
Task 5071 : 3.00338
Task 5072 : 2.72695
Task 5073 : 3.08204
Task 5074 : 2.21363
Task 5075 : 2.94221
Task 5076 : 3.02711
Task 5077 : 2.64339
Task 5078 : 1.75989
Task 5079 : 3.20115
Task 5080 : 2.65263
Task 5081 : 2.66699
Task 5082 : 1.37894
Task 5083 : 2.56049
Task 5084 : 3.28381
Task 5085 : 2.92903
Task 5086 : 3.12961
Task 5087 : 3.35122
Task 5088 : 1.45894
Task 5089 : 3.04576
Task 5090 : 3.16794
Task 5091 : 1.66826
Task 5092 : 1.36256
Task 5093 : 3.40081
Task 5094 : 1.28667
Task 5095 : 2.71133
Task 5096 : 2.84409
Task 5097 : 2.97542
Task 5098 : 2.88033
Task 5099 : 2.85304
Task 5100 : 1.54964
Task 5101 : 3.02697
Task 5102 : 2.7334
Task 5103 : 3.0807
Task 5104 : 2.9981
Task 5105 : 0.986091
Task 5106 : 3.57575
Task 5107 : 2.41028
Task 5108 : 2.86243
Task 5109 : 2.81093
Task 5110 : 0.916363
Task 5111 : 2.90932
Task 5112 : 3.73522
Task 5113 : 1.18956
Task 5114 : 3.03615
Task 5115 : 3.18231
Task 5116 : 1.23575
Task 5117 : 3.03866
Task 5118 : 2.80408
Task 5119 : 2.74101
Task 5120 : 0.943615
Task 5121 : 2.93041
Task 5122 : 2.72294
Task 5123 : 2.8303
Task 5124 : 3.14615
Task 5125 : 3.09418
Task 5126 : 3.13729
Task 5127 : 3.01009
Task 5128 : 2.85758
Task 5129 : 2.94246
Task 5130 : 2.96662
Task 5131 : 2.61453
Task 5132 : 2.638
Task 5133 : 2.27498
Task 5134 : 2.97745
Task 5135 : 3.05914
Task 5136 : 1.28138
Task 5137 : 3.02537
Task 5138 : 2.15912
Task 5139 : 2.21316
Task 5140 : 1.39776
Task 5141 : 2.7784
Task 5142 : 3.56966
Task 5143 : 2.72648
Task 5144 : 2.62434
Task 5145 : 1.10556
Task 5146 : 2.76557
Task 5147 : 2.94686
Task 5148 : 3.05749
Task 5149 : 2.46236
Task 5150 : 2.93307
Task 5151 : 3.27182
Task 5152 : 1.14046
Task 5153 : 0.650583
Task 5154 : 3.16931
Task 5155 : 1.13728
Task 5156 : 3.37883
Task 5157 : 3.07556
Task 5158 : 2.8854
Task 5159 : 2.73149
Task 5160 : 2.96553
Task 5161 : 3.32974
Task 5162 : 1.38172
Task 5163 : 2.75038
Task 5164 : 3.35291
Task 5165 : 1.47365
Task 5166 : 2.88407
Task 5167 : 2.90616
Task 5168 : 2.91408
Task 5169 : 3.02258
Task 5170 : 1.21861
Task 5171 : 2.85489
Task 5172 : 0.7981
Task 5173 : 1.08722
Task 5174 : 2.81954
Task 5175 : 2.95432
Task 5176 : 1.29983
Task 5177 : 3.05167
Task 5178 : 3.06673
Task 5179 : 3.07256
Task 5180 : 3.04951
Task 5181 : 0.508746
Task 5182 : 2.96029
Task 5183 : 3.18404
Task 5184 : 0.565955
Task 5185 : 2.9048
Task 5186 : 2.86575
Task 5187 : 2.39231
Task 5188 : 2.88057
Task 5189 : 0.632317
Task 5190 : 2.3116
Task 5191 : 0.509036
Task 5192 : 2.52724
Task 5193 : 0.487519
Task 5194 : 0.573846
Task 5195 : 2.54537
Task 5196 : 2.56441
Task 5197 : 2.88485
Task 5198 : 2.7049
Task 5199 : 3.06884
Task 5200 : 1.13221
Task 5201 : 3.16012
Task 5202 : 2.89349
Task 5203 : 3.06782
Task 5204 : 2.90279
Task 5205 : 2.76449
Task 5206 : 2.83649
Task 5207 : 2.70762
Task 5208 : 2.96909
Task 5209 : 2.8763
Task 5210 : 2.82873
Task 5211 : 2.98837
Task 5212 : 3.49273
Task 5213 : 1.40951
Task 5214 : 2.52641
Task 5215 : 1.09226
Task 5216 : 1.4809
Task 5217 : 3.08871
Task 5218 : 3.00967
Task 5219 : 1.48433
Task 5220 : 2.95039
Task 5221 : 2.04944
Task 5222 : 2.93642
Task 5223 : 2.84047
Task 5224 : 1.13557
Task 5225 : 0.957811
Task 5226 : 1.16411
Task 5227 : 0.961727
Task 5228 : 2.9872
Task 5229 : 2.89331
Task 5230 : 1.23706
Task 5231 : 2.78584
Task 5232 : 1.12794
Task 5233 : 2.05948
Task 5234 : 1.39365
Task 5235 : 0.534128
Task 5236 : 2.51023
Task 5237 : 3.08315
Task 5238 : 3.3754
Task 5239 : 0.979801
Task 5240 : 1.93937
Task 5241 : 3.37988
Task 5242 : 2.251
Task 5243 : 1.79015
Task 5244 : 1.79015
Task 5245 : 1.79015
Task 5246 : 2.73613
Task 5247 : 2.93522
Task 5248 : 2.86758
Task 5249 : 1.30686
Task 5250 : 2.92837
Task 5251 : 2.84718
Task 5252 : 1.23632
Task 5253 : 0.808844
Task 5254 : 2.0588
Task 5255 : 2.90086
Task 5256 : 2.81303
Task 5257 : 1.66572
Task 5258 : 2.01131
Task 5259 : 2.9614
Task 5260 : 0.743027
Task 5261 : 2.7185
Task 5262 : 2.95554
Task 5263 : 1.14883
Task 5264 : 2.99665
Task 5265 : 3.05678
Task 5266 : 0.63069
Task 5267 : 2.06346
Task 5268 : 1.36477
Task 5269 : 3.07627
Task 5270 : 2.25319
Task 5271 : 2.99905
Task 5272 : 2.23382
Task 5273 : 1.28088
Task 5274 : 2.65978
Task 5275 : 2.79906
Task 5276 : 2.76563
Task 5277 : 2.76381
Task 5278 : 1.41705
Task 5279 : 2.82478
Task 5280 : 1.80707
Task 5281 : 2.76049
Task 5282 : 1.88103
Task 5283 : 3.05346
Task 5284 : 3.04709
Task 5285 : 3.0417
Task 5286 : 0.787779
Task 5287 : 2.89258
Task 5288 : 3.19138
Task 5289 : 3.22705
Task 5290 : 1.12656
Task 5291 : 1.16039
Task 5292 : 2.80403
Task 5293 : 2.92821
Task 5294 : 0.549643
Task 5295 : 2.88214
Task 5296 : 0.938085
Task 5297 : 1.43725
Task 5298 : 3.07729
Task 5299 : 2.98743
Task 5300 : 2.60728
Task 5301 : 3.1487
Task 5302 : 1.24872
Task 5303 : 2.25961
Task 5304 : 1.39968
Task 5305 : 3.01729
Task 5306 : 1.2936
Task 5307 : 1.2936
Task 5308 : 2.7297
Task 5309 : 1.31668
Task 5310 : 1.3065
Task 5311 : 2.68184
Task 5312 : 2.47943
Task 5313 : 2.4762
Task 5314 : 2.71852
Task 5315 : 2.94008
Task 5316 : 2.84894
Task 5317 : 2.84609
Task 5318 : 1.29588
Task 5319 : 1.29588
Task 5320 : 3.0538
Task 5321 : 2.86075
Task 5322 : 2.84414
Task 5323 : 2.70746
Task 5324 : 2.70358
Task 5325 : 2.71993
Task 5326 : 1.42422
Task 5327 : 1.10094
Task 5328 : 2.63158
Task 5329 : 1.32746
Task 5330 : 1.15887
Task 5331 : 2.844
Task 5332 : 2.9264
Task 5333 : 2.69384
Task 5334 : 3.11418
Task 5335 : 0.855197
Task 5336 : 2.83934
Task 5337 : 2.93688
Task 5338 : 2.86285
Task 5339 : 2.15909
Task 5340 : 2.70965
Task 5341 : 2.86609
Task 5342 : 2.61438
Task 5343 : 2.95243
Task 5344 : 2.69448
Task 5345 : 2.92819
Task 5346 : 2.84739
Task 5347 : 1.18035
Task 5348 : 3.00643
Task 5349 : 2.39776
Task 5350 : 1.53735
Task 5351 : 1.40958
Task 5352 : 2.87334
Task 5353 : 2.78229
Task 5354 : 1.07443
Task 5355 : 1.23517
Task 5356 : 1.16278
Task 5357 : 2.93862
Task 5358 : 2.4603
Task 5359 : 2.62767
Task 5360 : 2.69753
Task 5361 : 2.57471
Task 5362 : 2.76441
Task 5363 : 1.14072
Task 5364 : 1.43475
Task 5365 : 0.558667
Task 5366 : 1.32832
Task 5367 : 1.25458
Task 5368 : 0.964945
Task 5369 : 1.42676
Task 5370 : 2.39475
Task 5371 : 2.55871
Task 5372 : 2.67059
Task 5373 : 2.2864
Task 5374 : 2.66718
Task 5375 : 2.20062
Task 5376 : 0.644795
Task 5377 : 2.70956
Task 5378 : 2.60945
Task 5379 : 2.64967
Task 5380 : 2.75085
Task 5381 : 1.27464
Task 5382 : 0.974559
Task 5383 : 2.32355
Task 5384 : 3.01818
Task 5385 : 2.92998
Task 5386 : 1.12579
Task 5387 : 0.998372
Task 5388 : 2.08799
Task 5389 : 0.724231
Task 5390 : 2.69846
Task 5391 : 2.7303
Task 5392 : 2.68763
Task 5393 : 2.77361
Task 5394 : 1.51054
Task 5395 : 2.69195
Task 5396 : 2.87434
Task 5397 : 2.17196
Task 5398 : 1.27539
Task 5399 : 2.8631
Task 5400 : 1.12045
Task 5401 : 2.77537
Task 5402 : 3.0551
Task 5403 : 2.89221
Task 5404 : 2.68639
Task 5405 : 1.16376
Task 5406 : 2.9959
Task 5407 : 2.82049
Task 5408 : 2.23802
Task 5409 : 2.72064
Task 5410 : 2.76154
Task 5411 : 2.64328
Task 5412 : 2.53126
Task 5413 : 0.558832
Task 5414 : 2.39575
Task 5415 : 1.19351
Task 5416 : 0.56414
Task 5417 : 0.522159
Task 5418 : 0.754315
Task 5419 : 1.29941
Task 5420 : 0.499512
Task 5421 : 1.13314
Task 5422 : 0.476726
Task 5423 : 2.3958
Task 5424 : 2.81614
Task 5425 : 2.46665
Task 5426 : 1.92103
Task 5427 : 1.95032
Task 5428 : 0.640829
Task 5429 : 1.26399
Task 5430 : 2.61856
Task 5431 : 2.73706
Task 5432 : 2.40395
Task 5433 : 2.70728
Task 5434 : 2.87999
Task 5435 : 2.77427
Task 5436 : 0.562791
Task 5437 : 2.65732
Task 5438 : 1.2805
Task 5439 : 2.83501
Task 5440 : 2.67723
Task 5441 : 0.929307
Task 5442 : 2.78893
Task 5443 : 2.54868
Task 5444 : 0.99808
Task 5445 : 2.56018
Task 5446 : 2.29692
Task 5447 : 2.70978
Task 5448 : 2.63877
Task 5449 : 2.55533
Task 5450 : 2.28648
Task 5451 : 1.14216
Task 5452 : 1.2317
Task 5453 : 0.7823
Task 5454 : 2.33693
Task 5455 : 2.54939
Task 5456 : 1.17204
Task 5457 : 2.04866
Task 5458 : 3.06821
Task 5459 : 2.57161
Task 5460 : 2.48253
Task 5461 : 1.20292
Task 5462 : 2.49505
Task 5463 : 2.59924
Task 5464 : 2.08406
Task 5465 : 2.44234
Task 5466 : 2.85922
Task 5467 : 0.976494
Task 5468 : 2.27492
Task 5469 : 2.05788
Task 5470 : 1.06518
Task 5471 : 2.39793
Task 5472 : 2.37537
Task 5473 : 2.6461
Task 5474 : 2.68651
Task 5475 : 1.18695
Task 5476 : 1.15309
Task 5477 : 2.88226
Task 5478 : 2.67565
Task 5479 : 0.775436
Task 5480 : 2.08909
Task 5481 : 2.71254
Task 5482 : 2.76801
Task 5483 : 2.65191
Task 5484 : 0.66068
Task 5485 : 2.73268
Task 5486 : 2.56864
Task 5487 : 2.70324
Task 5488 : 2.546
Task 5489 : 1.26607
Task 5490 : 1.78806
Task 5491 : 1.78806
Task 5492 : 2.65438
Task 5493 : 2.585
Task 5494 : 2.53654
Task 5495 : 2.2172
Task 5496 : 1.15458
Task 5497 : 1.11278
Task 5498 : 2.97035
Task 5499 : 2.80571
Task 5500 : 0.570386
Task 5501 : 2.65609
Task 5502 : 2.40241
Task 5503 : 2.506
Task 5504 : 2.2794
Task 5505 : 2.15007
Task 5506 : 2.7422
Task 5507 : 2.05142
Task 5508 : 2.25454
Task 5509 : 2.09633
Task 5510 : 1.18444
Task 5511 : 1.18444
Task 5512 : 2.63507
Task 5513 : 2.74517
Task 5514 : 1.01375
Task 5515 : 2.00867
Task 5516 : 2.52121
Task 5517 : 1.1541
Task 5518 : 2.56934
Task 5519 : 2.00597
Task 5520 : 0.584358
Task 5521 : 2.54808
Task 5522 : 2.80062
Task 5523 : 2.86878
Task 5524 : 2.62886
Task 5525 : 1.74682
Task 5526 : 0.899579
Task 5527 : 2.29971
Task 5528 : 1.21191
Task 5529 : 2.04205
Task 5530 : 2.23184
Task 5531 : 2.52671
Task 5532 : 2.72832
Task 5533 : 2.05815
Task 5534 : 2.52698
Task 5535 : 2.42402
Task 5536 : 2.73335
Task 5537 : 1.96878
Task 5538 : 2.75981
Task 5539 : 2.77475
Task 5540 : 2.78926
Task 5541 : 2.643
Task 5542 : 1.14614
Task 5543 : 2.78981
Task 5544 : 2.32398
Task 5545 : 3.06351
Task 5546 : 1.21896
Task 5547 : 1.92013
Task 5548 : 1.88641
Task 5549 : 2.71913
Task 5550 : 1.8125
Task 5551 : 2.97718
Task 5552 : 2.31727
Task 5553 : 0.789272
Task 5554 : 2.50338
Task 5555 : 1.22882
Task 5556 : 3.20176
Task 5557 : 2.747
Task 5558 : 2.25259
Task 5559 : 2.67477
Task 5560 : 2.17078
Task 5561 : 0.67341
Task 5562 : 1.17228
Task 5563 : 2.54962
Task 5564 : 2.77734
Task 5565 : 2.30267
Task 5566 : 2.44766
Task 5567 : 2.65809
Task 5568 : 1.2178
Task 5569 : 2.62184
Task 5570 : 2.5586
Task 5571 : 2.38444
Task 5572 : 1.1625
Task 5573 : 2.55315
Task 5574 : 1.16656
Task 5575 : 2.37429
Task 5576 : 2.3531
Task 5577 : 1.74301
Task 5578 : 1.74301
Task 5579 : 0.635717
Task 5580 : 2.75249
Task 5581 : 1.02541
Task 5582 : 2.6198
Task 5583 : 2.57821
Task 5584 : 1.16093
Task 5585 : 0.918999
Task 5586 : 1.15707
Task 5587 : 1.15707
Task 5588 : 1.21224
Task 5589 : 2.614
Task 5590 : 0.780538
Task 5591 : 1.17676
Task 5592 : 2.56015
Task 5593 : 2.47276
Task 5594 : 1.05385
Task 5595 : 1.17406
Task 5596 : 2.60835
Task 5597 : 1.7105
Task 5598 : 1.25909
Task 5599 : 1.00361
Task 5600 : 2.68547
Task 5601 : 1.84161
Task 5602 : 2.44933
Task 5603 : 2.64954
Task 5604 : 2.35983
Task 5605 : 2.75257
Task 5606 : 2.53493
Task 5607 : 2.75678
Task 5608 : 2.27123
Task 5609 : 2.5488
Task 5610 : 0.549053
Task 5611 : 0.614746
Task 5612 : 1.23217
Task 5613 : 2.15329
Task 5614 : 2.5687
Task 5615 : 2.66027
Task 5616 : 0.555144
Task 5617 : 2.49748
Task 5618 : 0.774938
Task 5619 : 0.799303
Task 5620 : 0.487902
Task 5621 : 2.69836
Task 5622 : 1.86334
Task 5623 : 2.80558
Task 5624 : 0.464008
Task 5625 : 1.93766
Task 5626 : 2.60253
Task 5627 : 0.856798
Task 5628 : 2.53645
Task 5629 : 1.95023
Task 5630 : 0.682432
Task 5631 : 2.55545
Task 5632 : 1.17157
Task 5633 : 1.89669
Task 5634 : 1.1452
Task 5635 : 1.84505
Task 5636 : 1.24746
Task 5637 : 2.33771
Task 5638 : 2.20533
Task 5639 : 2.55758
Task 5640 : 1.13596
Task 5641 : 2.6088
Task 5642 : 1.03364
Task 5643 : 1.15272
Task 5644 : 2.55388
Task 5645 : 2.48394
Task 5646 : 2.47205
Task 5647 : 1.86102
Task 5648 : 2.62004
Task 5649 : 2.42028
Task 5650 : 1.6968
Task 5651 : 2.66903
Task 5652 : 2.26099
Task 5653 : 2.24892
Task 5654 : 2.62354
Task 5655 : 2.55844
Task 5656 : 2.92591
Task 5657 : 1.17831
Task 5658 : 2.58966
Task 5659 : 2.63316
Task 5660 : 3.03115
Task 5661 : 2.42861
Task 5662 : 2.96296
Task 5663 : 1.18386
Task 5664 : 1.12
Task 5665 : 1.12
Task 5666 : 2.38711
Task 5667 : 2.23999
Task 5668 : 2.56918
Task 5669 : 2.51305
Task 5670 : 2.5937
Task 5671 : 1.25991
Task 5672 : 2.81039
Task 5673 : 2.56226
Task 5674 : 1.22613
Task 5675 : 2.65702
Task 5676 : 0.983495
Task 5677 : 2.42457
Task 5678 : 1.44216
Task 5679 : 1.16308
Task 5680 : 0.806569
Task 5681 : 1.14121
Task 5682 : 0.68893
Task 5683 : 0.915468
Task 5684 : 2.5418
Task 5685 : 0.725052
Task 5686 : 1.84277
Task 5687 : 0.825997
Task 5688 : 1.04222
Task 5689 : 1.1415
Task 5690 : 1.73343
Task 5691 : 1.78377
Task 5692 : 2.78965
Task 5693 : 1.5838
Task 5694 : 2.71607
Task 5695 : 1.65776
Task 5696 : 2.16012
Task 5697 : 1.11831
Task 5698 : 2.55727
Task 5699 : 0.76234
Task 5700 : 1.85619
Task 5701 : 2.45848
Task 5702 : 2.56576
Task 5703 : 2.59653
Task 5704 : 2.08022
Task 5705 : 2.26511
Task 5706 : 2.37428
Task 5707 : 2.57867
Task 5708 : 2.50755
Task 5709 : 0.564953
Task 5710 : 2.78854
Task 5711 : 2.44479
Task 5712 : 1.85084
Task 5713 : 2.37936
Task 5714 : 0.521842
Task 5715 : 1.68933
Task 5716 : 2.66269
Task 5717 : 2.5898
Task 5718 : 1.08805
Task 5719 : 1.08805
Task 5720 : 1.05384
Task 5721 : 1.07917
Task 5722 : 1.07917
Task 5723 : 1.01218
Task 5724 : 2.4205
Task 5725 : 2.39265
Task 5726 : 2.51575
Task 5727 : 1.71587
Task 5728 : 2.54418
Task 5729 : 2.48668
Task 5730 : 2.20152
Task 5731 : 2.41757
Task 5732 : 0.814028
Task 5733 : 2.25409
Task 5734 : 2.48335
Task 5735 : 0.627131
Task 5736 : 1.13318
Task 5737 : 2.17879
Task 5738 : 1.08322
Task 5739 : 2.82262
Task 5740 : 1.18636
Task 5741 : 0.695698
Task 5742 : 1.13761
Task 5743 : 2.16798
Task 5744 : 1.15016
Task 5745 : 1.40494
Task 5746 : 1.67361
Task 5747 : 1.69332
Task 5748 : 1.1285
Task 5749 : 0.899416
Task 5750 : 2.74545
Task 5751 : 0.766486
Task 5752 : 2.29913
Task 5753 : 1.104
Task 5754 : 1.70015
Task 5755 : 2.50099
Task 5756 : 2.57284
Task 5757 : 1.16203
Task 5758 : 2.42155
Task 5759 : 2.31424
Task 5760 : 1.2917
Task 5761 : 0.824043
Task 5762 : 2.05905
Task 5763 : 1.11562
Task 5764 : 1.101
Task 5765 : 0.540192
Task 5766 : 2.606
Task 5767 : 0.70478
Task 5768 : 2.43625
Task 5769 : 1.09566
Task 5770 : 0.477412
Task 5771 : 2.00098
Task 5772 : 2.38715
Task 5773 : 0.452511
Task 5774 : 0.992685
Task 5775 : 2.14544
Task 5776 : 1.83665
Task 5777 : 2.38781
Task 5778 : 0.907417
Task 5779 : 2.45053
Task 5780 : 2.44906
Task 5781 : 2.1393
Task 5782 : 2.6143
Task 5783 : 1.8771
Task 5784 : 1.83076
Task 5785 : 1.0999
Task 5786 : 1.81843
Task 5787 : 2.56448
Task 5788 : 1.88579
Task 5789 : 2.49536
Task 5790 : 2.49824
Task 5791 : 2.40656
Task 5792 : 2.13205
Task 5793 : 2.65595
Task 5794 : 2.49703
Task 5795 : 2.25848
Task 5796 : 2.56152
Task 5797 : 0.779485
Task 5798 : 2.35689
Task 5799 : 2.4114
Task 5800 : 2.4301
Task 5801 : 1.48564
Task 5802 : 2.64043
Task 5803 : 1.13548
Task 5804 : 2.34855
Task 5805 : 1.48189
Task 5806 : 1.02007
Task 5807 : 2.43924
Task 5808 : 2.328
Task 5809 : 2.1088
Task 5810 : 0.858396
Task 5811 : 2.50364
Task 5812 : 2.38621
Task 5813 : 2.37698
Task 5814 : 2.56054
Task 5815 : 2.52572
Task 5816 : 2.35716
Task 5817 : 2.40618
Task 5818 : 1.25038
Task 5819 : 1.14518
Task 5820 : 1.16078
Task 5821 : 0.612149
Task 5822 : 2.25512
Task 5823 : 2.35105
Task 5824 : 2.35317
Task 5825 : 2.36942
Task 5826 : 0.551399
Task 5827 : 1.24448
Task 5828 : 0.76478
Task 5829 : 2.93765
Task 5830 : 2.47689
Task 5831 : 2.39681
Task 5832 : 2.49355
Task 5833 : 2.3824
Task 5834 : 2.20131
Task 5835 : 1.6047
Task 5836 : 2.32991
Task 5837 : 0.908023
Task 5838 : 1.90421
Task 5839 : 0.617676
Task 5840 : 0.837846
Task 5841 : 2.18786
Task 5842 : 2.32429
Task 5843 : 2.4417
Task 5844 : 2.17171
Task 5845 : 2.64204
Task 5846 : 2.37184
Task 5847 : 1.90113
Task 5848 : 2.42228
Task 5849 : 2.25323
Task 5850 : 0.999316
Task 5851 : 2.62711
Task 5852 : 2.47505
Task 5853 : 1.16487
Task 5854 : 2.37933
Task 5855 : 2.28
Task 5856 : 0.725761
Task 5857 : 2.58124
Task 5858 : 0.664363
Task 5859 : 2.45012
Task 5860 : 2.40534
Task 5861 : 2.26606
Task 5862 : 1.69606
Task 5863 : 1.02363
Task 5864 : 0.530564
Task 5865 : 2.38393
Task 5866 : 2.11412
Task 5867 : 2.5065
Task 5868 : 2.39359
Task 5869 : 2.03683
Task 5870 : 1.47241
Task 5871 : 0.564117
Task 5872 : 0.466821
Task 5873 : 1.54637
Task 5874 : 2.18827
Task 5875 : 2.33606
Task 5876 : 0.441152
Task 5877 : 2.10382
Task 5878 : 2.03268
Task 5879 : 0.519858
Task 5880 : 1.14078
Task 5881 : 2.2897
Task 5882 : 2.47791
Task 5883 : 2.48853
Task 5884 : 1.9812
Task 5885 : 2.32402
Task 5886 : 2.08316
Task 5887 : 0.786757
Task 5888 : 2.12231
Task 5889 : 2.2694
Task 5890 : 1.77793
Task 5891 : 2.43347
Task 5892 : 2.20406
Task 5893 : 2.45311
Task 5894 : 2.26543
Task 5895 : 0.867628
Task 5896 : 1.67248
Task 5897 : 2.61004
Task 5898 : 2.7512
Task 5899 : 2.31365
Task 5900 : 2.10765
Task 5901 : 1.06985
Task 5902 : 2.0074
Task 5903 : 2.77773
Task 5904 : 0.752095
Task 5905 : 2.11129
Task 5906 : 2.25891
Task 5907 : 2.65551
Task 5908 : 0.971832
Task 5909 : 0.617021
Task 5910 : 0.616048
Task 5911 : 1.87948
Task 5912 : 0.912319
Task 5913 : 1.86546
Task 5914 : 0.555001
Task 5915 : 2.39264
Task 5916 : 2.19537
Task 5917 : 2.02174
Task 5918 : 2.3181
Task 5919 : 1.80578
Task 5920 : 1.28403
Task 5921 : 1.02444
Task 5922 : 2.05717
Task 5923 : 1.14121
Task 5924 : 1.05354
Task 5925 : 1.37995
Task 5926 : 0.99817
Task 5927 : 0.849068
Task 5928 : 0.983077
Task 5929 : 2.10657
Task 5930 : 1.97805
Task 5931 : 2.63634
Task 5932 : 0.5687
Task 5933 : 1.04627
Task 5934 : 1.97439
Task 5935 : 2.27982
Task 5936 : 1.97167
Task 5937 : 0.528451
Task 5938 : 2.29685
Task 5939 : 2.05556
Task 5940 : 2.29034
Task 5941 : 2.20164
Task 5942 : 2.44252
Task 5943 : 1.82407
Task 5944 : 0.733658
Task 5945 : 1.96599
Task 5946 : 2.6754
Task 5947 : 1.89405
Task 5948 : 0.463581
Task 5949 : 2.23303
Task 5950 : 1.45951
Task 5951 : 2.27285
Task 5952 : 0.43722
Task 5953 : 2.57535
Task 5954 : 1.35656
Task 5955 : 2.52786
Task 5956 : 2.63041
Task 5957 : 1.51966
Task 5958 : 2.52284
Task 5959 : 2.26573
Task 5960 : 2.22593
Task 5961 : 0.424075
Task 5962 : 1.8691
Task 5963 : 2.22307
Task 5964 : 2.35571
Task 5965 : 2.29798
Task 5966 : 2.31309
Task 5967 : 0.790352
Task 5968 : 0.358715
Task 5969 : 0.569614
Task 5970 : 2.08689
Task 5971 : 2.06813
Task 5972 : 0.524085
Task 5973 : 2.64015
Task 5974 : 2.33743
Task 5975 : 0.870661
Task 5976 : 0.862722
Task 5977 : 1.72981
Task 5978 : 2.33819
Task 5979 : 1.74613
Task 5980 : 2.09193
Task 5981 : 1.02501
Task 5982 : 2.31605
Task 5983 : 0.914656
Task 5984 : 2.15612
Task 5985 : 1.33724
Task 5986 : 2.20106
Task 5987 : 0.784338
Task 5988 : 2.42412
Task 5989 : 2.1709
Task 5990 : 1.43108
Task 5991 : 2.14933
Task 5992 : 2.24112
Task 5993 : 2.16392
Task 5994 : 2.38893
Task 5995 : 0.609768
Task 5996 : 0.618784
Task 5997 : 1.98763
Task 5998 : 1.32813
Task 5999 : 2.35097
Task 6000 : 2.21748
Task 6001 : 0.995046
Task 6002 : 0.555658
Task 6003 : 2.24211
Task 6004 : 2.35051
Task 6005 : 2.17143
Task 6006 : 2.38799
Task 6007 : 2.30263
Task 6008 : 2.36657
Task 6009 : 1.38736
Task 6010 : 2.51791
Task 6011 : 2.06594
Task 6012 : 1.72649
Task 6013 : 1.46132
Task 6014 : 2.30848
Task 6015 : 2.12257
Task 6016 : 2.2974
Task 6017 : 0.873917
Task 6018 : 2.61365
Task 6019 : 1.77755
Task 6020 : 2.15844
Task 6021 : 1.96385
Task 6022 : 2.44297
Task 6023 : 1.89722
Task 6024 : 2.19932
Task 6025 : 1.09329
Task 6026 : 1.02447
Task 6027 : 2.3358
Task 6028 : 2.26855
Task 6029 : 2.0044
Task 6030 : 0.521492
Task 6031 : 1.86084
Task 6032 : 1.76406
Task 6033 : 1.69423
Task 6034 : 0.73599
Task 6035 : 2.35503
Task 6036 : 2.16724
Task 6037 : 2.23289
Task 6038 : 2.2631
Task 6039 : 1.96558
Task 6040 : 1.70999
Task 6041 : 1.89365
Task 6042 : 1.75503
Task 6043 : 1.75473
Task 6044 : 0.455022
Task 6045 : 0.792413
Task 6046 : 0.427728
Task 6047 : 1.75158
Task 6048 : 2.26432
Task 6049 : 2.42006
Task 6050 : 2.28773
Task 6051 : 0.914465
Task 6052 : 1.93443
Task 6053 : 1.95385
Task 6054 : 2.31915
Task 6055 : 1.83934
Task 6056 : 0.886785
Task 6057 : 2.17202
Task 6058 : 1.74013
Task 6059 : 1.7397
Task 6060 : 1.7159
Task 6061 : 2.2152
Task 6062 : 0.570114
Task 6063 : 2.13718
Task 6064 : 1.67459
Task 6065 : 0.523478
Task 6066 : 2.22581
Task 6067 : 1.92226
Task 6068 : 0.868291
Task 6069 : 1.94093
Task 6070 : 2.05673
Task 6071 : 1.92107
Task 6072 : 2.43764
Task 6073 : 2.28324
Task 6074 : 1.78917
Task 6075 : 0.878279
Task 6076 : 1.9364
Task 6077 : 1.45456
Task 6078 : 2.64232
Task 6079 : 0.992473
Task 6080 : 0.619217
Task 6081 : 2.36715
Task 6082 : 1.56836
Task 6083 : 0.811481
Task 6084 : 1.58616
Task 6085 : 2.11712
Task 6086 : 0.555082
Task 6087 : 2.07522
Task 6088 : 1.49168
Task 6089 : 2.21253
Task 6090 : 1.63203
Task 6091 : 2.22154
Task 6092 : 1.96907
Task 6093 : 2.375
Task 6094 : 1.4811
Task 6095 : 1.84016
Task 6096 : 2.36082
Task 6097 : 1.54383
Task 6098 : 1.65809
Task 6099 : 1.71114
Task 6100 : 2.5647
Task 6101 : 2.0067
Task 6102 : 2.2543
Task 6103 : 1.57507
Task 6104 : 1.90844
Task 6105 : 2.08969
Task 6106 : 1.54302
Task 6107 : 2.46964
Task 6108 : 2.34333
Task 6109 : 2.351
Task 6110 : 2.2746
Task 6111 : 1.59423
Task 6112 : 1.899
Task 6113 : 2.144
Task 6114 : 0.792049
Task 6115 : 2.41489
Task 6116 : 0.915113
Task 6117 : 1.33941
Task 6118 : 1.30611
Task 6119 : 1.29513
Task 6120 : 1.50195
Task 6121 : 2.22276
Task 6122 : 1.67258
Task 6123 : 1.98136
Task 6124 : 2.00259
Task 6125 : 0.880187
Task 6126 : 1.50064
Task 6127 : 0.862319
Task 6128 : 2.06378
Task 6129 : 2.03232
Task 6130 : 1.58314
Task 6131 : 0.988274
Task 6132 : 1.61399
Task 6133 : 0.733344
Task 6134 : 0.88085
Task 6135 : 1.45827
Task 6136 : 2.37646
Task 6137 : 1.42336
Task 6138 : 1.02041
Task 6139 : 1.86759
Task 6140 : 0.917618
Task 6141 : 1.51042
Task 6142 : 0.680584
Task 6143 : 0.61789
Task 6144 : 1.3546
Task 6145 : 0.864164
Task 6146 : 2.26884
Task 6147 : 1.56236
Task 6148 : 2.14128
Task 6149 : 1.8896
Task 6150 : 0.920971
Task 6151 : 1.31069
Task 6152 : 0.82825
Task 6153 : 1.27739
Task 6154 : 1.26641
Task 6155 : 0.552987
Task 6156 : 1.96815
Task 6157 : 1.01121
Task 6158 : 2.24968
Task 6159 : 2.20779
Task 6160 : 0.842678
Task 6161 : 2.10016
Task 6162 : 1.53714
Task 6163 : 1.94558
Task 6164 : 2.28444
Task 6165 : 0.56584
Task 6166 : 2.09919
Task 6167 : 1.85869
Task 6168 : 1.8665
Task 6169 : 1.64705
Task 6170 : 1.84747
Task 6171 : 0.518196
Task 6172 : 1.94469
Task 6173 : 1.83143
Task 6174 : 1.55361
Task 6175 : 2.14593
Task 6176 : 2.09079
Task 6177 : 0.881181
Task 6178 : 1.39179
Task 6179 : 2.11189
Task 6180 : 0.792212
Task 6181 : 1.98154
Task 6182 : 2.40433
Task 6183 : 2.17741
Task 6184 : 1.75647
Task 6185 : 1.62469
Task 6186 : 0.839044
Task 6187 : 0.826176
Task 6188 : 1.54521
Task 6189 : 1.50483
Task 6190 : 1.41834
Task 6191 : 1.91191
Task 6192 : 2.02543
Task 6193 : 0.842646
Task 6194 : 1.75165
Task 6195 : 1.98827
Task 6196 : 1.65702
Task 6197 : 0.88421
Task 6198 : 2.21279
Task 6199 : 1.93862
Task 6200 : 1.32614
Task 6201 : 2.20202
Task 6202 : 1.73344
Task 6203 : 1.81034
Task 6204 : 1.81022
Task 6205 : 1.27593
Task 6206 : 2.01194
Task 6207 : 0.827954
Task 6208 : 2.18623
Task 6209 : 0.88396
Task 6210 : 1.3668
Task 6211 : 1.92007
Task 6212 : 1.94929
Task 6213 : 1.33308
Task 6214 : 0.616926
Task 6215 : 0.729045
Task 6216 : 2.10803
Task 6217 : 0.797392
Task 6218 : 2.04065
Task 6219 : 1.18121
Task 6220 : 2.46784
Task 6221 : 0.551332
Task 6222 : 0.861669
Task 6223 : 2.26055
Task 6224 : 1.31194
Task 6225 : 0.967337
Task 6226 : 1.78191
Task 6227 : 2.08455
Task 6228 : 1.26173
Task 6229 : 0.857622
Task 6230 : 2.35447
Task 6231 : 1.58099
Task 6232 : 0.583469
Task 6233 : 2.14908
Task 6234 : 1.3504
Task 6235 : 2.29748
Task 6236 : 1.31668
Task 6237 : 1.59193
Task 6238 : 2.05406
Task 6239 : 1.84316
Task 6240 : 2.15242
Task 6241 : 0.818086
Task 6242 : 0.560577
Task 6243 : 2.18181
Task 6244 : 1.45592
Task 6245 : 1.33565
Task 6246 : 0.512166
Task 6247 : 1.49791
Task 6248 : 1.30193
Task 6249 : 0.620505
Task 6250 : 1.24076
Task 6251 : 1.94553
Task 6252 : 2.10206
Task 6253 : 0.553978
Task 6254 : 1.83207
Task 6255 : 0.437521
Task 6256 : 2.03875
Task 6257 : 2.16746
Task 6258 : 1.52278
Task 6259 : 1.42345
Task 6260 : 0.863874
Task 6261 : 0.370596
Task 6262 : 0.864854
Task 6263 : 1.40502
Task 6264 : 1.77684
Task 6265 : 2.14549
Task 6266 : 2.18608
Task 6267 : 2.04254
Task 6268 : 1.94464
Task 6269 : 1.46309
Task 6270 : 1.88517
Task 6271 : 2.10635
Task 6272 : 1.79672
Task 6273 : 0.690645
Task 6274 : 1.95732
Task 6275 : 2.10058
Task 6276 : 0.790025
Task 6277 : 1.81591
Task 6278 : 1.89754
Task 6279 : 0.569986
Task 6280 : 2.17046
Task 6281 : 1.86373
Task 6282 : 0.726064
Task 6283 : 2.18981
Task 6284 : 1.78556
Task 6285 : 1.71996
Task 6286 : 1.86781
Task 6287 : 1.2381
Task 6288 : 1.9709
Task 6289 : 1.15394
Task 6290 : 1.4624
Task 6291 : 0.869255
Task 6292 : 1.58085
Task 6293 : 2.12984
Task 6294 : 1.80106
Task 6295 : 1.43555
Task 6296 : 2.1217
Task 6297 : 1.83597
Task 6298 : 1.34583
Task 6299 : 1.79995
Task 6300 : 1.82935
Task 6301 : 1.37743
Task 6302 : 1.24618
Task 6303 : 1.72483
Task 6304 : 0.55647
Task 6305 : 2.04364
Task 6306 : 1.37296
Task 6307 : 1.50532
Task 6308 : 2.11299
Task 6309 : 0.507367
Task 6310 : 1.39798
Task 6311 : 2.05844
Task 6312 : 1.47455
Task 6313 : 2.03128
Task 6314 : 0.727591
Task 6315 : 1.78279
Task 6316 : 1.40563
Task 6317 : 1.88265
Task 6318 : 2.07677
Task 6319 : 1.62717
Task 6320 : 1.86781
Task 6321 : 1.6692
Task 6322 : 1.90069
Task 6323 : 1.68708
Task 6324 : 0.872405
Task 6325 : 1.92398
Task 6326 : 1.17193
Task 6327 : 1.71835
Task 6328 : 0.70201
Task 6329 : 0.592751
Task 6330 : 2.0005
Task 6331 : 1.78007
Task 6332 : 1.76947
Task 6333 : 1.84937
Task 6334 : 1.80118
Task 6335 : 1.97832
Task 6336 : 1.96026
Task 6337 : 1.1808
Task 6338 : 0.876126
Task 6339 : 1.81832
Task 6340 : 1.98053
Task 6341 : 1.75856
Task 6342 : 1.32641
Task 6343 : 1.07785
Task 6344 : 0.556396
Task 6345 : 1.64525
Task 6346 : 1.62367
Task 6347 : 1.80675
Task 6348 : 1.41417
Task 6349 : 0.50636
Task 6350 : 2.16469
Task 6351 : 1.38517
Task 6352 : 1.0719
Task 6353 : 1.9725
Task 6354 : 0.446794
Task 6355 : 0.871478
Task 6356 : 0.716449
Task 6357 : 0.378739
Task 6358 : 0.77177
Task 6359 : 1.47007
Task 6360 : 1.75426
Task 6361 : 1.26406
Task 6362 : 1.26279
Task 6363 : 1.69548
Task 6364 : 1.75869
Task 6365 : 1.60539
Task 6366 : 1.91641
Task 6367 : 1.18269
Task 6368 : 1.7243
Task 6369 : 2.00715
Task 6370 : 1.75191
Task 6371 : 1.6694
Task 6372 : 1.75938
Task 6373 : 1.13248
Task 6374 : 1.35764
Task 6375 : 1.4359
Task 6376 : 2.04283
Task 6377 : 1.7322
Task 6378 : 1.99589
Task 6379 : 2.03685
Task 6380 : 1.91068
Task 6381 : 1.28934
Task 6382 : 1.79745
Task 6383 : 0.727826
Task 6384 : 1.8851
Task 6385 : 1.32462
Task 6386 : 1.4039
Task 6387 : 2.03697
Task 6388 : 1.30844
Task 6389 : 0.603227
Task 6390 : 1.92192
Task 6391 : 1.97266
Task 6392 : 1.64875
Task 6393 : 1.30435
Task 6394 : 1.66638
Task 6395 : 1.84267
Task 6396 : 1.48242
Task 6397 : 2.33914
Task 6398 : 1.23112
Task 6399 : 1.68962
Task 6400 : 1.94304
Task 6401 : 1.29951
Task 6402 : 1.9348
Task 6403 : 1.11969
Task 6404 : 1.27843
Task 6405 : 1.28002
Task 6406 : 1.07578
Task 6407 : 1.18659
Task 6408 : 1.04248
Task 6409 : 1.0315
Task 6410 : 1.59441
Task 6411 : 1.86252
Task 6412 : 0.827896
Task 6413 : 1.15287
Task 6414 : 1.22135
Task 6415 : 1.65593
Task 6416 : 1.73833
Task 6417 : 2.21113
Task 6418 : 1.53018
Task 6419 : 1.94755
Task 6420 : 1.146
Task 6421 : 1.63845
Task 6422 : 1.48387
Task 6423 : 1.77991
Task 6424 : 0.733834
Task 6425 : 1.31602
Task 6426 : 1.66698
Task 6427 : 1.70013
Task 6428 : 1.7985
Task 6429 : 0.455726
Task 6430 : 0.61633
Task 6431 : 1.13471
Task 6432 : 0.614696
Task 6433 : 0.386523
Task 6434 : 1.0845
Task 6435 : 1.92104
Task 6436 : 1.11181
Task 6437 : 0.97173
Task 6438 : 1.83937
Task 6439 : 1.08173
Task 6440 : 1.75605
Task 6441 : 1.56649
Task 6442 : 1.10772
Task 6443 : 0.689087
Task 6444 : 1.49319
Task 6445 : 1.00887
Task 6446 : 2.00534
Task 6447 : 1.66794
Task 6448 : 1.54835
Task 6449 : 1.10289
Task 6450 : 0.585831
Task 6451 : 1.53385
Task 6452 : 1.42977
Task 6453 : 1.00477
Task 6454 : 0.670782
Task 6455 : 1.53185
Task 6456 : 1.23924
Task 6457 : 0.737232
Task 6458 : 1.77042
Task 6459 : 1.1149
Task 6460 : 0.627007
Task 6461 : 0.999936
Task 6462 : 1.2368
Task 6463 : 1.39796
Task 6464 : 1.06488
Task 6465 : 1.23499
Task 6466 : 1.71262
Task 6467 : 1.81308
Task 6468 : 0.46643
Task 6469 : 1.35355
Task 6470 : 0.628628
Task 6471 : 1.33099
Task 6472 : 2.12163
Task 6473 : 0.395955
Task 6474 : 1.76576
Task 6475 : 1.70021
Task 6476 : 1.62038
Task 6477 : 1.73732
Task 6478 : 1.51409
Task 6479 : 1.09552
Task 6480 : 1.95743
Task 6481 : 1.65843
Task 6482 : 1.88286
Task 6483 : 1.05174
Task 6484 : 1.09308
Task 6485 : 1.72138
Task 6486 : 1.04531
Task 6487 : 1.64271
Task 6488 : 1.09127
Task 6489 : 1.00783
Task 6490 : 1.04287
Task 6491 : 1.81332
Task 6492 : 0.974528
Task 6493 : 0.963548
Task 6494 : 0.74046
Task 6495 : 1.04106
Task 6496 : 2.0188
Task 6497 : 1.80451
Task 6498 : 1.5901
Task 6499 : 0.475274
Task 6500 : 1.25816
Task 6501 : 0.63274
Task 6502 : 0.435406
Task 6503 : 2.07426
Task 6504 : 1.03727
Task 6505 : 1.65894
Task 6506 : 1.74443
Task 6507 : 0.403694
Task 6508 : 2.15325
Task 6509 : 0.954555
Task 6510 : 2.11492
Task 6511 : 0.636567
Task 6512 : 0.959511
Task 6513 : 0.948532
Task 6514 : 0.948334
Task 6515 : 0.946234
Task 6516 : 0.745937
Task 6517 : 1.77932
Task 6518 : 0.647837
Task 6519 : 0.982881
Task 6520 : 1.55412
Task 6521 : 0.94958
Task 6522 : 0.9386
Task 6523 : 0.949295
Task 6524 : 0.938316
Task 6525 : 1.17748
Task 6526 : 1.69451
Task 6527 : 1.11881
Task 6528 : 1.73277
Task 6529 : 1.71017
Task 6530 : 1.62981
Task 6531 : 0.635964
Task 6532 : 1.5501
Task 6533 : 0.479379
Task 6534 : 1.05269
Task 6535 : 1.36833
Task 6536 : 1.53585
Task 6537 : 1.54026
Task 6538 : 0.40679
Task 6539 : 1.10719
Task 6540 : 0.654323
Task 6541 : 1.86255
Task 6542 : 1.71087
Task 6543 : 1.79239
Task 6544 : 1.46324
Task 6545 : 1.39779
Task 6546 : 1.6986
Task 6547 : 1.14721
Task 6548 : 1.02194
Task 6549 : 1.68199
Task 6550 : 1.08854
Task 6551 : 0.659016
Task 6552 : 1.51807
Task 6553 : 1.61492
Task 6554 : 1.50812
Task 6555 : 0.638708
Task 6556 : 1.5092
Task 6557 : 1.02496
Task 6558 : 1.02417
Task 6559 : 0.48164
Task 6560 : 1.60088
Task 6561 : 1.69645
Task 6562 : 1.69898
Task 6563 : 1.4997
Task 6564 : 1.78261
Task 6565 : 1.49226
Task 6566 : 0.408284
Task 6567 : 1.42044
Task 6568 : 1.9225
Task 6569 : 1.25823
Task 6570 : 0.662747
Task 6571 : 0.643506
Task 6572 : 1.9988
Task 6573 : 1.06131
Task 6574 : 0.876546
Task 6575 : 1.40005
Task 6576 : 0.483257
Task 6577 : 1.0479
Task 6578 : 0.953384
Task 6579 : 1.41988
Task 6580 : 1.48742
Task 6581 : 1.17954
Task 6582 : 0.409209
Task 6583 : 1.68413
Task 6584 : 1.31643
Task 6585 : 1.74051
Task 6586 : 0.366006
Task 6587 : 1.39329
Task 6588 : 0.486455
Task 6589 : 0.658577
Task 6590 : 1.05365
Task 6591 : 1.02307
Task 6592 : 1.56295
Task 6593 : 1.22957
Task 6594 : 0.411474
Task 6595 : 1.69786
Task 6596 : 1.42367
Task 6597 : 0.99492
Task 6598 : 1.35267
Task 6599 : 1.62829
Task 6600 : 1.41454
Task 6601 : 1.34385
Task 6602 : 1.35412
Task 6603 : 1.26054
Task 6604 : 1.41593
Task 6605 : 1.65784
Task 6606 : 0.450754
Task 6607 : 0.300858
Task 6608 : 1.73586
Task 6609 : 0.271605
Task 6610 : 1.24416
Task 6611 : 1.49241
Task 6612 : 0.47216
Task 6613 : 1.10738
Task 6614 : 1.16134
Task 6615 : 1.3854
Task 6616 : 1.82234
Task 6617 : 1.19784
Task 6618 : 1.14544
Task 6619 : 1.64072
Task 6620 : 1.37297
Task 6621 : 1.42001
Task 6622 : 1.5214
Task 6623 : 1.13157
Task 6624 : 1.26151
Task 6625 : 1.19799
Task 6626 : 1.63813
Task 6627 : 1.63167
Task 6628 : 1.16919
Task 6629 : 1.02155
Task 6630 : 1.64847
Task 6631 : 0.485332
Task 6632 : 1.44231
Task 6633 : 1.29299
Task 6634 : 0.962886
Task 6635 : 1.06946
Task 6636 : 1.16334
Task 6637 : 0.782058
Task 6638 : 1.54039
Task 6639 : 1.29475
Task 6640 : 1.48221
Task 6641 : 1.49956
Task 6642 : 1.50034
Task 6643 : 1.2432
Task 6644 : 1.12161
Task 6645 : 1.06802
Task 6646 : 1.69952
Task 6647 : 1.31589
Task 6648 : 1.66425
Task 6649 : 0.49596
Task 6650 : 1.06075
Task 6651 : 1.30149
Task 6652 : 1.76618
Task 6653 : 1.26552
Task 6654 : 0.507388
Task 6655 : 1.12057
Task 6656 : 1.55589
Task 6657 : 1.30787
Task 6658 : 1.04591
Task 6659 : 1.68946
Task 6660 : 0.514812
Task 6661 : 1.17141
Task 6662 : 1.28128
Task 6663 : 1.28087
Task 6664 : 0.400529
Task 6665 : 0.735778
Task 6666 : 1.37991
Task 6667 : 1.85073
Task 6668 : 0.520066
Task 6669 : 1.18675
Task 6670 : 0.379903
Task 6671 : 0.48452
Task 6672 : 1.06926
Task 6673 : 1.21954
Task 6674 : 1.39742
Task 6675 : 1.53803
Task 6676 : 0.582917
Task 6677 : 1.05008
Task 6678 : 0.412812
Task 6679 : 0.52512
Task 6680 : 0.999695
Task 6681 : 0.334049
Task 6682 : 1.38015
Task 6683 : 1.41846
Task 6684 : 0.302101
Task 6685 : 1.31551
Task 6686 : 1.27419
Task 6687 : 1.39676
Task 6688 : 1.21988
Task 6689 : 0.313432
Task 6690 : 1.09609
Task 6691 : 0.357464
Task 6692 : 1.31107
Task 6693 : 0.282614
Task 6694 : 1.20369
Task 6695 : 0.422104
Task 6696 : 1.23166
Task 6697 : 0.849286
Task 6698 : 0.525963
Task 6699 : 0.495399
Task 6700 : 1.15095
Task 6701 : 0.344788
Task 6702 : 1.27195
Task 6703 : 1.28736
Task 6704 : 1.03289
Task 6705 : 0.432832
Task 6706 : 0.311692
Task 6707 : 1.20437
Task 6708 : 1.05827
Task 6709 : 1.50442
Task 6710 : 1.56486
Task 6711 : 0.746337
Task 6712 : 1.12742
Task 6713 : 0.439981
Task 6714 : 1.40328
Task 6715 : 1.17457
Task 6716 : 0.948446
Task 6717 : 0.351681
Task 6718 : 0.445061
Task 6719 : 0.317314
Task 6720 : 0.360576
Task 6721 : 0.325103
Task 6722 : 1.49142
Task 6723 : 1.49079
Task 6724 : 1.30368
Task 6725 : 0.44963
Task 6726 : 0.921778
Task 6727 : 1.14761
Task 6728 : 1.11831
Task 6729 : 0.366097
Task 6730 : 1.18051
Task 6731 : 1.12305
Task 6732 : 0.915216
Task 6733 : 0.329616
Task 6734 : 1.34875
Task 6735 : 1.63731
Task 6736 : 1.03571
Task 6737 : 0.964684
Task 6738 : 0.954082
Task 6739 : 1.2786
Task 6740 : 0.961478
Task 6741 : 1.02933
Task 6742 : 1.28117
Task 6743 : 0.370214
Task 6744 : 1.24677
Task 6745 : 0.332965
Task 6746 : 1.14198
Task 6747 : 0.917072
Task 6748 : 0.94539
Task 6749 : 1.18244
Task 6750 : 0.894513
Task 6751 : 1.47935
Task 6752 : 0.449795
Task 6753 : 0.910739
Task 6754 : 1.17704
Task 6755 : 0.88818
Task 6756 : 1.13199
Task 6757 : 0.416227
Task 6758 : 0.373656
Task 6759 : 1.45312
Task 6760 : 1.39964
Task 6761 : 0.335715
Task 6762 : 1.36666
Task 6763 : 1.045
Task 6764 : 0.932264
Task 6765 : 0.37222
Task 6766 : 0.862161
Task 6767 : 1.28581
Task 6768 : 0.364642
Task 6769 : 0.333347
Task 6770 : 1.23365
Task 6771 : 1.33761
Task 6772 : 1.3764
Task 6773 : 0.98285
Task 6774 : 1.21416
Task 6775 : 0.922549
Task 6776 : 0.853963
Task 6777 : 1.06872
Task 6778 : 0.831404
Task 6779 : 0.876233
Task 6780 : 1.0113
Task 6781 : 0.984867
Task 6782 : 1.01357
Task 6783 : 1.01379
Task 6784 : 0.702528
Task 6785 : 0.892478
Task 6786 : 1.06302
Task 6787 : 1.17993
Task 6788 : 1.42896
Task 6789 : 0.90469
Task 6790 : 0.724136
Task 6791 : 1.16579
Task 6792 : 0.870348
Task 6793 : 0.332154
Task 6794 : 0.690414
Task 6795 : 0.583257
Task 6796 : 0.975241
Task 6797 : 0.987702
Task 6798 : 0.44943
Task 6799 : 0.367885
Task 6800 : 1.0991
Task 6801 : 1.02778
Task 6802 : 1.02725
Task 6803 : 0.806824
Task 6804 : 0.806547
Task 6805 : 0.815071
Task 6806 : 0.826251
Task 6807 : 1.09443
Task 6808 : 0.790802
Task 6809 : 0.373711
Task 6810 : 0.953595
Task 6811 : 1.33528
Task 6812 : 0.381714
Task 6813 : 0.912628
Task 6814 : 1.10314
Task 6815 : 0.387587
Task 6816 : 1.04478
Task 6817 : 0.900885
Task 6818 : 0.701143
Task 6819 : 1.30897
Task 6820 : 0.864916
Task 6821 : 0.854519
Task 6822 : 0.392237
Task 6823 : 0.247189
Task 6824 : 0.802406
Task 6825 : 0.395425
Task 6826 : 0.19418
Task 6827 : 0.846154
Task 6828 : 1.0562
Task 6829 : 1.07676
Task 6830 : 0.40471
Task 6831 : 0.919273
Task 6832 : 0.399273
Task 6833 : 0.912245
Task 6834 : 1.04019
Task 6835 : 0.958756
Task 6836 : 0.755551
Task 6837 : 0.875715
Task 6838 : 0.861239
Task 6839 : 1.02606
Task 6840 : 0.908173
Task 6841 : 0.930733
Task 6842 : 0.855663
Task 6843 : 0.340273
Task 6844 : 0.927496
Task 6845 : 0.917547
Task 6846 : 1.00126
Task 6847 : 1.08537
Task 6848 : 1.21011
Task 6849 : 1.00455
Task 6850 : 0.940445
Task 6851 : 0.863829
Task 6852 : 0.744338
Task 6853 : 1.01199
Task 6854 : 0.915012
Task 6855 : 0.806717
Task 6856 : 0.962679
Task 6857 : 0.847263
Task 6858 : 0.789498
Task 6859 : 0.84224
Task 6860 : 0.87377
Task 6861 : 0.627628
Task 6862 : 0.343817
Task 6863 : 0.817489
Task 6864 : 1.01753
Task 6865 : 0.718519
Task 6866 : 0.253986
Task 6867 : 0.350696
Task 6868 : 0.360032
Task 6869 : 0.367161
Task 6870 : 0.863717
Task 6871 : 0.373085
Task 6872 : 0.620455
Task 6873 : 0.699401
Task 6874 : 0.199412
Task 6875 : 0.377163
Task 6876 : 0.388379
Task 6877 : 0.38181
Task 6878 : 0.561788
Task 6879 : 0.836263
Task 6880 : 0.74052
Task 6881 : 0.821014
Task 6882 : 0.964744
Task 6883 : 0.719829
Task 6884 : 0.755037
Task 6885 : 0.877433
Task 6886 : 0.79714
Task 6887 : 0.257521
Task 6888 : 0.957108
Task 6889 : 0.612478
Task 6890 : 0.673097
Task 6891 : 0.672743
Task 6892 : 0.446765
Task 6893 : 0.201817
Task 6894 : 0.780904
Task 6895 : 0.262856
Task 6896 : 0.551286
Task 6897 : 0.269792
Task 6898 : 0.826168
Task 6899 : 0.275089
Task 6900 : 0.746391
Task 6901 : 0.576803
Task 6902 : 0.815287
Task 6903 : 0.279385
Task 6904 : 0.206004
Task 6905 : 0.211669
Task 6906 : 0.2825
Task 6907 : 0.818191
Task 6908 : 0.290989
Task 6909 : 0.21586
Task 6910 : 0.286019
Task 6911 : 0.73525
Task 6912 : 0.777864
Task 6913 : 0.738168
Task 6914 : 0.219148
Task 6915 : 0.734743
Task 6916 : 0.548501
Task 6917 : 0.221495
Task 6918 : 0.639058
Task 6919 : 0.755836
Task 6920 : 0.228359
Task 6921 : 0.602593
Task 6922 : 0.224323
Task 6923 : 0.5038
Task 6924 : 0.638538
Task 6925 : 0.77664
Task 6926 : 0.708786
Task 6927 : 0.59961
Task 6928 : 0.651463
Task 6929 : 0.506897
Task 6930 : 0.685985
Task 6931 : 0.574837
Task 6932 : 0.671781
Task 6933 : 0.683068
Task 6934 : 0.671657
Task 6935 : 0.212695
Task 6936 : 0.528521
Task 6937 : 0.534491
Task 6938 : 0.730155
Task 6939 : 0.634358
Task 6940 : 0.394799
Task 6941 : 0.764227
Task 6942 : 0.707134
Task 6943 : 0.678046
Task 6944 : 0.499464
Task 6945 : 0.481353
Task 6946 : 0.217695
Task 6947 : 0.502685
Task 6948 : 0.5213
Task 6949 : 0.249787
Task 6950 : 0.484882
Task 6951 : 0.245369
Task 6952 : 0.23932
Task 6953 : 0.242248
Task 6954 : 0.411707
Task 6955 : 0.689378
Task 6956 : 0.235082
Task 6957 : 0.663547
Task 6958 : 0.684582
Task 6959 : 0.230261
Task 6960 : 0.219769
Task 6961 : 0.45828
Task 6962 : 0.629708
Task 6963 : 0.224261
Task 6964 : 0.433594
Task 6965 : 0.619687
Task 6966 : 0.435721
Task 6967 : 0.604887
Task 6968 : 0.569984
Task 6969 : 0.589947
Task 6970 : 0.175607
Task 6971 : 0.383641
Task 6972 : 0.367172
Task 6973 : 0.552298
Task 6974 : 0.598507
Task 6975 : 0.44558
Task 6976 : 0.516509
Task 6977 : 0.132945
Task 6978 : 0.39857
Task 6979 : 0.510129
Task 6980 : 0.529632
Task 6981 : 0.33673
Task 6982 : 0.498271
Task 6983 : 0.631062
Task 6984 : 0.180951
Task 6985 : 0.212637
Task 6986 : 0.208347
Task 6987 : 0.205312
Task 6988 : 0.202371
Task 6989 : 0.19835
Task 6990 : 0.193753
Task 6991 : 0.183707
Task 6992 : 0.367873
Task 6993 : 0.136724
Task 6994 : 0.188153
Task 6995 : 0.160354
Task 6996 : 0.601687
Task 6997 : 0.404828
Task 6998 : 0.537213
Task 6999 : 0.334335
Task 7000 : 0.388986
Task 7001 : 0.252862
Task 7002 : 0.465005
Task 7003 : 0.156997
Task 7004 : 0.154654
Task 7005 : 0.15248
Task 7006 : 0.532712
Task 7007 : 0.149467
Task 7008 : 0.346856
Task 7009 : 0.145977
Task 7010 : 0.508555
Task 7011 : 0.13835
Task 7012 : 0.575812
Task 7013 : 0.574004
Task 7014 : 0.141648
Task 7015 : 0.543825
Task 7016 : 0.474184
Task 7017 : 0.313134
Task 7018 : 0.454929
Task 7019 : 0.409481
Task 7020 : 0.54868
Task 7021 : 0.420147
Task 7022 : 0.413136
Task 7023 : 0.439082
Task 7024 : 0.491158
Task 7025 : 0.518273
Task 7026 : 0.51814
Task 7027 : 0.475561
Task 7028 : 0.233215
Task 7029 : 0.233215
Task 7030 : 0.233215
Task 7031 : 0.221056
Task 7032 : 0.471019
Task 7033 : 0.439275
Task 7034 : 0.365852
Task 7035 : 0.291463
Task 7036 : 0.354366
Task 7037 : 0.449801
Task 7038 : 0.435556
Task 7039 : 0.400204
Task 7040 : 0.255065
Task 7041 : 0.255065
Task 7042 : 0.255065
Task 7043 : 0.369193
Task 7044 : 0.333372
Task 7045 : 0.234168
Task 7046 : 0.212847
Task 7047 : 0.134224
Task 7048 : 0.303383
Task 7049 : 0.291856
Task 7050 : 0.342573
Task 7051 : 0.292525
Task 7052 : 0.295879
Task 7053 : 0.250579
Task 7054 : 0.132206
Task 7055 : 0.292891
Task 7056 : 0.295261
Task 7057 : 0.294253
Task 7058 : 0.293839
Task 7059 : 0.293344
Task 7060 : 0.294867
Task 7061 : 0.294535
Task 7062 : 0.130775
Task 7063 : 0.332772
Task 7064 : 0.129292
Task 7065 : 0.115771
Task 7066 : 0.304474
Task 7067 : 0.31524
Task 7068 : 0.127497
Task 7069 : 0.287002
Task 7070 : 0.287002
Task 7071 : 0.287002
Task 7072 : 0.287002
Task 7073 : 0.287002
Task 7074 : 0.287002
Task 7075 : 0.287002
Task 7076 : 0.287002
Task 7077 : 0.287002
Task 7078 : 0.287002
Task 7079 : 0.287002
Task 7080 : 0.287002
Task 7081 : 0.287002
Task 7082 : 0.125424
Task 7083 : 0.118787
Task 7084 : 0.123024
Task 7085 : 0.120847
Task 7086 : 0.136682
Task 7087 : 0.176651
Task 7088 : 0.213561
Task 7089 : 0.134925
Task 7090 : 0.121699
Task 7091 : 0.133709
Task 7092 : 0.132499
Task 7093 : 0.131114
Task 7094 : 0.129456
Task 7095 : 0.168993
Task 7096 : 0.168993
Task 7097 : 0.168993
Task 7098 : 0.263675
Task 7099 : 0.124155
Task 7100 : 0.127526
Task 7101 : 0.125773
Task 7102 : 0.154181
Task 7103 : 0.154092
Task 7104 : 0.166613
Task 7105 : 0.135005
Task 7106 : 0.135005
Task 7107 : 0.135005
Task 7108 : 0.135005
Task 7109 : 0.135005
Task 7110 : 0.166686
Task 7111 : 0.166686
Task 7112 : 0.166686
Task 7113 : 0.166686
Task 7114 : 0.166686
Task 7115 : 0.122678
Task 7116 : 0.122678
Task 7117 : 0.122678
Task 7118 : 0.142808
Task 7119 : 0.201752
Task 7120 : 0.108533
Task 7121 : 0.108533
Task 7122 : 0.108533
Task 7123 : 0.108533
Task 7124 : 0.108533
Task 7125 : 0.108533
Task 7126 : 0.108533
Task 7127 : 0.0990359
Task 7128 : 0.0990359
Task 7129 : 0.0990359
Task 7130 : 0.0990359
Task 7131 : 0.0990359
Task 7132 : 0.134817
Task 7133 : 0.100876
Task 7134 : 0.100876
Task 7135 : 0.100876
Task 7136 : 0.100876
Task 7137 : 0.100876
Task 7138 : 0.100876
Task 7139 : 0.100876


==> plots/estimations/cpu-gpu-task-comparison/friendster-white-outputs/friendster-degden.txt <==
Task 0 : 18.5523
Task 1 : 13.2244
Task 2 : 13.5611
Task 3 : 12.7169
Task 4 : 11.4144
Task 5 : 10.2935
Task 6 : 9.33839
Task 7 : 8.79511
Task 8 : 8.47358
Task 9 : 8.27595
Task 10 : 8.15005
Task 11 : 8.07813
Task 12 : 7.87046
Task 13 : 7.86376
Task 14 : 7.86276
Task 15 : 7.86029
Task 16 : 7.85907
Task 17 : 7.85849
Task 18 : 7.85576
Task 19 : 7.85531
Task 20 : 7.85505
Task 21 : 7.8513
Task 22 : 7.85128
Task 23 : 7.85095
Task 24 : 7.85092
Task 25 : 7.84978
Task 26 : 7.84969
Task 27 : 7.84931
Task 28 : 7.84904
Task 29 : 7.84882
Task 30 : 7.84818
Task 31 : 7.84794
Task 32 : 7.84787
Task 33 : 7.84783
Task 34 : 7.84782
Task 35 : 7.84782
Task 36 : 9.04913
Task 37 : 5.08237
Task 38 : 8.16496
Task 39 : 7.65953
Task 40 : 5.29189
Task 41 : 7.3576
Task 42 : 7.17479
Task 43 : 7.05739
Task 44 : 6.99121
Task 45 : 6.80221
Task 46 : 6.79562
Task 47 : 6.79469
Task 48 : 6.7923
Task 49 : 6.79041
Task 50 : 6.79035
Task 51 : 6.78819
Task 52 : 6.78749
Task 53 : 6.78699
Task 54 : 4.12246
Task 55 : 6.78368
Task 56 : 6.78365
Task 57 : 6.78345
Task 58 : 6.78334
Task 59 : 6.78237
Task 60 : 6.78228
Task 61 : 6.78196
Task 62 : 6.78172
Task 63 : 6.78149
Task 64 : 6.7809
Task 65 : 6.78068
Task 66 : 6.78061
Task 67 : 6.78058
Task 68 : 6.78057
Task 69 : 6.78057
Task 70 : 4.42383
Task 71 : 3.93993
Task 72 : 3.11834
Task 73 : 3.65352
Task 74 : 3.4773
Task 75 : 3.40343
Task 76 : 3.36407
Task 77 : 3.29789
Task 78 : 2.47158
Task 79 : 3.1093
Task 80 : 3.10297
Task 81 : 3.10244
Task 82 : 3.10073
Task 83 : 3.10014
Task 84 : 3.09899
Task 85 : 3.09644
Task 86 : 3.09608
Task 87 : 3.09589
Task 88 : 3.09251
Task 89 : 3.09248
Task 90 : 3.09224
Task 91 : 3.09215
Task 92 : 3.09097
Task 93 : 3.09087
Task 94 : 3.09056
Task 95 : 3.09029
Task 96 : 3.09011
Task 97 : 3.08954
Task 98 : 3.08933
Task 99 : 3.08924
Task 100 : 3.08921
Task 101 : 3.08921
Task 102 : 3.0892
Task 103 : 2.90536
Task 104 : 2.85257
Task 105 : 2.7592
Task 106 : 2.75698
Task 107 : 2.40593
Task 108 : 2.30095
Task 109 : 2.20056
Task 110 : 2.30414
Task 111 : 2.07045
Task 112 : 2.03772
Task 113 : 1.60292
Task 114 : 1.98786
Task 115 : 1.938
Task 116 : 1.47037
Task 117 : 1.87569
Task 118 : 1.82259
Task 119 : 1.79374
Task 120 : 1.78959
Task 121 : 1.7895
Task 122 : 1.7892
Task 123 : 1.78762
Task 124 : 1.78719
Task 125 : 1.7854
Task 126 : 1.78487
Task 127 : 1.78481
Task 128 : 1.7825
Task 129 : 1.78248
Task 130 : 1.78221
Task 131 : 1.78219
Task 132 : 1.78118
Task 133 : 1.78111
Task 134 : 1.78085
Task 135 : 1.78063
Task 136 : 1.78053
Task 137 : 1.78012
Task 138 : 1.77995
Task 139 : 1.77988
Task 140 : 1.77986
Task 141 : 1.77985
Task 142 : 1.77985
Task 143 : 1.77054
Task 144 : 1.70774
Task 145 : 1.99465
Task 146 : 1.48404
Task 147 : 1.65868
Task 148 : 1.53122
Task 149 : 1.52516
Task 150 : 1.5247
Task 151 : 1.5234
Task 152 : 1.52261
Task 153 : 1.52148
Task 154 : 1.51927
Task 155 : 1.51883
Task 156 : 1.51873
Task 157 : 1.23851
Task 158 : 1.5156
Task 159 : 1.51556
Task 160 : 1.51528
Task 161 : 1.51521
Task 162 : 1.51403
Task 163 : 1.51397
Task 164 : 1.51367
Task 165 : 1.51339
Task 166 : 1.51322
Task 167 : 1.51269
Task 168 : 1.51249
Task 169 : 1.51241
Task 170 : 1.51238
Task 171 : 1.51237
Task 172 : 1.51237
Task 173 : 1.49719
Task 174 : 1.81429
Task 175 : 1.42372
Task 176 : 1.41461
Task 177 : 1.315
Task 178 : 1.70065
Task 179 : 1.26371
Task 180 : 1.62921
Task 181 : 0.921834
Task 182 : 1.19909
Task 183 : 0.937447
Task 184 : 1.1658
Task 185 : 1.15769
Task 186 : 1.5875
Task 187 : 1.12458
Task 188 : 1.06613
Task 189 : 1.10746
Task 190 : 1.07874
Task 191 : 1.07809
Task 192 : 1.05336
Task 193 : 1.01061
Task 194 : 1.46501
Task 195 : 1.46155
Task 196 : 1.46096
Task 197 : 1.45977
Task 198 : 1.45965
Task 199 : 1.45884
Task 200 : 1.4571
Task 201 : 1.457
Task 202 : 1.45697
Task 203 : 1.45479
Task 204 : 1.45478
Task 205 : 1.45455
Task 206 : 1.4545
Task 207 : 1.45382
Task 208 : 1.45377
Task 209 : 1.45352
Task 210 : 1.45337
Task 211 : 1.45325
Task 212 : 1.4529
Task 213 : 1.45275
Task 214 : 1.4527
Task 215 : 1.45268
Task 216 : 1.45268
Task 217 : 1.45268
Task 218 : 0.945907
Task 219 : 0.9425
Task 220 : 0.941937
Task 221 : 0.941695
Task 222 : 0.940989
Task 223 : 0.940331
Task 224 : 0.939926
Task 225 : 0.938396
Task 226 : 0.937943
Task 227 : 0.937895
Task 228 : 0.935827
Task 229 : 0.935803
Task 230 : 0.935501
Task 231 : 0.935474
Task 232 : 0.935254
Task 233 : 0.934811
Task 234 : 0.934482
Task 235 : 0.934452
Task 236 : 0.934202
Task 237 : 0.93398
Task 238 : 0.933883
Task 239 : 0.933514
Task 240 : 0.93336
Task 241 : 0.933346
Task 242 : 0.933291
Task 243 : 0.933267
Task 244 : 0.933262
Task 245 : 0.933261
Task 246 : 0.93279
Task 247 : 0.931628
Task 248 : 0.929552
Task 249 : 0.929139
Task 250 : 0.929114
Task 251 : 0.92613
Task 252 : 0.926063
Task 253 : 0.925765
Task 254 : 0.925698
Task 255 : 0.924505
Task 256 : 0.924498
Task 257 : 0.9242
Task 258 : 0.923912
Task 259 : 0.923749
Task 260 : 0.923237
Task 261 : 0.923036
Task 262 : 0.922959
Task 263 : 0.92293
Task 264 : 0.922922
Task 265 : 0.922922
Task 266 : 0.916119
Task 267 : 0.915717
Task 268 : 0.910634
Task 269 : 0.897132
Task 270 : 0.703548
Task 271 : 0.854264
Task 272 : 0.845705
Task 273 : 0.826253
Task 274 : 0.818019
Task 275 : 0.813524
Task 276 : 0.810927
Task 277 : 0.602237
Task 278 : 0.685567
Task 279 : 0.762697
Task 280 : 0.584855
Task 281 : 0.743662
Task 282 : 0.701633
Task 283 : 0.568525
Task 284 : 0.700415
Task 285 : 0.699842
Task 286 : 0.698915
Task 287 : 0.698337
Task 288 : 0.697055
Task 289 : 0.696814
Task 290 : 0.6961
Task 291 : 0.69586
Task 292 : 0.6951
Task 293 : 0.694299
Task 294 : 0.694151
Task 295 : 0.692711
Task 296 : 0.692679
Task 297 : 0.692439
Task 298 : 0.692413
Task 299 : 0.691348
Task 300 : 0.691314
Task 301 : 0.691129
Task 302 : 0.690899
Task 303 : 0.690853
Task 304 : 0.690547
Task 305 : 0.690418
Task 306 : 0.690345
Task 307 : 0.690324
Task 308 : 0.690318
Task 309 : 0.690318
Task 310 : 0.685095
Task 311 : 0.674089
Task 312 : 0.718007
Task 313 : 0.61497
Task 314 : 0.609485
Task 315 : 0.603438
Task 316 : 0.597898
Task 317 : 0.597477
Task 318 : 0.596062
Task 319 : 0.595522
Task 320 : 0.594362
Task 321 : 0.592448
Task 322 : 0.59203
Task 323 : 0.591934
Task 324 : 0.589167
Task 325 : 0.589059
Task 326 : 0.588754
Task 327 : 0.588702
Task 328 : 0.588482
Task 329 : 0.58753
Task 330 : 0.587486
Task 331 : 0.587228
Task 332 : 0.586936
Task 333 : 0.586773
Task 334 : 0.586279
Task 335 : 0.586082
Task 336 : 0.586006
Task 337 : 0.585977
Task 338 : 0.58597
Task 339 : 0.585969
Task 340 : 0.579504
Task 341 : 0.576278
Task 342 : 0.575855
Task 343 : 0.575638
Task 344 : 0.574342
Task 345 : 0.573902
Task 346 : 0.572504
Task 347 : 0.572128
Task 348 : 0.572055
Task 349 : 0.570188
Task 350 : 0.570137
Task 351 : 0.569821
Task 352 : 0.569783
Task 353 : 0.569355
Task 354 : 0.568812
Task 355 : 0.56878
Task 356 : 0.568561
Task 357 : 0.568329
Task 358 : 0.568235
Task 359 : 0.567887
Task 360 : 0.567735
Task 361 : 0.56767
Task 362 : 0.567647
Task 363 : 0.567641
Task 364 : 0.56764
Task 365 : 0.56036
Task 366 : 0.440019
Task 367 : 0.556011
Task 368 : 0.636499
Task 369 : 0.506945
Task 370 : 0.410785
Task 371 : 0.52709
Task 372 : 0.526513
Task 373 : 0.524078
Task 374 : 0.500179
Task 375 : 0.386822
Task 376 : 0.487503
Task 377 : 0.483859
Task 378 : 0.584044
Task 379 : 0.457805
Task 380 : 0.453653
Task 381 : 0.4519
Task 382 : 0.550957
Task 383 : 0.346796
Task 384 : 0.430066
Task 385 : 0.425975
Task 386 : 0.421022
Task 387 : 0.420748
Task 388 : 0.42063
Task 389 : 0.418009
Task 390 : 0.417742
Task 391 : 0.417086
Task 392 : 0.416881
Task 393 : 0.414022
Task 394 : 0.416219
Task 395 : 0.415422
Task 396 : 0.415394
Task 397 : 0.414083
Task 398 : 0.414023
Task 399 : 0.413758
Task 400 : 0.413743
Task 401 : 0.412685
Task 402 : 0.412657
Task 403 : 0.412498
Task 404 : 0.412258
Task 405 : 0.412215
Task 406 : 0.41193
Task 407 : 0.411804
Task 408 : 0.411734
Task 409 : 0.411714
Task 410 : 0.411708
Task 411 : 0.411707
Task 412 : 0.406059
Task 413 : 0.402585
Task 414 : 0.401768
Task 415 : 0.399021
Task 416 : 0.396326
Task 417 : 0.395892
Task 418 : 0.394357
Task 419 : 0.393998
Task 420 : 0.392804
Task 421 : 0.39106
Task 422 : 0.390617
Task 423 : 0.39046
Task 424 : 0.387849
Task 425 : 0.387719
Task 426 : 0.387405
Task 427 : 0.387368
Task 428 : 0.386221
Task 429 : 0.386158
Task 430 : 0.385925
Task 431 : 0.385632
Task 432 : 0.385466
Task 433 : 0.384989
Task 434 : 0.384797
Task 435 : 0.384722
Task 436 : 0.384694
Task 437 : 0.384686
Task 438 : 0.384685
Task 439 : 0.29018
Task 440 : 0.294651
Task 441 : 0.372582
Task 442 : 0.369623
Task 443 : 0.369323
Task 444 : 0.369128
Task 445 : 0.368933
Task 446 : 0.367703
Task 447 : 0.367265
Task 448 : 0.365954
Task 449 : 0.365649
Task 450 : 0.365581
Task 451 : 0.364976
Task 452 : 0.363855
Task 453 : 0.363762
Task 454 : 0.363454
Task 455 : 0.363401
Task 456 : 0.362466
Task 457 : 0.362398
Task 458 : 0.362218
Task 459 : 0.361981
Task 460 : 0.361888
Task 461 : 0.36186
Task 462 : 0.361558
Task 463 : 0.361411
Task 464 : 0.361347
Task 465 : 0.361324
Task 466 : 0.361318
Task 467 : 0.361317
Task 468 : 0.310667
Task 469 : 0.356334
Task 470 : 0.349247
Task 471 : 0.264536
Task 472 : 0.339491
Task 473 : 0.353798
Task 474 : 0.330114
Task 475 : 0.329765
Task 476 : 0.26756
Task 477 : 0.32708
Task 478 : 0.32676
Task 479 : 0.3264
Task 480 : 0.326165
Task 481 : 0.325794
Task 482 : 0.325068
Task 483 : 0.325055
Task 484 : 0.323986
Task 485 : 0.323922
Task 486 : 0.323746
Task 487 : 0.323619
Task 488 : 0.323614
Task 489 : 0.322604
Task 490 : 0.322533
Task 491 : 0.322426
Task 492 : 0.322182
Task 493 : 0.322147
Task 494 : 0.321901
Task 495 : 0.321786
Task 496 : 0.321718
Task 497 : 0.321698
Task 498 : 0.321693
Task 499 : 0.321692
Task 500 : 0.319506
Task 501 : 0.45707
Task 502 : 0.310204
Task 503 : 0.456086
Task 504 : 0.454304
Task 505 : 0.454163
Task 506 : 0.453406
Task 507 : 0.453248
Task 508 : 0.45246
Task 509 : 0.451806
Task 510 : 0.451684
Task 511 : 0.450422
Task 512 : 0.450401
Task 513 : 0.45025
Task 514 : 0.450223
Task 515 : 0.44942
Task 516 : 0.449363
Task 517 : 0.449217
Task 518 : 0.449048
Task 519 : 0.449008
Task 520 : 0.448748
Task 521 : 0.448644
Task 522 : 0.448587
Task 523 : 0.448571
Task 524 : 0.448567
Task 525 : 0.448566
Task 526 : 0.236202
Task 527 : 0.293861
Task 528 : 0.292591
Task 529 : 0.289613
Task 530 : 0.218421
Task 531 : 0.313471
Task 532 : 0.282026
Task 533 : 0.279594
Task 534 : 0.27879
Task 535 : 0.274211
Task 536 : 0.273794
Task 537 : 0.273475
Task 538 : 0.273351
Task 539 : 0.272184
Task 540 : 0.27192
Task 541 : 0.24649
Task 542 : 0.270723
Task 543 : 0.270679
Task 544 : 0.27039
Task 545 : 0.269824
Task 546 : 0.269617
Task 547 : 0.269121
Task 548 : 0.269044
Task 549 : 0.268623
Task 550 : 0.268409
Task 551 : 0.268322
Task 552 : 0.26829
Task 553 : 0.267124
Task 554 : 0.267023
Task 555 : 0.266751
Task 556 : 0.266751
Task 557 : 0.265938
Task 558 : 0.265788
Task 559 : 0.265714
Task 560 : 0.265649
Task 561 : 0.26553
Task 562 : 0.26547
Task 563 : 0.265451
Task 564 : 0.265286
Task 565 : 0.265243
Task 566 : 0.264976
Task 567 : 0.264855
Task 568 : 0.264786
Task 569 : 0.264766
Task 570 : 0.26476
Task 571 : 0.264759
Task 572 : 0.264323
Task 573 : 0.26425
Task 574 : 0.264036
Task 575 : 0.263743
Task 576 : 0.263575
Task 577 : 0.26311
Task 578 : 0.262922
Task 579 : 0.262848
Task 580 : 0.26282
Task 581 : 0.262813
Task 582 : 0.262812
Task 583 : 0.2045
Task 584 : 0.255628
Task 585 : 0.254547
Task 586 : 0.252112
Task 587 : 0.251953
Task 588 : 0.248961
Task 589 : 0.248598
Task 590 : 0.24839
Task 591 : 0.247221
Task 592 : 0.246749
Task 593 : 0.245521
Task 594 : 0.245277
Task 595 : 0.285449
Task 596 : 0.245235
Task 597 : 0.189899
Task 598 : 0.243579
Task 599 : 0.243464
Task 600 : 0.243162
Task 601 : 0.243094
Task 602 : 0.242199
Task 603 : 0.242112
Task 604 : 0.241957
Task 605 : 0.24172
Task 606 : 0.241623
Task 607 : 0.24131
Task 608 : 0.241167
Task 609 : 0.241104
Task 610 : 0.241082
Task 611 : 0.241076
Task 612 : 0.241075
Task 613 : 0.236394
Task 614 : 0.231852
Task 615 : 0.185713
Task 616 : 0.2302
Task 617 : 0.226509
Task 618 : 0.220379
Task 619 : 0.202948
Task 620 : 0.167336
Task 621 : 0.210701
Task 622 : 0.210645
Task 623 : 0.210085
Task 624 : 0.207617
Task 625 : 0.207275
Task 626 : 0.207005
Task 627 : 0.206768
Task 628 : 0.206486
Task 629 : 0.205836
Task 630 : 0.205818
Task 631 : 0.205593
Task 632 : 0.204895
Task 633 : 0.204789
Task 634 : 0.204489
Task 635 : 0.204479
Task 636 : 0.2035
Task 637 : 0.203392
Task 638 : 0.203325
Task 639 : 0.203077
Task 640 : 0.203041
Task 641 : 0.202814
Task 642 : 0.202704
Task 643 : 0.202636
Task 644 : 0.202617
Task 645 : 0.202612
Task 646 : 0.202611
Task 647 : 0.201044
Task 648 : 0.195973
Task 649 : 0.195769
Task 650 : 0.195342
Task 651 : 0.166934
Task 652 : 0.193596
Task 653 : 0.193513
Task 654 : 0.192289
Task 655 : 0.190778
Task 656 : 0.190265
Task 657 : 0.190012
Task 658 : 0.148845
Task 659 : 0.187956
Task 660 : 0.187799
Task 661 : 0.187656
Task 662 : 0.187498
Task 663 : 0.187153
Task 664 : 0.187135
Task 665 : 0.186035
Task 666 : 0.185958
Task 667 : 0.185751
Task 668 : 0.185458
Task 669 : 0.185289
Task 670 : 0.185246
Task 671 : 0.18497
Task 672 : 0.142609
Task 673 : 0.184834
Task 674 : 0.18465
Task 675 : 0.184578
Task 676 : 0.184551
Task 677 : 0.184543
Task 678 : 0.184542
Task 679 : 0.184419
Task 680 : 0.184246
Task 681 : 0.183721
Task 682 : 0.183086
Task 683 : 0.183029
Task 684 : 0.18286
Task 685 : 0.182289
Task 686 : 0.149264
Task 687 : 0.182014
Task 688 : 0.181959
Task 689 : 0.181836
Task 690 : 0.181569
Task 691 : 0.181555
Task 692 : 0.180557
Task 693 : 0.180474
Task 694 : 0.18038
Task 695 : 0.180135
Task 696 : 0.180089
Task 697 : 0.179838
Task 698 : 0.179722
Task 699 : 0.179654
Task 700 : 0.179634
Task 701 : 0.179629
Task 702 : 0.179628
Task 703 : 0.175891
Task 704 : 0.173488
Task 705 : 0.172899
Task 706 : 0.172813
Task 707 : 0.172594
Task 708 : 0.172403
Task 709 : 0.171974
Task 710 : 0.171254
Task 711 : 0.17078
Task 712 : 0.170468
Task 713 : 0.169581
Task 714 : 0.169407
Task 715 : 0.169395
Task 716 : 0.167779
Task 717 : 0.167644
Task 718 : 0.167356
Task 719 : 0.16727
Task 720 : 0.133528
Task 721 : 0.166412
Task 722 : 0.166315
Task 723 : 0.166179
Task 724 : 0.165942
Task 725 : 0.165843
Task 726 : 0.165542
Task 727 : 0.165404
Task 728 : 0.165342
Task 729 : 0.16532
Task 730 : 0.165314
Task 731 : 0.165313
Task 732 : 0.157275
Task 733 : 0.156784
Task 734 : 0.156478
Task 735 : 0.123808
Task 736 : 0.154357
Task 737 : 0.153989
Task 738 : 0.153777
Task 739 : 0.153575
Task 740 : 0.15339
Task 741 : 0.152855
Task 742 : 0.152847
Task 743 : 0.152744
Task 744 : 0.135659
Task 745 : 0.152053
Task 746 : 0.151919
Task 747 : 0.151605
Task 748 : 0.151585
Task 749 : 0.151549
Task 750 : 0.151111
Task 751 : 0.150656
Task 752 : 0.150487
Task 753 : 0.150481
Task 754 : 0.150222
Task 755 : 0.15019
Task 756 : 0.149983
Task 757 : 0.149909
Task 758 : 0.149876
Task 759 : 0.149812
Task 760 : 0.149793
Task 761 : 0.149788
Task 762 : 0.149787
Task 763 : 0.149306
Task 764 : 0.149063
Task 765 : 0.148915
Task 766 : 0.148331
Task 767 : 0.148044
Task 768 : 0.147749
Task 769 : 0.146582
Task 770 : 0.146099
Task 771 : 0.145865
Task 772 : 0.145797
Task 773 : 0.152152
Task 774 : 0.145367
Task 775 : 0.145037
Task 776 : 0.144781
Task 777 : 0.144579
Task 778 : 0.209797
Task 779 : 0.144346
Task 780 : 0.209672
Task 781 : 0.143782
Task 782 : 0.143739
Task 783 : 0.14355
Task 784 : 0.143369
Task 785 : 0.142995
Task 786 : 0.142989
Task 787 : 0.142911
Task 788 : 0.142784
Task 789 : 0.142489
Task 790 : 0.142465
Task 791 : 0.141911
Task 792 : 0.141816
Task 793 : 0.110176
Task 794 : 0.141624
Task 795 : 0.141525
Task 796 : 0.141399
Task 797 : 0.141357
Task 798 : 0.141332
Task 799 : 0.207398
Task 800 : 0.141161
Task 801 : 0.141108
Task 802 : 0.14107
Task 803 : 0.207176
Task 804 : 0.140858
Task 805 : 0.140752
Task 806 : 0.140712
Task 807 : 0.140686
Task 808 : 0.140668
Task 809 : 0.140662
Task 810 : 0.140661
Task 811 : 0.140528
Task 812 : 0.206863
Task 813 : 0.14046
Task 814 : 0.140432
Task 815 : 0.140425
Task 816 : 0.140424
Task 817 : 0.206661
Task 818 : 0.206309
Task 819 : 0.205762
Task 820 : 0.205662
Task 821 : 0.204764
Task 822 : 0.204736
Task 823 : 0.204528
Task 824 : 0.204516
Task 825 : 0.203728
Task 826 : 0.203721
Task 827 : 0.203595
Task 828 : 0.20342
Task 829 : 0.203391
Task 830 : 0.203191
Task 831 : 0.203103
Task 832 : 0.203049
Task 833 : 0.203034
Task 834 : 0.20303
Task 835 : 0.20303
Task 836 : 0.109346
Task 837 : 0.133318
Task 838 : 0.13316
Task 839 : 0.130682
Task 840 : 0.13039
Task 841 : 0.129873
Task 842 : 0.129702
Task 843 : 0.129205
Task 844 : 0.128682
Task 845 : 0.12857
Task 846 : 0.12818
Task 847 : 0.127986
Task 848 : 0.127582
Task 849 : 0.127439
Task 850 : 0.127186
Task 851 : 0.127154
Task 852 : 0.126725
Task 853 : 0.126193
Task 854 : 0.1261
Task 855 : 0.126025
Task 856 : 0.125779
Task 857 : 0.125732
Task 858 : 0.100867
Task 859 : 0.125493
Task 860 : 0.125381
Task 861 : 0.125315
Task 862 : 0.125295
Task 863 : 0.12529
Task 864 : 0.125289
Task 865 : 0.124987
Task 866 : 0.124956
Task 867 : 0.124797
Task 868 : 0.124597
Task 869 : 0.114141
Task 870 : 0.123492
Task 871 : 0.122991
Task 872 : 0.121829
Task 873 : 0.121709
Task 874 : 0.121682
Task 875 : 0.120142
Task 876 : 0.119999
Task 877 : 0.119685
Task 878 : 0.102336
Task 879 : 0.119598
Task 880 : 0.118769
Task 881 : 0.118668
Task 882 : 0.118539
Task 883 : 0.118302
Task 884 : 0.118202
Task 885 : 0.117911
Task 886 : 0.117777
Task 887 : 0.117717
Task 888 : 0.117695
Task 889 : 0.117689
Task 890 : 0.117688
Task 891 : 0.0902044
Task 892 : 0.11407
Task 893 : 0.093693
Task 894 : 0.113307
Task 895 : 0.111271
Task 896 : 0.110916
Task 897 : 0.110718
Task 898 : 0.110551
Task 899 : 0.110415
Task 900 : 0.109933
Task 901 : 0.109855
Task 902 : 0.109234
Task 903 : 0.10915
Task 904 : 0.109079
Task 905 : 0.10877
Task 906 : 0.108735
Task 907 : 0.108092
Task 908 : 0.107882
Task 909 : 0.107847
Task 910 : 0.107677
Task 911 : 0.107659
Task 912 : 0.107418
Task 913 : 0.107382
Task 914 : 0.1073
Task 915 : 0.107192
Task 916 : 0.107089
Task 917 : 0.107027
Task 918 : 0.107009
Task 919 : 0.107003
Task 920 : 0.107002
Task 921 : 0.104993
Task 922 : 0.104647
Task 923 : 0.104425
Task 924 : 0.104225
Task 925 : 0.104019
Task 926 : 0.0846278
Task 927 : 0.103568
Task 928 : 0.10347
Task 929 : 0.102725
Task 930 : 0.102577
Task 931 : 0.102297
Task 932 : 0.102254
Task 933 : 0.101352
Task 934 : 0.101215
Task 935 : 0.0973357
Task 936 : 0.101192
Task 937 : 0.100943
Task 938 : 0.100902
Task 939 : 0.100704
Task 940 : 0.100602
Task 941 : 0.100537
Task 942 : 0.100519
Task 943 : 0.100514
Task 944 : 0.100513
Task 945 : 0.100038
Task 946 : 0.0980673
Task 947 : 0.0978714
Task 948 : 0.0855959
Task 949 : 0.0968896
Task 950 : 0.0967361
Task 951 : 0.0966784
Task 952 : 0.0955974
Task 953 : 0.0955306
Task 954 : 0.0954409
Task 955 : 0.0952468
Task 956 : 0.0950587
Task 957 : 0.0947377
Task 958 : 0.0945939
Task 959 : 0.0941073
Task 960 : 0.0939266
Task 961 : 0.0938283
Task 962 : 0.0938252
Task 963 : 0.0936385
Task 964 : 0.0935112
Task 965 : 0.0739504
Task 966 : 0.0925991
Task 967 : 0.0924486
Task 968 : 0.092348
Task 969 : 0.0921823
Task 970 : 0.0921697
Task 971 : 0.0921366
Task 972 : 0.091858
Task 973 : 0.0917469
Task 974 : 0.0912045
Task 975 : 0.0911073
Task 976 : 0.0910392
Task 977 : 0.090957
Task 978 : 0.0908382
Task 979 : 0.0907947
Task 980 : 0.0907461
Task 981 : 0.0907245
Task 982 : 0.0905174
Task 983 : 0.0904885
Task 984 : 0.0904089
Task 985 : 0.090387
Task 986 : 0.0903442
Task 987 : 0.0903251
Task 988 : 0.0903196
Task 989 : 0.0903186
Task 990 : 0.0901017
Task 991 : 0.0899676
Task 992 : 0.0899113
Task 993 : 0.0898898
Task 994 : 0.0898836
Task 995 : 0.0898826
Task 996 : 0.0894394
Task 997 : 0.0737531
Task 998 : 0.0884085
Task 999 : 0.0876166
Task 1000 : 0.0865905
Task 1001 : 0.0862132
Task 1002 : 0.0861057
Task 1003 : 0.0859357
Task 1004 : 0.0858887
Task 1005 : 0.08576
Task 1006 : 0.0854779
Task 1007 : 0.0854047
Task 1008 : 0.0849246
Task 1009 : 0.0847423
Task 1010 : 0.0847283
Task 1011 : 0.084427
Task 1012 : 0.084377
Task 1013 : 0.0713241
Task 1014 : 0.0839788
Task 1015 : 0.0835249
Task 1016 : 0.0833583
Task 1017 : 0.0833002
Task 1018 : 0.0830945
Task 1019 : 0.0830596
Task 1020 : 0.082888
Task 1021 : 0.0827894
Task 1022 : 0.0827275
Task 1023 : 0.0827096
Task 1024 : 0.0827039
Task 1025 : 0.0827029
Task 1026 : 0.0820186
Task 1027 : 0.0681241
Task 1028 : 0.0816467
Task 1029 : 0.0814835
Task 1030 : 0.0813184
Task 1031 : 0.0812094
Task 1032 : 0.080785
Task 1033 : 0.080762
Task 1034 : 0.0806792
Task 1035 : 0.0801686
Task 1036 : 0.0801352
Task 1037 : 0.0799931
Task 1038 : 0.0796985
Task 1039 : 0.0796454
Task 1040 : 0.0787942
Task 1041 : 0.0786333
Task 1042 : 0.0715626
Task 1043 : 0.0785964
Task 1044 : 0.0783735
Task 1045 : 0.0783363
Task 1046 : 0.0781584
Task 1047 : 0.0780599
Task 1048 : 0.0779988
Task 1049 : 0.0779808
Task 1050 : 0.0779752
Task 1051 : 0.0779743
Task 1052 : 0.0779263
Task 1053 : 0.0622411
Task 1054 : 0.0775891
Task 1055 : 0.0773757
Task 1056 : 0.0772022
Task 1057 : 0.0770069
Task 1058 : 0.0766096
Task 1059 : 0.0764965
Task 1060 : 0.0758667
Task 1061 : 0.0758272
Task 1062 : 0.075672
Task 1063 : 0.075399
Task 1064 : 0.0753653
Task 1065 : 0.0753222
Task 1066 : 0.0744479
Task 1067 : 0.0743077
Task 1068 : 0.0742918
Task 1069 : 0.0740433
Task 1070 : 0.074002
Task 1071 : 0.0738129
Task 1072 : 0.073715
Task 1073 : 0.0736522
Task 1074 : 0.0736342
Task 1075 : 0.0736287
Task 1076 : 0.0736278
Task 1077 : 0.0733597
Task 1078 : 0.0730874
Task 1079 : 0.0725533
Task 1080 : 0.072447
Task 1081 : 0.0719521
Task 1082 : 0.0715023
Task 1083 : 0.0714053
Task 1084 : 0.070553
Task 1085 : 0.0703792
Task 1086 : 0.0700905
Task 1087 : 0.0700327
Task 1088 : 0.0691404
Task 1089 : 0.0690254
Task 1090 : 0.0689722
Task 1091 : 0.0687283
Task 1092 : 0.0686782
Task 1093 : 0.0684553
Task 1094 : 0.0683471
Task 1095 : 0.0682893
Task 1096 : 0.068286
Task 1097 : 0.068267
Task 1098 : 0.0682614
Task 1099 : 0.0682604
Task 1100 : 0.0672584
Task 1101 : 0.0541385
Task 1102 : 0.0655154
Task 1103 : 0.0918521
Task 1104 : 0.0651215
Task 1105 : 0.0650485
Task 1106 : 0.0648808
Task 1107 : 0.0648608
Task 1108 : 0.0647835
Task 1109 : 0.0568124
Task 1110 : 0.0914545
Task 1111 : 0.0645073
Task 1112 : 0.064489
Task 1113 : 0.0640581
Task 1114 : 0.0640367
Task 1115 : 0.0638204
Task 1116 : 0.0635332
Task 1117 : 0.0634652
Task 1118 : 0.0626499
Task 1119 : 0.0624919
Task 1120 : 0.0624156
Task 1121 : 0.0897012
Task 1122 : 0.062228
Task 1123 : 0.0621964
Task 1124 : 0.0621911
Task 1125 : 0.0620319
Task 1126 : 0.0619375
Task 1127 : 0.0894416
Task 1128 : 0.061877
Task 1129 : 0.0618594
Task 1130 : 0.0618537
Task 1131 : 0.0618528
Task 1132 : 0.0618335
Task 1133 : 0.0616784
Task 1134 : 0.0892152
Task 1135 : 0.0615834
Task 1136 : 0.0615399
Task 1137 : 0.0614416
Task 1138 : 0.0890656
Task 1139 : 0.0613112
Task 1140 : 0.08886
Task 1141 : 0.0610562
Task 1142 : 0.0610481
Task 1143 : 0.0883997
Task 1144 : 0.0605154
Task 1145 : 0.0883186
Task 1146 : 0.0603322
Task 1147 : 0.0600115
Task 1148 : 0.0599576
Task 1149 : 0.0876944
Task 1150 : 0.087625
Task 1151 : 0.0873836
Task 1152 : 0.0873795
Task 1153 : 0.0591349
Task 1154 : 0.059132
Task 1155 : 0.0589775
Task 1156 : 0.0589331
Task 1157 : 0.0480311
Task 1158 : 0.0588062
Task 1159 : 0.0587184
Task 1160 : 0.0586804
Task 1161 : 0.0585678
Task 1162 : 0.058512
Task 1163 : 0.0584319
Task 1164 : 0.0584174
Task 1165 : 0.058358
Task 1166 : 0.0583404
Task 1167 : 0.0583348
Task 1168 : 0.0583339
Task 1169 : 0.0582283
Task 1170 : 0.0866565
Task 1171 : 0.0865571
Task 1172 : 0.0865225
Task 1173 : 0.05785
Task 1174 : 0.0863313
Task 1175 : 0.0577671
Task 1176 : 0.0863071
Task 1177 : 0.0861383
Task 1178 : 0.0497885
Task 1179 : 0.0574334
Task 1180 : 0.0860547
Task 1181 : 0.0860062
Task 1182 : 0.0859918
Task 1183 : 0.0859877
Task 1184 : 0.0859871
Task 1185 : 0.0571576
Task 1186 : 0.0569792
Task 1187 : 0.0566627
Task 1188 : 0.0565949
Task 1189 : 0.0564366
Task 1190 : 0.0557604
Task 1191 : 0.0556024
Task 1192 : 0.0556014
Task 1193 : 0.0553535
Task 1194 : 0.0553107
Task 1195 : 0.0551273
Task 1196 : 0.0550297
Task 1197 : 0.0549706
Task 1198 : 0.0549526
Task 1199 : 0.0549471
Task 1200 : 0.0549461
Task 1201 : 0.054779
Task 1202 : 0.054398
Task 1203 : 0.0543391
Task 1204 : 0.054235
Task 1205 : 0.0542058
Task 1206 : 0.0539498
Task 1207 : 0.0539427
Task 1208 : 0.0442072
Task 1209 : 0.0536257
Task 1210 : 0.0535676
Task 1211 : 0.0533291
Task 1212 : 0.0530476
Task 1213 : 0.0529648
Task 1214 : 0.0526329
Task 1215 : 0.0521896
Task 1216 : 0.052038
Task 1217 : 0.0519362
Task 1218 : 0.0517734
Task 1219 : 0.0517333
Task 1220 : 0.0515901
Task 1221 : 0.0515004
Task 1222 : 0.0514415
Task 1223 : 0.0514244
Task 1224 : 0.0514186
Task 1225 : 0.0514176
Task 1226 : 0.0509883
Task 1227 : 0.0506034
Task 1228 : 0.0505385
Task 1229 : 0.050419
Task 1230 : 0.0503975
Task 1231 : 0.0503881
Task 1232 : 0.0501457
Task 1233 : 0.0500736
Task 1234 : 0.0500703
Task 1235 : 0.049692
Task 1236 : 0.0496786
Task 1237 : 0.0494547
Task 1238 : 0.0491413
Task 1239 : 0.0490726
Task 1240 : 0.0482858
Task 1241 : 0.0481312
Task 1242 : 0.0480474
Task 1243 : 0.047868
Task 1244 : 0.04786
Task 1245 : 0.0478303
Task 1246 : 0.0476806
Task 1247 : 0.0475901
Task 1248 : 0.0475314
Task 1249 : 0.0475141
Task 1250 : 0.0475086
Task 1251 : 0.0475084
Task 1252 : 0.0475075
Task 1253 : 0.0473284
Task 1254 : 0.0472276
Task 1255 : 0.0471209
Task 1256 : 0.0467847
Task 1257 : 0.0467464
Task 1258 : 0.0463038
Task 1259 : 0.0460974
Task 1260 : 0.0459552
Task 1261 : 0.0457668
Task 1262 : 0.0456882
Task 1263 : 0.0449964
Task 1264 : 0.0449054
Task 1265 : 0.0447451
Task 1266 : 0.0446857
Task 1267 : 0.0444865
Task 1268 : 0.044447
Task 1269 : 0.0442843
Task 1270 : 0.0441901
Task 1271 : 0.0441344
Task 1272 : 0.0441168
Task 1273 : 0.0441111
Task 1274 : 0.0441101
Task 1275 : 0.0434373
Task 1276 : 0.0430653
Task 1277 : 0.0430144
Task 1278 : 0.0429477
Task 1279 : 0.0429079
Task 1280 : 0.0427164
Task 1281 : 0.0426943
Task 1282 : 0.0423949
Task 1283 : 0.0421487
Task 1284 : 0.042008
Task 1285 : 0.0419026
Task 1286 : 0.041841
Task 1287 : 0.0417575
Task 1288 : 0.0412869
Task 1289 : 0.0410108
Task 1290 : 0.0409438
Task 1291 : 0.0408627
Task 1292 : 0.0407534
Task 1293 : 0.0405988
Task 1294 : 0.0405578
Task 1295 : 0.0404242
Task 1296 : 0.0403385
Task 1297 : 0.0402813
Task 1298 : 0.0402644
Task 1299 : 0.0402587
Task 1300 : 0.0402577
Task 1301 : 0.0396721
Task 1302 : 0.0394597
Task 1303 : 0.0392987
Task 1304 : 0.0392087
Task 1305 : 0.0391054
Task 1306 : 0.0390876
Task 1307 : 0.0390711
Task 1308 : 0.0390546
Task 1309 : 0.0390173
Task 1310 : 0.0389504
Task 1311 : 0.0388982
Task 1312 : 0.0388223
Task 1313 : 0.0388212
Task 1314 : 0.0387887
Task 1315 : 0.0386045
Task 1316 : 0.0384872
Task 1317 : 0.0383382
Task 1318 : 0.03824
Task 1319 : 0.0380447
Task 1320 : 0.0379432
Task 1321 : 0.0379168
Task 1322 : 0.0378233
Task 1323 : 0.0372334
Task 1324 : 0.0370938
Task 1325 : 0.0370764
Task 1326 : 0.0369663
Task 1327 : 0.036919
Task 1328 : 0.0368297
Task 1329 : 0.0368201
Task 1330 : 0.0367868
Task 1331 : 0.0366656
Task 1332 : 0.0366563
Task 1333 : 0.0366171
Task 1334 : 0.036584
Task 1335 : 0.0365282
Task 1336 : 0.0365118
Task 1337 : 0.036506
Task 1338 : 0.036505
Task 1339 : 0.0364732
Task 1340 : 0.036383
Task 1341 : 0.0363279
Task 1342 : 0.0363107
Task 1343 : 0.0363049
Task 1344 : 0.0363039
Task 1345 : 0.0361855
Task 1346 : 0.0482479
Task 1347 : 0.0354985
Task 1348 : 0.0474492
Task 1349 : 0.0339691
Task 1350 : 0.0336086
Task 1351 : 0.0286691
Task 1352 : 0.0335326
Task 1353 : 0.0334952
Task 1354 : 0.0334638
Task 1355 : 0.0332911
Task 1356 : 0.0332829
Task 1357 : 0.0331334
Task 1358 : 0.0330515
Task 1359 : 0.0327821
Task 1360 : 0.0460216
Task 1361 : 0.0324645
Task 1362 : 0.045729
Task 1363 : 0.0323563
Task 1364 : 0.0456379
Task 1365 : 0.0454846
Task 1366 : 0.0454123
Task 1367 : 0.031814
Task 1368 : 0.0316495
Task 1369 : 0.0314985
Task 1370 : 0.0450584
Task 1371 : 0.0449844
Task 1372 : 0.0313742
Task 1373 : 0.0312351
Task 1374 : 0.0311926
Task 1375 : 0.031127
Task 1376 : 0.0310648
Task 1377 : 0.0309793
Task 1378 : 0.0309258
Task 1379 : 0.030909
Task 1380 : 0.0309032
Task 1381 : 0.0309021
Task 1382 : 0.0445718
Task 1383 : 0.0444412
Task 1384 : 0.044211
Task 1385 : 0.0441846
Task 1386 : 0.0296726
Task 1387 : 0.0435154
Task 1388 : 0.0292954
Task 1389 : 0.0433856
Task 1390 : 0.0292539
Task 1391 : 0.0292459
Task 1392 : 0.0433611
Task 1393 : 0.0291874
Task 1394 : 0.0291458
Task 1395 : 0.029099
Task 1396 : 0.0431884
Task 1397 : 0.0431646
Task 1398 : 0.0289464
Task 1399 : 0.0289422
Task 1400 : 0.0430238
Task 1401 : 0.0429463
Task 1402 : 0.0286527
Task 1403 : 0.0428987
Task 1404 : 0.042885
Task 1405 : 0.0428808
Task 1406 : 0.0428801
Task 1407 : 0.0283493
Task 1408 : 0.0282975
Task 1409 : 0.0282231
Task 1410 : 0.0275531
Task 1411 : 0.0274106
Task 1412 : 0.0272682
Task 1413 : 0.0271471
Task 1414 : 0.0271027
Task 1415 : 0.0269872
Task 1416 : 0.0269578
Task 1417 : 0.0269415
Task 1418 : 0.026906
Task 1419 : 0.0268538
Task 1420 : 0.0268375
Task 1421 : 0.0268316
Task 1422 : 0.0268306
Task 1423 : 0.0267334
Task 1424 : 0.0265734
Task 1425 : 0.0265693
Task 1426 : 0.02654
Task 1427 : 0.0265231
Task 1428 : 0.0265001
Task 1429 : 0.0264613
Task 1430 : 0.0263801
Task 1431 : 0.026083
Task 1432 : 0.0257535
Task 1433 : 0.0256265
Task 1434 : 0.0251772
Task 1435 : 0.024985
Task 1436 : 0.024846
Task 1437 : 0.024696
Task 1438 : 0.0245832
Task 1439 : 0.0245379
Task 1440 : 0.024432
Task 1441 : 0.0243547
Task 1442 : 0.0243043
Task 1443 : 0.0242882
Task 1444 : 0.0242823
Task 1445 : 0.0242813
Task 1446 : 0.0299464
Task 1447 : 0.0228485
Task 1448 : 0.0224327
Task 1449 : 0.0291987
Task 1450 : 0.0217725
Task 1451 : 0.0216483
Task 1452 : 0.0193626
Task 1453 : 0.0155806
Task 1454 : 0.0278993
Task 1455 : 0.027626
Task 1456 : 0.0200168
Task 1457 : 0.0158239
Task 1458 : 0.027556
Task 1459 : 0.0274559
Task 1460 : 0.0274543
Task 1461 : 0.019467
Task 1462 : 0.0271937
Task 1463 : 0.0271579
Task 1464 : 0.0191201
Task 1465 : 0.0268504
Task 1466 : 0.0266865
Task 1467 : 0.0264647
Task 1468 : 0.018421
Task 1469 : 0.0264161
Task 1470 : 0.0176461
Task 1471 : 0.0258072
Task 1472 : 0.025687
Task 1473 : 0.0256243
Task 1474 : 0.0254887
Task 1475 : 0.0254601
Task 1476 : 0.0170048
Task 1477 : 0.0253434
Task 1478 : 0.025273
Task 1479 : 0.016862
Task 1480 : 0.0168367
Task 1481 : 0.0252278
Task 1482 : 0.0168233
Task 1483 : 0.016822
Task 1484 : 0.0252146
Task 1485 : 0.0252103
Task 1486 : 0.0252096
Task 1487 : 0.0208537
Task 1488 : 0.0167502
Task 1489 : 0.0165414
Task 1490 : 0.0164981
Task 1491 : 0.0164828
Task 1492 : 0.015539
Task 1493 : 0.0122266
Task 1494 : 0.0159385
Task 1495 : 0.0157902
Task 1496 : 0.020106
Task 1497 : 0.0157162
Task 1498 : 0.0155708
Task 1499 : 0.0154687
Task 1500 : 0.0154583
Task 1501 : 0.0153029
Task 1502 : 0.0151359
Task 1503 : 0.0150391
Task 1504 : 0.0125721
Task 1505 : 0.0148547
Task 1506 : 0.0147025
Task 1507 : 0.0146414
Task 1508 : 0.0146373
Task 1509 : 0.0146245
Task 1510 : 0.014492
Task 1511 : 0.0144475
Task 1512 : 0.0144278
Task 1513 : 0.0144234
Task 1514 : 0.0144229
Task 1515 : 0.0143268
Task 1516 : 0.0189191
Task 1517 : 0.0140697
Task 1518 : 0.0140134
Task 1519 : 0.0171762
Task 1520 : 0.0139232
Task 1521 : 0.0138304
Task 1522 : 0.0186209
Task 1523 : 0.0186025
Task 1524 : 0.0185465
Task 1525 : 0.0136578
Task 1526 : 0.0185044
Task 1527 : 0.0104944
Task 1528 : 0.0136771
Task 1529 : 0.0184168
Task 1530 : 0.0134772
Task 1531 : 0.0183703
Task 1532 : 0.0131857
Task 1533 : 0.018151
Task 1534 : 0.0131238
Task 1535 : 0.0164857
Task 1536 : 0.0129366
Task 1537 : 0.017957
Task 1538 : 0.0177565
Task 1539 : 0.0126164
Task 1540 : 0.0176809
Task 1541 : 0.0124321
Task 1542 : 0.0124317
Task 1543 : 0.0123983
Task 1544 : 0.0123855
Task 1545 : 0.0123597
Task 1546 : 0.00940341
Task 1547 : 0.0099867
Task 1548 : 0.012169
Task 1549 : 0.0121651
Task 1550 : 0.0120072
Task 1551 : 0.0125024
Task 1552 : 0.0103394
Task 1553 : 0.0103207
Task 1554 : 0.0171272
Task 1555 : 0.0154464
Task 1556 : 0.0170199
Task 1557 : 0.0116466
Task 1558 : 0.0116074
Task 1559 : 0.011587
Task 1560 : 0.01156
Task 1561 : 0.0115331
Task 1562 : 0.0169299
Task 1563 : 0.0114506
Task 1564 : 0.011448
Task 1565 : 0.0114288
Task 1566 : 0.0114102
Task 1567 : 0.0113939
Task 1568 : 0.0168213
Task 1569 : 0.011349
Task 1570 : 0.0167898
Task 1571 : 0.0098929
Task 1572 : 0.0113214
Task 1573 : 0.0151617
Task 1574 : 0.0151555
Task 1575 : 0.0151554
Task 1576 : 0.0151066
Task 1577 : 0.0150973
Task 1578 : 0.0166917
Task 1579 : 0.0111575
Task 1580 : 0.0150375
Task 1581 : 0.0111359
Task 1582 : 0.0166276
Task 1583 : 0.0111202
Task 1584 : 0.0165844
Task 1585 : 0.0165718
Task 1586 : 0.0165675
Task 1587 : 0.0165668
Task 1588 : 0.0149318
Task 1589 : 0.0109447
Task 1590 : 0.0117169
Task 1591 : 0.0109324
Task 1592 : 0.00956864
Task 1593 : 0.0108052
Task 1594 : 0.0107961
Task 1595 : 0.0116041
Task 1596 : 0.0107635
Task 1597 : 0.0147264
Task 1598 : 0.0107228
Task 1599 : 0.010678
Task 1600 : 0.0105877
Task 1601 : 0.011436
Task 1602 : 0.0104875
Task 1603 : 0.0104617
Task 1604 : 0.0104423
Task 1605 : 0.0104381
Task 1606 : 0.0144866
Task 1607 : 0.0103698
Task 1608 : 0.0103299
Task 1609 : 0.0144099
Task 1610 : 0.0102817
Task 1611 : 0.0102173
Task 1612 : 0.0101677
Task 1613 : 0.0101325
Task 1614 : 0.0101256
Task 1615 : 0.0101233
Task 1616 : 0.0100607
Task 1617 : 0.0100302
Task 1618 : 0.0100298
Task 1619 : 0.0110241
Task 1620 : 0.00999383
Task 1621 : 0.00996619
Task 1622 : 0.00995742
Task 1623 : 0.00990076
Task 1624 : 0.00990009
Task 1625 : 0.00983202
Task 1626 : 0.00979002
Task 1627 : 0.00974116
Task 1628 : 0.00969151
Task 1629 : 0.00968836
Task 1630 : 0.00866608
Task 1631 : 0.00757365
Task 1632 : 0.00965129
Task 1633 : 0.00747618
Task 1634 : 0.0138989
Task 1635 : 0.00959992
Task 1636 : 0.00959327
Task 1637 : 0.00954653
Task 1638 : 0.00948848
Task 1639 : 0.0137968
Task 1640 : 0.0109737
Task 1641 : 0.0094382
Task 1642 : 0.00941851
Task 1643 : 0.00941405
Task 1644 : 0.00941359
Task 1645 : 0.0105741
Task 1646 : 0.00939997
Task 1647 : 0.00939384
Task 1648 : 0.0136955
Task 1649 : 0.00928823
Task 1650 : 0.00924257
Task 1651 : 0.00922127
Task 1652 : 0.0135993
Task 1653 : 0.00921828
Task 1654 : 0.00918426
Task 1655 : 0.00917755
Task 1656 : 0.0135665
Task 1657 : 0.00914952
Task 1658 : 0.00912514
Task 1659 : 0.00910626
Task 1660 : 0.00909968
Task 1661 : 0.00909121
Task 1662 : 0.0134827
Task 1663 : 0.0106908
Task 1664 : 0.00903763
Task 1665 : 0.00816888
Task 1666 : 0.00900188
Task 1667 : 0.0134245
Task 1668 : 0.00895502
Task 1669 : 0.0133839
Task 1670 : 0.0133718
Task 1671 : 0.0133675
Task 1672 : 0.0133667
Task 1673 : 0.00890662
Task 1674 : 0.00688817
Task 1675 : 0.00885229
Task 1676 : 0.0101538
Task 1677 : 0.00879651
Task 1678 : 0.00879385
Task 1679 : 0.00744189
Task 1680 : 0.00876232
Task 1681 : 0.00876172
Task 1682 : 0.00873574
Task 1683 : 0.00872648
Task 1684 : 0.00870578
Task 1685 : 0.00870291
Task 1686 : 0.00868565
Task 1687 : 0.00682796
Task 1688 : 0.00864178
Task 1689 : 0.00864055
Task 1690 : 0.00860174
Task 1691 : 0.00857912
Task 1692 : 0.00857496
Task 1693 : 0.00994026
Task 1694 : 0.00844537
Task 1695 : 0.00844509
Task 1696 : 0.00838431
Task 1697 : 0.008378
Task 1698 : 0.00836419
Task 1699 : 0.00826868
Task 1700 : 0.00826644
Task 1701 : 0.00826199
Task 1702 : 0.00823569
Task 1703 : 0.00822224
Task 1704 : 0.00821897
Task 1705 : 0.00821856
Task 1706 : 0.00818316
Task 1707 : 0.0075378
Task 1708 : 0.00813355
Task 1709 : 0.00813068
Task 1710 : 0.00812255
Task 1711 : 0.00804004
Task 1712 : 0.00797908
Task 1713 : 0.00796874
Task 1714 : 0.00793632
Task 1715 : 0.00792535
Task 1716 : 0.00791743
Task 1717 : 0.00790772
Task 1718 : 0.00788931
Task 1719 : 0.00788192
Task 1720 : 0.00787519
Task 1721 : 0.00784387
Task 1722 : 0.00783326
Task 1723 : 0.00782933
Task 1724 : 0.00613342
Task 1725 : 0.00781719
Task 1726 : 0.00781672
Task 1727 : 0.00780468
Task 1728 : 0.00780366
Task 1729 : 0.00777905
Task 1730 : 0.00777238
Task 1731 : 0.00969614
Task 1732 : 0.00770591
Task 1733 : 0.00712683
Task 1734 : 0.00761997
Task 1735 : 0.00759653
Task 1736 : 0.00708789
Task 1737 : 0.00758005
Task 1738 : 0.0075741
Task 1739 : 0.00756937
Task 1740 : 0.007541
Task 1741 : 0.00701681
Task 1742 : 0.00750473
Task 1743 : 0.00746711
Task 1744 : 0.00745788
Task 1745 : 0.00745096
Task 1746 : 0.00743472
Task 1747 : 0.00742771
Task 1748 : 0.0074122
Task 1749 : 0.0073832
Task 1750 : 0.00942877
Task 1751 : 0.00942865
Task 1752 : 0.00737912
Task 1753 : 0.00638574
Task 1754 : 0.00737306
Task 1755 : 0.00736296
Task 1756 : 0.00940832
Task 1757 : 0.0073504
Task 1758 : 0.00734711
Task 1759 : 0.0073361
Task 1760 : 0.00938479
Task 1761 : 0.00938469
Task 1762 : 0.00938316
Task 1763 : 0.00731759
Task 1764 : 0.0093687
Task 1765 : 0.00728488
Task 1766 : 0.00728002
Task 1767 : 0.00727414
Task 1768 : 0.00724847
Task 1769 : 0.0072432
Task 1770 : 0.00723557
Task 1771 : 0.00720196
Task 1772 : 0.00718051
Task 1773 : 0.00717084
Task 1774 : 0.00716531
Task 1775 : 0.00712939
Task 1776 : 0.00709488
Task 1777 : 0.00707089
Task 1778 : 0.00704921
Task 1779 : 0.00704678
Task 1780 : 0.00704113
Task 1781 : 0.00703483
Task 1782 : 0.00702862
Task 1783 : 0.00912844
Task 1784 : 0.00607181
Task 1785 : 0.00695213
Task 1786 : 0.00661045
Task 1787 : 0.00694549
Task 1788 : 0.0069414
Task 1789 : 0.00692279
Task 1790 : 0.00689845
Task 1791 : 0.0055031
Task 1792 : 0.00689249
Task 1793 : 0.00685867
Task 1794 : 0.00684045
Task 1795 : 0.0068357
Task 1796 : 0.00683294
Task 1797 : 0.00683218
Task 1798 : 0.00682425
Task 1799 : 0.00676694
Task 1800 : 0.00673562
Task 1801 : 0.00668937
Task 1802 : 0.00668157
Task 1803 : 0.0066798
Task 1804 : 0.0066727
Task 1805 : 0.00667062
Task 1806 : 0.0066636
Task 1807 : 0.0066541
Task 1808 : 0.00664528
Task 1809 : 0.00887388
Task 1810 : 0.00661801
Task 1811 : 0.00659405
Task 1812 : 0.00659253
Task 1813 : 0.00658724
Task 1814 : 0.00518392
Task 1815 : 0.0065592
Task 1816 : 0.00655881
Task 1817 : 0.00655475
Task 1818 : 0.00655428
Task 1819 : 0.00654859
Task 1820 : 0.00652871
Task 1821 : 0.00652697
Task 1822 : 0.00652452
Task 1823 : 0.00651908
Task 1824 : 0.00651463
Task 1825 : 0.00651416
Task 1826 : 0.00650607
Task 1827 : 0.00649236
Task 1828 : 0.00876009
Task 1829 : 0.00648063
Task 1830 : 0.00644492
Task 1831 : 0.00643613
Task 1832 : 0.00642777
Task 1833 : 0.00640983
Task 1834 : 0.00639963
Task 1835 : 0.00639835
Task 1836 : 0.00639505
Task 1837 : 0.00639012
Task 1838 : 0.00637438
Task 1839 : 0.00637052
Task 1840 : 0.0063657
Task 1841 : 0.00635621
Task 1842 : 0.00635569
Task 1843 : 0.00633219
Task 1844 : 0.00632314
Task 1845 : 0.00631538
Task 1846 : 0.00630738
Task 1847 : 0.00630642
Task 1848 : 0.0062953
Task 1849 : 0.00822789
Task 1850 : 0.00627317
Task 1851 : 0.00626011
Task 1852 : 0.00625847
Task 1853 : 0.00625039
Task 1854 : 0.00624531
Task 1855 : 0.00624459
Task 1856 : 0.00624439
Task 1857 : 0.00623093
Task 1858 : 0.00622822
Task 1859 : 0.00622744
Task 1860 : 0.00489499
Task 1861 : 0.00620839
Task 1862 : 0.0049793
Task 1863 : 0.00618887
Task 1864 : 0.00618839
Task 1865 : 0.00618334
Task 1866 : 0.00617925
Task 1867 : 0.00617335
Task 1868 : 0.00616291
Task 1869 : 0.006143
Task 1870 : 0.00812171
Task 1871 : 0.00596567
Task 1872 : 0.00613535
Task 1873 : 0.00598927
Task 1874 : 0.00810181
Task 1875 : 0.0061116
Task 1876 : 0.00610944
Task 1877 : 0.00609876
Task 1878 : 0.00608821
Task 1879 : 0.00541783
Task 1880 : 0.00605587
Task 1881 : 0.00604492
Task 1882 : 0.00603548
Task 1883 : 0.00600272
Task 1884 : 0.00599767
Task 1885 : 0.00599541
Task 1886 : 0.00598035
Task 1887 : 0.00596606
Task 1888 : 0.005953
Task 1889 : 0.00594127
Task 1890 : 0.0059398
Task 1891 : 0.00593417
Task 1892 : 0.00593393
Task 1893 : 0.0059288
Task 1894 : 0.0059132
Task 1895 : 0.00591202
Task 1896 : 0.00591161
Task 1897 : 0.00794831
Task 1898 : 0.00590035
Task 1899 : 0.00830888
Task 1900 : 0.00468307
Task 1901 : 0.00584541
Task 1902 : 0.00584532
Task 1903 : 0.00584385
Task 1904 : 0.00581257
Task 1905 : 0.00579746
Task 1906 : 0.00579092
Task 1907 : 0.00578348
Task 1908 : 0.00577716
Task 1909 : 0.00577085
Task 1910 : 0.00576145
Task 1911 : 0.00576
Task 1912 : 0.00574875
Task 1913 : 0.00820246
Task 1914 : 0.00574426
Task 1915 : 0.00574104
Task 1916 : 0.00572125
Task 1917 : 0.00572086
Task 1918 : 0.00571101
Task 1919 : 0.005692
Task 1920 : 0.00568933
Task 1921 : 0.00568848
Task 1922 : 0.00568356
Task 1923 : 0.00568013
Task 1924 : 0.00567297
Task 1925 : 0.00567257
Task 1926 : 0.00567008
Task 1927 : 0.00566989
Task 1928 : 0.00566949
Task 1929 : 0.00566689
Task 1930 : 0.00563914
Task 1931 : 0.00562568
Task 1932 : 0.00560189
Task 1933 : 0.00559838
Task 1934 : 0.00559005
Task 1935 : 0.00558733
Task 1936 : 0.00558553
Task 1937 : 0.00807874
Task 1938 : 0.00557804
Task 1939 : 0.00557473
Task 1940 : 0.00556888
Task 1941 : 0.00768729
Task 1942 : 0.00449633
Task 1943 : 0.0055522
Task 1944 : 0.00553922
Task 1945 : 0.00553471
Task 1946 : 0.00766482
Task 1947 : 0.00552577
Task 1948 : 0.0055225
Task 1949 : 0.00552209
Task 1950 : 0.00551814
Task 1951 : 0.0055076
Task 1952 : 0.00436658
Task 1953 : 0.00550628
Task 1954 : 0.00550301
Task 1955 : 0.00549701
Task 1956 : 0.00548424
Task 1957 : 0.00800578
Task 1958 : 0.00548378
Task 1959 : 0.00547979
Task 1960 : 0.00546431
Task 1961 : 0.00545869
Task 1962 : 0.00545138
Task 1963 : 0.00797069
Task 1964 : 0.0054321
Task 1965 : 0.00543032
Task 1966 : 0.00542723
Task 1967 : 0.00542414
Task 1968 : 0.00539713
Task 1969 : 0.00539153
Task 1970 : 0.0053573
Task 1971 : 0.00535443
Task 1972 : 0.00535281
Task 1973 : 0.00752827
Task 1974 : 0.00789558
Task 1975 : 0.00533117
Task 1976 : 0.00533032
Task 1977 : 0.00484527
Task 1978 : 0.00530781
Task 1979 : 0.00530658
Task 1980 : 0.00528493
Task 1981 : 0.00526884
Task 1982 : 0.00526719
Task 1983 : 0.00526678
Task 1984 : 0.00526574
Task 1985 : 0.00526156
Task 1986 : 0.00783779
Task 1987 : 0.00525659
Task 1988 : 0.0052524
Task 1989 : 0.0052466
Task 1990 : 0.0052465
Task 1991 : 0.00745162
Task 1992 : 0.00523568
Task 1993 : 0.00744407
Task 1994 : 0.00522581
Task 1995 : 0.00522556
Task 1996 : 0.00780275
Task 1997 : 0.00779075
Task 1998 : 0.0051935
Task 1999 : 0.00778626
Task 2000 : 0.00778546
Task 2001 : 0.00517922
Task 2002 : 0.00517915
Task 2003 : 0.00413271
Task 2004 : 0.00516505
Task 2005 : 0.00515437
Task 2006 : 0.00515141
Task 2007 : 0.00514076
Task 2008 : 0.00514041
Task 2009 : 0.00512566
Task 2010 : 0.00512184
Task 2011 : 0.00511225
Task 2012 : 0.00510045
Task 2013 : 0.00508095
Task 2014 : 0.00508076
Task 2015 : 0.00507834
Task 2016 : 0.0050763
Task 2017 : 0.00507583
Task 2018 : 0.00507006
Task 2019 : 0.0050618
Task 2020 : 0.00505987
Task 2021 : 0.00504923
Task 2022 : 0.00503709
Task 2023 : 0.00729121
Task 2024 : 0.00503132
Task 2025 : 0.00503088
Task 2026 : 0.00501917
Task 2027 : 0.00501661
Task 2028 : 0.00501628
Task 2029 : 0.0050149
Task 2030 : 0.0050136
Task 2031 : 0.0050132
Task 2032 : 0.00727503
Task 2033 : 0.00500978
Task 2034 : 0.00500149
Task 2035 : 0.00726831
Task 2036 : 0.00499508
Task 2037 : 0.00499433
Task 2038 : 0.00498552
Task 2039 : 0.00498141
Task 2040 : 0.00497721
Task 2041 : 0.00497113
Task 2042 : 0.00496511
Task 2043 : 0.00399068
Task 2044 : 0.00496329
Task 2045 : 0.00494969
Task 2046 : 0.0049482
Task 2047 : 0.0049466
Task 2048 : 0.00494647
Task 2049 : 0.00494553
Task 2050 : 0.00494464
Task 2051 : 0.00494445
Task 2052 : 0.0049395
Task 2053 : 0.00722103
Task 2054 : 0.0049334
Task 2055 : 0.00493008
Task 2056 : 0.00492965
Task 2057 : 0.00721327
Task 2058 : 0.00505733
Task 2059 : 0.00492279
Task 2060 : 0.00490969
Task 2061 : 0.00488691
Task 2062 : 0.00488679
Task 2063 : 0.00488392
Task 2064 : 0.00487607
Task 2065 : 0.00487143
Task 2066 : 0.00487022
Task 2067 : 0.00485869
Task 2068 : 0.00485347
Task 2069 : 0.00484893
Task 2070 : 0.00480764
Task 2071 : 0.00480589
Task 2072 : 0.00478854
Task 2073 : 0.00478239
Task 2074 : 0.004778
Task 2075 : 0.00477383
Task 2076 : 0.0047723
Task 2077 : 0.00476501
Task 2078 : 0.00475497
Task 2079 : 0.00474664
Task 2080 : 0.00474662
Task 2081 : 0.00389127
Task 2082 : 0.00473944
Task 2083 : 0.00473353
Task 2084 : 0.00399286
Task 2085 : 0.00473169
Task 2086 : 0.00473146
Task 2087 : 0.00472843
Task 2088 : 0.00472802
Task 2089 : 0.00472461
Task 2090 : 0.00439344
Task 2091 : 0.00489953
Task 2092 : 0.0047137
Task 2093 : 0.00470641
Task 2094 : 0.00470074
Task 2095 : 0.00469679
Task 2096 : 0.00703819
Task 2097 : 0.00703483
Task 2098 : 0.00703483
Task 2099 : 0.00703483
Task 2100 : 0.00703483
Task 2101 : 0.00703483
Task 2102 : 0.00703483
Task 2103 : 0.00468916
Task 2104 : 0.00375228
Task 2105 : 0.00468634
Task 2106 : 0.00468323
Task 2107 : 0.00467747
Task 2108 : 0.00467153
Task 2109 : 0.0046659
Task 2110 : 0.00465016
Task 2111 : 0.00464975
Task 2112 : 0.00464666
Task 2113 : 0.00463331
Task 2114 : 0.00462384
Task 2115 : 0.00483011
Task 2116 : 0.00461248
Task 2117 : 0.00460921
Task 2118 : 0.00460888
Task 2119 : 0.0046027
Task 2120 : 0.00377801
Task 2121 : 0.004595
Task 2122 : 0.00457708
Task 2123 : 0.00457257
Task 2124 : 0.00456736
Task 2125 : 0.00455745
Task 2126 : 0.00454134
Task 2127 : 0.00453611
Task 2128 : 0.00453596
Task 2129 : 0.00453593
Task 2130 : 0.0045359
Task 2131 : 0.00453458
Task 2132 : 0.00453119
Task 2133 : 0.00452405
Task 2134 : 0.0045217
Task 2135 : 0.00452034
Task 2136 : 0.00451485
Task 2137 : 0.00451225
Task 2138 : 0.00451211
Task 2139 : 0.00451183
Task 2140 : 0.0045114
Task 2141 : 0.00451018
Task 2142 : 0.00450827
Task 2143 : 0.00450789
Task 2144 : 0.00450617
Task 2145 : 0.00450296
Task 2146 : 0.00450084
Task 2147 : 0.0044952
Task 2148 : 0.0044942
Task 2149 : 0.00448344
Task 2150 : 0.00448135
Task 2151 : 0.00447852
Task 2152 : 0.0036436
Task 2153 : 0.00447689
Task 2154 : 0.00446899
Task 2155 : 0.00446216
Task 2156 : 0.0044604
Task 2157 : 0.00445358
Task 2158 : 0.00445138
Task 2159 : 0.00444113
Task 2160 : 0.00444101
Task 2161 : 0.00358023
Task 2162 : 0.00443652
Task 2163 : 0.00443122
Task 2164 : 0.00442926
Task 2165 : 0.00442862
Task 2166 : 0.00442821
Task 2167 : 0.0044196
Task 2168 : 0.00441727
Task 2169 : 0.00467405
Task 2170 : 0.00441055
Task 2171 : 0.00440862
Task 2172 : 0.00440674
Task 2173 : 0.00440214
Task 2174 : 0.00439632
Task 2175 : 0.00438875
Task 2176 : 0.0043879
Task 2177 : 0.00438542
Task 2178 : 0.00437229
Task 2179 : 0.00437146
Task 2180 : 0.00436484
Task 2181 : 0.00436222
Task 2182 : 0.00435616
Task 2183 : 0.0043438
Task 2184 : 0.00432671
Task 2185 : 0.00432581
Task 2186 : 0.00431984
Task 2187 : 0.00431747
Task 2188 : 0.00431383
Task 2189 : 0.00430586
Task 2190 : 0.00430552
Task 2191 : 0.00430522
Task 2192 : 0.00429334
Task 2193 : 0.004288
Task 2194 : 0.00428602
Task 2195 : 0.00457572
Task 2196 : 0.00428325
Task 2197 : 0.00428027
Task 2198 : 0.00427732
Task 2199 : 0.00427638
Task 2200 : 0.0042754
Task 2201 : 0.00405605
Task 2202 : 0.00426027
Task 2203 : 0.00425366
Task 2204 : 0.00425086
Task 2205 : 0.00424702
Task 2206 : 0.00424672
Task 2207 : 0.00423758
Task 2208 : 0.00423757
Task 2209 : 0.00423108
Task 2210 : 0.00422156
Task 2211 : 0.0042192
Task 2212 : 0.00421906
Task 2213 : 0.00421764
Task 2214 : 0.00421304
Task 2215 : 0.00421034
Task 2216 : 0.00421032
Task 2217 : 0.00420653
Task 2218 : 0.00420632
Task 2219 : 0.00420216
Task 2220 : 0.00420034
Task 2221 : 0.00419602
Task 2222 : 0.00419441
Task 2223 : 0.00418307
Task 2224 : 0.00418239
Task 2225 : 0.00417831
Task 2226 : 0.00417162
Task 2227 : 0.00416365
Task 2228 : 0.00415879
Task 2229 : 0.00338506
Task 2230 : 0.00414631
Task 2231 : 0.00334526
Task 2232 : 0.00446559
Task 2233 : 0.00412617
Task 2234 : 0.00412563
Task 2235 : 0.00412281
Task 2236 : 0.00342097
Task 2237 : 0.00411364
Task 2238 : 0.00411038
Task 2239 : 0.00410996
Task 2240 : 0.00409938
Task 2241 : 0.00409161
Task 2242 : 0.00408234
Task 2243 : 0.00407821
Task 2244 : 0.004076
Task 2245 : 0.00406719
Task 2246 : 0.00405635
Task 2247 : 0.00405405
Task 2248 : 0.00404526
Task 2249 : 0.00404523
Task 2250 : 0.00404326
Task 2251 : 0.00387747
Task 2252 : 0.00403315
Task 2253 : 0.00402926
Task 2254 : 0.00402388
Task 2255 : 0.00402091
Task 2256 : 0.00401503
Task 2257 : 0.00401382
Task 2258 : 0.00401152
Task 2259 : 0.00400703
Task 2260 : 0.0040041
Task 2261 : 0.00400309
Task 2262 : 0.00400061
Task 2263 : 0.00399686
Task 2264 : 0.00399567
Task 2265 : 0.0039936
Task 2266 : 0.00399355
Task 2267 : 0.00398977
Task 2268 : 0.00398819
Task 2269 : 0.00398791
Task 2270 : 0.00398511
Task 2271 : 0.00434861
Task 2272 : 0.00319973
Task 2273 : 0.00397781
Task 2274 : 0.00308194
Task 2275 : 0.00395455
Task 2276 : 0.00395384
Task 2277 : 0.00329221
Task 2278 : 0.00394778
Task 2279 : 0.0039388
Task 2280 : 0.00393269
Task 2281 : 0.00393184
Task 2282 : 0.00392513
Task 2283 : 0.00392202
Task 2284 : 0.00391656
Task 2285 : 0.00391331
Task 2286 : 0.00391057
Task 2287 : 0.00391013
Task 2288 : 0.00378339
Task 2289 : 0.00390726
Task 2290 : 0.00390656
Task 2291 : 0.00390505
Task 2292 : 0.00390004
Task 2293 : 0.00388943
Task 2294 : 0.00388504
Task 2295 : 0.00388314
Task 2296 : 0.00388213
Task 2297 : 0.00388104
Task 2298 : 0.00387927
Task 2299 : 0.00387056
Task 2300 : 0.00386067
Task 2301 : 0.00386053
Task 2302 : 0.00386015
Task 2303 : 0.00385864
Task 2304 : 0.003852
Task 2305 : 0.00385084
Task 2306 : 0.00384868
Task 2307 : 0.00384457
Task 2308 : 0.00384207
Task 2309 : 0.00383963
Task 2310 : 0.0038363
Task 2311 : 0.00382863
Task 2312 : 0.00382595
Task 2313 : 0.00382555
Task 2314 : 0.00382418
Task 2315 : 0.00381706
Task 2316 : 0.00381552
Task 2317 : 0.00381461
Task 2318 : 0.0031062
Task 2319 : 0.00380501
Task 2320 : 0.00380381
Task 2321 : 0.00379859
Task 2322 : 0.00378637
Task 2323 : 0.00378422
Task 2324 : 0.00378101
Task 2325 : 0.00377729
Task 2326 : 0.00377379
Task 2327 : 0.00377204
Task 2328 : 0.00376913
Task 2329 : 0.00376466
Task 2330 : 0.00376273
Task 2331 : 0.00376068
Task 2332 : 0.00376052
Task 2333 : 0.00375705
Task 2334 : 0.00374587
Task 2335 : 0.00374467
Task 2336 : 0.00374313
Task 2337 : 0.0037398
Task 2338 : 0.0037345
Task 2339 : 0.00373201
Task 2340 : 0.00373161
Task 2341 : 0.00373093
Task 2342 : 0.003727
Task 2343 : 0.00372149
Task 2344 : 0.0037192
Task 2345 : 0.00371261
Task 2346 : 0.00371014
Task 2347 : 0.00370565
Task 2348 : 0.0036994
Task 2349 : 0.00369185
Task 2350 : 0.00300459
Task 2351 : 0.00369014
Task 2352 : 0.00361437
Task 2353 : 0.00368213
Task 2354 : 0.00368194
Task 2355 : 0.00367566
Task 2356 : 0.00366842
Task 2357 : 0.00366791
Task 2358 : 0.00366493
Task 2359 : 0.00366324
Task 2360 : 0.00365824
Task 2361 : 0.0036578
Task 2362 : 0.00307262
Task 2363 : 0.00365511
Task 2364 : 0.00365419
Task 2365 : 0.00364825
Task 2366 : 0.00364551
Task 2367 : 0.00364507
Task 2368 : 0.00364466
Task 2369 : 0.00363286
Task 2370 : 0.00362821
Task 2371 : 0.00362542
Task 2372 : 0.00362404
Task 2373 : 0.00361738
Task 2374 : 0.00361329
Task 2375 : 0.00361327
Task 2376 : 0.00361113
Task 2377 : 0.00361055
Task 2378 : 0.00361045
Task 2379 : 0.00360908
Task 2380 : 0.00360094
Task 2381 : 0.0036006
Task 2382 : 0.00359617
Task 2383 : 0.00358195
Task 2384 : 0.00358144
Task 2385 : 0.00295257
Task 2386 : 0.00357912
Task 2387 : 0.00357866
Task 2388 : 0.0035755
Task 2389 : 0.00300954
Task 2390 : 0.00356697
Task 2391 : 0.00356436
Task 2392 : 0.00356425
Task 2393 : 0.00356402
Task 2394 : 0.00356249
Task 2395 : 0.00355814
Task 2396 : 0.00354821
Task 2397 : 0.00354758
Task 2398 : 0.00354517
Task 2399 : 0.00354374
Task 2400 : 0.00353784
Task 2401 : 0.0035265
Task 2402 : 0.00352373
Task 2403 : 0.00352319
Task 2404 : 0.00352114
Task 2405 : 0.00351395
Task 2406 : 0.00351136
Task 2407 : 0.00350998
Task 2408 : 0.00350921
Task 2409 : 0.00350739
Task 2410 : 0.00350434
Task 2411 : 0.0035014
Task 2412 : 0.00349552
Task 2413 : 0.00349145
Task 2414 : 0.00349078
Task 2415 : 0.00348657
Task 2416 : 0.00348581
Task 2417 : 0.00348172
Task 2418 : 0.00348009
Task 2419 : 0.00347533
Task 2420 : 0.00347415
Task 2421 : 0.00347398
Task 2422 : 0.00347214
Task 2423 : 0.00346922
Task 2424 : 0.00346594
Task 2425 : 0.00345986
Task 2426 : 0.00399433
Task 2427 : 0.00345566
Task 2428 : 0.00345317
Task 2429 : 0.00345254
Task 2430 : 0.00345168
Task 2431 : 0.00344601
Task 2432 : 0.00344191
Task 2433 : 0.00344178
Task 2434 : 0.0034397
Task 2435 : 0.00343813
Task 2436 : 0.00343452
Task 2437 : 0.00343253
Task 2438 : 0.00343088
Task 2439 : 0.00342611
Task 2440 : 0.00342554
Task 2441 : 0.00342361
Task 2442 : 0.00392826
Task 2443 : 0.00342016
Task 2444 : 0.00341744
Task 2445 : 0.00341714
Task 2446 : 0.00341461
Task 2447 : 0.0034124
Task 2448 : 0.00300254
Task 2449 : 0.00391907
Task 2450 : 0.00340726
Task 2451 : 0.00340524
Task 2452 : 0.00395391
Task 2453 : 0.00340389
Task 2454 : 0.00340355
Task 2455 : 0.0034028
Task 2456 : 0.00339472
Task 2457 : 0.00339349
Task 2458 : 0.00339242
Task 2459 : 0.00339231
Task 2460 : 0.00339228
Task 2461 : 0.003944
Task 2462 : 0.00338516
Task 2463 : 0.00337158
Task 2464 : 0.00337071
Task 2465 : 0.00336305
Task 2466 : 0.00335902
Task 2467 : 0.00335854
Task 2468 : 0.00335128
Task 2469 : 0.00335125
Task 2470 : 0.00335062
Task 2471 : 0.00334839
Task 2472 : 0.00334804
Task 2473 : 0.0033475
Task 2474 : 0.00283832
Task 2475 : 0.00333441
Task 2476 : 0.00333281
Task 2477 : 0.00333226
Task 2478 : 0.00333009
Task 2479 : 0.00274642
Task 2480 : 0.00332701
Task 2481 : 0.00332563
Task 2482 : 0.00332146
Task 2483 : 0.00332073
Task 2484 : 0.00331908
Task 2485 : 0.00331874
Task 2486 : 0.00331589
Task 2487 : 0.00331488
Task 2488 : 0.00331401
Task 2489 : 0.00271867
Task 2490 : 0.00329789
Task 2491 : 0.00329199
Task 2492 : 0.00386792
Task 2493 : 0.00328573
Task 2494 : 0.00328465
Task 2495 : 0.00327975
Task 2496 : 0.00327971
Task 2497 : 0.00327893
Task 2498 : 0.00327595
Task 2499 : 0.00327282
Task 2500 : 0.00326798
Task 2501 : 0.00326525
Task 2502 : 0.00326365
Task 2503 : 0.00326274
Task 2504 : 0.00326247
Task 2505 : 0.00326091
Task 2506 : 0.00326079
Task 2507 : 0.00326003
Task 2508 : 0.00325818
Task 2509 : 0.00325296
Task 2510 : 0.00325206
Task 2511 : 0.00323814
Task 2512 : 0.00323583
Task 2513 : 0.00322981
Task 2514 : 0.00322713
Task 2515 : 0.00322672
Task 2516 : 0.00322657
Task 2517 : 0.00322239
Task 2518 : 0.00322073
Task 2519 : 0.0032152
Task 2520 : 0.00321357
Task 2521 : 0.0032129
Task 2522 : 0.00320425
Task 2523 : 0.00320339
Task 2524 : 0.00319845
Task 2525 : 0.00319561
Task 2526 : 0.00319469
Task 2527 : 0.00319457
Task 2528 : 0.00267603
Task 2529 : 0.00318552
Task 2530 : 0.00318493
Task 2531 : 0.00318386
Task 2532 : 0.00318377
Task 2533 : 0.00318054
Task 2534 : 0.0031799
Task 2535 : 0.0031791
Task 2536 : 0.00317499
Task 2537 : 0.00317175
Task 2538 : 0.00316951
Task 2539 : 0.00316838
Task 2540 : 0.00316344
Task 2541 : 0.00316132
Task 2542 : 0.0031595
Task 2543 : 0.00315842
Task 2544 : 0.00315815
Task 2545 : 0.00315794
Task 2546 : 0.0031568
Task 2547 : 0.00269889
Task 2548 : 0.00315525
Task 2549 : 0.00315414
Task 2550 : 0.00315042
Task 2551 : 0.00315004
Task 2552 : 0.00314926
Task 2553 : 0.00314755
Task 2554 : 0.00314627
Task 2555 : 0.0031445
Task 2556 : 0.00314204
Task 2557 : 0.0031359
Task 2558 : 0.00313367
Task 2559 : 0.00313269
Task 2560 : 0.00313197
Task 2561 : 0.00313189
Task 2562 : 0.00312723
Task 2563 : 0.00312665
Task 2564 : 0.00312561
Task 2565 : 0.00312197
Task 2566 : 0.00312157
Task 2567 : 0.00312141
Task 2568 : 0.00312141
Task 2569 : 0.00312141
Task 2570 : 0.00312141
Task 2571 : 0.00312088
Task 2572 : 0.00312053
Task 2573 : 0.00311018
Task 2574 : 0.00310956
Task 2575 : 0.00310696
Task 2576 : 0.00310656
Task 2577 : 0.00310646
Task 2578 : 0.00310566
Task 2579 : 0.00310197
Task 2580 : 0.00309877
Task 2581 : 0.00259027
Task 2582 : 0.00309038
Task 2583 : 0.00308864
Task 2584 : 0.00308613
Task 2585 : 0.00264413
Task 2586 : 0.0030788
Task 2587 : 0.00307625
Task 2588 : 0.00307584
Task 2589 : 0.00307478
Task 2590 : 0.00307296
Task 2591 : 0.00306891
Task 2592 : 0.00274336
Task 2593 : 0.00306183
Task 2594 : 0.003059
Task 2595 : 0.00305866
Task 2596 : 0.00305767
Task 2597 : 0.00305315
Task 2598 : 0.00305
Task 2599 : 0.00304949
Task 2600 : 0.00304929
Task 2601 : 0.00304666
Task 2602 : 0.00304619
Task 2603 : 0.00303808
Task 2604 : 0.00303696
Task 2605 : 0.00303579
Task 2606 : 0.00303409
Task 2607 : 0.00303182
Task 2608 : 0.00302778
Task 2609 : 0.00302274
Task 2610 : 0.0030197
Task 2611 : 0.00301501
Task 2612 : 0.00301471
Task 2613 : 0.00301261
Task 2614 : 0.00301079
Task 2615 : 0.00300684
Task 2616 : 0.00300486
Task 2617 : 0.00300336
Task 2618 : 0.00300081
Task 2619 : 0.00299992
Task 2620 : 0.00299834
Task 2621 : 0.00299325
Task 2622 : 0.00299304
Task 2623 : 0.00299
Task 2624 : 0.00298954
Task 2625 : 0.00298586
Task 2626 : 0.00298055
Task 2627 : 0.00297969
Task 2628 : 0.0036337
Task 2629 : 0.00297609
Task 2630 : 0.00297472
Task 2631 : 0.00296911
Task 2632 : 0.00296743
Task 2633 : 0.00296667
Task 2634 : 0.00296578
Task 2635 : 0.00296454
Task 2636 : 0.00296415
Task 2637 : 0.0029633
Task 2638 : 0.00296035
Task 2639 : 0.00296029
Task 2640 : 0.00295923
Task 2641 : 0.00295915
Task 2642 : 0.00295821
Task 2643 : 0.00295618
Task 2644 : 0.00295567
Task 2645 : 0.00295512
Task 2646 : 0.00245207
Task 2647 : 0.00295042
Task 2648 : 0.00294992
Task 2649 : 0.00294976
Task 2650 : 0.00294857
Task 2651 : 0.00294852
Task 2652 : 0.00294664
Task 2653 : 0.00294617
Task 2654 : 0.00294293
Task 2655 : 0.0029414
Task 2656 : 0.00294048
Task 2657 : 0.00293775
Task 2658 : 0.00293774
Task 2659 : 0.00293599
Task 2660 : 0.00293544
Task 2661 : 0.00293493
Task 2662 : 0.0029341
Task 2663 : 0.0029341
Task 2664 : 0.0029341
Task 2665 : 0.0029341
Task 2666 : 0.0029316
Task 2667 : 0.00292508
Task 2668 : 0.00292505
Task 2669 : 0.00292234
Task 2670 : 0.0029209
Task 2671 : 0.00292033
Task 2672 : 0.00292009
Task 2673 : 0.00243926
Task 2674 : 0.00291517
Task 2675 : 0.00291296
Task 2676 : 0.00291257
Task 2677 : 0.00291216
Task 2678 : 0.00290842
Task 2679 : 0.00290654
Task 2680 : 0.00262173
Task 2681 : 0.00290254
Task 2682 : 0.00290091
Task 2683 : 0.00288883
Task 2684 : 0.00288866
Task 2685 : 0.00288285
Task 2686 : 0.00288077
Task 2687 : 0.00287963
Task 2688 : 0.00287956
Task 2689 : 0.00287792
Task 2690 : 0.00287625
Task 2691 : 0.0028713
Task 2692 : 0.00259502
Task 2693 : 0.00286612
Task 2694 : 0.00286447
Task 2695 : 0.00286138
Task 2696 : 0.0028612
Task 2697 : 0.00286079
Task 2698 : 0.0028585
Task 2699 : 0.002858
Task 2700 : 0.00285707
Task 2701 : 0.00284906
Task 2702 : 0.00257938
Task 2703 : 0.00284707
Task 2704 : 0.00298691
Task 2705 : 0.00284655
Task 2706 : 0.0028462
Task 2707 : 0.00284477
Task 2708 : 0.00246345
Task 2709 : 0.0028442
Task 2710 : 0.00284052
Task 2711 : 0.00283927
Task 2712 : 0.00282964
Task 2713 : 0.00282939
Task 2714 : 0.00282877
Task 2715 : 0.00282782
Task 2716 : 0.0028277
Task 2717 : 0.00282767
Task 2718 : 0.00245182
Task 2719 : 0.00240474
Task 2720 : 0.00282619
Task 2721 : 0.00282265
Task 2722 : 0.00281832
Task 2723 : 0.00281282
Task 2724 : 0.00281245
Task 2725 : 0.00281142
Task 2726 : 0.00281099
Task 2727 : 0.0028103
Task 2728 : 0.00281005
Task 2729 : 0.00280767
Task 2730 : 0.00280456
Task 2731 : 0.00279999
Task 2732 : 0.00279851
Task 2733 : 0.0027937
Task 2734 : 0.00279266
Task 2735 : 0.00278744
Task 2736 : 0.00278737
Task 2737 : 0.00230581
Task 2738 : 0.00278576
Task 2739 : 0.0027828
Task 2740 : 0.00278096
Task 2741 : 0.00252847
Task 2742 : 0.00277918
Task 2743 : 0.00277843
Task 2744 : 0.00277841
Task 2745 : 0.00277257
Task 2746 : 0.00276512
Task 2747 : 0.0027647
Task 2748 : 0.00276425
Task 2749 : 0.00276265
Task 2750 : 0.00275492
Task 2751 : 0.00275406
Task 2752 : 0.0023311
Task 2753 : 0.00274873
Task 2754 : 0.00274871
Task 2755 : 0.00274774
Task 2756 : 0.00274689
Task 2757 : 0.00274671
Task 2758 : 0.00274302
Task 2759 : 0.00274269
Task 2760 : 0.00273958
Task 2761 : 0.0027374
Task 2762 : 0.00273528
Task 2763 : 0.0027289
Task 2764 : 0.00272754
Task 2765 : 0.00272679
Task 2766 : 0.00272645
Task 2767 : 0.00272413
Task 2768 : 0.00272222
Task 2769 : 0.00272039
Task 2770 : 0.00271963
Task 2771 : 0.00271946
Task 2772 : 0.00271694
Task 2773 : 0.0034356
Task 2774 : 0.00271325
Task 2775 : 0.00271123
Task 2776 : 0.00270946
Task 2777 : 0.00270836
Task 2778 : 0.00270765
Task 2779 : 0.00270672
Task 2780 : 0.00247191
Task 2781 : 0.00247093
Task 2782 : 0.00270181
Task 2783 : 0.00226106
Task 2784 : 0.00269178
Task 2785 : 0.00269088
Task 2786 : 0.00268656
Task 2787 : 0.00268653
Task 2788 : 0.00268478
Task 2789 : 0.00268442
Task 2790 : 0.00268374
Task 2791 : 0.00267894
Task 2792 : 0.00245271
Task 2793 : 0.00267842
Task 2794 : 0.00267783
Task 2795 : 0.00267373
Task 2796 : 0.00267166
Task 2797 : 0.00266884
Task 2798 : 0.00233077
Task 2799 : 0.00266482
Task 2800 : 0.00266475
Task 2801 : 0.0026629
Task 2802 : 0.00266001
Task 2803 : 0.00265952
Task 2804 : 0.00265877
Task 2805 : 0.00227619
Task 2806 : 0.00265114
Task 2807 : 0.00264821
Task 2808 : 0.00264753
Task 2809 : 0.00264486
Task 2810 : 0.00264448
Task 2811 : 0.00264417
Task 2812 : 0.00264212
Task 2813 : 0.00223226
Task 2814 : 0.00264128
Task 2815 : 0.00264127
Task 2816 : 0.00263964
Task 2817 : 0.00263961
Task 2818 : 0.0026342
Task 2819 : 0.00262991
Task 2820 : 0.00262644
Task 2821 : 0.00262605
Task 2822 : 0.00262547
Task 2823 : 0.00262412
Task 2824 : 0.00261992
Task 2825 : 0.00261916
Task 2826 : 0.00261523
Task 2827 : 0.00261325
Task 2828 : 0.00261043
Task 2829 : 0.00260877
Task 2830 : 0.0026069
Task 2831 : 0.00260686
Task 2832 : 0.00260637
Task 2833 : 0.0026018
Task 2834 : 0.00259624
Task 2835 : 0.0025928
Task 2836 : 0.00259258
Task 2837 : 0.00334435
Task 2838 : 0.00259103
Task 2839 : 0.00259065
Task 2840 : 0.0025903
Task 2841 : 0.00258976
Task 2842 : 0.00258681
Task 2843 : 0.00258432
Task 2844 : 0.00258287
Task 2845 : 0.00258263
Task 2846 : 0.00257838
Task 2847 : 0.00257692
Task 2848 : 0.0025761
Task 2849 : 0.00226247
Task 2850 : 0.0022592
Task 2851 : 0.00203125
Task 2852 : 0.00220746
Task 2853 : 0.00256098
Task 2854 : 0.00255856
Task 2855 : 0.00255595
Task 2856 : 0.00255554
Task 2857 : 0.00254964
Task 2858 : 0.00217932
Task 2859 : 0.00254771
Task 2860 : 0.00254595
Task 2861 : 0.00254498
Task 2862 : 0.00254423
Task 2863 : 0.00254309
Task 2864 : 0.00254229
Task 2865 : 0.0025412
Task 2866 : 0.00254079
Task 2867 : 0.00254041
Task 2868 : 0.00254021
Task 2869 : 0.00253971
Task 2870 : 0.00253932
Task 2871 : 0.00253854
Task 2872 : 0.00253816
Task 2873 : 0.00253802
Task 2874 : 0.00253538
Task 2875 : 0.00253438
Task 2876 : 0.00253306
Task 2877 : 0.00253223
Task 2878 : 0.00253029
Task 2879 : 0.00252866
Task 2880 : 0.0025281
Task 2881 : 0.00252762
Task 2882 : 0.00252707
Task 2883 : 0.00252569
Task 2884 : 0.00325494
Task 2885 : 0.00252274
Task 2886 : 0.00252023
Task 2887 : 0.00251791
Task 2888 : 0.0025124
Task 2889 : 0.00251046
Task 2890 : 0.00250901
Task 2891 : 0.00250878
Task 2892 : 0.00250859
Task 2893 : 0.00250725
Task 2894 : 0.00211565
Task 2895 : 0.00249994
Task 2896 : 0.0024989
Task 2897 : 0.00249662
Task 2898 : 0.00208785
Task 2899 : 0.00249226
Task 2900 : 0.0024902
Task 2901 : 0.00248968
Task 2902 : 0.00248891
Task 2903 : 0.00326696
Task 2904 : 0.00248545
Task 2905 : 0.00248405
Task 2906 : 0.00248386
Task 2907 : 0.00248347
Task 2908 : 0.00247935
Task 2909 : 0.00247863
Task 2910 : 0.00247733
Task 2911 : 0.00247662
Task 2912 : 0.00247617
Task 2913 : 0.00246948
Task 2914 : 0.00246754
Task 2915 : 0.00246724
Task 2916 : 0.00209939
Task 2917 : 0.00246302
Task 2918 : 0.00246239
Task 2919 : 0.00213068
Task 2920 : 0.00245559
Task 2921 : 0.0024544
Task 2922 : 0.0032403
Task 2923 : 0.00245225
Task 2924 : 0.00245119
Task 2925 : 0.00245055
Task 2926 : 0.0024495
Task 2927 : 0.00244883
Task 2928 : 0.00244883
Task 2929 : 0.0024433
Task 2930 : 0.00244291
Task 2931 : 0.00244283
Task 2932 : 0.00244275
Task 2933 : 0.00244247
Task 2934 : 0.0024416
Task 2935 : 0.00244033
Task 2936 : 0.00244
Task 2937 : 0.00243744
Task 2938 : 0.00243516
Task 2939 : 0.00243309
Task 2940 : 0.00322197
Task 2941 : 0.00242778
Task 2942 : 0.00242617
Task 2943 : 0.00242391
Task 2944 : 0.00242117
Task 2945 : 0.00192499
Task 2946 : 0.00242076
Task 2947 : 0.00241708
Task 2948 : 0.00241636
Task 2949 : 0.00241603
Task 2950 : 0.00241426
Task 2951 : 0.00241309
Task 2952 : 0.002412
Task 2953 : 0.00240714
Task 2954 : 0.00240586
Task 2955 : 0.00240535
Task 2956 : 0.0031655
Task 2957 : 0.00240007
Task 2958 : 0.00239879
Task 2959 : 0.00180341
Task 2960 : 0.00239856
Task 2961 : 0.00239736
Task 2962 : 0.00239063
Task 2963 : 0.00238478
Task 2964 : 0.00189314
Task 2965 : 0.00238374
Task 2966 : 0.00238187
Task 2967 : 0.00238114
Task 2968 : 0.00237892
Task 2969 : 0.00237633
Task 2970 : 0.00237567
Task 2971 : 0.00237529
Task 2972 : 0.00237497
Task 2973 : 0.0023713
Task 2974 : 0.00237103
Task 2975 : 0.00237039
Task 2976 : 0.00236584
Task 2977 : 0.00236293
Task 2978 : 0.00236182
Task 2979 : 0.00236006
Task 2980 : 0.00235956
Task 2981 : 0.00235934
Task 2982 : 0.00235336
Task 2983 : 0.00235312
Task 2984 : 0.00235096
Task 2985 : 0.0023496
Task 2986 : 0.00204646
Task 2987 : 0.00234557
Task 2988 : 0.00233914
Task 2989 : 0.00233911
Task 2990 : 0.0023365
Task 2991 : 0.00233487
Task 2992 : 0.00233228
Task 2993 : 0.00232863
Task 2994 : 0.00232538
Task 2995 : 0.00232367
Task 2996 : 0.00232292
Task 2997 : 0.00232121
Task 2998 : 0.00313949
Task 2999 : 0.00231853
Task 3000 : 0.00231846
Task 3001 : 0.00231722
Task 3002 : 0.00231538
Task 3003 : 0.00231366
Task 3004 : 0.00231349
Task 3005 : 0.00231088
Task 3006 : 0.00231046
Task 3007 : 0.00231028
Task 3008 : 0.00230356
Task 3009 : 0.00230344
Task 3010 : 0.00230311
Task 3011 : 0.00230253
Task 3012 : 0.00229778
Task 3013 : 0.00229575
Task 3014 : 0.00229126
Task 3015 : 0.00229012
Task 3016 : 0.00228406
Task 3017 : 0.00256403
Task 3018 : 0.0022824
Task 3019 : 0.00227981
Task 3020 : 0.00227538
Task 3021 : 0.00227249
Task 3022 : 0.00227145
Task 3023 : 0.0022708
Task 3024 : 0.0019176
Task 3025 : 0.00226901
Task 3026 : 0.00226873
Task 3027 : 0.00226655
Task 3028 : 0.00226438
Task 3029 : 0.00226214
Task 3030 : 0.00225935
Task 3031 : 0.00225885
Task 3032 : 0.00225763
Task 3033 : 0.00225322
Task 3034 : 0.0022531
Task 3035 : 0.00225263
Task 3036 : 0.00225226
Task 3037 : 0.00225028
Task 3038 : 0.00224734
Task 3039 : 0.0022473
Task 3040 : 0.00224677
Task 3041 : 0.00253638
Task 3042 : 0.00224568
Task 3043 : 0.00224465
Task 3044 : 0.00224281
Task 3045 : 0.00224207
Task 3046 : 0.00224143
Task 3047 : 0.00224131
Task 3048 : 0.00223895
Task 3049 : 0.00223749
Task 3050 : 0.00195975
Task 3051 : 0.0022329
Task 3052 : 0.00223206
Task 3053 : 0.00223178
Task 3054 : 0.00222927
Task 3055 : 0.0030692
Task 3056 : 0.00222351
Task 3057 : 0.00306714
Task 3058 : 0.00221738
Task 3059 : 0.00221536
Task 3060 : 0.00221476
Task 3061 : 0.00221441
Task 3062 : 0.00220802
Task 3063 : 0.00301593
Task 3064 : 0.00220398
Task 3065 : 0.00220285
Task 3066 : 0.00220082
Task 3067 : 0.00220061
Task 3068 : 0.00220032
Task 3069 : 0.00219733
Task 3070 : 0.00219691
Task 3071 : 0.00219351
Task 3072 : 0.00304537
Task 3073 : 0.00192915
Task 3074 : 0.00219014
Task 3075 : 0.00218792
Task 3076 : 0.0021867
Task 3077 : 0.00218268
Task 3078 : 0.00303612
Task 3079 : 0.00218077
Task 3080 : 0.00217987
Task 3081 : 0.0021791
Task 3082 : 0.00217776
Task 3083 : 0.00217687
Task 3084 : 0.00217627
Task 3085 : 0.00217565
Task 3086 : 0.0021741
Task 3087 : 0.00217272
Task 3088 : 0.00217263
Task 3089 : 0.00217097
Task 3090 : 0.0019125
Task 3091 : 0.00216332
Task 3092 : 0.00216311
Task 3093 : 0.00216182
Task 3094 : 0.00216043
Task 3095 : 0.00216003
Task 3096 : 0.00215887
Task 3097 : 0.00215835
Task 3098 : 0.00215668
Task 3099 : 0.00215661
Task 3100 : 0.00215535
Task 3101 : 0.00215453
Task 3102 : 0.0021542
Task 3103 : 0.00215359
Task 3104 : 0.00194636
Task 3105 : 0.00215261
Task 3106 : 0.00215216
Task 3107 : 0.00215041
Task 3108 : 0.00215036
Task 3109 : 0.0018277
Task 3110 : 0.00214694
Task 3111 : 0.00214519
Task 3112 : 0.00214448
Task 3113 : 0.00214306
Task 3114 : 0.00214225
Task 3115 : 0.00214113
Task 3116 : 0.00214013
Task 3117 : 0.00170786
Task 3118 : 0.00213708
Task 3119 : 0.00213539
Task 3120 : 0.0021344
Task 3121 : 0.00213435
Task 3122 : 0.00213363
Task 3123 : 0.00213013
Task 3124 : 0.00212912
Task 3125 : 0.00212612
Task 3126 : 0.00212559
Task 3127 : 0.00212224
Task 3128 : 0.00212029
Task 3129 : 0.00211786
Task 3130 : 0.00211731
Task 3131 : 0.00211637
Task 3132 : 0.00211637
Task 3133 : 0.00211589
Task 3134 : 0.00211409
Task 3135 : 0.00211392
Task 3136 : 0.00211074
Task 3137 : 0.00210974
Task 3138 : 0.00210973
Task 3139 : 0.00210869
Task 3140 : 0.00210783
Task 3141 : 0.00210693
Task 3142 : 0.0021065
Task 3143 : 0.00210422
Task 3144 : 0.00210001
Task 3145 : 0.00209903
Task 3146 : 0.00209776
Task 3147 : 0.002097
Task 3148 : 0.00209493
Task 3149 : 0.00209447
Task 3150 : 0.00209421
Task 3151 : 0.00209209
Task 3152 : 0.00296875
Task 3153 : 0.00209081
Task 3154 : 0.00208678
Task 3155 : 0.00208643
Task 3156 : 0.00208366
Task 3157 : 0.00208336
Task 3158 : 0.00208274
Task 3159 : 0.00208198
Task 3160 : 0.00208097
Task 3161 : 0.00207987
Task 3162 : 0.00207936
Task 3163 : 0.00207913
Task 3164 : 0.00207877
Task 3165 : 0.00295873
Task 3166 : 0.0020755
Task 3167 : 0.00207457
Task 3168 : 0.00207433
Task 3169 : 0.00207021
Task 3170 : 0.00206875
Task 3171 : 0.0020676
Task 3172 : 0.0020666
Task 3173 : 0.00294783
Task 3174 : 0.00206273
Task 3175 : 0.00176209
Task 3176 : 0.00206043
Task 3177 : 0.00198846
Task 3178 : 0.00205926
Task 3179 : 0.00205595
Task 3180 : 0.00205288
Task 3181 : 0.00205244
Task 3182 : 0.00204948
Task 3183 : 0.00204562
Task 3184 : 0.00186565
Task 3185 : 0.00203936
Task 3186 : 0.00203673
Task 3187 : 0.00203671
Task 3188 : 0.00203366
Task 3189 : 0.00203286
Task 3190 : 0.00185614
Task 3191 : 0.00203189
Task 3192 : 0.00203163
Task 3193 : 0.00203153
Task 3194 : 0.00288632
Task 3195 : 0.00288331
Task 3196 : 0.00202644
Task 3197 : 0.00202417
Task 3198 : 0.00202392
Task 3199 : 0.00202079
Task 3200 : 0.00287823
Task 3201 : 0.00201741
Task 3202 : 0.00287324
Task 3203 : 0.00201364
Task 3204 : 0.00287173
Task 3205 : 0.00201041
Task 3206 : 0.00200726
Task 3207 : 0.0020045
Task 3208 : 0.00199872
Task 3209 : 0.00199813
Task 3210 : 0.00160187
Task 3211 : 0.00199626
Task 3212 : 0.00198842
Task 3213 : 0.00198818
Task 3214 : 0.0019873
Task 3215 : 0.00198678
Task 3216 : 0.00198598
Task 3217 : 0.00198466
Task 3218 : 0.00198439
Task 3219 : 0.00198366
Task 3220 : 0.00198284
Task 3221 : 0.00198076
Task 3222 : 0.00197724
Task 3223 : 0.00288213
Task 3224 : 0.00197323
Task 3225 : 0.00197242
Task 3226 : 0.00197188
Task 3227 : 0.00197141
Task 3228 : 0.00197048
Task 3229 : 0.00196951
Task 3230 : 0.00196766
Task 3231 : 0.0023275
Task 3232 : 0.00196689
Task 3233 : 0.00180613
Task 3234 : 0.0019645
Task 3235 : 0.00196157
Task 3236 : 0.00168632
Task 3237 : 0.0019595
Task 3238 : 0.00195886
Task 3239 : 0.00195741
Task 3240 : 0.00195601
Task 3241 : 0.00195415
Task 3242 : 0.00195198
Task 3243 : 0.00195102
Task 3244 : 0.00194941
Task 3245 : 0.00194853
Task 3246 : 0.00194611
Task 3247 : 0.00194083
Task 3248 : 0.00194053
Task 3249 : 0.00194028
Task 3250 : 0.00193918
Task 3251 : 0.00193753
Task 3252 : 0.001937
Task 3253 : 0.00193466
Task 3254 : 0.00193414
Task 3255 : 0.00193041
Task 3256 : 0.00192964
Task 3257 : 0.00192933
Task 3258 : 0.00280973
Task 3259 : 0.00192864
Task 3260 : 0.00192774
Task 3261 : 0.00192601
Task 3262 : 0.00192367
Task 3263 : 0.00192367
Task 3264 : 0.00192333
Task 3265 : 0.00192307
Task 3266 : 0.00192067
Task 3267 : 0.00280109
Task 3268 : 0.00191536
Task 3269 : 0.00191514
Task 3270 : 0.00191469
Task 3271 : 0.00279683
Task 3272 : 0.00148102
Task 3273 : 0.00190822
Task 3274 : 0.00190819
Task 3275 : 0.00190775
Task 3276 : 0.00190567
Task 3277 : 0.00190314
Task 3278 : 0.00190103
Task 3279 : 0.00189996
Task 3280 : 0.00189984
Task 3281 : 0.00189937
Task 3282 : 0.00189831
Task 3283 : 0.00278584
Task 3284 : 0.00189502
Task 3285 : 0.00189422
Task 3286 : 0.00188852
Task 3287 : 0.00281568
Task 3288 : 0.00188533
Task 3289 : 0.00188135
Task 3290 : 0.00277238
Task 3291 : 0.00277233
Task 3292 : 0.00151388
Task 3293 : 0.00187761
Task 3294 : 0.00187511
Task 3295 : 0.00187419
Task 3296 : 0.00162088
Task 3297 : 0.00186969
Task 3298 : 0.0018694
Task 3299 : 0.00186858
Task 3300 : 0.00186811
Task 3301 : 0.00186785
Task 3302 : 0.00280094
Task 3303 : 0.00280094
Task 3304 : 0.00280094
Task 3305 : 0.00186679
Task 3306 : 0.0018663
Task 3307 : 0.00186532
Task 3308 : 0.00186493
Task 3309 : 0.00186409
Task 3310 : 0.0018639
Task 3311 : 0.00186198
Task 3312 : 0.00185845
Task 3313 : 0.00185768
Task 3314 : 0.00185743
Task 3315 : 0.00185718
Task 3316 : 0.00162524
Task 3317 : 0.00184999
Task 3318 : 0.00184992
Task 3319 : 0.00275017
Task 3320 : 0.00167029
Task 3321 : 0.00184735
Task 3322 : 0.00184581
Task 3323 : 0.00184513
Task 3324 : 0.00184363
Task 3325 : 0.00184315
Task 3326 : 0.00184193
Task 3327 : 0.00184136
Task 3328 : 0.00184067
Task 3329 : 0.0018391
Task 3330 : 0.00183863
Task 3331 : 0.00183594
Task 3332 : 0.00183496
Task 3333 : 0.00183254
Task 3334 : 0.00183032
Task 3335 : 0.00182745
Task 3336 : 0.00182505
Task 3337 : 0.00182496
Task 3338 : 0.00182456
Task 3339 : 0.0018226
Task 3340 : 0.00182245
Task 3341 : 0.00182207
Task 3342 : 0.00182204
Task 3343 : 0.00182132
Task 3344 : 0.00182125
Task 3345 : 0.00182044
Task 3346 : 0.00221706
Task 3347 : 0.00182017
Task 3348 : 0.00181939
Task 3349 : 0.00181722
Task 3350 : 0.00272569
Task 3351 : 0.00272569
Task 3352 : 0.00272569
Task 3353 : 0.00272569
Task 3354 : 0.00181531
Task 3355 : 0.00181285
Task 3356 : 0.00181203
Task 3357 : 0.0018105
Task 3358 : 0.00180723
Task 3359 : 0.00162296
Task 3360 : 0.00180581
Task 3361 : 0.00180538
Task 3362 : 0.00180368
Task 3363 : 0.00180157
Task 3364 : 0.00180088
Task 3365 : 0.00179998
Task 3366 : 0.00179892
Task 3367 : 0.00179662
Task 3368 : 0.00179373
Task 3369 : 0.00179325
Task 3370 : 0.00179279
Task 3371 : 0.00178747
Task 3372 : 0.00178616
Task 3373 : 0.001786
Task 3374 : 0.00178274
Task 3375 : 0.00178201
Task 3376 : 0.00155102
Task 3377 : 0.00177742
Task 3378 : 0.00177615
Task 3379 : 0.0017761
Task 3380 : 0.00177526
Task 3381 : 0.00177487
Task 3382 : 0.00177246
Task 3383 : 0.00177104
Task 3384 : 0.00176394
Task 3385 : 0.00176343
Task 3386 : 0.00176343
Task 3387 : 0.00176335
Task 3388 : 0.00175812
Task 3389 : 0.00175773
Task 3390 : 0.0017549
Task 3391 : 0.0017516
Task 3392 : 0.00174968
Task 3393 : 0.00174964
Task 3394 : 0.00174894
Task 3395 : 0.00141594
Task 3396 : 0.00174653
Task 3397 : 0.00215985
Task 3398 : 0.00173964
Task 3399 : 0.00151957
Task 3400 : 0.0017384
Task 3401 : 0.00173763
Task 3402 : 0.00173688
Task 3403 : 0.00173642
Task 3404 : 0.00173595
Task 3405 : 0.00173595
Task 3406 : 0.0017331
Task 3407 : 0.00174136
Task 3408 : 0.00172882
Task 3409 : 0.00172846
Task 3410 : 0.00172459
Task 3411 : 0.00172457
Task 3412 : 0.00171866
Task 3413 : 0.00171788
Task 3414 : 0.0017178
Task 3415 : 0.00171528
Task 3416 : 0.00171336
Task 3417 : 0.00170725
Task 3418 : 0.00170689
Task 3419 : 0.00170589
Task 3420 : 0.00170587
Task 3421 : 0.00170264
Task 3422 : 0.00170124
Task 3423 : 0.00169992
Task 3424 : 0.00169893
Task 3425 : 0.00169418
Task 3426 : 0.00169312
Task 3427 : 0.00169262
Task 3428 : 0.0016921
Task 3429 : 0.00168947
Task 3430 : 0.00168825
Task 3431 : 0.00168734
Task 3432 : 0.001687
Task 3433 : 0.00168696
Task 3434 : 0.00168568
Task 3435 : 0.00168041
Task 3436 : 0.00211175
Task 3437 : 0.00167981
Task 3438 : 0.00167885
Task 3439 : 0.00167809
Task 3440 : 0.00167718
Task 3441 : 0.00167502
Task 3442 : 0.00167383
Task 3443 : 0.00167159
Task 3444 : 0.00167065
Task 3445 : 0.00167054
Task 3446 : 0.00166955
Task 3447 : 0.00166943
Task 3448 : 0.00166916
Task 3449 : 0.00166815
Task 3450 : 0.00166768
Task 3451 : 0.00166723
Task 3452 : 0.00166519
Task 3453 : 0.00166469
Task 3454 : 0.00166051
Task 3455 : 0.00166004
Task 3456 : 0.00165842
Task 3457 : 0.00165724
Task 3458 : 0.00165714
Task 3459 : 0.00165685
Task 3460 : 0.00165673
Task 3461 : 0.00165665
Task 3462 : 0.00165472
Task 3463 : 0.00165372
Task 3464 : 0.00164871
Task 3465 : 0.00164688
Task 3466 : 0.00164064
Task 3467 : 0.0016404
Task 3468 : 0.00163928
Task 3469 : 0.00163822
Task 3470 : 0.00163813
Task 3471 : 0.00163482
Task 3472 : 0.00163472
Task 3473 : 0.00163379
Task 3474 : 0.00163099
Task 3475 : 0.00162711
Task 3476 : 0.00162645
Task 3477 : 0.00132353
Task 3478 : 0.00162399
Task 3479 : 0.00162388
Task 3480 : 0.00162377
Task 3481 : 0.0016215
Task 3482 : 0.00161953
Task 3483 : 0.00161936
Task 3484 : 0.00161771
Task 3485 : 0.00161515
Task 3486 : 0.00161484
Task 3487 : 0.00161466
Task 3488 : 0.00161175
Task 3489 : 0.00161152
Task 3490 : 0.00161104
Task 3491 : 0.00161082
Task 3492 : 0.00160851
Task 3493 : 0.00160717
Task 3494 : 0.00160302
Task 3495 : 0.00160279
Task 3496 : 0.00160222
Task 3497 : 0.00160174
Task 3498 : 0.00205221
Task 3499 : 0.00160028
Task 3500 : 0.0015995
Task 3501 : 0.00159829
Task 3502 : 0.00130672
Task 3503 : 0.00159392
Task 3504 : 0.00159205
Task 3505 : 0.00158891
Task 3506 : 0.00158748
Task 3507 : 0.00158732
Task 3508 : 0.00158335
Task 3509 : 0.00158288
Task 3510 : 0.00158262
Task 3511 : 0.00158243
Task 3512 : 0.00158236
Task 3513 : 0.0015823
Task 3514 : 0.00158006
Task 3515 : 0.00157958
Task 3516 : 0.00157879
Task 3517 : 0.00157842
Task 3518 : 0.00151365
Task 3519 : 0.00157773
Task 3520 : 0.00157542
Task 3521 : 0.00157386
Task 3522 : 0.00157169
Task 3523 : 0.00156882
Task 3524 : 0.00156832
Task 3525 : 0.00156772
Task 3526 : 0.0015672
Task 3527 : 0.00156483
Task 3528 : 0.00156435
Task 3529 : 0.00156413
Task 3530 : 0.00156021
Task 3531 : 0.00155987
Task 3532 : 0.00155765
Task 3533 : 0.00155675
Task 3534 : 0.0015562
Task 3535 : 0.00155491
Task 3536 : 0.00155472
Task 3537 : 0.00155447
Task 3538 : 0.00155328
Task 3539 : 0.00141512
Task 3540 : 0.00118539
Task 3541 : 0.00154887
Task 3542 : 0.00154849
Task 3543 : 0.00154584
Task 3544 : 0.00154573
Task 3545 : 0.00154511
Task 3546 : 0.00154335
Task 3547 : 0.00154283
Task 3548 : 0.00154256
Task 3549 : 0.00153931
Task 3550 : 0.00153854
Task 3551 : 0.00153366
Task 3552 : 0.00153306
Task 3553 : 0.001532
Task 3554 : 0.00125252
Task 3555 : 0.00152908
Task 3556 : 0.00152802
Task 3557 : 0.00152788
Task 3558 : 0.00152645
Task 3559 : 0.00114898
Task 3560 : 0.00152152
Task 3561 : 0.00152144
Task 3562 : 0.00152003
Task 3563 : 0.00151893
Task 3564 : 0.00151738
Task 3565 : 0.00151673
Task 3566 : 0.00151621
Task 3567 : 0.00151515
Task 3568 : 0.00151499
Task 3569 : 0.00151417
Task 3570 : 0.00151365
Task 3571 : 0.00151242
Task 3572 : 0.00151211
Task 3573 : 0.00151127
Task 3574 : 0.00151122
Task 3575 : 0.00150833
Task 3576 : 0.00150701
Task 3577 : 0.001507
Task 3578 : 0.00139798
Task 3579 : 0.00150569
Task 3580 : 0.00150501
Task 3581 : 0.00150477
Task 3582 : 0.00139647
Task 3583 : 0.00150408
Task 3584 : 0.00150391
Task 3585 : 0.00150047
Task 3586 : 0.00150044
Task 3587 : 0.00149881
Task 3588 : 0.00149782
Task 3589 : 0.00149764
Task 3590 : 0.00149705
Task 3591 : 0.00149704
Task 3592 : 0.00149698
Task 3593 : 0.00149656
Task 3594 : 0.00149441
Task 3595 : 0.00156455
Task 3596 : 0.0014941
Task 3597 : 0.0014865
Task 3598 : 0.0014852
Task 3599 : 0.00148401
Task 3600 : 0.00144279
Task 3601 : 0.00136354
Task 3602 : 0.00148336
Task 3603 : 0.00148225
Task 3604 : 0.00148003
Task 3605 : 0.00147947
Task 3606 : 0.00147754
Task 3607 : 0.0014758
Task 3608 : 0.00147256
Task 3609 : 0.00146965
Task 3610 : 0.00146711
Task 3611 : 0.00146697
Task 3612 : 0.00146687
Task 3613 : 0.00146647
Task 3614 : 0.00146621
Task 3615 : 0.00146601
Task 3616 : 0.00146383
Task 3617 : 0.00146326
Task 3618 : 0.00146258
Task 3619 : 0.0014621
Task 3620 : 0.00146206
Task 3621 : 0.00194797
Task 3622 : 0.00142604
Task 3623 : 0.00145558
Task 3624 : 0.00145495
Task 3625 : 0.00145231
Task 3626 : 0.00145018
Task 3627 : 0.00145006
Task 3628 : 0.00145001
Task 3629 : 0.00144923
Task 3630 : 0.00144923
Task 3631 : 0.00144923
Task 3632 : 0.00144923
Task 3633 : 0.00144842
Task 3634 : 0.00144827
Task 3635 : 0.00144451
Task 3636 : 0.0014443
Task 3637 : 0.00144371
Task 3638 : 0.00144293
Task 3639 : 0.00144278
Task 3640 : 0.00144133
Task 3641 : 0.00118401
Task 3642 : 0.00143876
Task 3643 : 0.00143837
Task 3644 : 0.00143802
Task 3645 : 0.00193003
Task 3646 : 0.00143748
Task 3647 : 0.00143595
Task 3648 : 0.00143557
Task 3649 : 0.0014354
Task 3650 : 0.00143421
Task 3651 : 0.00140553
Task 3652 : 0.00143283
Task 3653 : 0.00143182
Task 3654 : 0.00143087
Task 3655 : 0.00142797
Task 3656 : 0.00142699
Task 3657 : 0.00142651
Task 3658 : 0.00142634
Task 3659 : 0.00192033
Task 3660 : 0.00135233
Task 3661 : 0.00142249
Task 3662 : 0.00142167
Task 3663 : 0.00142086
Task 3664 : 0.00142077
Task 3665 : 0.00141901
Task 3666 : 0.0014187
Task 3667 : 0.00141764
Task 3668 : 0.00141746
Task 3669 : 0.00141741
Task 3670 : 0.00141693
Task 3671 : 0.00141545
Task 3672 : 0.00141409
Task 3673 : 0.00141314
Task 3674 : 0.00141237
Task 3675 : 0.00141146
Task 3676 : 0.00141038
Task 3677 : 0.00140999
Task 3678 : 0.00140915
Task 3679 : 0.00140781
Task 3680 : 0.00140742
Task 3681 : 0.00140667
Task 3682 : 0.00140627
Task 3683 : 0.00140447
Task 3684 : 0.00140442
Task 3685 : 0.0014043
Task 3686 : 0.00140345
Task 3687 : 0.00140298
Task 3688 : 0.00140261
Task 3689 : 0.00139948
Task 3690 : 0.00139887
Task 3691 : 0.00139799
Task 3692 : 0.00149169
Task 3693 : 0.00139635
Task 3694 : 0.00139484
Task 3695 : 0.00138993
Task 3696 : 0.00138972
Task 3697 : 0.00138955
Task 3698 : 0.00189386
Task 3699 : 0.0014845
Task 3700 : 0.00138705
Task 3701 : 0.00138655
Task 3702 : 0.00138639
Task 3703 : 0.00138635
Task 3704 : 0.00138438
Task 3705 : 0.00138281
Task 3706 : 0.00138124
Task 3707 : 0.00138074
Task 3708 : 0.00188663
Task 3709 : 0.00137905
Task 3710 : 0.00137778
Task 3711 : 0.00137663
Task 3712 : 0.00137662
Task 3713 : 0.00137588
Task 3714 : 0.00137561
Task 3715 : 0.00137557
Task 3716 : 0.00137482
Task 3717 : 0.00137199
Task 3718 : 0.00137188
Task 3719 : 0.0013714
Task 3720 : 0.00137015
Task 3721 : 0.00137001
Task 3722 : 0.00136951
Task 3723 : 0.00146993
Task 3724 : 0.00136717
Task 3725 : 0.00136713
Task 3726 : 0.00136597
Task 3727 : 0.00136536
Task 3728 : 0.0013647
Task 3729 : 0.00136423
Task 3730 : 0.00136244
Task 3731 : 0.001873
Task 3732 : 0.00136107
Task 3733 : 0.00136063
Task 3734 : 0.00136036
Task 3735 : 0.00135981
Task 3736 : 0.00135915
Task 3737 : 0.00135797
Task 3738 : 0.00135775
Task 3739 : 0.00135761
Task 3740 : 0.00135725
Task 3741 : 0.00135658
Task 3742 : 0.00126775
Task 3743 : 0.00135552
Task 3744 : 0.00135544
Task 3745 : 0.0013551
Task 3746 : 0.00135507
Task 3747 : 0.00135396
Task 3748 : 0.00135303
Task 3749 : 0.00135202
Task 3750 : 0.00128168
Task 3751 : 0.00135072
Task 3752 : 0.00135029
Task 3753 : 0.00186432
Task 3754 : 0.00134904
Task 3755 : 0.00134786
Task 3756 : 0.00134761
Task 3757 : 0.00134497
Task 3758 : 0.00134251
Task 3759 : 0.00134249
Task 3760 : 0.00134243
Task 3761 : 0.00185791
Task 3762 : 0.00134072
Task 3763 : 0.00133765
Task 3764 : 0.00133748
Task 3765 : 0.00133739
Task 3766 : 0.00133717
Task 3767 : 0.00133483
Task 3768 : 0.00133437
Task 3769 : 0.0013343
Task 3770 : 0.00133427
Task 3771 : 0.00133409
Task 3772 : 0.0013331
Task 3773 : 0.00133299
Task 3774 : 0.00133162
Task 3775 : 0.00133061
Task 3776 : 0.00133022
Task 3777 : 0.00132935
Task 3778 : 0.00132924
Task 3779 : 0.00132918
Task 3780 : 0.00132837
Task 3781 : 0.00132762
Task 3782 : 0.00132706
Task 3783 : 0.00132624
Task 3784 : 0.00132615
Task 3785 : 0.00132613
Task 3786 : 0.00132421
Task 3787 : 0.00132387
Task 3788 : 0.00132284
Task 3789 : 0.00132252
Task 3790 : 0.00132248
Task 3791 : 0.00132087
Task 3792 : 0.0013199
Task 3793 : 0.00131983
Task 3794 : 0.0013186
Task 3795 : 0.00131729
Task 3796 : 0.0013166
Task 3797 : 0.00131487
Task 3798 : 0.00131458
Task 3799 : 0.00131445
Task 3800 : 0.00131294
Task 3801 : 0.00131227
Task 3802 : 0.00131108
Task 3803 : 0.00131065
Task 3804 : 0.00131013
Task 3805 : 0.00131238
Task 3806 : 0.00130961
Task 3807 : 0.00130818
Task 3808 : 0.00130232
Task 3809 : 0.00130172
Task 3810 : 0.00130159
Task 3811 : 0.00130017
Task 3812 : 0.00130014
Task 3813 : 0.00129958
Task 3814 : 0.00129943
Task 3815 : 0.00129894
Task 3816 : 0.00129707
Task 3817 : 0.00129488
Task 3818 : 0.00129456
Task 3819 : 0.00129381
Task 3820 : 0.00129229
Task 3821 : 0.0012922
Task 3822 : 0.00129179
Task 3823 : 0.00129142
Task 3824 : 0.00129025
Task 3825 : 0.00128924
Task 3826 : 0.00128701
Task 3827 : 0.0012854
Task 3828 : 0.00128392
Task 3829 : 0.00129438
Task 3830 : 0.00128304
Task 3831 : 0.00128236
Task 3832 : 0.00128206
Task 3833 : 0.00128176
Task 3834 : 0.00127991
Task 3835 : 0.00127987
Task 3836 : 0.0012774
Task 3837 : 0.0012771
Task 3838 : 0.00127552
Task 3839 : 0.00127497
Task 3840 : 0.00127488
Task 3841 : 0.0012744
Task 3842 : 0.00127387
Task 3843 : 0.00127252
Task 3844 : 0.00127236
Task 3845 : 0.00127128
Task 3846 : 0.00127048
Task 3847 : 0.0012691
Task 3848 : 0.00126896
Task 3849 : 0.00126891
Task 3850 : 0.00126858
Task 3851 : 0.00126843
Task 3852 : 0.00126811
Task 3853 : 0.00126709
Task 3854 : 0.00126684
Task 3855 : 0.00126612
Task 3856 : 0.00126483
Task 3857 : 0.00126354
Task 3858 : 0.00126142
Task 3859 : 0.00126065
Task 3860 : 0.00125971
Task 3861 : 0.00125955
Task 3862 : 0.00125901
Task 3863 : 0.00125893
Task 3864 : 0.00125471
Task 3865 : 0.00125361
Task 3866 : 0.00125343
Task 3867 : 0.00138334
Task 3868 : 0.00125137
Task 3869 : 0.0012502
Task 3870 : 0.00124987
Task 3871 : 0.00124986
Task 3872 : 0.00138107
Task 3873 : 0.00095353
Task 3874 : 0.00124739
Task 3875 : 0.00124521
Task 3876 : 0.00124514
Task 3877 : 0.0012447
Task 3878 : 0.00124318
Task 3879 : 0.00124292
Task 3880 : 0.00124161
Task 3881 : 0.00123719
Task 3882 : 0.00123677
Task 3883 : 0.00123657
Task 3884 : 0.00123603
Task 3885 : 0.00123587
Task 3886 : 0.00123476
Task 3887 : 0.00123468
Task 3888 : 0.00123389
Task 3889 : 0.00123379
Task 3890 : 0.00123339
Task 3891 : 0.00123339
Task 3892 : 0.00123294
Task 3893 : 0.0012322
Task 3894 : 0.00123191
Task 3895 : 0.00123186
Task 3896 : 0.00123184
Task 3897 : 0.00123081
Task 3898 : 0.00123025
Task 3899 : 0.00123004
Task 3900 : 0.00122982
Task 3901 : 0.00122927
Task 3902 : 0.00122895
Task 3903 : 0.0012284
Task 3904 : 0.00122789
Task 3905 : 0.00122721
Task 3906 : 0.00122685
Task 3907 : 0.00122609
Task 3908 : 0.00122592
Task 3909 : 0.00122404
Task 3910 : 0.00122356
Task 3911 : 0.00122294
Task 3912 : 0.00122212
Task 3913 : 0.00122065
Task 3914 : 0.00121857
Task 3915 : 0.00121774
Task 3916 : 0.0012177
Task 3917 : 0.00121744
Task 3918 : 0.00124266
Task 3919 : 0.00121466
Task 3920 : 0.00121323
Task 3921 : 0.00121146
Task 3922 : 0.00121041
Task 3923 : 0.00101511
Task 3924 : 0.00120704
Task 3925 : 0.00120691
Task 3926 : 0.00120569
Task 3927 : 0.00120396
Task 3928 : 0.00120355
Task 3929 : 0.00120328
Task 3930 : 0.00120257
Task 3931 : 0.00120239
Task 3932 : 0.00120169
Task 3933 : 0.00123109
Task 3934 : 0.00120069
Task 3935 : 0.00119971
Task 3936 : 0.00119938
Task 3937 : 0.00116737
Task 3938 : 0.0011991
Task 3939 : 0.00119884
Task 3940 : 0.00119877
Task 3941 : 0.00119855
Task 3942 : 0.00119755
Task 3943 : 0.00119723
Task 3944 : 0.00119695
Task 3945 : 0.00119673
Task 3946 : 0.00119644
Task 3947 : 0.00119591
Task 3948 : 0.0011956
Task 3949 : 0.00119372
Task 3950 : 0.000944412
Task 3951 : 0.00119305
Task 3952 : 0.00119304
Task 3953 : 0.00119267
Task 3954 : 0.00119256
Task 3955 : 0.00119253
Task 3956 : 0.00119252
Task 3957 : 0.00119184
Task 3958 : 0.00119143
Task 3959 : 0.00119126
Task 3960 : 0.00119086
Task 3961 : 0.00118991
Task 3962 : 0.00118982
Task 3963 : 0.00133532
Task 3964 : 0.00118846
Task 3965 : 0.00118831
Task 3966 : 0.00118788
Task 3967 : 0.00118528
Task 3968 : 0.00118373
Task 3969 : 0.00118354
Task 3970 : 0.00118336
Task 3971 : 0.00118143
Task 3972 : 0.00118066
Task 3973 : 0.00118039
Task 3974 : 0.00117937
Task 3975 : 0.00117819
Task 3976 : 0.00117793
Task 3977 : 0.0011778
Task 3978 : 0.00117608
Task 3979 : 0.001176
Task 3980 : 0.00117479
Task 3981 : 0.00117295
Task 3982 : 0.00117257
Task 3983 : 0.00117213
Task 3984 : 0.00117172
Task 3985 : 0.00117142
Task 3986 : 0.00116745
Task 3987 : 0.00116735
Task 3988 : 0.0011255
Task 3989 : 0.00116577
Task 3990 : 0.0011656
Task 3991 : 0.00116545
Task 3992 : 0.00116457
Task 3993 : 0.00116455
Task 3994 : 0.00116411
Task 3995 : 0.00116335
Task 3996 : 0.00116317
Task 3997 : 0.00116313
Task 3998 : 0.00116298
Task 3999 : 0.00116155
Task 4000 : 0.00116048
Task 4001 : 0.00116015
Task 4002 : 0.00115997
Task 4003 : 0.00115988
Task 4004 : 0.00115866
Task 4005 : 0.00115807
Task 4006 : 0.00115762
Task 4007 : 0.0011568
Task 4008 : 0.0011561
Task 4009 : 0.00115592
Task 4010 : 0.00110227
Task 4011 : 0.0011543
Task 4012 : 0.00115379
Task 4013 : 0.00115324
Task 4014 : 0.00115214
Task 4015 : 0.00115203
Task 4016 : 0.00115179
Task 4017 : 0.00114999
Task 4018 : 0.00114998
Task 4019 : 0.00114976
Task 4020 : 0.00114952
Task 4021 : 0.00114943
Task 4022 : 0.00114859
Task 4023 : 0.00114745
Task 4024 : 0.00171237
Task 4025 : 0.00114705
Task 4026 : 0.00114695
Task 4027 : 0.00114651
Task 4028 : 0.000863043
Task 4029 : 0.00114326
Task 4030 : 0.00114163
Task 4031 : 0.00114144
Task 4032 : 0.00114027
Task 4033 : 0.00113967
Task 4034 : 0.00113891
Task 4035 : 0.00113837
Task 4036 : 0.0011383
Task 4037 : 0.0011379
Task 4038 : 0.00113786
Task 4039 : 0.00113777
Task 4040 : 0.00113716
Task 4041 : 0.00170363
Task 4042 : 0.00170363
Task 4043 : 0.00170363
Task 4044 : 0.00170363
Task 4045 : 0.00113512
Task 4046 : 0.00113309
Task 4047 : 0.00113235
Task 4048 : 0.00113191
Task 4049 : 0.00113103
Task 4050 : 0.00112937
Task 4051 : 0.00112902
Task 4052 : 0.00112831
Task 4053 : 0.00128987
Task 4054 : 0.00112798
Task 4055 : 0.00112787
Task 4056 : 0.00112776
Task 4057 : 0.00112734
Task 4058 : 0.00112716
Task 4059 : 0.00112697
Task 4060 : 0.00112648
Task 4061 : 0.00112636
Task 4062 : 0.00112505
Task 4063 : 0.00112397
Task 4064 : 0.0011235
Task 4065 : 0.00112259
Task 4066 : 0.00112221
Task 4067 : 0.00111995
Task 4068 : 0.00111725
Task 4069 : 0.0011161
Task 4070 : 0.00111583
Task 4071 : 0.00111425
Task 4072 : 0.00111394
Task 4073 : 0.0011106
Task 4074 : 0.00111025
Task 4075 : 0.00111013
Task 4076 : 0.00116218
Task 4077 : 0.00110896
Task 4078 : 0.00110895
Task 4079 : 0.00110767
Task 4080 : 0.00110637
Task 4081 : 0.00110608
Task 4082 : 0.00116045
Task 4083 : 0.00110465
Task 4084 : 0.00110454
Task 4085 : 0.0011039
Task 4086 : 0.00110322
Task 4087 : 0.00110247
Task 4088 : 0.00110027
Task 4089 : 0.00110025
Task 4090 : 0.00109991
Task 4091 : 0.00109976
Task 4092 : 0.00109939
Task 4093 : 0.00109923
Task 4094 : 0.00109607
Task 4095 : 0.00109562
Task 4096 : 0.00109559
Task 4097 : 0.00109554
Task 4098 : 0.00109511
Task 4099 : 0.0010942
Task 4100 : 0.00109393
Task 4101 : 0.0010937
Task 4102 : 0.00109352
Task 4103 : 0.00109204
Task 4104 : 0.00105458
Task 4105 : 0.00108994
Task 4106 : 0.00108859
Task 4107 : 0.00108833
Task 4108 : 0.00108552
Task 4109 : 0.00108501
Task 4110 : 0.00108378
Task 4111 : 0.00108366
Task 4112 : 0.00102797
Task 4113 : 0.00108252
Task 4114 : 0.00108226
Task 4115 : 0.00108199
Task 4116 : 0.00108141
Task 4117 : 0.00107814
Task 4118 : 0.00107752
Task 4119 : 0.00107654
Task 4120 : 0.000916557
Task 4121 : 0.0010743
Task 4122 : 0.00107359
Task 4123 : 0.00107304
Task 4124 : 0.0010728
Task 4125 : 0.00107213
Task 4126 : 0.00107026
Task 4127 : 0.00106983
Task 4128 : 0.00106957
Task 4129 : 0.00106938
Task 4130 : 0.00106887
Task 4131 : 0.00106846
Task 4132 : 0.00106826
Task 4133 : 0.00108535
Task 4134 : 0.00106683
Task 4135 : 0.0010663
Task 4136 : 0.00106623
Task 4137 : 0.00106575
Task 4138 : 0.00106535
Task 4139 : 0.00106522
Task 4140 : 0.0010638
Task 4141 : 0.00106532
Task 4142 : 0.00106249
Task 4143 : 0.00106203
Task 4144 : 0.00106171
Task 4145 : 0.00106153
Task 4146 : 0.00106108
Task 4147 : 0.0010598
Task 4148 : 0.00105959
Task 4149 : 0.00105958
Task 4150 : 0.00105897
Task 4151 : 0.00105803
Task 4152 : 0.00105738
Task 4153 : 0.00105681
Task 4154 : 0.00105623
Task 4155 : 0.00112181
Task 4156 : 0.00105557
Task 4157 : 0.00105477
Task 4158 : 0.00105423
Task 4159 : 0.00105312
Task 4160 : 0.00105185
Task 4161 : 0.00105028
Task 4162 : 0.00100227
Task 4163 : 0.00111613
Task 4164 : 0.00104712
Task 4165 : 0.00104405
Task 4166 : 0.00104343
Task 4167 : 0.00104273
Task 4168 : 0.00088624
Task 4169 : 0.00104187
Task 4170 : 0.00104179
Task 4171 : 0.00104125
Task 4172 : 0.00104086
Task 4173 : 0.0010399
Task 4174 : 0.00103911
Task 4175 : 0.000887956
Task 4176 : 0.0010362
Task 4177 : 0.00103566
Task 4178 : 0.00103496
Task 4179 : 0.00103415
Task 4180 : 0.00103326
Task 4181 : 0.00103185
Task 4182 : 0.00103062
Task 4183 : 0.00103029
Task 4184 : 0.00102929
Task 4185 : 0.00102923
Task 4186 : 0.00102908
Task 4187 : 0.00102874
Task 4188 : 0.00102857
Task 4189 : 0.0010283
Task 4190 : 0.00102778
Task 4191 : 0.00102721
Task 4192 : 0.00102709
Task 4193 : 0.00102637
Task 4194 : 0.00102598
Task 4195 : 0.00102445
Task 4196 : 0.00102363
Task 4197 : 0.00102326
Task 4198 : 0.00109614
Task 4199 : 0.00101872
Task 4200 : 0.00104757
Task 4201 : 0.00101668
Task 4202 : 0.0010162
Task 4203 : 0.00101568
Task 4204 : 0.00101412
Task 4205 : 0.00101348
Task 4206 : 0.0010128
Task 4207 : 0.00101161
Task 4208 : 0.00109002
Task 4209 : 0.00101129
Task 4210 : 0.00100883
Task 4211 : 0.00101069
Task 4212 : 0.00108686
Task 4213 : 0.00100863
Task 4214 : 0.00100815
Task 4215 : 0.00100609
Task 4216 : 0.00100594
Task 4217 : 0.00100417
Task 4218 : 0.00100357
Task 4219 : 0.00100325
Task 4220 : 0.00100283
Task 4221 : 0.000988166
Task 4222 : 0.0010026
Task 4223 : 0.00100095
Task 4224 : 0.00100049
Task 4225 : 0.00100022
Task 4226 : 0.000999708
Task 4227 : 0.000999064
Task 4228 : 0.000998654
Task 4229 : 0.000998641
Task 4230 : 0.00099791
Task 4231 : 0.000999004
Task 4232 : 0.000997485
Task 4233 : 0.00099729
Task 4234 : 0.00099874
Task 4235 : 0.000997103
Task 4236 : 0.00099673
Task 4237 : 0.000996025
Task 4238 : 0.000997343
Task 4239 : 0.000993982
Task 4240 : 0.000993365
Task 4241 : 0.000993341
Task 4242 : 0.000853866
Task 4243 : 0.00101233
Task 4244 : 0.000979483
Task 4245 : 0.00099104
Task 4246 : 0.000990873
Task 4247 : 0.000990804
Task 4248 : 0.000990483
Task 4249 : 0.00098827
Task 4250 : 0.000986785
Task 4251 : 0.000986439
Task 4252 : 0.000985968
Task 4253 : 0.000843974
Task 4254 : 0.000985646
Task 4255 : 0.000984702
Task 4256 : 0.000974545
Task 4257 : 0.00098367
Task 4258 : 0.000983463
Task 4259 : 0.00102187
Task 4260 : 0.00098266
Task 4261 : 0.000981585
Task 4262 : 0.000980916
Task 4263 : 0.000980254
Task 4264 : 0.000979133
Task 4265 : 0.000979042
Task 4266 : 0.000974094
Task 4267 : 0.000973964
Task 4268 : 0.000973558
Task 4269 : 0.00105979
Task 4270 : 0.000972311
Task 4271 : 0.000972124
Task 4272 : 0.00097173
Task 4273 : 0.000971631
Task 4274 : 0.000971337
Task 4275 : 0.00097053
Task 4276 : 0.000969699
Task 4277 : 0.000969608
Task 4278 : 0.00096905
Task 4279 : 0.000969029
Task 4280 : 0.000968221
Task 4281 : 0.000967489
Task 4282 : 0.000966432
Task 4283 : 0.000965997
Task 4284 : 0.000965221
Task 4285 : 0.000964286
Task 4286 : 0.000962546
Task 4287 : 0.000961803
Task 4288 : 0.000961482
Task 4289 : 0.00096135
Task 4290 : 0.000960219
Task 4291 : 0.000959131
Task 4292 : 0.000958434
Task 4293 : 0.000957963
Task 4294 : 0.000956902
Task 4295 : 0.000956734
Task 4296 : 0.000967646
Task 4297 : 0.000955003
Task 4298 : 0.00095499
Task 4299 : 0.000983763
Task 4300 : 0.00100026
Task 4301 : 0.000953255
Task 4302 : 0.000822512
Task 4303 : 0.000950952
Task 4304 : 0.000950663
Task 4305 : 0.000928207
Task 4306 : 0.000948538
Task 4307 : 0.000949774
Task 4308 : 0.000949205
Task 4309 : 0.000948868
Task 4310 : 0.000948205
Task 4311 : 0.000732396
Task 4312 : 0.00115382
Task 4313 : 0.000946182
Task 4314 : 0.000945609
Task 4315 : 0.000945365
Task 4316 : 0.000945046
Task 4317 : 0.00094461
Task 4318 : 0.000944552
Task 4319 : 0.000944244
Task 4320 : 0.000992612
Task 4321 : 0.000943663
Task 4322 : 0.000975422
Task 4323 : 0.000942698
Task 4324 : 0.000816091
Task 4325 : 0.000942019
Task 4326 : 0.000941946
Task 4327 : 0.000940979
Task 4328 : 0.000940853
Task 4329 : 0.000990334
Task 4330 : 0.000940645
Task 4331 : 0.000940384
Task 4332 : 0.000940226
Task 4333 : 0.000939122
Task 4334 : 0.000938184
Task 4335 : 0.000938151
Task 4336 : 0.000938069
Task 4337 : 0.000954035
Task 4338 : 0.000937037
Task 4339 : 0.000970448
Task 4340 : 0.000986254
Task 4341 : 0.000934606
Task 4342 : 0.000933665
Task 4343 : 0.000749244
Task 4344 : 0.000931443
Task 4345 : 0.000931134
Task 4346 : 0.000931106
Task 4347 : 0.000931062
Task 4348 : 0.00114183
Task 4349 : 0.000928923
Task 4350 : 0.000928487
Task 4351 : 0.000928403
Task 4352 : 0.000928204
Task 4353 : 0.00092772
Task 4354 : 0.000700015
Task 4355 : 0.000926901
Task 4356 : 0.00092526
Task 4357 : 0.000924651
Task 4358 : 0.000923784
Task 4359 : 0.000923655
Task 4360 : 0.00092326
Task 4361 : 0.000923146
Task 4362 : 0.000922771
Task 4363 : 0.000801202
Task 4364 : 0.000921673
Task 4365 : 0.000921506
Task 4366 : 0.000921098
Task 4367 : 0.00094144
Task 4368 : 0.000920218
Task 4369 : 0.000920209
Task 4370 : 0.000919821
Task 4371 : 0.000918733
Task 4372 : 0.000956944
Task 4373 : 0.00113197
Task 4374 : 0.000916063
Task 4375 : 0.000900764
Task 4376 : 0.000913583
Task 4377 : 0.000912327
Task 4378 : 0.000912193
Task 4379 : 0.000911617
Task 4380 : 0.000910564
Task 4381 : 0.000910115
Task 4382 : 0.000909425
Task 4383 : 0.000909288
Task 4384 : 0.000909036
Task 4385 : 0.000908189
Task 4386 : 0.000906662
Task 4387 : 0.000906499
Task 4388 : 0.000905853
Task 4389 : 0.000905243
Task 4390 : 0.000904798
Task 4391 : 0.000904583
Task 4392 : 0.000903568
Task 4393 : 0.00090305
Task 4394 : 0.000902279
Task 4395 : 0.000901594
Task 4396 : 0.000899241
Task 4397 : 0.000898987
Task 4398 : 0.000898356
Task 4399 : 0.000898256
Task 4400 : 0.000898218
Task 4401 : 0.000898137
Task 4402 : 0.000895526
Task 4403 : 0.000895403
Task 4404 : 0.000893922
Task 4405 : 0.000778927
Task 4406 : 0.000905343
Task 4407 : 0.000891651
Task 4408 : 0.0009047
Task 4409 : 0.000998457
Task 4410 : 0.000888799
Task 4411 : 0.000887634
Task 4412 : 0.000887371
Task 4413 : 0.000887326
Task 4414 : 0.000887164
Task 4415 : 0.000886582
Task 4416 : 0.000886001
Task 4417 : 0.000885433
Task 4418 : 0.000882491
Task 4419 : 0.000882345
Task 4420 : 0.000882332
Task 4421 : 0.000882282
Task 4422 : 0.000880836
Task 4423 : 0.000928133
Task 4424 : 0.000879211
Task 4425 : 0.000879087
Task 4426 : 0.000876876
Task 4427 : 0.000876279
Task 4428 : 0.000875442
Task 4429 : 0.000874789
Task 4430 : 0.000874667
Task 4431 : 0.000873268
Task 4432 : 0.000873137
Task 4433 : 0.000872944
Task 4434 : 0.000871378
Task 4435 : 0.000870347
Task 4436 : 0.000870224
Task 4437 : 0.000869744
Task 4438 : 0.000868417
Task 4439 : 0.000865476
Task 4440 : 0.000863838
Task 4441 : 0.000863405
Task 4442 : 0.000863175
Task 4443 : 0.000863098
Task 4444 : 0.000862586
Task 4445 : 0.00089751
Task 4446 : 0.000862188
Task 4447 : 0.000861987
Task 4448 : 0.000861901
Task 4449 : 0.000860858
Task 4450 : 0.000860122
Task 4451 : 0.000859698
Task 4452 : 0.000859621
Task 4453 : 0.000858184
Task 4454 : 0.000857376
Task 4455 : 0.00085606
Task 4456 : 0.00085552
Task 4457 : 0.00085552
Task 4458 : 0.00085552
Task 4459 : 0.000750625
Task 4460 : 0.000854809
Task 4461 : 0.000854785
Task 4462 : 0.000854288
Task 4463 : 0.000851285
Task 4464 : 0.00108137
Task 4465 : 0.00085212
Task 4466 : 0.000848487
Task 4467 : 0.000848187
Task 4468 : 0.00084763
Task 4469 : 0.00084692
Task 4470 : 0.00084638
Task 4471 : 0.000846266
Task 4472 : 0.000844502
Task 4473 : 0.000741938
Task 4474 : 0.000841882
Task 4475 : 0.000840396
Task 4476 : 0.000838485
Task 4477 : 0.000837973
Task 4478 : 0.000837897
Task 4479 : 0.000837872
Task 4480 : 0.000836852
Task 4481 : 0.000835866
Task 4482 : 0.000835862
Task 4483 : 0.000835627
Task 4484 : 0.000835537
Task 4485 : 0.000834659
Task 4486 : 0.000833292
Task 4487 : 0.000840337
Task 4488 : 0.000832855
Task 4489 : 0.00083153
Task 4490 : 0.000830015
Task 4491 : 0.000830009
Task 4492 : 0.000828741
Task 4493 : 0.00082769
Task 4494 : 0.0008257
Task 4495 : 0.000824839
Task 4496 : 0.000824065
Task 4497 : 0.000823545
Task 4498 : 0.000823193
Task 4499 : 0.000822429
Task 4500 : 0.000821821
Task 4501 : 0.000664467
Task 4502 : 0.00105853
Task 4503 : 0.000819466
Task 4504 : 0.000818616
Task 4505 : 0.000817552
Task 4506 : 0.000817075
Task 4507 : 0.000816748
Task 4508 : 0.000815284
Task 4509 : 0.00081334
Task 4510 : 0.000813261
Task 4511 : 0.000811844
Task 4512 : 0.000811817
Task 4513 : 0.000811184
Task 4514 : 0.000810353
Task 4515 : 0.000808377
Task 4516 : 0.000806659
Task 4517 : 0.000806594
Task 4518 : 0.000872394
Task 4519 : 0.000805411
Task 4520 : 0.000804875
Task 4521 : 0.000804455
Task 4522 : 0.000804092
Task 4523 : 0.000853283
Task 4524 : 0.000803112
Task 4525 : 0.000802661
Task 4526 : 0.000802345
Task 4527 : 0.000801716
Task 4528 : 0.000801716
Task 4529 : 0.000801716
Task 4530 : 0.000801709
Task 4531 : 0.000798957
Task 4532 : 0.000798628
Task 4533 : 0.000883566
Task 4534 : 0.00104257
Task 4535 : 0.000796607
Task 4536 : 0.000795656
Task 4537 : 0.000795591
Task 4538 : 0.000795591
Task 4539 : 0.000795591
Task 4540 : 0.000795376
Task 4541 : 0.000795376
Task 4542 : 0.000795376
Task 4543 : 0.000795012
Task 4544 : 0.000793519
Task 4545 : 0.000793357
Task 4546 : 0.000793228
Task 4547 : 0.000793219
Task 4548 : 0.000793215
Task 4549 : 0.000793191
Task 4550 : 0.000792596
Task 4551 : 0.000925546
Task 4552 : 0.000791861
Task 4553 : 0.000791309
Task 4554 : 0.000921779
Task 4555 : 0.000786504
Task 4556 : 0.000785987
Task 4557 : 0.000785898
Task 4558 : 0.00103241
Task 4559 : 0.000604016
Task 4560 : 0.000783594
Task 4561 : 0.000783482
Task 4562 : 0.000782499
Task 4563 : 0.000781807
Task 4564 : 0.000917279
Task 4565 : 0.000780575
Task 4566 : 0.000780006
Task 4567 : 0.000779742
Task 4568 : 0.000633967
Task 4569 : 0.000820856
Task 4570 : 0.000779403
Task 4571 : 0.000779397
Task 4572 : 0.000779033
Task 4573 : 0.00077888
Task 4574 : 0.000778856
Task 4575 : 0.000778346
Task 4576 : 0.000687431
Task 4577 : 0.000776804
Task 4578 : 0.000776149
Task 4579 : 0.000775235
Task 4580 : 0.000774638
Task 4581 : 0.000773629
Task 4582 : 0.00077295
Task 4583 : 0.000772662
Task 4584 : 0.000772637
Task 4585 : 0.000772626
Task 4586 : 0.000772353
Task 4587 : 0.000769633
Task 4588 : 0.000845122
Task 4589 : 0.000768828
Task 4590 : 0.000768643
Task 4591 : 0.000826597
Task 4592 : 0.000578947
Task 4593 : 0.000765954
Task 4594 : 0.000765108
Task 4595 : 0.000765033
Task 4596 : 0.000764616
Task 4597 : 0.000764543
Task 4598 : 0.000764147
Task 4599 : 0.000763376
Task 4600 : 0.00076321
Task 4601 : 0.000763121
Task 4602 : 0.000762247
Task 4603 : 0.000762053
Task 4604 : 0.000762034
Task 4605 : 0.000762034
Task 4606 : 0.000762034
Task 4607 : 0.000761829
Task 4608 : 0.000760823
Task 4609 : 0.0007606
Task 4610 : 0.000760497
Task 4611 : 0.000760217
Task 4612 : 0.000760144
Task 4613 : 0.0007597
Task 4614 : 0.000901083
Task 4615 : 0.000758309
Task 4616 : 0.000758275
Task 4617 : 0.000757002
Task 4618 : 0.000756888
Task 4619 : 0.000756746
Task 4620 : 0.00075548
Task 4621 : 0.000671217
Task 4622 : 0.000751776
Task 4623 : 0.00075129
Task 4624 : 0.000750575
Task 4625 : 0.000749546
Task 4626 : 0.00074951
Task 4627 : 0.000749463
Task 4628 : 0.000749462
Task 4629 : 0.000746656
Task 4630 : 0.000746231
Task 4631 : 0.0007438
Task 4632 : 0.000742849
Task 4633 : 0.000742365
Task 4634 : 0.000772112
Task 4635 : 0.000741151
Task 4636 : 0.000740388
Task 4637 : 0.000604104
Task 4638 : 0.000769455
Task 4639 : 0.00073849
Task 4640 : 0.000737742
Task 4641 : 0.000737376
Task 4642 : 0.00073722
Task 4643 : 0.000736438
Task 4644 : 0.000736179
Task 4645 : 0.000736113
Task 4646 : 0.000881842
Task 4647 : 0.000735413
Task 4648 : 0.000734859
Task 4649 : 0.000734361
Task 4650 : 0.000734079
Task 4651 : 0.000733889
Task 4652 : 0.000732611
Task 4653 : 0.000732141
Task 4654 : 0.000731703
Task 4655 : 0.000731017
Task 4656 : 0.000730838
Task 4657 : 0.000730259
Task 4658 : 0.000551177
Task 4659 : 0.000727657
Task 4660 : 0.00072675
Task 4661 : 0.000725693
Task 4662 : 0.000725585
Task 4663 : 0.000724592
Task 4664 : 0.000724592
Task 4665 : 0.000723163
Task 4666 : 0.000722184
Task 4667 : 0.000721261
Task 4668 : 0.000721198
Task 4669 : 0.000721141
Task 4670 : 0.00072078
Task 4671 : 0.00064174
Task 4672 : 0.000715625
Task 4673 : 0.00071513
Task 4674 : 0.000979618
Task 4675 : 0.000713483
Task 4676 : 0.000712849
Task 4677 : 0.000712512
Task 4678 : 0.000711744
Task 4679 : 0.00071132
Task 4680 : 0.00071132
Task 4681 : 0.00071132
Task 4682 : 0.000976691
Task 4683 : 0.00071024
Task 4684 : 0.00064161
Task 4685 : 0.000708788
Task 4686 : 0.000708275
Task 4687 : 0.000861131
Task 4688 : 0.000708143
Task 4689 : 0.000707327
Task 4690 : 0.000706763
Task 4691 : 0.000545968
Task 4692 : 0.000813883
Task 4693 : 0.000704781
Task 4694 : 0.000703843
Task 4695 : 0.000971668
Task 4696 : 0.000575986
Task 4697 : 0.000701893
Task 4698 : 0.000762516
Task 4699 : 0.000700723
Task 4700 : 0.000700667
Task 4701 : 0.0007004
Task 4702 : 0.000699589
Task 4703 : 0.000698796
Task 4704 : 0.000697951
Task 4705 : 0.000697494
Task 4706 : 0.000697231
Task 4707 : 0.000807464
Task 4708 : 0.000696958
Task 4709 : 0.000696432
Task 4710 : 0.000696027
Task 4711 : 0.000695505
Task 4712 : 0.000694143
Task 4713 : 0.000692424
Task 4714 : 0.000689272
Task 4715 : 0.000688853
Task 4716 : 0.000731582
Task 4717 : 0.000687189
Task 4718 : 0.00068622
Task 4719 : 0.000686168
Task 4720 : 0.000685485
Task 4721 : 0.000685041
Task 4722 : 0.000684942
Task 4723 : 0.000684909
Task 4724 : 0.000684016
Task 4725 : 0.000682837
Task 4726 : 0.000841422
Task 4727 : 0.000681089
Task 4728 : 0.000679712
Task 4729 : 0.000679001
Task 4730 : 0.000677929
Task 4731 : 0.000677392
Task 4732 : 0.00067681
Task 4733 : 0.000673583
Task 4734 : 0.000673521
Task 4735 : 0.000614337
Task 4736 : 0.000672151
Task 4737 : 0.000671742
Task 4738 : 0.000525388
Task 4739 : 0.000670452
Task 4740 : 0.000670232
Task 4741 : 0.000669965
Task 4742 : 0.000551608
Task 4743 : 0.000669264
Task 4744 : 0.000786157
Task 4745 : 0.00061052
Task 4746 : 0.000668315
Task 4747 : 0.000667959
Task 4748 : 0.000832229
Task 4749 : 0.000667096
Task 4750 : 0.000667087
Task 4751 : 0.00083078
Task 4752 : 0.00076696
Task 4753 : 0.000828792
Task 4754 : 0.000662502
Task 4755 : 0.000764625
Task 4756 : 0.000939529
Task 4757 : 0.000660863
Task 4758 : 0.000660312
Task 4759 : 0.000659387
Task 4760 : 0.000658867
Task 4761 : 0.000658389
Task 4762 : 0.000728142
Task 4763 : 0.000655332
Task 4764 : 0.000654469
Task 4765 : 0.000653499
Task 4766 : 0.000652345
Task 4767 : 0.000651018
Task 4768 : 0.000650733
Task 4769 : 0.000650587
Task 4770 : 0.000738696
Task 4771 : 0.000819247
Task 4772 : 0.000650104
Task 4773 : 0.00081753
Task 4774 : 0.000649882
Task 4775 : 0.000649835
Task 4776 : 0.000648558
Task 4777 : 0.000647855
Task 4778 : 0.000647564
Task 4779 : 0.000489985
Task 4780 : 0.000647364
Task 4781 : 0.000645595
Task 4782 : 0.000645339
Task 4783 : 0.000644655
Task 4784 : 0.000643675
Task 4785 : 0.00064285
Task 4786 : 0.000642669
Task 4787 : 0.000642529
Task 4788 : 0.000641426
Task 4789 : 0.000528568
Task 4790 : 0.000638341
Task 4791 : 0.000637719
Task 4792 : 0.000693564
Task 4793 : 0.000636786
Task 4794 : 0.000808498
Task 4795 : 0.000635294
Task 4796 : 0.000635201
Task 4797 : 0.000634914
Task 4798 : 0.000919751
Task 4799 : 0.000634353
Task 4800 : 0.000634292
Task 4801 : 0.000634286
Task 4802 : 0.00063354
Task 4803 : 0.000633417
Task 4804 : 0.000632652
Task 4805 : 0.000632514
Task 4806 : 0.000724321
Task 4807 : 0.000802148
Task 4808 : 0.000629308
Task 4809 : 0.00062902
Task 4810 : 0.000628811
Task 4811 : 0.000628721
Task 4812 : 0.000802997
Task 4813 : 0.000627323
Task 4814 : 0.00070546
Task 4815 : 0.000624351
Task 4816 : 0.000624281
Task 4817 : 0.000622701
Task 4818 : 0.000622538
Task 4819 : 0.000622387
Task 4820 : 0.000622181
Task 4821 : 0.000622052
Task 4822 : 0.000515521
Task 4823 : 0.000621354
Task 4824 : 0.000620855
Task 4825 : 0.000619888
Task 4826 : 0.000619825
Task 4827 : 0.000618079
Task 4828 : 0.000617801
Task 4829 : 0.000617682
Task 4830 : 0.000615922
Task 4831 : 0.000615855
Task 4832 : 0.000615402
Task 4833 : 0.000615001
Task 4834 : 0.000613692
Task 4835 : 0.000613591
Task 4836 : 0.000613439
Task 4837 : 0.000613108
Task 4838 : 0.000611517
Task 4839 : 0.000611447
Task 4840 : 0.000611406
Task 4841 : 0.000474098
Task 4842 : 0.000609975
Task 4843 : 0.000609889
Task 4844 : 0.000609619
Task 4845 : 0.000609436
Task 4846 : 0.000608992
Task 4847 : 0.000608992
Task 4848 : 0.000608474
Task 4849 : 0.000560973
Task 4850 : 0.000608402
Task 4851 : 0.000606299
Task 4852 : 0.000605804
Task 4853 : 0.000604925
Task 4854 : 0.000604727
Task 4855 : 0.000604418
Task 4856 : 0.000604129
Task 4857 : 0.000604127
Task 4858 : 0.000602682
Task 4859 : 0.00060226
Task 4860 : 0.000602056
Task 4861 : 0.000500698
Task 4862 : 0.000601731
Task 4863 : 0.000601463
Task 4864 : 0.000601055
Task 4865 : 0.00060027
Task 4866 : 0.000599585
Task 4867 : 0.000599411
Task 4868 : 0.000598974
Task 4869 : 0.000498336
Task 4870 : 0.00059865
Task 4871 : 0.000597471
Task 4872 : 0.000596838
Task 4873 : 0.000596644
Task 4874 : 0.000596405
Task 4875 : 0.000595919
Task 4876 : 0.000595789
Task 4877 : 0.000595524
Task 4878 : 0.000595222
Task 4879 : 0.000550334
Task 4880 : 0.000594007
Task 4881 : 0.000593664
Task 4882 : 0.000593372
Task 4883 : 0.000592948
Task 4884 : 0.000591849
Task 4885 : 0.000887629
Task 4886 : 0.000590811
Task 4887 : 0.000657492
Task 4888 : 0.000588255
Task 4889 : 0.000545644
Task 4890 : 0.000586578
Task 4891 : 0.00058639
Task 4892 : 0.000586009
Task 4893 : 0.000585691
Task 4894 : 0.000585301
Task 4895 : 0.000585264
Task 4896 : 0.00058521
Task 4897 : 0.00058466
Task 4898 : 0.000583679
Task 4899 : 0.000582965
Task 4900 : 0.000582738
Task 4901 : 0.000582603
Task 4902 : 0.000582233
Task 4903 : 0.00058185
Task 4904 : 0.000581552
Task 4905 : 0.000581412
Task 4906 : 0.000580118
Task 4907 : 0.000579969
Task 4908 : 0.000579229
Task 4909 : 0.000579185
Task 4910 : 0.000578878
Task 4911 : 0.000578608
Task 4912 : 0.000577914
Task 4913 : 0.000577698
Task 4914 : 0.00057752
Task 4915 : 0.000577087
Task 4916 : 0.000577086
Task 4917 : 0.000576333
Task 4918 : 0.000575953
Task 4919 : 0.000575358
Task 4920 : 0.000575126
Task 4921 : 0.000574793
Task 4922 : 0.000574608
Task 4923 : 0.000574608
Task 4924 : 0.000573903
Task 4925 : 0.000573603
Task 4926 : 0.000573603
Task 4927 : 0.000573522
Task 4928 : 0.000572926
Task 4929 : 0.000572057
Task 4930 : 0.000713583
Task 4931 : 0.000571379
Task 4932 : 0.000571369
Task 4933 : 0.000571075
Task 4934 : 0.000570871
Task 4935 : 0.000759444
Task 4936 : 0.000569959
Task 4937 : 0.000569514
Task 4938 : 0.000569214
Task 4939 : 0.000569155
Task 4940 : 0.000568488
Task 4941 : 0.000567455
Task 4942 : 0.00056703
Task 4943 : 0.000566646
Task 4944 : 0.00075491
Task 4945 : 0.000566177
Task 4946 : 0.000565393
Task 4947 : 0.000565108
Task 4948 : 0.00056499
Task 4949 : 0.000564352
Task 4950 : 0.00056341
Task 4951 : 0.000561844
Task 4952 : 0.000561028
Task 4953 : 0.000560847
Task 4954 : 0.000559225
Task 4955 : 0.000423681
Task 4956 : 0.00055887
Task 4957 : 0.000703283
Task 4958 : 0.000557891
Task 4959 : 0.000557576
Task 4960 : 0.00055728
Task 4961 : 0.000555984
Task 4962 : 0.000555735
Task 4963 : 0.000424947
Task 4964 : 0.000555169
Task 4965 : 0.000555169
Task 4966 : 0.000555169
Task 4967 : 0.000554542
Task 4968 : 0.000554364
Task 4969 : 0.00055413
Task 4970 : 0.000553543
Task 4971 : 0.000553393
Task 4972 : 0.000552694
Task 4973 : 0.000550811
Task 4974 : 0.000434606
Task 4975 : 0.000549981
Task 4976 : 0.000548907
Task 4977 : 0.000548616
Task 4978 : 0.000695944
Task 4979 : 0.000548281
Task 4980 : 0.000679002
Task 4981 : 0.000546496
Task 4982 : 0.000518943
Task 4983 : 0.0005454
Task 4984 : 0.000544753
Task 4985 : 0.00054419
Task 4986 : 0.000543319
Task 4987 : 0.000542476
Task 4988 : 0.000542367
Task 4989 : 0.000691271
Task 4990 : 0.000541987
Task 4991 : 0.000541744
Task 4992 : 0.000541108
Task 4993 : 0.000540692
Task 4994 : 0.000540043
Task 4995 : 0.000539421
Task 4996 : 0.00053876
Task 4997 : 0.000734012
Task 4998 : 0.000538566
Task 4999 : 0.000538489
Task 5000 : 0.000537167
Task 5001 : 0.000536686
Task 5002 : 0.000536601
Task 5003 : 0.0005363
Task 5004 : 0.000535816
Task 5005 : 0.000637633
Task 5006 : 0.00053513
Task 5007 : 0.000534392
Task 5008 : 0.000533909
Task 5009 : 0.000533833
Task 5010 : 0.000729406
Task 5011 : 0.000532481
Task 5012 : 0.00053248
Task 5013 : 0.000532158
Task 5014 : 0.000532044
Task 5015 : 0.000531173
Task 5016 : 0.000531133
Task 5017 : 0.000531009
Task 5018 : 0.000530961
Task 5019 : 0.000530597
Task 5020 : 0.000530579
Task 5021 : 0.000529996
Task 5022 : 0.000529786
Task 5023 : 0.000529531
Task 5024 : 0.000664708
Task 5025 : 0.000527236
Task 5026 : 0.000526611
Task 5027 : 0.000526441
Task 5028 : 0.000524919
Task 5029 : 0.000524701
Task 5030 : 0.000523955
Task 5031 : 0.000723453
Task 5032 : 0.000522044
Task 5033 : 0.000521946
Task 5034 : 0.000521918
Task 5035 : 0.000521446
Task 5036 : 0.000641462
Task 5037 : 0.000520386
Task 5038 : 0.000520219
Task 5039 : 0.000625975
Task 5040 : 0.00051843
Task 5041 : 0.000518088
Task 5042 : 0.000517281
Task 5043 : 0.000638739
Task 5044 : 0.000436817
Task 5045 : 0.000516622
Task 5046 : 0.000515107
Task 5047 : 0.000514552
Task 5048 : 0.000513978
Task 5049 : 0.000513959
Task 5050 : 0.000513552
Task 5051 : 0.000512587
Task 5052 : 0.000511883
Task 5053 : 0.000510752
Task 5054 : 0.000510749
Task 5055 : 0.00051038
Task 5056 : 0.000509881
Task 5057 : 0.000508748
Task 5058 : 0.00050831
Task 5059 : 0.000508185
Task 5060 : 0.000508048
Task 5061 : 0.000507904
Task 5062 : 0.000507833
Task 5063 : 0.000507401
Task 5064 : 0.000506312
Task 5065 : 0.000505764
Task 5066 : 0.000615151
Task 5067 : 0.000505205
Task 5068 : 0.000504667
Task 5069 : 0.000394214
Task 5070 : 0.000502572
Task 5071 : 0.000501776
Task 5072 : 0.000591723
Task 5073 : 0.000501243
Task 5074 : 0.000500831
Task 5075 : 0.00050048
Task 5076 : 0.000590791
Task 5077 : 0.000500278
Task 5078 : 0.000499879
Task 5079 : 0.000499355
Task 5080 : 0.000499175
Task 5081 : 0.000423426
Task 5082 : 0.000498584
Task 5083 : 0.000498309
Task 5084 : 0.00049827
Task 5085 : 0.000498256
Task 5086 : 0.000498156
Task 5087 : 0.000497174
Task 5088 : 0.000497076
Task 5089 : 0.000496979
Task 5090 : 0.000496913
Task 5091 : 0.000496617
Task 5092 : 0.0004953
Task 5093 : 0.000639457
Task 5094 : 0.000494815
Task 5095 : 0.000494799
Task 5096 : 0.000479142
Task 5097 : 0.000493147
Task 5098 : 0.000492911
Task 5099 : 0.000492774
Task 5100 : 0.000491902
Task 5101 : 0.000491012
Task 5102 : 0.000490694
Task 5103 : 0.000490537
Task 5104 : 0.000490273
Task 5105 : 0.000372047
Task 5106 : 0.000490104
Task 5107 : 0.000489856
Task 5108 : 0.000489752
Task 5109 : 0.000489588
Task 5110 : 0.000489142
Task 5111 : 0.000489067
Task 5112 : 0.000488795
Task 5113 : 0.000488766
Task 5114 : 0.0004886
Task 5115 : 0.000488483
Task 5116 : 0.000388184
Task 5117 : 0.000488214
Task 5118 : 0.000488125
Task 5119 : 0.000488074
Task 5120 : 0.000487472
Task 5121 : 0.000487237
Task 5122 : 0.000470005
Task 5123 : 0.000474321
Task 5124 : 0.000486629
Task 5125 : 0.000486421
Task 5126 : 0.000485264
Task 5127 : 0.000485177
Task 5128 : 0.000485069
Task 5129 : 0.000484831
Task 5130 : 0.000484801
Task 5131 : 0.000468019
Task 5132 : 0.000412565
Task 5133 : 0.000484377
Task 5134 : 0.000484103
Task 5135 : 0.00048223
Task 5136 : 0.000482026
Task 5137 : 0.000481473
Task 5138 : 0.000481307
Task 5139 : 0.000480351
Task 5140 : 0.000480333
Task 5141 : 0.000479357
Task 5142 : 0.000478223
Task 5143 : 0.00047808
Task 5144 : 0.000407512
Task 5145 : 0.000477625
Task 5146 : 0.000477545
Task 5147 : 0.000477242
Task 5148 : 0.000593528
Task 5149 : 0.000476187
Task 5150 : 0.000476038
Task 5151 : 0.00047592
Task 5152 : 0.000475724
Task 5153 : 0.000474818
Task 5154 : 0.000474088
Task 5155 : 0.00047308
Task 5156 : 0.000473077
Task 5157 : 0.000472979
Task 5158 : 0.000472798
Task 5159 : 0.000472762
Task 5160 : 0.000472735
Task 5161 : 0.000472542
Task 5162 : 0.000472299
Task 5163 : 0.000472191
Task 5164 : 0.000472142
Task 5165 : 0.000471705
Task 5166 : 0.000471569
Task 5167 : 0.000471457
Task 5168 : 0.000470431
Task 5169 : 0.000469883
Task 5170 : 0.000469866
Task 5171 : 0.000469647
Task 5172 : 0.000469371
Task 5173 : 0.000469086
Task 5174 : 0.000468696
Task 5175 : 0.00046811
Task 5176 : 0.000467728
Task 5177 : 0.000466719
Task 5178 : 0.00046667
Task 5179 : 0.000634363
Task 5180 : 0.000466156
Task 5181 : 0.000465468
Task 5182 : 0.000464255
Task 5183 : 0.000632867
Task 5184 : 0.000464167
Task 5185 : 0.000464124
Task 5186 : 0.000463545
Task 5187 : 0.000463279
Task 5188 : 0.000461808
Task 5189 : 0.000461315
Task 5190 : 0.000461304
Task 5191 : 0.000461283
Task 5192 : 0.000460834
Task 5193 : 0.000460828
Task 5194 : 0.000460238
Task 5195 : 0.000629608
Task 5196 : 0.000449524
Task 5197 : 0.000459682
Task 5198 : 0.000459028
Task 5199 : 0.000458695
Task 5200 : 0.000458586
Task 5201 : 0.000458575
Task 5202 : 0.000458069
Task 5203 : 0.000457618
Task 5204 : 0.000457084
Task 5205 : 0.00045194
Task 5206 : 0.000456878
Task 5207 : 0.000456724
Task 5208 : 0.000557816
Task 5209 : 0.000456095
Task 5210 : 0.00045601
Task 5211 : 0.000455562
Task 5212 : 0.000592036
Task 5213 : 0.000454951
Task 5214 : 0.000454918
Task 5215 : 0.000454547
Task 5216 : 0.000453351
Task 5217 : 0.000452816
Task 5218 : 0.000452508
Task 5219 : 0.000451282
Task 5220 : 0.000450584
Task 5221 : 0.000449773
Task 5222 : 0.00044951
Task 5223 : 0.000449312
Task 5224 : 0.000448713
Task 5225 : 0.000448704
Task 5226 : 0.000352637
Task 5227 : 0.000448476
Task 5228 : 0.000447578
Task 5229 : 0.000447551
Task 5230 : 0.00044725
Task 5231 : 0.000447096
Task 5232 : 0.000447071
Task 5233 : 0.000446849
Task 5234 : 0.000446789
Task 5235 : 0.000446401
Task 5236 : 0.000664117
Task 5237 : 0.000445496
Task 5238 : 0.000444508
Task 5239 : 0.000337708
Task 5240 : 0.000443879
Task 5241 : 0.000443369
Task 5242 : 0.000442895
Task 5243 : 0.000663076
Task 5244 : 0.000663076
Task 5245 : 0.000663076
Task 5246 : 0.00044198
Task 5247 : 0.000441627
Task 5248 : 0.000441529
Task 5249 : 0.000441183
Task 5250 : 0.00044055
Task 5251 : 0.000440458
Task 5252 : 0.000352226
Task 5253 : 0.00033854
Task 5254 : 0.000659913
Task 5255 : 0.000439308
Task 5256 : 0.000438058
Task 5257 : 0.00043778
Task 5258 : 0.000437702
Task 5259 : 0.000437535
Task 5260 : 0.000437327
Task 5261 : 0.000436909
Task 5262 : 0.000435891
Task 5263 : 0.000435884
Task 5264 : 0.000542337
Task 5265 : 0.000562808
Task 5266 : 0.000435276
Task 5267 : 0.000435239
Task 5268 : 0.000434978
Task 5269 : 0.000434945
Task 5270 : 0.000434503
Task 5271 : 0.00043447
Task 5272 : 0.00043439
Task 5273 : 0.000434389
Task 5274 : 0.0004339
Task 5275 : 0.000433791
Task 5276 : 0.000433742
Task 5277 : 0.000432848
Task 5278 : 0.000432764
Task 5279 : 0.000431369
Task 5280 : 0.000431096
Task 5281 : 0.00043048
Task 5282 : 0.000430211
Task 5283 : 0.000429504
Task 5284 : 0.000429446
Task 5285 : 0.000606545
Task 5286 : 0.000428265
Task 5287 : 0.000426901
Task 5288 : 0.000426766
Task 5289 : 0.00042535
Task 5290 : 0.000424934
Task 5291 : 0.000424769
Task 5292 : 0.00058659
Task 5293 : 0.000423711
Task 5294 : 0.000423675
Task 5295 : 0.000423232
Task 5296 : 0.000423201
Task 5297 : 0.000423105
Task 5298 : 0.000423071
Task 5299 : 0.000422996
Task 5300 : 0.000422615
Task 5301 : 0.000422285
Task 5302 : 0.00042215
Task 5303 : 0.000421763
Task 5304 : 0.000421617
Task 5305 : 0.000421313
Task 5306 : 0.000420866
Task 5307 : 0.000420866
Task 5308 : 0.000424721
Task 5309 : 0.000420299
Task 5310 : 0.000419997
Task 5311 : 0.000419828
Task 5312 : 0.000419089
Task 5313 : 0.000418633
Task 5314 : 0.000417304
Task 5315 : 0.000416885
Task 5316 : 0.000527746
Task 5317 : 0.000416001
Task 5318 : 0.000415915
Task 5319 : 0.000415915
Task 5320 : 0.000595927
Task 5321 : 0.000414512
Task 5322 : 0.000560976
Task 5323 : 0.000413508
Task 5324 : 0.000411757
Task 5325 : 0.000411545
Task 5326 : 0.000411451
Task 5327 : 0.000411411
Task 5328 : 0.000411402
Task 5329 : 0.000410895
Task 5330 : 0.000410718
Task 5331 : 0.000410317
Task 5332 : 0.000410186
Task 5333 : 0.000410082
Task 5334 : 0.00040979
Task 5335 : 0.000409606
Task 5336 : 0.00040951
Task 5337 : 0.000575041
Task 5338 : 0.000409277
Task 5339 : 0.000409111
Task 5340 : 0.000408127
Task 5341 : 0.000406762
Task 5342 : 0.000406714
Task 5343 : 0.000406261
Task 5344 : 0.000404541
Task 5345 : 0.000404307
Task 5346 : 0.000404056
Task 5347 : 0.000403973
Task 5348 : 0.000403264
Task 5349 : 0.000403072
Task 5350 : 0.000402734
Task 5351 : 0.000402454
Task 5352 : 0.000552415
Task 5353 : 0.000401906
Task 5354 : 0.000401782
Task 5355 : 0.000322984
Task 5356 : 0.00031714
Task 5357 : 0.000401136
Task 5358 : 0.000400937
Task 5359 : 0.000408688
Task 5360 : 0.000399183
Task 5361 : 0.000399021
Task 5362 : 0.000398973
Task 5363 : 0.000398875
Task 5364 : 0.000398849
Task 5365 : 0.00039849
Task 5366 : 0.000397916
Task 5367 : 0.000397374
Task 5368 : 0.000302189
Task 5369 : 0.000396748
Task 5370 : 0.000396374
Task 5371 : 0.000395878
Task 5372 : 0.000395575
Task 5373 : 0.000395195
Task 5374 : 0.000395098
Task 5375 : 0.000394736
Task 5376 : 0.000393922
Task 5377 : 0.000393473
Task 5378 : 0.00039332
Task 5379 : 0.000393153
Task 5380 : 0.000392726
Task 5381 : 0.000392199
Task 5382 : 0.000391885
Task 5383 : 0.000391857
Task 5384 : 0.000391784
Task 5385 : 0.000391557
Task 5386 : 0.000390894
Task 5387 : 0.000390865
Task 5388 : 0.00039029
Task 5389 : 0.000390014
Task 5390 : 0.000389662
Task 5391 : 0.000389317
Task 5392 : 0.00038893
Task 5393 : 0.000388924
Task 5394 : 0.000388528
Task 5395 : 0.000388452
Task 5396 : 0.00038844
Task 5397 : 0.000388339
Task 5398 : 0.0003882
Task 5399 : 0.000387986
Task 5400 : 0.00038739
Task 5401 : 0.000387112
Task 5402 : 0.000386603
Task 5403 : 0.0003864
Task 5404 : 0.000386391
Task 5405 : 0.000385954
Task 5406 : 0.000385862
Task 5407 : 0.000385241
Task 5408 : 0.000384699
Task 5409 : 0.000384586
Task 5410 : 0.000384565
Task 5411 : 0.000384441
Task 5412 : 0.000392975
Task 5413 : 0.000383623
Task 5414 : 0.000392317
Task 5415 : 0.000383324
Task 5416 : 0.000382783
Task 5417 : 0.00038198
Task 5418 : 0.000380818
Task 5419 : 0.000380785
Task 5420 : 0.0003806
Task 5421 : 0.000380132
Task 5422 : 0.000380116
Task 5423 : 0.000380085
Task 5424 : 0.000379969
Task 5425 : 0.000379751
Task 5426 : 0.000569457
Task 5427 : 0.000378819
Task 5428 : 0.000378756
Task 5429 : 0.000378511
Task 5430 : 0.000378392
Task 5431 : 0.000377737
Task 5432 : 0.000331641
Task 5433 : 0.000376434
Task 5434 : 0.000375901
Task 5435 : 0.00037435
Task 5436 : 0.000373714
Task 5437 : 0.000373008
Task 5438 : 0.000372869
Task 5439 : 0.000494895
Task 5440 : 0.000372424
Task 5441 : 0.000372361
Task 5442 : 0.00037233
Task 5443 : 0.000371787
Task 5444 : 0.000371719
Task 5445 : 0.000371651
Task 5446 : 0.000371613
Task 5447 : 0.000371264
Task 5448 : 0.000371212
Task 5449 : 0.000387607
Task 5450 : 0.000370951
Task 5451 : 0.00037071
Task 5452 : 0.000298432
Task 5453 : 0.000368069
Task 5454 : 0.000367477
Task 5455 : 0.000367185
Task 5456 : 0.000367094
Task 5457 : 0.000367082
Task 5458 : 0.000366494
Task 5459 : 0.000365803
Task 5460 : 0.00036566
Task 5461 : 0.000365303
Task 5462 : 0.000364881
Task 5463 : 0.000364524
Task 5464 : 0.000364435
Task 5465 : 0.000364432
Task 5466 : 0.00036404
Task 5467 : 0.000363727
Task 5468 : 0.000277105
Task 5469 : 0.000363564
Task 5470 : 0.000363383
Task 5471 : 0.000363233
Task 5472 : 0.000363012
Task 5473 : 0.000508099
Task 5474 : 0.000361832
Task 5475 : 0.000361335
Task 5476 : 0.000360985
Task 5477 : 0.000360567
Task 5478 : 0.000360557
Task 5479 : 0.000360513
Task 5480 : 0.000359556
Task 5481 : 0.000359268
Task 5482 : 0.000359047
Task 5483 : 0.00035898
Task 5484 : 0.000358423
Task 5485 : 0.000358364
Task 5486 : 0.000358065
Task 5487 : 0.000357687
Task 5488 : 0.000357537
Task 5489 : 0.000357488
Task 5490 : 0.000536067
Task 5491 : 0.000536067
Task 5492 : 0.000357363
Task 5493 : 0.00035705
Task 5494 : 0.000356955
Task 5495 : 0.000356298
Task 5496 : 0.000283097
Task 5497 : 0.000355563
Task 5498 : 0.000355543
Task 5499 : 0.000355407
Task 5500 : 0.000354847
Task 5501 : 0.000354798
Task 5502 : 0.00035459
Task 5503 : 0.000354393
Task 5504 : 0.000354358
Task 5505 : 0.00035373
Task 5506 : 0.000353695
Task 5507 : 0.000353545
Task 5508 : 0.000353481
Task 5509 : 0.000353328
Task 5510 : 0.000352836
Task 5511 : 0.000352836
Task 5512 : 0.000352354
Task 5513 : 0.000352135
Task 5514 : 0.000351921
Task 5515 : 0.000351892
Task 5516 : 0.000351702
Task 5517 : 0.000351639
Task 5518 : 0.000350391
Task 5519 : 0.000350379
Task 5520 : 0.000349059
Task 5521 : 0.000348706
Task 5522 : 0.000348663
Task 5523 : 0.000348648
Task 5524 : 0.000348523
Task 5525 : 0.000348352
Task 5526 : 0.000348074
Task 5527 : 0.000347963
Task 5528 : 0.000347926
Task 5529 : 0.000347862
Task 5530 : 0.000265234
Task 5531 : 0.000347678
Task 5532 : 0.000347645
Task 5533 : 0.000347593
Task 5534 : 0.000347364
Task 5535 : 0.000347291
Task 5536 : 0.000347089
Task 5537 : 0.000346991
Task 5538 : 0.000346575
Task 5539 : 0.000345976
Task 5540 : 0.000345579
Task 5541 : 0.000345507
Task 5542 : 0.000345471
Task 5543 : 0.000345372
Task 5544 : 0.000280916
Task 5545 : 0.000344506
Task 5546 : 0.000343927
Task 5547 : 0.000343625
Task 5548 : 0.000343238
Task 5549 : 0.000472923
Task 5550 : 0.000342558
Task 5551 : 0.00034141
Task 5552 : 0.000304723
Task 5553 : 0.000340629
Task 5554 : 0.000340072
Task 5555 : 0.000276455
Task 5556 : 0.000339321
Task 5557 : 0.000339151
Task 5558 : 0.000338792
Task 5559 : 0.00033859
Task 5560 : 0.000338536
Task 5561 : 0.000338515
Task 5562 : 0.000338138
Task 5563 : 0.000337677
Task 5564 : 0.000337096
Task 5565 : 0.000274741
Task 5566 : 0.000488925
Task 5567 : 0.000336752
Task 5568 : 0.000335616
Task 5569 : 0.000335562
Task 5570 : 0.000487597
Task 5571 : 0.000267713
Task 5572 : 0.000334991
Task 5573 : 0.000334851
Task 5574 : 0.000334846
Task 5575 : 0.000334822
Task 5576 : 0.000334476
Task 5577 : 0.000501627
Task 5578 : 0.000501627
Task 5579 : 0.000334339
Task 5580 : 0.00033397
Task 5581 : 0.000333259
Task 5582 : 0.000333161
Task 5583 : 0.000332695
Task 5584 : 0.00033205
Task 5585 : 0.000332004
Task 5586 : 0.000331585
Task 5587 : 0.000331585
Task 5588 : 0.000331409
Task 5589 : 0.000331293
Task 5590 : 0.000330768
Task 5591 : 0.000330477
Task 5592 : 0.000330468
Task 5593 : 0.00033015
Task 5594 : 0.000330047
Task 5595 : 0.000328964
Task 5596 : 0.000328281
Task 5597 : 0.000327722
Task 5598 : 0.00032733
Task 5599 : 0.000327265
Task 5600 : 0.000327141
Task 5601 : 0.000327067
Task 5602 : 0.000326509
Task 5603 : 0.000326503
Task 5604 : 0.0002611
Task 5605 : 0.000326429
Task 5606 : 0.000326309
Task 5607 : 0.000325587
Task 5608 : 0.000265776
Task 5609 : 0.000324857
Task 5610 : 0.000324426
Task 5611 : 0.000323293
Task 5612 : 0.000264234
Task 5613 : 0.00032287
Task 5614 : 0.000322674
Task 5615 : 0.000322378
Task 5616 : 0.000322227
Task 5617 : 0.00032204
Task 5618 : 0.000321963
Task 5619 : 0.000321902
Task 5620 : 0.000321316
Task 5621 : 0.000321169
Task 5622 : 0.000321135
Task 5623 : 0.000321053
Task 5624 : 0.000320809
Task 5625 : 0.000320138
Task 5626 : 0.00032004
Task 5627 : 0.000319932
Task 5628 : 0.000319887
Task 5629 : 0.000319879
Task 5630 : 0.000319769
Task 5631 : 0.000344436
Task 5632 : 0.000319336
Task 5633 : 0.000319252
Task 5634 : 0.000255582
Task 5635 : 0.000318886
Task 5636 : 0.000318743
Task 5637 : 0.000255235
Task 5638 : 0.00031839
Task 5639 : 0.000347359
Task 5640 : 0.000317508
Task 5641 : 0.000317471
Task 5642 : 0.000317007
Task 5643 : 0.000316844
Task 5644 : 0.000452963
Task 5645 : 0.000316
Task 5646 : 0.000315597
Task 5647 : 0.000315362
Task 5648 : 0.000315175
Task 5649 : 0.00031499
Task 5650 : 0.000472276
Task 5651 : 0.000314255
Task 5652 : 0.000313979
Task 5653 : 0.000284661
Task 5654 : 0.000313747
Task 5655 : 0.000313387
Task 5656 : 0.000313343
Task 5657 : 0.000313113
Task 5658 : 0.000312133
Task 5659 : 0.000311522
Task 5660 : 0.000311422
Task 5661 : 0.000310912
Task 5662 : 0.000310854
Task 5663 : 0.000310723
Task 5664 : 0.000310679
Task 5665 : 0.000310679
Task 5666 : 0.00031063
Task 5667 : 0.000282115
Task 5668 : 0.0003104
Task 5669 : 0.000310034
Task 5670 : 0.000447817
Task 5671 : 0.000309527
Task 5672 : 0.000309307
Task 5673 : 0.000309007
Task 5674 : 0.000307933
Task 5675 : 0.000307672
Task 5676 : 0.000307393
Task 5677 : 0.000307076
Task 5678 : 0.000306948
Task 5679 : 0.000305919
Task 5680 : 0.000305662
Task 5681 : 0.000304145
Task 5682 : 0.000303517
Task 5683 : 0.000303158
Task 5684 : 0.000302965
Task 5685 : 0.000302804
Task 5686 : 0.00030259
Task 5687 : 0.000235344
Task 5688 : 0.000301652
Task 5689 : 0.000301605
Task 5690 : 0.000300736
Task 5691 : 0.000300714
Task 5692 : 0.000299884
Task 5693 : 0.000299811
Task 5694 : 0.000299541
Task 5695 : 0.000298925
Task 5696 : 0.000298564
Task 5697 : 0.000298464
Task 5698 : 0.00029827
Task 5699 : 0.000298253
Task 5700 : 0.000298231
Task 5701 : 0.000297612
Task 5702 : 0.000297451
Task 5703 : 0.000297272
Task 5704 : 0.000296931
Task 5705 : 0.000296821
Task 5706 : 0.000296545
Task 5707 : 0.000327009
Task 5708 : 0.000296204
Task 5709 : 0.000296154
Task 5710 : 0.000296075
Task 5711 : 0.000295653
Task 5712 : 0.000295511
Task 5713 : 0.000326238
Task 5714 : 0.000295362
Task 5715 : 0.000295263
Task 5716 : 0.000329717
Task 5717 : 0.000293773
Task 5718 : 0.000293208
Task 5719 : 0.000293208
Task 5720 : 0.000293103
Task 5721 : 0.000292903
Task 5722 : 0.000292903
Task 5723 : 0.000292707
Task 5724 : 0.000292602
Task 5725 : 0.000292558
Task 5726 : 0.00029184
Task 5727 : 0.000291833
Task 5728 : 0.000327774
Task 5729 : 0.000290755
Task 5730 : 0.000290648
Task 5731 : 0.000290383
Task 5732 : 0.000290309
Task 5733 : 0.00023376
Task 5734 : 0.000289836
Task 5735 : 0.000289811
Task 5736 : 0.000289588
Task 5737 : 0.000289027
Task 5738 : 0.000288711
Task 5739 : 0.000288411
Task 5740 : 0.000288282
Task 5741 : 0.000288157
Task 5742 : 0.000232322
Task 5743 : 0.000237586
Task 5744 : 0.000287512
Task 5745 : 0.000287434
Task 5746 : 0.000287408
Task 5747 : 0.000431094
Task 5748 : 0.000287204
Task 5749 : 0.000286396
Task 5750 : 0.000286382
Task 5751 : 0.000285771
Task 5752 : 0.000284916
Task 5753 : 0.000284632
Task 5754 : 0.000283977
Task 5755 : 0.000283782
Task 5756 : 0.000283644
Task 5757 : 0.000283616
Task 5758 : 0.000283139
Task 5759 : 0.000282547
Task 5760 : 0.000282133
Task 5761 : 0.000281644
Task 5762 : 0.000281374
Task 5763 : 0.000280684
Task 5764 : 0.000280585
Task 5765 : 0.000280307
Task 5766 : 0.000280037
Task 5767 : 0.000279462
Task 5768 : 0.000278859
Task 5769 : 0.000277865
Task 5770 : 0.000277131
Task 5771 : 0.000277102
Task 5772 : 0.000276914
Task 5773 : 0.000276605
Task 5774 : 0.000276064
Task 5775 : 0.00025624
Task 5776 : 0.000275693
Task 5777 : 0.000275688
Task 5778 : 0.000275575
Task 5779 : 0.000275324
Task 5780 : 0.00027457
Task 5781 : 0.000254627
Task 5782 : 0.000273673
Task 5783 : 0.000273482
Task 5784 : 0.000273149
Task 5785 : 0.000272829
Task 5786 : 0.000272825
Task 5787 : 0.00027279
Task 5788 : 0.000272415
Task 5789 : 0.000271616
Task 5790 : 0.000271524
Task 5791 : 0.000271522
Task 5792 : 0.000252734
Task 5793 : 0.0002711
Task 5794 : 0.000271046
Task 5795 : 0.000270314
Task 5796 : 0.000270272
Task 5797 : 0.000270173
Task 5798 : 0.000270045
Task 5799 : 0.00026989
Task 5800 : 0.00026984
Task 5801 : 0.00026954
Task 5802 : 0.000269363
Task 5803 : 0.000217838
Task 5804 : 0.000267996
Task 5805 : 0.000267965
Task 5806 : 0.000267846
Task 5807 : 0.000267694
Task 5808 : 0.000267322
Task 5809 : 0.000222292
Task 5810 : 0.00026552
Task 5811 : 0.000265219
Task 5812 : 0.000264798
Task 5813 : 0.000264743
Task 5814 : 0.000264415
Task 5815 : 0.000264401
Task 5816 : 0.000264348
Task 5817 : 0.000264296
Task 5818 : 0.000263951
Task 5819 : 0.000263233
Task 5820 : 0.000263012
Task 5821 : 0.000262781
Task 5822 : 0.000262503
Task 5823 : 0.000262366
Task 5824 : 0.000262298
Task 5825 : 0.000262168
Task 5826 : 0.000261704
Task 5827 : 0.000261406
Task 5828 : 0.000260862
Task 5829 : 0.000259436
Task 5830 : 0.00025904
Task 5831 : 0.00025862
Task 5832 : 0.000257912
Task 5833 : 0.000257765
Task 5834 : 0.000256522
Task 5835 : 0.000256268
Task 5836 : 0.000255855
Task 5837 : 0.000255264
Task 5838 : 0.000255185
Task 5839 : 0.000254992
Task 5840 : 0.000199032
Task 5841 : 0.000299636
Task 5842 : 0.000294705
Task 5843 : 0.000253272
Task 5844 : 0.000198336
Task 5845 : 0.000253102
Task 5846 : 0.000252643
Task 5847 : 0.000252464
Task 5848 : 0.000251775
Task 5849 : 0.000251646
Task 5850 : 0.000251511
Task 5851 : 0.000251315
Task 5852 : 0.000251188
Task 5853 : 0.000250961
Task 5854 : 0.000250914
Task 5855 : 0.000250628
Task 5856 : 0.000249476
Task 5857 : 0.000248455
Task 5858 : 0.000248436
Task 5859 : 0.000248254
Task 5860 : 0.000247821
Task 5861 : 0.000246657
Task 5862 : 0.000246571
Task 5863 : 0.000246449
Task 5864 : 0.000245884
Task 5865 : 0.000245624
Task 5866 : 0.000200246
Task 5867 : 0.000288066
Task 5868 : 0.000243512
Task 5869 : 0.000204539
Task 5870 : 0.000243486
Task 5871 : 0.000242908
Task 5872 : 0.000242721
Task 5873 : 0.0002426
Task 5874 : 0.000242405
Task 5875 : 0.000242193
Task 5876 : 0.000242183
Task 5877 : 0.000197899
Task 5878 : 0.000203544
Task 5879 : 0.000242106
Task 5880 : 0.000241774
Task 5881 : 0.000240748
Task 5882 : 0.000240377
Task 5883 : 0.000240169
Task 5884 : 0.000284719
Task 5885 : 0.000239926
Task 5886 : 0.000239749
Task 5887 : 0.000239393
Task 5888 : 0.000187724
Task 5889 : 0.000238758
Task 5890 : 0.0002386
Task 5891 : 0.000238458
Task 5892 : 0.000237978
Task 5893 : 0.00023789
Task 5894 : 0.000237834
Task 5895 : 0.000237617
Task 5896 : 0.000236352
Task 5897 : 0.000235786
Task 5898 : 0.000235702
Task 5899 : 0.000235217
Task 5900 : 0.000184636
Task 5901 : 0.000234437
Task 5902 : 0.000197546
Task 5903 : 0.000233725
Task 5904 : 0.000233571
Task 5905 : 0.000233545
Task 5906 : 0.000233121
Task 5907 : 0.000232744
Task 5908 : 0.000232386
Task 5909 : 0.000231861
Task 5910 : 0.000231804
Task 5911 : 0.000178222
Task 5912 : 0.000231017
Task 5913 : 0.000230783
Task 5914 : 0.000230756
Task 5915 : 0.000230649
Task 5916 : 0.000230079
Task 5917 : 0.000230046
Task 5918 : 0.000230017
Task 5919 : 0.000229832
Task 5920 : 0.000228498
Task 5921 : 0.000228312
Task 5922 : 0.000187482
Task 5923 : 0.000228215
Task 5924 : 0.000227345
Task 5925 : 0.000226953
Task 5926 : 0.000226913
Task 5927 : 0.000178507
Task 5928 : 0.000225696
Task 5929 : 0.000225578
Task 5930 : 0.000190728
Task 5931 : 0.000224934
Task 5932 : 0.000224477
Task 5933 : 0.000224218
Task 5934 : 0.000189889
Task 5935 : 0.000223246
Task 5936 : 0.000189269
Task 5937 : 0.000222997
Task 5938 : 0.000168302
Task 5939 : 0.000222659
Task 5940 : 0.000222392
Task 5941 : 0.000222376
Task 5942 : 0.000222303
Task 5943 : 0.000222271
Task 5944 : 0.000221925
Task 5945 : 0.000187972
Task 5946 : 0.000220356
Task 5947 : 0.000220133
Task 5948 : 0.000219836
Task 5949 : 0.000219679
Task 5950 : 0.000219672
Task 5951 : 0.000219479
Task 5952 : 0.000219291
Task 5953 : 0.000219048
Task 5954 : 0.000218025
Task 5955 : 0.00027274
Task 5956 : 0.000217899
Task 5957 : 0.000217375
Task 5958 : 0.000217091
Task 5959 : 0.000217013
Task 5960 : 0.000216445
Task 5961 : 0.000216399
Task 5962 : 0.000216062
Task 5963 : 0.000216041
Task 5964 : 0.000215884
Task 5965 : 0.000215712
Task 5966 : 0.000215646
Task 5967 : 0.000215531
Task 5968 : 0.000215276
Task 5969 : 0.000215217
Task 5970 : 0.000215045
Task 5971 : 0.000214423
Task 5972 : 0.000214387
Task 5973 : 0.000214044
Task 5974 : 0.000213883
Task 5975 : 0.000213678
Task 5976 : 0.000168093
Task 5977 : 0.000212638
Task 5978 : 0.000212315
Task 5979 : 0.000212061
Task 5980 : 0.000211722
Task 5981 : 0.000211644
Task 5982 : 0.000211209
Task 5983 : 0.000211197
Task 5984 : 0.000210795
Task 5985 : 0.000210785
Task 5986 : 0.00021077
Task 5987 : 0.000210502
Task 5988 : 0.000210282
Task 5989 : 0.000266132
Task 5990 : 0.000209063
Task 5991 : 0.00020881
Task 5992 : 0.000208702
Task 5993 : 0.000160319
Task 5994 : 0.00020852
Task 5995 : 0.00020821
Task 5996 : 0.000207913
Task 5997 : 0.000265142
Task 5998 : 0.000207416
Task 5999 : 0.000207278
Task 6000 : 0.000207099
Task 6001 : 0.0002068
Task 6002 : 0.000206784
Task 6003 : 0.000205645
Task 6004 : 0.00020558
Task 6005 : 0.000205563
Task 6006 : 0.00020484
Task 6007 : 0.000204835
Task 6008 : 0.000204772
Task 6009 : 0.000204592
Task 6010 : 0.000204464
Task 6011 : 0.000204347
Task 6012 : 0.000204069
Task 6013 : 0.000203707
Task 6014 : 0.000203607
Task 6015 : 0.000203307
Task 6016 : 0.000203151
Task 6017 : 0.000160648
Task 6018 : 0.000202786
Task 6019 : 0.000156404
Task 6020 : 0.000201989
Task 6021 : 0.000167661
Task 6022 : 0.000201465
Task 6023 : 0.000172752
Task 6024 : 0.000200449
Task 6025 : 0.000200355
Task 6026 : 0.000199885
Task 6027 : 0.000199772
Task 6028 : 0.000258925
Task 6029 : 0.000198859
Task 6030 : 0.000199466
Task 6031 : 0.000199289
Task 6032 : 0.000153629
Task 6033 : 0.000198875
Task 6034 : 0.000198371
Task 6035 : 0.000198027
Task 6036 : 0.000197888
Task 6037 : 0.000197697
Task 6038 : 0.000197586
Task 6039 : 0.000197569
Task 6040 : 0.000197497
Task 6041 : 0.000196913
Task 6042 : 0.000151786
Task 6043 : 0.000151725
Task 6044 : 0.000196189
Task 6045 : 0.000196121
Task 6046 : 0.000195614
Task 6047 : 0.000151086
Task 6048 : 0.000251179
Task 6049 : 0.00019499
Task 6050 : 0.000194813
Task 6051 : 0.000194433
Task 6052 : 0.000194278
Task 6053 : 0.000153939
Task 6054 : 0.000193766
Task 6055 : 0.00019356
Task 6056 : 0.000193493
Task 6057 : 0.000192563
Task 6058 : 0.000148771
Task 6059 : 0.000148685
Task 6060 : 0.000191847
Task 6061 : 0.000191775
Task 6062 : 0.000191578
Task 6063 : 0.000191194
Task 6064 : 0.000190883
Task 6065 : 0.000190723
Task 6066 : 0.000190695
Task 6067 : 0.000159264
Task 6068 : 0.000190657
Task 6069 : 0.000190411
Task 6070 : 0.000190372
Task 6071 : 0.000159028
Task 6072 : 0.000189912
Task 6073 : 0.000189874
Task 6074 : 0.000189739
Task 6075 : 0.000150694
Task 6076 : 0.000150653
Task 6077 : 0.000189559
Task 6078 : 0.00018936
Task 6079 : 0.000189277
Task 6080 : 0.000188437
Task 6081 : 0.000188145
Task 6082 : 0.000188047
Task 6083 : 0.000187928
Task 6084 : 0.000187676
Task 6085 : 0.000187614
Task 6086 : 0.00018729
Task 6087 : 0.000187139
Task 6088 : 0.000187066
Task 6089 : 0.000186992
Task 6090 : 0.00018674
Task 6091 : 0.000186528
Task 6092 : 0.000186278
Task 6093 : 0.000248923
Task 6094 : 0.000186129
Task 6095 : 0.000160769
Task 6096 : 0.000185066
Task 6097 : 0.000184602
Task 6098 : 0.000184311
Task 6099 : 0.000184126
Task 6100 : 0.000184016
Task 6101 : 0.000183978
Task 6102 : 0.000183664
Task 6103 : 0.000183396
Task 6104 : 0.000145468
Task 6105 : 0.000182647
Task 6106 : 0.000182638
Task 6107 : 0.0001826
Task 6108 : 0.000182173
Task 6109 : 0.00018199
Task 6110 : 0.000180855
Task 6111 : 0.000180597
Task 6112 : 0.000180323
Task 6113 : 0.00018
Task 6114 : 0.000179753
Task 6115 : 0.000179699
Task 6116 : 0.000179487
Task 6117 : 0.000179176
Task 6118 : 0.000178892
Task 6119 : 0.000178851
Task 6120 : 0.000178818
Task 6121 : 0.000178285
Task 6122 : 0.000178159
Task 6123 : 0.000178048
Task 6124 : 0.000178047
Task 6125 : 0.000141791
Task 6126 : 0.000177485
Task 6127 : 0.000177461
Task 6128 : 0.00017699
Task 6129 : 0.000176491
Task 6130 : 0.000176318
Task 6131 : 0.00017601
Task 6132 : 0.000175969
Task 6133 : 0.000175759
Task 6134 : 0.00017498
Task 6135 : 0.000174736
Task 6136 : 0.000174114
Task 6137 : 0.000174008
Task 6138 : 0.000173821
Task 6139 : 0.000138078
Task 6140 : 0.000172468
Task 6141 : 0.000172272
Task 6142 : 0.00017215
Task 6143 : 0.000172081
Task 6144 : 0.000172004
Task 6145 : 0.000171917
Task 6146 : 0.000171769
Task 6147 : 0.000171489
Task 6148 : 0.000171458
Task 6149 : 0.000171439
Task 6150 : 0.000171425
Task 6151 : 0.000171262
Task 6152 : 0.000171167
Task 6153 : 0.000170978
Task 6154 : 0.000170937
Task 6155 : 0.000170922
Task 6156 : 0.000170776
Task 6157 : 0.000170607
Task 6158 : 0.000170376
Task 6159 : 0.000169606
Task 6160 : 0.000169469
Task 6161 : 0.000169316
Task 6162 : 0.000169192
Task 6163 : 0.000176122
Task 6164 : 0.000236112
Task 6165 : 0.0001689
Task 6166 : 0.000231213
Task 6167 : 0.000168696
Task 6168 : 0.000168409
Task 6169 : 0.000130665
Task 6170 : 0.000134519
Task 6171 : 0.000168027
Task 6172 : 0.000167524
Task 6173 : 0.000141862
Task 6174 : 0.000167429
Task 6175 : 0.000167032
Task 6176 : 0.000167013
Task 6177 : 0.000132862
Task 6178 : 0.000165512
Task 6179 : 0.000165299
Task 6180 : 0.000165107
Task 6181 : 0.000164089
Task 6182 : 0.000163981
Task 6183 : 0.000227517
Task 6184 : 0.00014425
Task 6185 : 0.000163013
Task 6186 : 0.00016295
Task 6187 : 0.000162896
Task 6188 : 0.000162113
Task 6189 : 0.00016209
Task 6190 : 0.000162081
Task 6191 : 0.000161279
Task 6192 : 0.000160932
Task 6193 : 0.000160614
Task 6194 : 0.000169595
Task 6195 : 0.000169487
Task 6196 : 0.000160281
Task 6197 : 0.000160139
Task 6198 : 0.000160132
Task 6199 : 0.000159874
Task 6200 : 0.000159869
Task 6201 : 0.000159801
Task 6202 : 0.000159626
Task 6203 : 0.00012809
Task 6204 : 0.00012807
Task 6205 : 0.000159207
Task 6206 : 0.00015869
Task 6207 : 0.000158671
Task 6208 : 0.000158494
Task 6209 : 0.000127007
Task 6210 : 0.000158122
Task 6211 : 0.000157963
Task 6212 : 0.000157783
Task 6213 : 0.000157734
Task 6214 : 0.000157438
Task 6215 : 0.000157416
Task 6216 : 0.000157388
Task 6217 : 0.000157108
Task 6218 : 0.000156977
Task 6219 : 0.000156835
Task 6220 : 0.000156703
Task 6221 : 0.000156271
Task 6222 : 0.000156116
Task 6223 : 0.000155843
Task 6224 : 0.000155752
Task 6225 : 0.000155686
Task 6226 : 0.000155516
Task 6227 : 0.000155233
Task 6228 : 0.00015509
Task 6229 : 0.000154762
Task 6230 : 0.000154541
Task 6231 : 0.000154477
Task 6232 : 0.000154423
Task 6233 : 0.000153835
Task 6234 : 0.000153713
Task 6235 : 0.000153554
Task 6236 : 0.000153326
Task 6237 : 0.000152578
Task 6238 : 0.000152397
Task 6239 : 0.000152309
Task 6240 : 0.000151287
Task 6241 : 0.000150932
Task 6242 : 0.000150569
Task 6243 : 0.00015034
Task 6244 : 0.000149909
Task 6245 : 0.000149803
Task 6246 : 0.000149684
Task 6247 : 0.000149546
Task 6248 : 0.000149416
Task 6249 : 0.000149323
Task 6250 : 0.000149114
Task 6251 : 0.000148529
Task 6252 : 0.000148482
Task 6253 : 0.000148127
Task 6254 : 0.000147953
Task 6255 : 0.000147539
Task 6256 : 0.000147281
Task 6257 : 0.000147142
Task 6258 : 0.000147135
Task 6259 : 0.000146784
Task 6260 : 0.000146545
Task 6261 : 0.000146467
Task 6262 : 0.000146223
Task 6263 : 0.000218498
Task 6264 : 0.000145638
Task 6265 : 0.000145628
Task 6266 : 0.000145616
Task 6267 : 0.000145565
Task 6268 : 0.000145305
Task 6269 : 0.000145247
Task 6270 : 0.00014516
Task 6271 : 0.000145147
Task 6272 : 0.000145051
Task 6273 : 0.00014488
Task 6274 : 0.000144871
Task 6275 : 0.000144568
Task 6276 : 0.000144467
Task 6277 : 0.000144265
Task 6278 : 0.000144238
Task 6279 : 0.000111459
Task 6280 : 0.000143203
Task 6281 : 0.000141951
Task 6282 : 0.000141915
Task 6283 : 0.000140784
Task 6284 : 0.000140418
Task 6285 : 0.000113194
Task 6286 : 0.000105976
Task 6287 : 0.000209317
Task 6288 : 0.000139279
Task 6289 : 0.000138919
Task 6290 : 0.000138594
Task 6291 : 0.000138518
Task 6292 : 0.000138289
Task 6293 : 0.000138043
Task 6294 : 0.000137599
Task 6295 : 0.000136998
Task 6296 : 0.000136748
Task 6297 : 0.000136617
Task 6298 : 0.000136598
Task 6299 : 0.000136121
Task 6300 : 0.000135875
Task 6301 : 0.000135629
Task 6302 : 0.000135099
Task 6303 : 0.000135096
Task 6304 : 0.00013507
Task 6305 : 0.000135058
Task 6306 : 0.000134972
Task 6307 : 0.000105503
Task 6308 : 0.00013456
Task 6309 : 0.000134178
Task 6310 : 0.000134134
Task 6311 : 0.000134097
Task 6312 : 0.00013308
Task 6313 : 0.000132671
Task 6314 : 0.000132408
Task 6315 : 0.000132058
Task 6316 : 0.000131894
Task 6317 : 0.000131459
Task 6318 : 0.000131351
Task 6319 : 0.000131322
Task 6320 : 0.000130987
Task 6321 : 0.000130985
Task 6322 : 0.000130952
Task 6323 : 0.000130801
Task 6324 : 0.00013055
Task 6325 : 0.000130361
Task 6326 : 0.000130321
Task 6327 : 0.000130294
Task 6328 : 0.00013004
Task 6329 : 0.000129617
Task 6330 : 0.000129433
Task 6331 : 0.000128164
Task 6332 : 9.97656e-05
Task 6333 : 0.00012766
Task 6334 : 0.000127565
Task 6335 : 0.000127425
Task 6336 : 9.58175e-05
Task 6337 : 0.000127162
Task 6338 : 0.000126852
Task 6339 : 0.000126646
Task 6340 : 0.000126049
Task 6341 : 9.83073e-05
Task 6342 : 0.000125579
Task 6343 : 0.000125515
Task 6344 : 0.000125446
Task 6345 : 0.000110207
Task 6346 : 0.00012521
Task 6347 : 0.000124565
Task 6348 : 0.00012454
Task 6349 : 0.000124525
Task 6350 : 0.000124514
Task 6351 : 0.000123963
Task 6352 : 0.000123818
Task 6353 : 0.000123812
Task 6354 : 0.000123314
Task 6355 : 0.000123034
Task 6356 : 0.000122914
Task 6357 : 0.000122253
Task 6358 : 0.000122
Task 6359 : 0.000121823
Task 6360 : 0.000121793
Task 6361 : 0.000121751
Task 6362 : 0.000121665
Task 6363 : 0.000121621
Task 6364 : 0.000121612
Task 6365 : 0.000121253
Task 6366 : 9.1229e-05
Task 6367 : 0.000120787
Task 6368 : 0.000120672
Task 6369 : 0.000120515
Task 6370 : 9.1649e-05
Task 6371 : 0.000120214
Task 6372 : 0.000120181
Task 6373 : 0.000120125
Task 6374 : 0.000120058
Task 6375 : 9.42395e-05
Task 6376 : 0.000119659
Task 6377 : 0.000119436
Task 6378 : 0.000119151
Task 6379 : 0.000118965
Task 6380 : 0.000118787
Task 6381 : 0.000118235
Task 6382 : 0.00011799
Task 6383 : 0.000117675
Task 6384 : 0.000117413
Task 6385 : 0.000117112
Task 6386 : 0.000116895
Task 6387 : 0.000116766
Task 6388 : 0.000116682
Task 6389 : 0.000115861
Task 6390 : 0.00011581
Task 6391 : 0.000115664
Task 6392 : 0.000115623
Task 6393 : 0.000115607
Task 6394 : 0.000135929
Task 6395 : 0.000115554
Task 6396 : 0.000115401
Task 6397 : 0.00011514
Task 6398 : 0.000114676
Task 6399 : 0.000114503
Task 6400 : 0.000114359
Task 6401 : 0.000114344
Task 6402 : 0.00011401
Task 6403 : 0.000113996
Task 6404 : 0.000113744
Task 6405 : 0.000113275
Task 6406 : 0.000113254
Task 6407 : 0.000113144
Task 6408 : 0.00011297
Task 6409 : 0.000112929
Task 6410 : 0.000112887
Task 6411 : 0.000112865
Task 6412 : 0.000112797
Task 6413 : 0.000112756
Task 6414 : 0.000112618
Task 6415 : 0.000112523
Task 6416 : 0.000112511
Task 6417 : 0.000111825
Task 6418 : 0.000111361
Task 6419 : 0.000111341
Task 6420 : 0.000111191
Task 6421 : 0.0001111
Task 6422 : 0.000110949
Task 6423 : 0.000132428
Task 6424 : 0.000110713
Task 6425 : 0.000110292
Task 6426 : 8.6525e-05
Task 6427 : 0.000110054
Task 6428 : 0.000109986
Task 6429 : 0.00010964
Task 6430 : 0.000109086
Task 6431 : 0.000108951
Task 6432 : 8.54812e-05
Task 6433 : 0.000108569
Task 6434 : 0.000108289
Task 6435 : 0.000108266
Task 6436 : 0.000108216
Task 6437 : 0.00010788
Task 6438 : 0.000130123
Task 6439 : 0.000107626
Task 6440 : 0.000107617
Task 6441 : 0.000102454
Task 6442 : 0.00010714
Task 6443 : 0.000107086
Task 6444 : 0.000106689
Task 6445 : 0.000106568
Task 6446 : 0.000106421
Task 6447 : 0.000106274
Task 6448 : 8.7857e-05
Task 6449 : 0.000105878
Task 6450 : 8.30289e-05
Task 6451 : 0.000105519
Task 6452 : 0.000105508
Task 6453 : 0.000105493
Task 6454 : 0.000105078
Task 6455 : 0.000104996
Task 6456 : 0.000104537
Task 6457 : 0.000104382
Task 6458 : 0.00010437
Task 6459 : 0.000104247
Task 6460 : 0.000104233
Task 6461 : 0.00010423
Task 6462 : 0.000103977
Task 6463 : 0.00010386
Task 6464 : 0.000103627
Task 6465 : 0.000103564
Task 6466 : 0.000103554
Task 6467 : 0.000103312
Task 6468 : 0.000102726
Task 6469 : 0.000102661
Task 6470 : 8.08636e-05
Task 6471 : 0.00010244
Task 6472 : 0.000102002
Task 6473 : 0.000101626
Task 6474 : 0.000100977
Task 6475 : 0.000100885
Task 6476 : 7.66849e-05
Task 6477 : 0.000100132
Task 6478 : 9.11488e-05
Task 6479 : 9.97442e-05
Task 6480 : 9.95403e-05
Task 6481 : 9.95316e-05
Task 6482 : 9.95097e-05
Task 6483 : 9.94513e-05
Task 6484 : 9.91848e-05
Task 6485 : 9.91614e-05
Task 6486 : 9.90822e-05
Task 6487 : 9.89116e-05
Task 6488 : 9.8771e-05
Task 6489 : 9.87087e-05
Task 6490 : 9.85228e-05
Task 6491 : 9.85011e-05
Task 6492 : 9.84247e-05
Task 6493 : 9.83839e-05
Task 6494 : 9.81342e-05
Task 6495 : 9.8109e-05
Task 6496 : 9.80918e-05
Task 6497 : 9.80817e-05
Task 6498 : 7.72688e-05
Task 6499 : 9.77872e-05
Task 6500 : 9.76813e-05
Task 6501 : 9.76806e-05
Task 6502 : 9.76015e-05
Task 6503 : 9.73185e-05
Task 6504 : 9.72449e-05
Task 6505 : 9.69712e-05
Task 6506 : 9.69562e-05
Task 6507 : 9.66632e-05
Task 6508 : 9.65399e-05
Task 6509 : 9.65339e-05
Task 6510 : 9.63852e-05
Task 6511 : 7.54479e-05
Task 6512 : 9.53456e-05
Task 6513 : 9.53047e-05
Task 6514 : 9.52645e-05
Task 6515 : 9.4838e-05
Task 6516 : 9.43162e-05
Task 6517 : 9.37642e-05
Task 6518 : 7.41156e-05
Task 6519 : 9.362e-05
Task 6520 : 9.34025e-05
Task 6521 : 9.3336e-05
Task 6522 : 9.32952e-05
Task 6523 : 9.32787e-05
Task 6524 : 9.32379e-05
Task 6525 : 9.28095e-05
Task 6526 : 9.245e-05
Task 6527 : 9.21525e-05
Task 6528 : 9.19973e-05
Task 6529 : 9.19772e-05
Task 6530 : 9.19052e-05
Task 6531 : 9.17455e-05
Task 6532 : 7.2681e-05
Task 6533 : 9.11687e-05
Task 6534 : 9.10331e-05
Task 6535 : 9.06267e-05
Task 6536 : 8.97217e-05
Task 6537 : 7.15762e-05
Task 6538 : 9.00259e-05
Task 6539 : 8.99619e-05
Task 6540 : 7.12611e-05
Task 6541 : 8.93559e-05
Task 6542 : 0.000115696
Task 6543 : 8.80487e-05
Task 6544 : 8.77164e-05
Task 6545 : 8.76944e-05
Task 6546 : 8.73484e-05
Task 6547 : 8.71624e-05
Task 6548 : 8.71273e-05
Task 6549 : 8.67128e-05
Task 6550 : 8.65053e-05
Task 6551 : 6.8607e-05
Task 6552 : 6.59959e-05
Task 6553 : 8.59924e-05
Task 6554 : 8.59163e-05
Task 6555 : 8.57982e-05
Task 6556 : 6.81526e-05
Task 6557 : 8.54349e-05
Task 6558 : 8.52778e-05
Task 6559 : 8.52457e-05
Task 6560 : 8.50435e-05
Task 6561 : 8.46556e-05
Task 6562 : 8.43333e-05
Task 6563 : 6.71241e-05
Task 6564 : 8.42203e-05
Task 6565 : 7.93875e-05
Task 6566 : 8.40912e-05
Task 6567 : 7.91787e-05
Task 6568 : 8.3707e-05
Task 6569 : 8.23733e-05
Task 6570 : 6.55826e-05
Task 6571 : 8.20435e-05
Task 6572 : 8.16738e-05
Task 6573 : 8.15791e-05
Task 6574 : 8.1224e-05
Task 6575 : 7.93537e-05
Task 6576 : 7.93007e-05
Task 6577 : 7.92064e-05
Task 6578 : 7.91094e-05
Task 6579 : 7.88983e-05
Task 6580 : 7.86425e-05
Task 6581 : 7.81766e-05
Task 6582 : 7.81393e-05
Task 6583 : 7.7758e-05
Task 6584 : 7.74408e-05
Task 6585 : 7.72364e-05
Task 6586 : 7.62666e-05
Task 6587 : 7.5639e-05
Task 6588 : 7.54295e-05
Task 6589 : 6.01649e-05
Task 6590 : 7.4949e-05
Task 6591 : 7.49069e-05
Task 6592 : 7.46582e-05
Task 6593 : 7.44332e-05
Task 6594 : 7.42387e-05
Task 6595 : 7.42318e-05
Task 6596 : 5.68714e-05
Task 6597 : 7.38626e-05
Task 6598 : 6.36727e-05
Task 6599 : 7.36183e-05
Task 6600 : 5.82989e-05
Task 6601 : 6.27015e-05
Task 6602 : 7.18629e-05
Task 6603 : 7.17847e-05
Task 6604 : 0.000102996
Task 6605 : 7.15339e-05
Task 6606 : 7.11597e-05
Task 6607 : 7.06099e-05
Task 6608 : 7.016e-05
Task 6609 : 6.99218e-05
Task 6610 : 6.98103e-05
Task 6611 : 5.27214e-05
Task 6612 : 6.97325e-05
Task 6613 : 6.94753e-05
Task 6614 : 5.65284e-05
Task 6615 : 5.33736e-05
Task 6616 : 6.94077e-05
Task 6617 : 6.93982e-05
Task 6618 : 6.92675e-05
Task 6619 : 6.92616e-05
Task 6620 : 6.91153e-05
Task 6621 : 6.90576e-05
Task 6622 : 6.85788e-05
Task 6623 : 6.85365e-05
Task 6624 : 0.000100525
Task 6625 : 6.73151e-05
Task 6626 : 6.69832e-05
Task 6627 : 6.66978e-05
Task 6628 : 6.58926e-05
Task 6629 : 6.56468e-05
Task 6630 : 6.5599e-05
Task 6631 : 6.54972e-05
Task 6632 : 7.08987e-05
Task 6633 : 6.50837e-05
Task 6634 : 6.49897e-05
Task 6635 : 6.48658e-05
Task 6636 : 6.48253e-05
Task 6637 : 6.44494e-05
Task 6638 : 6.38685e-05
Task 6639 : 6.36386e-05
Task 6640 : 6.34472e-05
Task 6641 : 6.34379e-05
Task 6642 : 6.32721e-05
Task 6643 : 6.3108e-05
Task 6644 : 6.24022e-05
Task 6645 : 6.20705e-05
Task 6646 : 6.18825e-05
Task 6647 : 6.18515e-05
Task 6648 : 6.18293e-05
Task 6649 : 6.1703e-05
Task 6650 : 6.10983e-05
Task 6651 : 6.08363e-05
Task 6652 : 6.08037e-05
Task 6653 : 6.05796e-05
Task 6654 : 6.05397e-05
Task 6655 : 5.98468e-05
Task 6656 : 5.92778e-05
Task 6657 : 4.82465e-05
Task 6658 : 5.89181e-05
Task 6659 : 5.89116e-05
Task 6660 : 5.83111e-05
Task 6661 : 5.77468e-05
Task 6662 : 4.44485e-05
Task 6663 : 4.44146e-05
Task 6664 : 5.70932e-05
Task 6665 : 5.69406e-05
Task 6666 : 5.88708e-05
Task 6667 : 5.65794e-05
Task 6668 : 5.61452e-05
Task 6669 : 5.61444e-05
Task 6670 : 5.60558e-05
Task 6671 : 5.6026e-05
Task 6672 : 4.63234e-05
Task 6673 : 6.3466e-05
Task 6674 : 6.32433e-05
Task 6675 : 5.46481e-05
Task 6676 : 5.41502e-05
Task 6677 : 5.41095e-05
Task 6678 : 5.39416e-05
Task 6679 : 5.3834e-05
Task 6680 : 5.32435e-05
Task 6681 : 5.32116e-05
Task 6682 : 5.30853e-05
Task 6683 : 5.28074e-05
Task 6684 : 5.25861e-05
Task 6685 : 3.97945e-05
Task 6686 : 5.24369e-05
Task 6687 : 5.19693e-05
Task 6688 : 5.17815e-05
Task 6689 : 5.15933e-05
Task 6690 : 5.14371e-05
Task 6691 : 3.9586e-05
Task 6692 : 5.09963e-05
Task 6693 : 5.09564e-05
Task 6694 : 5.0715e-05
Task 6695 : 5.04986e-05
Task 6696 : 4.17469e-05
Task 6697 : 5.04518e-05
Task 6698 : 5.03079e-05
Task 6699 : 5.02683e-05
Task 6700 : 5.02254e-05
Task 6701 : 5.01424e-05
Task 6702 : 5.00968e-05
Task 6703 : 3.79084e-05
Task 6704 : 4.98707e-05
Task 6705 : 4.97209e-05
Task 6706 : 4.95062e-05
Task 6707 : 3.84089e-05
Task 6708 : 4.9477e-05
Task 6709 : 4.94572e-05
Task 6710 : 4.88455e-05
Task 6711 : 4.88044e-05
Task 6712 : 4.87512e-05
Task 6713 : 4.79018e-05
Task 6714 : 4.7571e-05
Task 6715 : 4.7175e-05
Task 6716 : 4.70726e-05
Task 6717 : 4.65603e-05
Task 6718 : 4.61323e-05
Task 6719 : 4.58959e-05
Task 6720 : 4.56966e-05
Task 6721 : 4.50079e-05
Task 6722 : 4.4915e-05
Task 6723 : 4.48744e-05
Task 6724 : 4.97096e-05
Task 6725 : 4.41212e-05
Task 6726 : 4.40141e-05
Task 6727 : 3.42527e-05
Task 6728 : 4.13083e-05
Task 6729 : 4.38116e-05
Task 6730 : 4.36123e-05
Task 6731 : 4.89781e-05
Task 6732 : 4.32776e-05
Task 6733 : 4.31042e-05
Task 6734 : 3.23321e-05
Task 6735 : 4.2936e-05
Task 6736 : 4.28965e-05
Task 6737 : 4.27448e-05
Task 6738 : 4.25364e-05
Task 6739 : 5.37712e-05
Task 6740 : 4.24158e-05
Task 6741 : 4.22357e-05
Task 6742 : 4.22216e-05
Task 6743 : 4.20543e-05
Task 6744 : 4.15621e-05
Task 6745 : 4.13351e-05
Task 6746 : 3.48272e-05
Task 6747 : 4.12168e-05
Task 6748 : 4.11863e-05
Task 6749 : 3.12887e-05
Task 6750 : 4.09952e-05
Task 6751 : 4.09258e-05
Task 6752 : 4.06585e-05
Task 6753 : 4.05312e-05
Task 6754 : 3.88092e-05
Task 6755 : 4.03095e-05
Task 6756 : 3.41047e-05
Task 6757 : 4.01001e-05
Task 6758 : 4.00455e-05
Task 6759 : 3.99181e-05
Task 6760 : 3.97177e-05
Task 6761 : 3.93195e-05
Task 6762 : 3.73905e-05
Task 6763 : 3.6814e-05
Task 6764 : 3.66909e-05
Task 6765 : 3.64663e-05
Task 6766 : 3.64003e-05
Task 6767 : 3.63047e-05
Task 6768 : 2.83537e-05
Task 6769 : 3.57108e-05
Task 6770 : 2.668e-05
Task 6771 : 3.50129e-05
Task 6772 : 3.49795e-05
Task 6773 : 3.49079e-05
Task 6774 : 3.47775e-05
Task 6775 : 3.4742e-05
Task 6776 : 3.46477e-05
Task 6777 : 2.97579e-05
Task 6778 : 3.4426e-05
Task 6779 : 3.43299e-05
Task 6780 : 3.41993e-05
Task 6781 : 3.39732e-05
Task 6782 : 3.38082e-05
Task 6783 : 3.3654e-05
Task 6784 : 3.34766e-05
Task 6785 : 3.29287e-05
Task 6786 : 4.65823e-05
Task 6787 : 3.28102e-05
Task 6788 : 3.26477e-05
Task 6789 : 3.24892e-05
Task 6790 : 3.24322e-05
Task 6791 : 4.05054e-05
Task 6792 : 2.84695e-05
Task 6793 : 3.20555e-05
Task 6794 : 3.20447e-05
Task 6795 : 3.18291e-05
Task 6796 : 3.15959e-05
Task 6797 : 4.55894e-05
Task 6798 : 3.11541e-05
Task 6799 : 2.37606e-05
Task 6800 : 3.07675e-05
Task 6801 : 2.27167e-05
Task 6802 : 2.26898e-05
Task 6803 : 2.83798e-05
Task 6804 : 2.83572e-05
Task 6805 : 2.80637e-05
Task 6806 : 2.52869e-05
Task 6807 : 2.77609e-05
Task 6808 : 2.77536e-05
Task 6809 : 2.20254e-05
Task 6810 : 2.19822e-05
Task 6811 : 2.72953e-05
Task 6812 : 2.17497e-05
Task 6813 : 2.70921e-05
Task 6814 : 2.68149e-05
Task 6815 : 2.13371e-05
Task 6816 : 2.66394e-05
Task 6817 : 2.65466e-05
Task 6818 : 2.63754e-05
Task 6819 : 2.62923e-05
Task 6820 : 2.629e-05
Task 6821 : 3.59111e-05
Task 6822 : 2.08487e-05
Task 6823 : 2.60722e-05
Task 6824 : 2.56145e-05
Task 6825 : 2.02538e-05
Task 6826 : 2.51936e-05
Task 6827 : 2.50325e-05
Task 6828 : 2.50262e-05
Task 6829 : 2.50211e-05
Task 6830 : 1.99401e-05
Task 6831 : 2.47703e-05
Task 6832 : 1.98116e-05
Task 6833 : 1.97538e-05
Task 6834 : 1.84107e-05
Task 6835 : 3.45533e-05
Task 6836 : 2.43534e-05
Task 6837 : 2.66718e-05
Task 6838 : 2.43038e-05
Task 6839 : 1.78672e-05
Task 6840 : 3.39721e-05
Task 6841 : 1.80595e-05
Task 6842 : 2.34849e-05
Task 6843 : 2.33101e-05
Task 6844 : 2.29615e-05
Task 6845 : 1.74696e-05
Task 6846 : 1.69331e-05
Task 6847 : 2.19559e-05
Task 6848 : 2.18773e-05
Task 6849 : 2.18419e-05
Task 6850 : 2.17839e-05
Task 6851 : 1.73175e-05
Task 6852 : 2.13434e-05
Task 6853 : 2.43609e-05
Task 6854 : 2.08233e-05
Task 6855 : 2.06486e-05
Task 6856 : 1.55308e-05
Task 6857 : 1.65266e-05
Task 6858 : 2.00348e-05
Task 6859 : 1.99397e-05
Task 6860 : 1.98592e-05
Task 6861 : 1.97988e-05
Task 6862 : 1.96505e-05
Task 6863 : 1.92501e-05
Task 6864 : 1.91634e-05
Task 6865 : 1.86955e-05
Task 6866 : 1.85211e-05
Task 6867 : 1.84205e-05
Task 6868 : 1.84042e-05
Task 6869 : 1.82397e-05
Task 6870 : 1.80158e-05
Task 6871 : 1.79979e-05
Task 6872 : 1.77227e-05
Task 6873 : 1.77014e-05
Task 6874 : 1.76936e-05
Task 6875 : 1.76013e-05
Task 6876 : 1.75463e-05
Task 6877 : 1.73116e-05
Task 6878 : 1.70656e-05
Task 6879 : 1.70222e-05
Task 6880 : 1.69391e-05
Task 6881 : 1.65108e-05
Task 6882 : 1.67254e-05
Task 6883 : 1.66061e-05
Task 6884 : 1.61435e-05
Task 6885 : 1.56378e-05
Task 6886 : 1.55514e-05
Task 6887 : 1.54424e-05
Task 6888 : 1.5083e-05
Task 6889 : 1.49582e-05
Task 6890 : 1.49048e-05
Task 6891 : 1.48868e-05
Task 6892 : 1.46548e-05
Task 6893 : 1.46263e-05
Task 6894 : 1.45637e-05
Task 6895 : 1.42948e-05
Task 6896 : 1.42554e-05
Task 6897 : 1.41394e-05
Task 6898 : 1.89297e-05
Task 6899 : 1.38888e-05
Task 6900 : 1.07445e-05
Task 6901 : 1.36913e-05
Task 6902 : 1.36698e-05
Task 6903 : 1.35812e-05
Task 6904 : 1.34681e-05
Task 6905 : 1.32845e-05
Task 6906 : 1.31967e-05
Task 6907 : 1.31789e-05
Task 6908 : 1.30275e-05
Task 6909 : 1.30096e-05
Task 6910 : 1.29094e-05
Task 6911 : 1.28702e-05
Task 6912 : 1.34944e-05
Task 6913 : 1.79442e-05
Task 6914 : 1.26833e-05
Task 6915 : 1.25029e-05
Task 6916 : 1.2354e-05
Task 6917 : 1.2287e-05
Task 6918 : 1.22301e-05
Task 6919 : 1.21698e-05
Task 6920 : 1.20816e-05
Task 6921 : 1.34794e-05
Task 6922 : 1.19929e-05
Task 6923 : 1.19257e-05
Task 6924 : 1.19254e-05
Task 6925 : 1.15792e-05
Task 6926 : 1.15179e-05
Task 6927 : 1.14067e-05
Task 6928 : 1.24044e-05
Task 6929 : 1.6827e-05
Task 6930 : 8.78403e-06
Task 6931 : 1.07046e-05
Task 6932 : 8.35434e-06
Task 6933 : 1.0583e-05
Task 6934 : 1.051e-05
Task 6935 : 8.2899e-06
Task 6936 : 1.02924e-05
Task 6937 : 9.63584e-06
Task 6938 : 1.10225e-05
Task 6939 : 8.30476e-06
Task 6940 : 9.29366e-06
Task 6941 : 9.00338e-06
Task 6942 : 8.38622e-06
Task 6943 : 8.08476e-06
Task 6944 : 1.0474e-05
Task 6945 : 8.02064e-06
Task 6946 : 6.40422e-06
Task 6947 : 7.98795e-06
Task 6948 : 7.98042e-06
Task 6949 : 6.17214e-06
Task 6950 : 7.55521e-06
Task 6951 : 5.94856e-06
Task 6952 : 5.9409e-06
Task 6953 : 5.94083e-06
Task 6954 : 7.32274e-06
Task 6955 : 7.21394e-06
Task 6956 : 5.8152e-06
Task 6957 : 9.22409e-06
Task 6958 : 6.98837e-06
Task 6959 : 5.64933e-06
Task 6960 : 5.50798e-06
Task 6961 : 6.78898e-06
Task 6962 : 8.89159e-06
Task 6963 : 5.39812e-06
Task 6964 : 9.36007e-06
Task 6965 : 6.56982e-06
Task 6966 : 6.56732e-06
Task 6967 : 6.19992e-06
Task 6968 : 4.74948e-06
Task 6969 : 6.07465e-06
Task 6970 : 6.06547e-06
Task 6971 : 8.93407e-06
Task 6972 : 8.87279e-06
Task 6973 : 4.41362e-06
Task 6974 : 5.66172e-06
Task 6975 : 5.58992e-06
Task 6976 : 4.43431e-06
Task 6977 : 5.34234e-06
Task 6978 : 7.77571e-06
Task 6979 : 5.17219e-06
Task 6980 : 5.02789e-06
Task 6981 : 5.02257e-06
Task 6982 : 4.06732e-06
Task 6983 : 4.77435e-06
Task 6984 : 4.74541e-06
Task 6985 : 4.70628e-06
Task 6986 : 4.52471e-06
Task 6987 : 4.51201e-06
Task 6988 : 4.50006e-06
Task 6989 : 4.39822e-06
Task 6990 : 4.26317e-06
Task 6991 : 4.13132e-06
Task 6992 : 4.10695e-06
Task 6993 : 4.07343e-06
Task 6994 : 4.06732e-06
Task 6995 : 3.91577e-06
Task 6996 : 3.78886e-06
Task 6997 : 4.20938e-06
Task 6998 : 3.85687e-06
Task 6999 : 3.84444e-06
Task 7000 : 3.83099e-06
Task 7001 : 3.81245e-06
Task 7002 : 2.94504e-06
Task 7003 : 3.76367e-06
Task 7004 : 3.75784e-06
Task 7005 : 3.75763e-06
Task 7006 : 3.69411e-06
Task 7007 : 3.67452e-06
Task 7008 : 3.58712e-06
Task 7009 : 3.56376e-06
Task 7010 : 3.91162e-06
Task 7011 : 3.47075e-06
Task 7012 : 3.46269e-06
Task 7013 : 3.44095e-06
Task 7014 : 3.39608e-06
Task 7015 : 3.35395e-06
Task 7016 : 3.21577e-06
Task 7017 : 3.19968e-06
Task 7018 : 3.18803e-06
Task 7019 : 3.17153e-06
Task 7020 : 3.15072e-06
Task 7021 : 2.31266e-06
Task 7022 : 2.22133e-06
Task 7023 : 3.29338e-06
Task 7024 : 2.66349e-06
Task 7025 : 2.83765e-06
Task 7026 : 2.83636e-06
Task 7027 : 2.51567e-06
Task 7028 : 2.40922e-06
Task 7029 : 2.40922e-06
Task 7030 : 2.40922e-06
Task 7031 : 2.16456e-06
Task 7032 : 2.42776e-06
Task 7033 : 2.07856e-06
Task 7034 : 1.65829e-06
Task 7035 : 2.02146e-06
Task 7036 : 1.53544e-06
Task 7037 : 2.27406e-06
Task 7038 : 2.18142e-06
Task 7039 : 1.72426e-06
Task 7040 : 2.58609e-06
Task 7041 : 2.58609e-06
Task 7042 : 2.58609e-06
Task 7043 : 1.66644e-06
Task 7044 : 1.64097e-06
Task 7045 : 1.56844e-06
Task 7046 : 1.40183e-06
Task 7047 : 1.07172e-06
Task 7048 : 1.05587e-06
Task 7049 : 1.80362e-06
Task 7050 : 1.24032e-06
Task 7051 : 1.78594e-06
Task 7052 : 1.78154e-06
Task 7053 : 1.32986e-06
Task 7054 : 1.02295e-06
Task 7055 : 1.77817e-06
Task 7056 : 1.77697e-06
Task 7057 : 1.77661e-06
Task 7058 : 1.77632e-06
Task 7059 : 1.77602e-06
Task 7060 : 1.77595e-06
Task 7061 : 1.77555e-06
Task 7062 : 1.01162e-06
Task 7063 : 1.76423e-06
Task 7064 : 9.93629e-07
Task 7065 : 9.92751e-07
Task 7066 : 1.74257e-06
Task 7067 : 1.28143e-06
Task 7068 : 9.66576e-07
Task 7069 : 1.72048e-06
Task 7070 : 1.72048e-06
Task 7071 : 1.72048e-06
Task 7072 : 1.72048e-06
Task 7073 : 1.72048e-06
Task 7074 : 1.72048e-06
Task 7075 : 1.72048e-06
Task 7076 : 1.72048e-06
Task 7077 : 1.72048e-06
Task 7078 : 1.72048e-06
Task 7079 : 1.72048e-06
Task 7080 : 1.72048e-06
Task 7081 : 1.72048e-06
Task 7082 : 9.29866e-07
Task 7083 : 8.98344e-07
Task 7084 : 8.87306e-07
Task 7085 : 8.73441e-07
Task 7086 : 9.84297e-07
Task 7087 : 9.65586e-07
Task 7088 : 9.59136e-07
Task 7089 : 9.48738e-07
Task 7090 : 9.46377e-07
Task 7091 : 9.40509e-07
Task 7092 : 9.28248e-07
Task 7093 : 9.10915e-07
Task 7094 : 8.86254e-07
Task 7095 : 8.83687e-07
Task 7096 : 8.83687e-07
Task 7097 : 8.83687e-07
Task 7098 : 7.63495e-07
Task 7099 : 8.71647e-07
Task 7100 : 8.57679e-07
Task 7101 : 8.49865e-07
Task 7102 : 7.44782e-07
Task 7103 : 7.43922e-07
Task 7104 : 6.61607e-07
Task 7105 : 5.6397e-07
Task 7106 : 5.6397e-07
Task 7107 : 5.6397e-07
Task 7108 : 5.6397e-07
Task 7109 : 5.6397e-07
Task 7110 : 8.20484e-07
Task 7111 : 8.20484e-07
Task 7112 : 8.20484e-07
Task 7113 : 8.20484e-07
Task 7114 : 8.20484e-07
Task 7115 : 4.71523e-07
Task 7116 : 4.71523e-07
Task 7117 : 4.71523e-07
Task 7118 : 4.39365e-07
Task 7119 : 4.19829e-07
Task 7120 : 3.69054e-07
Task 7121 : 3.69054e-07
Task 7122 : 3.69054e-07
Task 7123 : 3.69054e-07
Task 7124 : 3.69054e-07
Task 7125 : 3.69054e-07
Task 7126 : 3.69054e-07
Task 7127 : 3.07295e-07
Task 7128 : 3.07295e-07
Task 7129 : 3.07295e-07
Task 7130 : 3.07295e-07
Task 7131 : 3.07295e-07
Task 7132 : 2.93288e-07
Task 7133 : 2.09914e-07
Task 7134 : 2.09914e-07
Task 7135 : 2.09914e-07
Task 7136 : 2.09914e-07
Task 7137 : 2.09914e-07
Task 7138 : 2.09914e-07
Task 7139 : 2.09914e-07


==> plots/estimations/cpu-gpu-task-comparison/friendster-white-outputs/friendster-den.txt <==
Task 0 : 0.0315255
Task 1 : 0.0113796
Task 2 : 0.154681
Task 3 : 0.00197265
Task 4 : 0.0197793
Task 5 : 0.000999462
Task 6 : 0.000608912
Task 7 : 0.000387095
Task 8 : 0.000256191
Task 9 : 0.000175352
Task 10 : 0.00012398
Task 11 : 9.45135e-05
Task 12 : 9.15921e-06
Task 13 : 6.47785e-06
Task 14 : 6.06544e-06
Task 15 : 5.07177e-06
Task 16 : 4.66875e-06
Task 17 : 4.36629e-06
Task 18 : 3.20573e-06
Task 19 : 3.06487e-06
Task 20 : 2.98757e-06
Task 21 : 1.43727e-06
Task 22 : 1.42723e-06
Task 23 : 1.28307e-06
Task 24 : 1.27775e-06
Task 25 : 8.02231e-07
Task 26 : 7.6431e-07
Task 27 : 6.06542e-07
Task 28 : 4.97231e-07
Task 29 : 4.06883e-07
Task 30 : 1.48704e-07
Task 31 : 4.95407e-08
Task 32 : 1.73174e-08
Task 33 : 3.62202e-09
Task 34 : 4.11727e-10
Task 35 : 4.13776e-11
Task 36 : 0.0138393
Task 37 : 0.00349306
Task 38 : 0.0108111
Task 39 : 0.00861438
Task 40 : 0.000474833
Task 41 : 0.00697974
Task 42 : 0.00576912
Task 43 : 0.00483431
Task 44 : 0.00421703
Task 45 : 0.00135149
Task 46 : 0.00112702
Task 47 : 0.00109185
Task 48 : 0.000994941
Task 49 : 0.000911061
Task 50 : 0.000908268
Task 51 : 0.000801748
Task 52 : 0.000764007
Task 53 : 0.000735986
Task 54 : 0.00422625
Task 55 : 0.000512022
Task 56 : 0.000509452
Task 57 : 0.000492471
Task 58 : 0.000483475
Task 59 : 0.000389242
Task 60 : 0.000379576
Task 61 : 0.000341652
Task 62 : 0.000310447
Task 63 : 0.000278848
Task 64 : 0.000164807
Task 65 : 9.35613e-05
Task 66 : 5.5891e-05
Task 67 : 2.51122e-05
Task 68 : 8.12974e-06
Task 69 : 2.64953e-06
Task 70 : 0.00028646
Task 71 : 0.000183042
Task 72 : 0.0020677
Task 73 : 0.000122159
Task 74 : 8.43268e-05
Task 75 : 0.00017219
Task 76 : 5.99962e-05
Task 77 : 4.5498e-05
Task 78 : 0.00149811
Task 79 : 4.20226e-06
Task 80 : 2.843e-06
Task 81 : 2.78874e-06
Task 82 : 2.65565e-06
Task 83 : 2.29553e-06
Task 84 : 2.13711e-06
Task 85 : 1.53874e-06
Task 86 : 1.5486e-06
Task 87 : 1.43846e-06
Task 88 : 7.43706e-07
Task 89 : 7.35885e-07
Task 90 : 6.81371e-07
Task 91 : 6.63528e-07
Task 92 : 3.83577e-07
Task 93 : 3.61235e-07
Task 94 : 2.93873e-07
Task 95 : 2.29699e-07
Task 96 : 1.97568e-07
Task 97 : 7.50085e-08
Task 98 : 2.78085e-08
Task 99 : 8.67168e-09
Task 100 : 1.8332e-09
Task 101 : 2.23286e-10
Task 102 : 2.14573e-11
Task 103 : 0.0558343
Task 104 : 0.0030603
Task 105 : 0.000103708
Task 106 : 0.000161422
Task 107 : 6.63515e-05
Task 108 : 0.000102077
Task 109 : 4.4642e-05
Task 110 : 0.00238671
Task 111 : 3.08738e-05
Task 112 : 6.89127e-05
Task 113 : 0.000917759
Task 114 : 2.21175e-05
Task 115 : 1.68036e-05
Task 116 : 0.000708407
Task 117 : 4.81495e-05
Task 118 : 6.04802e-05
Task 119 : 1.46436e-06
Task 120 : 1.04442e-06
Task 121 : 1.00758e-06
Task 122 : 9.85997e-07
Task 123 : 8.17293e-07
Task 124 : 7.81225e-07
Task 125 : 5.93539e-07
Task 126 : 5.33269e-07
Task 127 : 5.24862e-07
Task 128 : 2.83331e-07
Task 129 : 2.81209e-07
Task 130 : 2.5205e-07
Task 131 : 2.50498e-07
Task 132 : 1.41138e-07
Task 133 : 1.33166e-07
Task 134 : 1.06117e-07
Task 135 : 8.23519e-08
Task 136 : 7.18424e-08
Task 137 : 2.85373e-08
Task 138 : 1.09365e-08
Task 139 : 3.34067e-09
Task 140 : 7.31683e-10
Task 141 : 9.66604e-11
Task 142 : 8.78887e-12
Task 143 : 3.45325e-05
Task 144 : 2.60224e-05
Task 145 : 0.00190418
Task 146 : 0.00113376
Task 147 : 6.37728e-05
Task 148 : 2.36754e-06
Task 149 : 1.56e-06
Task 150 : 1.5511e-06
Task 151 : 1.60606e-06
Task 152 : 1.28867e-06
Task 153 : 1.21243e-06
Task 154 : 9.00917e-07
Task 155 : 9.06011e-07
Task 156 : 8.42543e-07
Task 157 : 0.000694952
Task 158 : 4.58302e-07
Task 159 : 4.5239e-07
Task 160 : 4.09772e-07
Task 161 : 4.00668e-07
Task 162 : 2.19957e-07
Task 163 : 2.15569e-07
Task 164 : 1.74712e-07
Task 165 : 1.31907e-07
Task 166 : 1.13986e-07
Task 167 : 4.50434e-08
Task 168 : 1.71928e-08
Task 169 : 5.29675e-09
Task 170 : 1.15487e-09
Task 171 : 1.43821e-10
Task 172 : 1.34223e-11
Task 173 : 3.82941e-05
Task 174 : 0.00155539
Task 175 : 3.434e-05
Task 176 : 4.36727e-05
Task 177 : 2.60628e-05
Task 178 : 0.001288
Task 179 : 3.08148e-05
Task 180 : 0.00108675
Task 181 : 0.000376823
Task 182 : 1.8244e-05
Task 183 : 0.000433261
Task 184 : 2.23342e-05
Task 185 : 2.18546e-05
Task 186 : 0.000949731
Task 187 : 1.31748e-05
Task 188 : 0.000875572
Task 189 : 1.69415e-05
Task 190 : 2.38848e-05
Task 191 : 9.94632e-06
Task 192 : 2.89213e-05
Task 193 : 1.49989e-05
Task 194 : 0.000287184
Task 195 : 0.000243565
Task 196 : 0.000235404
Task 197 : 0.000217821
Task 198 : 0.000216011
Task 199 : 0.000203086
Task 200 : 0.000172013
Task 201 : 0.000169992
Task 202 : 0.000169435
Task 203 : 0.00011895
Task 204 : 0.000118715
Task 205 : 0.000111992
Task 206 : 0.000110404
Task 207 : 8.73362e-05
Task 208 : 8.53267e-05
Task 209 : 7.523e-05
Task 210 : 6.78711e-05
Task 211 : 6.18323e-05
Task 212 : 3.82349e-05
Task 213 : 2.24378e-05
Task 214 : 1.31297e-05
Task 215 : 6.11195e-06
Task 216 : 2.14609e-06
Task 217 : 6.61775e-07
Task 218 : 8.53819e-07
Task 219 : 6.53686e-07
Task 220 : 5.72176e-07
Task 221 : 5.67559e-07
Task 222 : 1.56077e-06
Task 223 : 4.74834e-07
Task 224 : 4.58682e-07
Task 225 : 3.59374e-07
Task 226 : 3.23125e-07
Task 227 : 3.18159e-07
Task 228 : 1.80696e-07
Task 229 : 1.78911e-07
Task 230 : 1.57513e-07
Task 231 : 1.55907e-07
Task 232 : 1.03457e-06
Task 233 : 1.03926e-06
Task 234 : 8.37593e-08
Task 235 : 8.22419e-08
Task 236 : 6.52907e-08
Task 237 : 4.89426e-08
Task 238 : 4.28965e-08
Task 239 : 1.77352e-08
Task 240 : 6.99763e-09
Task 241 : 1.08638e-06
Task 242 : 2.11175e-09
Task 243 : 4.77033e-10
Task 244 : 6.4434e-11
Task 245 : 5.68969e-12
Task 246 : 8.62191e-07
Task 247 : 8.08456e-07
Task 248 : 6.04642e-07
Task 249 : 5.8611e-07
Task 250 : 6.1612e-07
Task 251 : 3.30433e-07
Task 252 : 3.22025e-07
Task 253 : 2.87022e-07
Task 254 : 2.82189e-07
Task 255 : 1.53392e-07
Task 256 : 1.45152e-07
Task 257 : 1.2348e-07
Task 258 : 8.99723e-08
Task 259 : 7.79178e-08
Task 260 : 3.16575e-08
Task 261 : 1.20207e-08
Task 262 : 3.82129e-09
Task 263 : 8.61858e-10
Task 264 : 1.07735e-10
Task 265 : 9.7792e-12
Task 266 : 1.05889e-05
Task 267 : 1.64897e-05
Task 268 : 2.06732e-05
Task 269 : 0.027317
Task 270 : 0.000324871
Task 271 : 7.69476e-06
Task 272 : 0.000702139
Task 273 : 1.34979e-05
Task 274 : 1.51822e-05
Task 275 : 5.77881e-06
Task 276 : 1.16565e-05
Task 277 : 0.000223203
Task 278 : 0.000432232
Task 279 : 1.15771e-05
Task 280 : 0.000230758
Task 281 : 8.50683e-06
Task 282 : 6.46468e-06
Task 283 : 0.000261639
Task 284 : 4.7279e-07
Task 285 : 4.48762e-07
Task 286 : 1.4561e-05
Task 287 : 9.39695e-06
Task 288 : 3.14945e-07
Task 289 : 3.03077e-07
Task 290 : 2.70958e-07
Task 291 : 2.59383e-07
Task 292 : 2.24826e-07
Task 293 : 1.87191e-07
Task 294 : 1.80222e-07
Task 295 : 1.12847e-07
Task 296 : 1.11334e-07
Task 297 : 9.99257e-08
Task 298 : 9.87205e-08
Task 299 : 4.83351e-08
Task 300 : 4.69127e-08
Task 301 : 3.81792e-08
Task 302 : 2.72876e-08
Task 303 : 2.51388e-08
Task 304 : 1.0797e-08
Task 305 : 4.74071e-09
Task 306 : 1.27627e-09
Task 307 : 2.91397e-10
Task 308 : 4.21739e-11
Task 309 : 3.56103e-12
Task 310 : 1.09338e-05
Task 311 : 8.66424e-06
Task 312 : 0.000578341
Task 313 : 6.6994e-06
Task 314 : 1.07966e-05
Task 315 : 1.07475e-06
Task 316 : 7.077e-07
Task 317 : 7.19969e-07
Task 318 : 7.82871e-07
Task 319 : 5.97363e-07
Task 320 : 5.62871e-07
Task 321 : 4.3269e-07
Task 322 : 4.19507e-07
Task 323 : 4.35714e-07
Task 324 : 2.47759e-07
Task 325 : 2.36815e-07
Task 326 : 2.0926e-07
Task 327 : 2.07509e-07
Task 328 : 7.83014e-06
Task 329 : 1.12564e-07
Task 330 : 1.00444e-07
Task 331 : 9.03818e-08
Task 332 : 6.41361e-08
Task 333 : 5.53423e-08
Task 334 : 2.3252e-08
Task 335 : 8.96512e-09
Task 336 : 2.84726e-09
Task 337 : 6.60256e-10
Task 338 : 8.31955e-11
Task 339 : 7.38483e-12
Task 340 : 5.61937e-07
Task 341 : 4.4144e-07
Task 342 : 3.78832e-07
Task 343 : 3.79645e-07
Task 344 : 3.17164e-07
Task 345 : 3.05345e-07
Task 346 : 2.43984e-07
Task 347 : 2.2096e-07
Task 348 : 2.16504e-07
Task 349 : 1.30066e-07
Task 350 : 1.27144e-07
Task 351 : 1.10753e-07
Task 352 : 1.09024e-07
Task 353 : 6.10164e-06
Task 354 : 5.84243e-08
Task 355 : 5.51824e-08
Task 356 : 4.60688e-08
Task 357 : 3.3328e-08
Task 358 : 2.92743e-08
Task 359 : 1.24441e-08
Task 360 : 4.88447e-09
Task 361 : 1.52099e-09
Task 362 : 3.55413e-10
Task 363 : 4.81871e-11
Task 364 : 4.13855e-12
Task 365 : 4.91987e-06
Task 366 : 0.000173916
Task 367 : 8.2514e-06
Task 368 : 0.000483007
Task 369 : 0.000343027
Task 370 : 0.00014376
Task 371 : 6.26283e-06
Task 372 : 5.79007e-06
Task 373 : 3.71927e-06
Task 374 : 4.403e-06
Task 375 : 0.000137796
Task 376 : 4.42334e-06
Task 377 : 8.16842e-06
Task 378 : 0.000410097
Task 379 : 5.55995e-06
Task 380 : 3.25945e-06
Task 381 : 4.52334e-06
Task 382 : 0.000356518
Task 383 : 0.000138616
Task 384 : 6.1087e-06
Task 385 : 4.02448e-06
Task 386 : 3.08124e-07
Task 387 : 2.4485e-06
Task 388 : 3.00092e-07
Task 389 : 2.08611e-07
Task 390 : 1.98703e-07
Task 391 : 1.78615e-07
Task 392 : 1.71561e-07
Task 393 : 0.000285814
Task 394 : 1.51145e-07
Task 395 : 1.24198e-07
Task 396 : 1.2394e-07
Task 397 : 8.04336e-08
Task 398 : 7.83471e-08
Task 399 : 6.91937e-08
Task 400 : 6.87353e-08
Task 401 : 3.30008e-08
Task 402 : 3.1533e-08
Task 403 : 2.66758e-08
Task 404 : 1.84002e-08
Task 405 : 1.69881e-08
Task 406 : 7.50179e-09
Task 407 : 3.27676e-09
Task 408 : 9.10246e-10
Task 409 : 2.14984e-10
Task 410 : 3.12316e-11
Task 411 : 2.56489e-12
Task 412 : 0.0167442
Task 413 : 3.36584e-06
Task 414 : 7.75779e-07
Task 415 : 4.151e-06
Task 416 : 5.03507e-07
Task 417 : 5.14642e-07
Task 418 : 5.6812e-07
Task 419 : 4.28417e-07
Task 420 : 4.01084e-07
Task 421 : 3.21628e-07
Task 422 : 3.09295e-07
Task 423 : 3.17025e-07
Task 424 : 1.88496e-07
Task 425 : 1.7794e-07
Task 426 : 1.55471e-07
Task 427 : 1.55674e-07
Task 428 : 8.43331e-08
Task 429 : 7.20503e-08
Task 430 : 6.78524e-08
Task 431 : 4.71387e-08
Task 432 : 4.01144e-08
Task 433 : 1.73298e-08
Task 434 : 6.77508e-09
Task 435 : 2.17072e-09
Task 436 : 5.16438e-10
Task 437 : 6.54089e-11
Task 438 : 5.65114e-12
Task 439 : 0.000103993
Task 440 : 0.000104725
Task 441 : 3.87444e-07
Task 442 : 3.18516e-07
Task 443 : 2.55791e-06
Task 444 : 2.59471e-07
Task 445 : 2.63342e-07
Task 446 : 2.20025e-07
Task 447 : 2.12861e-07
Task 448 : 1.72762e-07
Task 449 : 1.58353e-07
Task 450 : 1.5513e-07
Task 451 : 2.94206e-06
Task 452 : 9.76474e-08
Task 453 : 9.36195e-08
Task 454 : 8.1546e-08
Task 455 : 7.95872e-08
Task 456 : 4.2928e-08
Task 457 : 3.82345e-08
Task 458 : 3.37632e-08
Task 459 : 2.37878e-08
Task 460 : 2.0819e-08
Task 461 : 3.17829e-06
Task 462 : 9.15167e-09
Task 463 : 3.6475e-09
Task 464 : 1.13474e-09
Task 465 : 2.72623e-10
Task 466 : 3.72585e-11
Task 467 : 3.12923e-12
Task 468 : 0.000166061
Task 469 : 3.23884e-06
Task 470 : 4.67996e-06
Task 471 : 8.89161e-05
Task 472 : 2.61109e-06
Task 473 : 0.000241605
Task 474 : 2.08897e-07
Task 475 : 1.99814e-07
Task 476 : 0.000110858
Task 477 : 1.33553e-07
Task 478 : 1.25499e-07
Task 479 : 1.16637e-07
Task 480 : 1.10858e-07
Task 481 : 1.01783e-07
Task 482 : 8.36995e-08
Task 483 : 8.35587e-08
Task 484 : 5.70525e-08
Task 485 : 5.54386e-08
Task 486 : 2.2068e-06
Task 487 : 4.78973e-08
Task 488 : 4.7774e-08
Task 489 : 2.26677e-08
Task 490 : 2.08131e-08
Task 491 : 1.82544e-08
Task 492 : 1.21624e-08
Task 493 : 1.12816e-08
Task 494 : 5.18527e-09
Task 495 : 2.33184e-09
Task 496 : 6.39957e-10
Task 497 : 1.55889e-10
Task 498 : 2.31549e-11
Task 499 : 1.84675e-12
Task 500 : 3.14639e-06
Task 501 : 0.000102747
Task 502 : 2.43327e-06
Task 503 : 9.6617e-05
Task 504 : 8.44e-05
Task 505 : 8.33573e-05
Task 506 : 7.75133e-05
Task 507 : 7.62398e-05
Task 508 : 6.95292e-05
Task 509 : 6.34196e-05
Task 510 : 6.22153e-05
Task 511 : 4.79965e-05
Task 512 : 4.77314e-05
Task 513 : 4.57194e-05
Task 514 : 4.53505e-05
Task 515 : 3.25634e-05
Task 516 : 3.14476e-05
Task 517 : 2.84231e-05
Task 518 : 2.44494e-05
Task 519 : 2.34123e-05
Task 520 : 1.50395e-05
Task 521 : 9.8215e-06
Task 522 : 5.12694e-06
Task 523 : 2.41225e-06
Task 524 : 9.07573e-07
Task 525 : 2.6761e-07
Task 526 : 8.44339e-05
Task 527 : 1.66651e-06
Task 528 : 2.13097e-06
Task 529 : 1.92761e-06
Task 530 : 6.69649e-05
Task 531 : 0.000206784
Task 532 : 2.35734e-06
Task 533 : 5.80566e-07
Task 534 : 1.85334e-06
Task 535 : 3.68837e-07
Task 536 : 3.82386e-07
Task 537 : 2.13536e-07
Task 538 : 2.17639e-07
Task 539 : 4.29408e-07
Task 540 : 3.16239e-07
Task 541 : 0.000140355
Task 542 : 2.96824e-07
Task 543 : 1.45446e-07
Task 544 : 1.36795e-07
Task 545 : 1.25154e-07
Task 546 : 1.19627e-07
Task 547 : 2.49006e-07
Task 548 : 1.07574e-07
Task 549 : 2.34284e-07
Task 550 : 2.36462e-07
Task 551 : 8.94479e-08
Task 552 : 8.92786e-08
Task 553 : 6.06959e-08
Task 554 : 5.79853e-08
Task 555 : 5.07707e-08
Task 556 : 5.08688e-08
Task 557 : 1.47159e-07
Task 558 : 1.37164e-07
Task 559 : 2.43723e-08
Task 560 : 2.19606e-08
Task 561 : 1.96506e-08
Task 562 : 1.18699e-07
Task 563 : 1.20418e-07
Task 564 : 1.32005e-08
Task 565 : 1.21434e-08
Task 566 : 5.5453e-09
Task 567 : 2.4595e-09
Task 568 : 6.82577e-10
Task 569 : 1.65752e-10
Task 570 : 2.42724e-11
Task 571 : 1.94932e-12
Task 572 : 6.4887e-08
Task 573 : 5.35639e-08
Task 574 : 5.25155e-08
Task 575 : 3.57673e-08
Task 576 : 3.00706e-08
Task 577 : 1.3303e-08
Task 578 : 5.26916e-09
Task 579 : 1.69635e-09
Task 580 : 4.10314e-10
Task 581 : 5.25614e-11
Task 582 : 4.50604e-12
Task 583 : 6.81532e-05
Task 584 : 1.46119e-06
Task 585 : 1.61382e-06
Task 586 : 1.86013e-06
Task 587 : 2.8194e-07
Task 588 : 2.33023e-07
Task 589 : 1.86106e-07
Task 590 : 1.8977e-07
Task 591 : 1.5908e-07
Task 592 : 1.52911e-07
Task 593 : 1.26724e-07
Task 594 : 1.177e-07
Task 595 : 0.000178634
Task 596 : 1.16249e-07
Task 597 : 6.47641e-05
Task 598 : 7.48946e-08
Task 599 : 7.09167e-08
Task 600 : 6.16736e-08
Task 601 : 5.96105e-08
Task 602 : 3.24233e-08
Task 603 : 2.76492e-08
Task 604 : 2.55531e-08
Task 605 : 1.76257e-08
Task 606 : 1.52132e-08
Task 607 : 6.87622e-09
Task 608 : 2.77888e-09
Task 609 : 8.72146e-10
Task 610 : 2.14974e-10
Task 611 : 2.95311e-11
Task 612 : 2.41407e-12
Task 613 : 1.41628e-06
Task 614 : 1.81846e-06
Task 615 : 6.84975e-05
Task 616 : 1.11073e-06
Task 617 : 1.22144e-06
Task 618 : 1.38636e-06
Task 619 : 0.000119814
Task 620 : 5.56169e-05
Task 621 : 1.49932e-07
Task 622 : 1.24871e-06
Task 623 : 1.37041e-07
Task 624 : 9.21509e-08
Task 625 : 8.55035e-08
Task 626 : 8.08805e-08
Task 627 : 7.64992e-08
Task 628 : 7.16914e-08
Task 629 : 5.96564e-08
Task 630 : 5.95673e-08
Task 631 : 1.08393e-06
Task 632 : 4.26066e-08
Task 633 : 4.06057e-08
Task 634 : 3.49899e-08
Task 635 : 3.47806e-08
Task 636 : 1.65676e-08
Task 637 : 1.43448e-08
Task 638 : 1.33078e-08
Task 639 : 8.6351e-09
Task 640 : 7.98077e-09
Task 641 : 3.79325e-09
Task 642 : 1.73213e-09
Task 643 : 4.74923e-10
Task 644 : 1.18945e-10
Task 645 : 1.78091e-11
Task 646 : 1.38899e-12
Task 647 : 4.38908e-07
Task 648 : 9.91046e-07
Task 649 : 2.77665e-07
Task 650 : 2.89551e-07
Task 651 : 7.78716e-05
Task 652 : 3.25989e-07
Task 653 : 2.40688e-07
Task 654 : 2.24066e-07
Task 655 : 1.94471e-07
Task 656 : 1.81603e-07
Task 657 : 1.8101e-07
Task 658 : 4.99528e-05
Task 659 : 1.56692e-07
Task 660 : 1.60558e-07
Task 661 : 1.17791e-07
Task 662 : 1.09239e-07
Task 663 : 9.24952e-08
Task 664 : 9.40857e-08
Task 665 : 5.09188e-08
Task 666 : 4.10467e-08
Task 667 : 4.1203e-08
Task 668 : 2.75331e-08
Task 669 : 2.29192e-08
Task 670 : 1.05691e-07
Task 671 : 9.89399e-08
Task 672 : 4.17808e-05
Task 673 : 1.03235e-08
Task 674 : 4.13657e-09
Task 675 : 1.34891e-09
Task 676 : 3.30686e-10
Task 677 : 4.26271e-11
Task 678 : 3.66193e-12
Task 679 : 9.06604e-08
Task 680 : 8.72177e-08
Task 681 : 7.95693e-08
Task 682 : 6.75916e-08
Task 683 : 6.69154e-08
Task 684 : 1.07616e-06
Task 685 : 9.248e-07
Task 686 : 5.69282e-05
Task 687 : 8.25811e-07
Task 688 : 4.69438e-08
Task 689 : 4.42924e-08
Task 690 : 3.87951e-08
Task 691 : 3.83462e-08
Task 692 : 1.85627e-08
Task 693 : 1.6014e-08
Task 694 : 1.49971e-08
Task 695 : 9.86307e-09
Task 696 : 8.94811e-09
Task 697 : 4.20149e-09
Task 698 : 1.88951e-09
Task 699 : 5.29023e-10
Task 700 : 1.31798e-10
Task 701 : 1.93997e-11
Task 702 : 1.51643e-12
Task 703 : 2.11387e-07
Task 704 : 0.000103631
Task 705 : 1.76456e-07
Task 706 : 8.46963e-07
Task 707 : 1.36583e-07
Task 708 : 1.41264e-07
Task 709 : 0.0101356
Task 710 : 1.17645e-07
Task 711 : 1.13373e-07
Task 712 : 7.68535e-07
Task 713 : 9.46963e-08
Task 714 : 9.01683e-08
Task 715 : 8.93207e-08
Task 716 : 5.8579e-08
Task 717 : 5.47672e-08
Task 718 : 4.77949e-08
Task 719 : 4.55963e-08
Task 720 : 4.55639e-05
Task 721 : 2.49933e-08
Task 722 : 2.05933e-08
Task 723 : 1.98141e-08
Task 724 : 1.33987e-08
Task 725 : 1.14253e-08
Task 726 : 5.28828e-09
Task 727 : 2.16523e-09
Task 728 : 6.82821e-10
Task 729 : 1.71116e-10
Task 730 : 2.37748e-11
Task 731 : 1.92849e-12
Task 732 : 1.03829e-07
Task 733 : 3.57427e-07
Task 734 : 9.24894e-08
Task 735 : 4.10921e-05
Task 736 : 6.321e-08
Task 737 : 5.80524e-08
Task 738 : 5.52132e-08
Task 739 : 5.23985e-08
Task 740 : 4.99114e-08
Task 741 : 7.23647e-07
Task 742 : 4.24225e-08
Task 743 : 4.09894e-08
Task 744 : 6.73439e-05
Task 745 : 3.14492e-08
Task 746 : 2.95914e-08
Task 747 : 2.5229e-08
Task 748 : 2.49409e-08
Task 749 : 2.24157e-07
Task 750 : 2.34171e-07
Task 751 : 1.20692e-08
Task 752 : 9.69129e-09
Task 753 : 9.62902e-09
Task 754 : 6.02987e-09
Task 755 : 5.58508e-09
Task 756 : 2.72934e-09
Task 757 : 5.88612e-07
Task 758 : 1.23984e-09
Task 759 : 3.50772e-10
Task 760 : 9.08765e-11
Task 761 : 1.36577e-11
Task 762 : 1.03605e-12
Task 763 : 1.9513e-07
Task 764 : 2.51632e-07
Task 765 : 6.3141e-07
Task 766 : 1.11889e-07
Task 767 : 1.7877e-07
Task 768 : 1.01724e-07
Task 769 : 1.58474e-07
Task 770 : 1.4991e-07
Task 771 : 6.08366e-07
Task 772 : 1.46389e-07
Task 773 : 9.01156e-05
Task 774 : 6.77379e-08
Task 775 : 6.25577e-08
Task 776 : 5.92668e-08
Task 777 : 5.64192e-08
Task 778 : 5.11884e-05
Task 779 : 5.36415e-08
Task 780 : 5.07118e-05
Task 781 : 4.56011e-08
Task 782 : 4.51629e-08
Task 783 : 9.99631e-08
Task 784 : 9.16047e-08
Task 785 : 7.82625e-08
Task 786 : 7.54369e-08
Task 787 : 3.33343e-08
Task 788 : 3.13757e-08
Task 789 : 2.69938e-08
Task 790 : 2.65731e-08
Task 791 : 4.26108e-08
Task 792 : 3.27095e-08
Task 793 : 3.20573e-05
Task 794 : 3.42338e-08
Task 795 : 1.27644e-08
Task 796 : 1.05815e-08
Task 797 : 1.02738e-08
Task 798 : 2.26126e-08
Task 799 : 4.11245e-05
Task 800 : 1.86239e-08
Task 801 : 6.52654e-09
Task 802 : 5.94881e-09
Task 803 : 4.00699e-05
Task 804 : 2.90727e-09
Task 805 : 1.34611e-09
Task 806 : 8.48782e-09
Task 807 : 3.72342e-10
Task 808 : 9.5674e-11
Task 809 : 1.43986e-11
Task 810 : 1.09304e-12
Task 811 : 3.32267e-09
Task 812 : 3.85243e-05
Task 813 : 1.14238e-09
Task 814 : 2.85035e-10
Task 815 : 3.70297e-11
Task 816 : 3.21232e-12
Task 817 : 3.74946e-05
Task 818 : 3.56359e-05
Task 819 : 3.2529e-05
Task 820 : 3.19241e-05
Task 821 : 2.59112e-05
Task 822 : 2.5706e-05
Task 823 : 2.40871e-05
Task 824 : 2.39902e-05
Task 825 : 1.64403e-05
Task 826 : 1.63584e-05
Task 827 : 1.48035e-05
Task 828 : 1.23e-05
Task 829 : 1.18334e-05
Task 830 : 7.91188e-06
Task 831 : 5.31954e-06
Task 832 : 2.74341e-06
Task 833 : 1.33129e-06
Task 834 : 5.12119e-07
Task 835 : 1.4665e-07
Task 836 : 3.8363e-05
Task 837 : 1.18484e-07
Task 838 : 1.2262e-07
Task 839 : 7.93478e-08
Task 840 : 7.3232e-08
Task 841 : 6.77923e-08
Task 842 : 6.50508e-08
Task 843 : 5.9967e-08
Task 844 : 5.28748e-08
Task 845 : 5.12147e-08
Task 846 : 4.64164e-07
Task 847 : 1.60912e-07
Task 848 : 3.70307e-08
Task 849 : 3.44979e-08
Task 850 : 3.03216e-08
Task 851 : 2.95815e-08
Task 852 : 4.99303e-07
Task 853 : 1.44311e-08
Task 854 : 1.20292e-08
Task 855 : 1.17281e-08
Task 856 : 7.56172e-09
Task 857 : 6.77753e-09
Task 858 : 3.40209e-05
Task 859 : 3.25882e-09
Task 860 : 1.48483e-09
Task 861 : 4.17719e-10
Task 862 : 1.05805e-10
Task 863 : 1.57516e-11
Task 864 : 1.22175e-12
Task 865 : 4.55931e-07
Task 866 : 1.34883e-07
Task 867 : 1.03531e-07
Task 868 : 1.07706e-07
Task 869 : 5.902e-05
Task 870 : 9.0157e-08
Task 871 : 8.61738e-08
Task 872 : 7.299e-08
Task 873 : 7.09066e-08
Task 874 : 6.9714e-08
Task 875 : 4.72123e-08
Task 876 : 4.39185e-08
Task 877 : 3.76012e-08
Task 878 : 4.27972e-05
Task 879 : 3.57758e-08
Task 880 : 1.97484e-08
Task 881 : 1.58899e-08
Task 882 : 1.56532e-08
Task 883 : 1.03853e-08
Task 884 : 8.76827e-09
Task 885 : 4.13216e-09
Task 886 : 1.71156e-09
Task 887 : 5.46717e-10
Task 888 : 1.38861e-10
Task 889 : 1.94144e-11
Task 890 : 1.57804e-12
Task 891 : 2.62046e-05
Task 892 : 7.85979e-08
Task 893 : 3.3349e-05
Task 894 : 6.96414e-08
Task 895 : 4.71325e-08
Task 896 : 4.30844e-08
Task 897 : 4.10406e-08
Task 898 : 3.92005e-08
Task 899 : 3.78823e-08
Task 900 : 3.26267e-08
Task 901 : 3.17828e-08
Task 902 : 2.4959e-08
Task 903 : 3.48642e-07
Task 904 : 2.31939e-08
Task 905 : 1.97435e-08
Task 906 : 1.93294e-08
Task 907 : 3.65316e-07
Task 908 : 8.64905e-08
Task 909 : 9.43238e-09
Task 910 : 7.54069e-09
Task 911 : 7.25164e-09
Task 912 : 4.62304e-09
Task 913 : 4.22297e-09
Task 914 : 7.78555e-08
Task 915 : 2.12195e-09
Task 916 : 9.77392e-10
Task 917 : 2.78963e-10
Task 918 : 7.41484e-11
Task 919 : 1.1201e-11
Task 920 : 8.27024e-13
Task 921 : 5.14733e-08
Task 922 : 4.68666e-08
Task 923 : 4.48567e-08
Task 924 : 4.2592e-08
Task 925 : 4.09186e-08
Task 926 : 2.90239e-05
Task 927 : 3.61064e-08
Task 928 : 3.49868e-08
Task 929 : 2.66151e-08
Task 930 : 2.47349e-08
Task 931 : 2.13546e-08
Task 932 : 2.07488e-08
Task 933 : 1.00441e-08
Task 934 : 8.04518e-09
Task 935 : 5.15935e-05
Task 936 : 8.1322e-09
Task 937 : 5.0646e-09
Task 938 : 4.56062e-09
Task 939 : 2.28242e-09
Task 940 : 1.07068e-09
Task 941 : 2.97581e-10
Task 942 : 7.774e-11
Task 943 : 1.18332e-11
Task 944 : 8.91352e-13
Task 945 : 1.31281e-07
Task 946 : 9.0759e-08
Task 947 : 9.43198e-08
Task 948 : 3.7869e-05
Task 949 : 8.37339e-08
Task 950 : 1.04308e-07
Task 951 : 8.7267e-08
Task 952 : 7.32264e-08
Task 953 : 6.08786e-08
Task 954 : 2.82043e-07
Task 955 : 5.58592e-08
Task 956 : 6.88799e-08
Task 957 : 5.18519e-08
Task 958 : 5.01648e-08
Task 959 : 4.65116e-08
Task 960 : 5.91379e-08
Task 961 : 5.76537e-08
Task 962 : 5.78878e-08
Task 963 : 4.18409e-08
Task 964 : 4.02237e-08
Task 965 : 2.18387e-05
Task 966 : 3.00327e-08
Task 967 : 2.78381e-08
Task 968 : 4.01403e-08
Task 969 : 3.68966e-08
Task 970 : 2.40044e-08
Task 971 : 2.3356e-08
Task 972 : 3.13351e-08
Task 973 : 2.92316e-08
Task 974 : 1.14744e-08
Task 975 : 9.34004e-09
Task 976 : 9.32346e-09
Task 977 : 1.65566e-08
Task 978 : 1.26857e-08
Task 979 : 5.89788e-09
Task 980 : 5.23403e-09
Task 981 : 1.30295e-08
Task 982 : 2.56237e-09
Task 983 : 8.54503e-09
Task 984 : 1.18109e-09
Task 985 : 7.13814e-09
Task 986 : 3.36558e-10
Task 987 : 8.64002e-11
Task 988 : 1.29435e-11
Task 989 : 1.00602e-12
Task 990 : 3.40367e-09
Task 991 : 1.37732e-09
Task 992 : 4.63863e-10
Task 993 : 1.19911e-10
Task 994 : 1.68961e-11
Task 995 : 1.38684e-12
Task 996 : 5.90767e-08
Task 997 : 2.54737e-05
Task 998 : 5.00189e-08
Task 999 : 2.31233e-07
Task 1000 : 3.40571e-08
Task 1001 : 3.07402e-08
Task 1002 : 2.98032e-08
Task 1003 : 2.83285e-08
Task 1004 : 2.79428e-08
Task 1005 : 0.00676628
Task 1006 : 2.43574e-08
Task 1007 : 2.37229e-08
Task 1008 : 1.95196e-08
Task 1009 : 6.13551e-08
Task 1010 : 1.77906e-08
Task 1011 : 1.51432e-08
Task 1012 : 1.46989e-08
Task 1013 : 2.70106e-05
Task 1014 : 5.38259e-08
Task 1015 : 7.21961e-09
Task 1016 : 5.75694e-09
Task 1017 : 5.23403e-09
Task 1018 : 3.43731e-09
Task 1019 : 3.12849e-09
Task 1020 : 1.62561e-09
Task 1021 : 7.60312e-10
Task 1022 : 2.16801e-10
Task 1023 : 5.92483e-11
Task 1024 : 9.02189e-12
Task 1025 : 6.51408e-13
Task 1026 : 3.61683e-08
Task 1027 : 2.33171e-05
Task 1028 : 3.25956e-08
Task 1029 : 3.1368e-08
Task 1030 : 2.98848e-08
Task 1031 : 2.91819e-08
Task 1032 : 2.55242e-08
Task 1033 : 2.54132e-08
Task 1034 : 6.70636e-08
Task 1035 : 2.01243e-08
Task 1036 : 6.01169e-08
Task 1037 : 1.8465e-08
Task 1038 : 1.57728e-08
Task 1039 : 1.52415e-08
Task 1040 : 7.49532e-09
Task 1041 : 6.02758e-09
Task 1042 : 3.31783e-05
Task 1043 : 5.56778e-09
Task 1044 : 3.62281e-09
Task 1045 : 3.2694e-09
Task 1046 : 1.68229e-09
Task 1047 : 7.85066e-10
Task 1048 : 2.25147e-10
Task 1049 : 6.08428e-11
Task 1050 : 9.29603e-12
Task 1051 : 6.81064e-13
Task 1052 : 3.98097e-08
Task 1053 : 1.87293e-05
Task 1054 : 3.60359e-08
Task 1055 : 3.45851e-08
Task 1056 : 3.31095e-08
Task 1057 : 3.19925e-08
Task 1058 : 2.88014e-08
Task 1059 : 2.76993e-08
Task 1060 : 7.36593e-08
Task 1061 : 2.17589e-08
Task 1062 : 2.01203e-08
Task 1063 : 7.25585e-08
Task 1064 : 1.70416e-08
Task 1065 : 1.65139e-08
Task 1066 : 8.05039e-09
Task 1067 : 6.29689e-09
Task 1068 : 6.5168e-09
Task 1069 : 3.98197e-09
Task 1070 : 3.55031e-09
Task 1071 : 1.80907e-09
Task 1072 : 8.58508e-10
Task 1073 : 2.4169e-10
Task 1074 : 6.39926e-11
Task 1075 : 9.80182e-12
Task 1076 : 7.39859e-13
Task 1077 : 4.90679e-08
Task 1078 : 4.49416e-08
Task 1079 : 4.12294e-08
Task 1080 : 4.05314e-08
Task 1081 : 3.74877e-08
Task 1082 : 3.39802e-08
Task 1083 : 3.30913e-08
Task 1084 : 2.54007e-08
Task 1085 : 2.3265e-08
Task 1086 : 1.98996e-08
Task 1087 : 1.8984e-08
Task 1088 : 9.56958e-09
Task 1089 : 7.41768e-09
Task 1090 : 7.72017e-09
Task 1091 : 4.82742e-09
Task 1092 : 4.23869e-09
Task 1093 : 2.0996e-09
Task 1094 : 9.4548e-10
Task 1095 : 4.67192e-08
Task 1096 : 2.84061e-10
Task 1097 : 7.42199e-11
Task 1098 : 1.12057e-11
Task 1099 : 8.79503e-13
Task 1100 : 3.91649e-08
Task 1101 : 1.64753e-05
Task 1102 : 2.64761e-08
Task 1103 : 2.68303e-05
Task 1104 : 2.35606e-08
Task 1105 : 2.30768e-08
Task 1106 : 2.18787e-08
Task 1107 : 2.18065e-08
Task 1108 : 4.80776e-08
Task 1109 : 2.31565e-05
Task 1110 : 2.59049e-05
Task 1111 : 1.93041e-08
Task 1112 : 1.92165e-08
Task 1113 : 4.20022e-08
Task 1114 : 1.59442e-08
Task 1115 : 1.43484e-08
Task 1116 : 1.22558e-08
Task 1117 : 1.17418e-08
Task 1118 : 5.81196e-09
Task 1119 : 4.66191e-09
Task 1120 : 4.07119e-09
Task 1121 : 2.1351e-05
Task 1122 : 2.72883e-09
Task 1123 : 2.82689e-08
Task 1124 : 2.45372e-09
Task 1125 : 1.30564e-09
Task 1126 : 6.18684e-10
Task 1127 : 2.05914e-05
Task 1128 : 1.77264e-10
Task 1129 : 4.92519e-11
Task 1130 : 7.58537e-12
Task 1131 : 5.43453e-13
Task 1132 : 2.53283e-08
Task 1133 : 2.44412e-08
Task 1134 : 1.99051e-05
Task 1135 : 5.12653e-08
Task 1136 : 2.34773e-08
Task 1137 : 2.30576e-08
Task 1138 : 1.94385e-05
Task 1139 : 4.84826e-08
Task 1140 : 1.87781e-05
Task 1141 : 2.04217e-08
Task 1142 : 2.04863e-08
Task 1143 : 1.72083e-05
Task 1144 : 1.66266e-08
Task 1145 : 1.69167e-05
Task 1146 : 1.51791e-08
Task 1147 : 1.27204e-08
Task 1148 : 1.22591e-08
Task 1149 : 1.44761e-05
Task 1150 : 1.41789e-05
Task 1151 : 1.30925e-05
Task 1152 : 1.30735e-05
Task 1153 : 6.07114e-09
Task 1154 : 3.18841e-08
Task 1155 : 4.88139e-09
Task 1156 : 4.404e-09
Task 1157 : 1.47565e-05
Task 1158 : 2.88099e-08
Task 1159 : 2.87855e-09
Task 1160 : 2.57208e-09
Task 1161 : 2.73264e-08
Task 1162 : 1.34752e-09
Task 1163 : 2.65825e-08
Task 1164 : 6.36156e-10
Task 1165 : 1.84797e-10
Task 1166 : 5.06137e-11
Task 1167 : 7.78172e-12
Task 1168 : 5.71297e-13
Task 1169 : 2.56228e-08
Task 1170 : 9.06487e-06
Task 1171 : 8.36488e-06
Task 1172 : 8.10718e-06
Task 1173 : 2.32429e-08
Task 1174 : 6.50096e-06
Task 1175 : 2.2644e-08
Task 1176 : 6.26794e-06
Task 1177 : 4.30881e-06
Task 1178 : 1.8276e-05
Task 1179 : 3.63747e-08
Task 1180 : 2.88198e-06
Task 1181 : 1.53364e-06
Task 1182 : 7.69853e-07
Task 1183 : 2.97261e-07
Task 1184 : 8.27925e-08
Task 1185 : 1.82869e-08
Task 1186 : 1.6709e-08
Task 1187 : 1.40383e-08
Task 1188 : 1.3338e-08
Task 1189 : 3.03307e-08
Task 1190 : 6.67165e-09
Task 1191 : 4.96932e-09
Task 1192 : 5.36211e-09
Task 1193 : 3.23869e-09
Task 1194 : 2.85702e-09
Task 1195 : 1.473e-09
Task 1196 : 6.82914e-10
Task 1197 : 2.02704e-10
Task 1198 : 5.46244e-11
Task 1199 : 8.4323e-12
Task 1200 : 6.42737e-13
Task 1201 : 2.03048e-08
Task 1202 : 1.79844e-08
Task 1203 : 1.76424e-08
Task 1204 : 1.70229e-08
Task 1205 : 1.68347e-08
Task 1206 : 1.53252e-08
Task 1207 : 1.52699e-08
Task 1208 : 1.34913e-05
Task 1209 : 3.7094e-08
Task 1210 : 1.30146e-08
Task 1211 : 1.15671e-08
Task 1212 : 9.86451e-09
Task 1213 : 9.35949e-09
Task 1214 : 3.09667e-08
Task 1215 : 4.67171e-09
Task 1216 : 3.75493e-09
Task 1217 : 3.13319e-09
Task 1218 : 2.15182e-09
Task 1219 : 1.9082e-09
Task 1220 : 1.04402e-09
Task 1221 : 5.01627e-10
Task 1222 : 1.44995e-10
Task 1223 : 4.13317e-11
Task 1224 : 6.39835e-12
Task 1225 : 4.46181e-13
Task 1226 : 2.09677e-08
Task 1227 : 1.85502e-08
Task 1228 : 1.82192e-08
Task 1229 : 0.0049465
Task 1230 : 1.74155e-08
Task 1231 : 1.74584e-08
Task 1232 : 3.69948e-08
Task 1233 : 1.56497e-08
Task 1234 : 1.56962e-08
Task 1235 : 3.40975e-08
Task 1236 : 1.33476e-08
Task 1237 : 1.19514e-08
Task 1238 : 1.0015e-08
Task 1239 : 9.56934e-09
Task 1240 : 4.77001e-09
Task 1241 : 3.82543e-09
Task 1242 : 3.2629e-09
Task 1243 : 2.19695e-09
Task 1244 : 2.27905e-08
Task 1245 : 1.95595e-09
Task 1246 : 1.05968e-09
Task 1247 : 5.07976e-10
Task 1248 : 1.47423e-10
Task 1249 : 4.15144e-11
Task 1250 : 2.03832e-08
Task 1251 : 6.43386e-12
Task 1252 : 4.61905e-13
Task 1253 : 1.94392e-08
Task 1254 : 1.89738e-08
Task 1255 : 1.8589e-08
Task 1256 : 1.68049e-08
Task 1257 : 1.66418e-08
Task 1258 : 1.40659e-08
Task 1259 : 1.26889e-08
Task 1260 : 2.91592e-08
Task 1261 : 1.05479e-08
Task 1262 : 9.96688e-09
Task 1263 : 2.42129e-08
Task 1264 : 5.06463e-09
Task 1265 : 4.04302e-09
Task 1266 : 3.49848e-09
Task 1267 : 2.3567e-09
Task 1268 : 2.0835e-09
Task 1269 : 1.10444e-09
Task 1270 : 5.09385e-10
Task 1271 : 1.56012e-10
Task 1272 : 4.34897e-11
Task 1273 : 6.7387e-12
Task 1274 : 4.99582e-13
Task 1275 : 1.62354e-08
Task 1276 : 1.42964e-08
Task 1277 : 1.40629e-08
Task 1278 : 1.376e-08
Task 1279 : 1.35296e-08
Task 1280 : 1.26384e-08
Task 1281 : 1.24986e-08
Task 1282 : 1.10001e-08
Task 1283 : 9.72761e-09
Task 1284 : 2.86939e-08
Task 1285 : 2.44072e-08
Task 1286 : 8.13863e-09
Task 1287 : 7.70134e-09
Task 1288 : 2.52716e-08
Task 1289 : 3.87115e-09
Task 1290 : 2.00666e-08
Task 1291 : 3.1109e-09
Task 1292 : 2.53533e-09
Task 1293 : 1.74911e-09
Task 1294 : 1.53576e-09
Task 1295 : 8.55514e-10
Task 1296 : 4.15836e-10
Task 1297 : 1.21749e-10
Task 1298 : 3.51743e-11
Task 1299 : 5.47936e-12
Task 1300 : 3.82886e-13
Task 1301 : 1.69936e-08
Task 1302 : 1.3359e-08
Task 1303 : 1.50073e-08
Task 1304 : 1.4567e-08
Task 1305 : 1.41491e-08
Task 1306 : 1.41492e-08
Task 1307 : 1.15976e-08
Task 1308 : 1.15253e-08
Task 1309 : 1.13658e-08
Task 1310 : 1.10598e-08
Task 1311 : 1.08358e-08
Task 1312 : 1.29461e-08
Task 1313 : 1.04844e-08
Task 1314 : 1.2818e-08
Task 1315 : 9.51032e-09
Task 1316 : 1.13515e-08
Task 1317 : 8.30393e-09
Task 1318 : 1.00434e-08
Task 1319 : 6.9717e-09
Task 1320 : 6.51146e-09
Task 1321 : 8.34841e-09
Task 1322 : 7.82114e-09
Task 1323 : 3.29847e-09
Task 1324 : 2.66638e-09
Task 1325 : 4.00022e-09
Task 1326 : 2.0873e-09
Task 1327 : 3.18515e-09
Task 1328 : 1.46973e-09
Task 1329 : 2.60569e-09
Task 1330 : 1.2749e-09
Task 1331 : 7.27273e-10
Task 1332 : 1.80817e-09
Task 1333 : 1.59277e-09
Task 1334 : 3.58148e-10
Task 1335 : 1.05363e-10
Task 1336 : 3.09483e-11
Task 1337 : 4.8761e-12
Task 1338 : 3.38097e-13
Task 1339 : 8.73107e-10
Task 1340 : 4.08896e-10
Task 1341 : 1.25117e-10
Task 1342 : 3.58595e-11
Task 1343 : 5.60092e-12
Task 1344 : 4.06055e-13
Task 1345 : 2.26066e-08
Task 1346 : 1.61986e-05
Task 1347 : 1.98043e-08
Task 1348 : 1.4945e-05
Task 1349 : 1.31878e-08
Task 1350 : 1.15919e-08
Task 1351 : 9.55393e-06
Task 1352 : 1.12692e-08
Task 1353 : 1.11769e-08
Task 1354 : 1.10167e-08
Task 1355 : 1.03625e-08
Task 1356 : 1.03441e-08
Task 1357 : 0.00385448
Task 1358 : 9.37613e-09
Task 1359 : 8.19301e-09
Task 1360 : 1.23923e-05
Task 1361 : 6.79953e-09
Task 1362 : 1.1801e-05
Task 1363 : 6.30854e-09
Task 1364 : 1.16108e-05
Task 1365 : 1.12834e-05
Task 1366 : 1.11258e-05
Task 1367 : 1.85159e-08
Task 1368 : 3.25371e-09
Task 1369 : 2.59603e-09
Task 1370 : 1.03191e-05
Task 1371 : 1.01424e-05
Task 1372 : 2.02921e-09
Task 1373 : 1.44281e-09
Task 1374 : 1.25341e-09
Task 1375 : 1.60603e-08
Task 1376 : 7.06473e-10
Task 1377 : 3.3548e-10
Task 1378 : 1.03559e-10
Task 1379 : 3.04513e-11
Task 1380 : 4.7807e-12
Task 1381 : 3.37346e-13
Task 1382 : 9.09373e-06
Task 1383 : 8.73587e-06
Task 1384 : 8.06608e-06
Task 1385 : 7.98556e-06
Task 1386 : 1.06182e-08
Task 1387 : 5.57315e-06
Task 1388 : 9.20163e-09
Task 1389 : 4.97161e-06
Task 1390 : 9.03727e-09
Task 1391 : 9.03377e-09
Task 1392 : 4.84961e-06
Task 1393 : 8.81217e-09
Task 1394 : 8.67821e-09
Task 1395 : 8.50583e-09
Task 1396 : 3.88253e-06
Task 1397 : 3.72983e-06
Task 1398 : 1.53363e-08
Task 1399 : 7.93211e-09
Task 1400 : 2.65146e-06
Task 1401 : 1.80078e-06
Task 1402 : 6.84368e-09
Task 1403 : 9.57382e-07
Task 1404 : 4.94116e-07
Task 1405 : 1.9232e-07
Task 1406 : 5.23809e-08
Task 1407 : 5.69948e-09
Task 1408 : 1.3247e-08
Task 1409 : 5.21927e-09
Task 1410 : 2.71281e-09
Task 1411 : 2.17728e-09
Task 1412 : 1.63473e-09
Task 1413 : 1.18632e-09
Task 1414 : 1.01816e-09
Task 1415 : 5.87671e-10
Task 1416 : 6.45519e-08
Task 1417 : 8.77232e-09
Task 1418 : 2.82732e-10
Task 1419 : 8.76962e-11
Task 1420 : 2.62171e-11
Task 1421 : 4.16297e-12
Task 1422 : 2.91485e-13
Task 1423 : 0.00332741
Task 1424 : 7.55778e-09
Task 1425 : 7.5449e-09
Task 1426 : 7.44315e-09
Task 1427 : 7.39465e-09
Task 1428 : 7.31753e-09
Task 1429 : 7.19349e-09
Task 1430 : 6.92719e-09
Task 1431 : 5.94664e-09
Task 1432 : 4.8586e-09
Task 1433 : 4.43735e-09
Task 1434 : 2.71762e-08
Task 1435 : 2.32265e-09
Task 1436 : 1.86379e-09
Task 1437 : 1.36677e-09
Task 1438 : 9.96349e-10
Task 1439 : 8.46674e-10
Task 1440 : 4.97568e-10
Task 1441 : 2.42168e-10
Task 1442 : 7.60838e-11
Task 1443 : 2.3053e-11
Task 1444 : 3.68354e-12
Task 1445 : 2.58449e-13
Task 1446 : 1.06062e-05
Task 1447 : 2.18262e-08
Task 1448 : 5.79398e-08
Task 1449 : 9.73327e-06
Task 1450 : 2.55687e-08
Task 1451 : 2.59995e-08
Task 1452 : 5.62426e-06
Task 1453 : 2.18439e-06
Task 1454 : 7.99237e-06
Task 1455 : 7.57544e-06
Task 1456 : 1.95343e-08
Task 1457 : 4.45657e-06
Task 1458 : 7.46485e-06
Task 1459 : 7.30395e-06
Task 1460 : 7.30134e-06
Task 1461 : 1.37545e-08
Task 1462 : 6.86449e-06
Task 1463 : 6.80219e-06
Task 1464 : 1.33643e-08
Task 1465 : 6.24235e-06
Task 1466 : 5.92249e-06
Task 1467 : 5.45978e-06
Task 1468 : 1.76798e-08
Task 1469 : 5.35305e-06
Task 1470 : 1.45722e-08
Task 1471 : 3.76732e-06
Task 1472 : 3.36755e-06
Task 1473 : 3.1387e-06
Task 1474 : 2.57468e-06
Task 1475 : 2.4393e-06
Task 1476 : 1.3962e-08
Task 1477 : 1.783e-06
Task 1478 : 1.22787e-06
Task 1479 : 2.26975e-08
Task 1480 : 1.1612e-08
Task 1481 : 6.58561e-07
Task 1482 : 2.14234e-08
Task 1483 : 8.1037e-09
Task 1484 : 3.48712e-07
Task 1485 : 1.36425e-07
Task 1486 : 3.6166e-08
Task 1487 : 7.55764e-06
Task 1488 : 7.29794e-09
Task 1489 : 6.77406e-09
Task 1490 : 5.03801e-09
Task 1491 : 1.85565e-08
Task 1492 : 4.11284e-06
Task 1493 : 1.85115e-06
Task 1494 : 3.28972e-08
Task 1495 : 2.99498e-09
Task 1496 : 6.86704e-06
Task 1497 : 3.56244e-09
Task 1498 : 0.00245628
Task 1499 : 2.75975e-09
Task 1500 : 1.125e-08
Task 1501 : 2.21941e-09
Task 1502 : 1.22614e-08
Task 1503 : 2.55111e-10
Task 1504 : 4.8213e-06
Task 1505 : 9.57837e-09
Task 1506 : 1.08569e-08
Task 1507 : 1.04768e-08
Task 1508 : 0
Task 1509 : 9.68987e-09
Task 1510 : 0
Task 1511 : 0
Task 1512 : 0
Task 1513 : 0
Task 1514 : 0
Task 1515 : 9.29183e-09
Task 1516 : 5.59848e-06
Task 1517 : 0.00109347
Task 1518 : 1.99692e-08
Task 1519 : 5.91064e-06
Task 1520 : 8.03115e-09
Task 1521 : 1.68194e-08
Task 1522 : 5.2316e-06
Task 1523 : 5.20813e-06
Task 1524 : 5.13597e-06
Task 1525 : 1.01688e-08
Task 1526 : 5.08099e-06
Task 1527 : 2.18164e-06
Task 1528 : 3.31169e-06
Task 1529 : 4.96481e-06
Task 1530 : 7.72817e-09
Task 1531 : 4.90202e-06
Task 1532 : 8.98436e-09
Task 1533 : 4.5944e-06
Task 1534 : 9.29524e-09
Task 1535 : 5.34819e-06
Task 1536 : 1.09723e-08
Task 1537 : 4.30394e-06
Task 1538 : 3.9815e-06
Task 1539 : 1.21633e-08
Task 1540 : 3.85299e-06
Task 1541 : 8.82783e-09
Task 1542 : 1.52285e-08
Task 1543 : 6.43686e-09
Task 1544 : 1.63118e-08
Task 1545 : 6.11553e-09
Task 1546 : 1.30783e-06
Task 1547 : 2.66187e-06
Task 1548 : 4.97124e-09
Task 1549 : 5.81986e-09
Task 1550 : 6.9856e-09
Task 1551 : 2.79472e-06
Task 1552 : 5.21864e-06
Task 1553 : 2.90407e-06
Task 1554 : 2.73268e-06
Task 1555 : 4.36724e-06
Task 1556 : 2.45716e-06
Task 1557 : 4.60697e-09
Task 1558 : 4.25126e-09
Task 1559 : 5.09397e-09
Task 1560 : 1.21503e-08
Task 1561 : 4.99107e-09
Task 1562 : 2.1998e-06
Task 1563 : 3.55257e-09
Task 1564 : 7.50043e-09
Task 1565 : 3.8496e-09
Task 1566 : 4.07048e-09
Task 1567 : 6.74169e-09
Task 1568 : 1.84174e-06
Task 1569 : 6.65845e-09
Task 1570 : 1.72387e-06
Task 1571 : 3.20322e-06
Task 1572 : 1.86482e-09
Task 1573 : 4.05729e-06
Task 1574 : 4.05023e-06
Task 1575 : 4.05017e-06
Task 1576 : 3.9945e-06
Task 1577 : 3.98384e-06
Task 1578 : 1.29034e-06
Task 1579 : 2.96491e-09
Task 1580 : 3.91444e-06
Task 1581 : 6.36665e-09
Task 1582 : 9.00277e-07
Task 1583 : 7.46945e-09
Task 1584 : 4.8518e-07
Task 1585 : 2.61193e-07
Task 1586 : 1.03352e-07
Task 1587 : 2.71867e-08
Task 1588 : 3.78852e-06
Task 1589 : 2.10528e-09
Task 1590 : 1.1445e-06
Task 1591 : 4.61899e-09
Task 1592 : 2.51011e-06
Task 1593 : 7.36384e-09
Task 1594 : 1.75218e-09
Task 1595 : 2.41519e-06
Task 1596 : 1.11719e-08
Task 1597 : 3.53119e-06
Task 1598 : 1.96662e-09
Task 1599 : 2.59784e-09
Task 1600 : 5.23512e-09
Task 1601 : 1.39897e-06
Task 1602 : 7.9021e-09
Task 1603 : 7.78551e-09
Task 1604 : 5.16222e-09
Task 1605 : 2.02944e-09
Task 1606 : 3.20476e-06
Task 1607 : 2.5442e-09
Task 1608 : 7.12532e-10
Task 1609 : 3.09303e-06
Task 1610 : 1.7015e-09
Task 1611 : 5.9795e-09
Task 1612 : 5.59743e-09
Task 1613 : 2.19161e-10
Task 1614 : 4.89966e-09
Task 1615 : 1.68776e-10
Task 1616 : 4.01296e-11
Task 1617 : 0
Task 1618 : 0
Task 1619 : 2.15163e-06
Task 1620 : 5.49631e-09
Task 1621 : 4.48755e-09
Task 1622 : 3.07028e-09
Task 1623 : 2.77346e-09
Task 1624 : 1.22954e-09
Task 1625 : 1.15039e-08
Task 1626 : 4.01043e-09
Task 1627 : 2.55906e-09
Task 1628 : 5.30276e-09
Task 1629 : 4.18666e-09
Task 1630 : 2.17351e-06
Task 1631 : 1.58319e-06
Task 1632 : 4.69205e-09
Task 1633 : 1.11342e-06
Task 1634 : 2.20915e-06
Task 1635 : 6.90084e-09
Task 1636 : 1.84196e-09
Task 1637 : 5.38121e-09
Task 1638 : 8.82844e-11
Task 1639 : 1.98605e-06
Task 1640 : 3.86096e-06
Task 1641 : 0
Task 1642 : 0
Task 1643 : 0
Task 1644 : 0
Task 1645 : 1.9481e-06
Task 1646 : 4.07688e-09
Task 1647 : 4.89241e-09
Task 1648 : 1.73662e-06
Task 1649 : 4.52508e-09
Task 1650 : 5.63516e-09
Task 1651 : 6.74574e-09
Task 1652 : 1.46054e-06
Task 1653 : 3.41496e-09
Task 1654 : 7.52748e-09
Task 1655 : 3.75635e-09
Task 1656 : 1.35356e-06
Task 1657 : 1.09594e-09
Task 1658 : 3.94343e-09
Task 1659 : 1.62833e-09
Task 1660 : 1.30603e-09
Task 1661 : 4.03263e-09
Task 1662 : 1.03156e-06
Task 1663 : 3.6857e-06
Task 1664 : 2.92932e-09
Task 1665 : 1.96568e-06
Task 1666 : 4.88077e-09
Task 1667 : 7.28098e-07
Task 1668 : 2.68399e-09
Task 1669 : 3.97454e-07
Task 1670 : 2.16859e-07
Task 1671 : 8.63486e-08
Task 1672 : 2.27608e-08
Task 1673 : 9.9105e-10
Task 1674 : 1.32434e-06
Task 1675 : 5.50347e-09
Task 1676 : 1.75755e-06
Task 1677 : 7.91326e-10
Task 1678 : 3.92093e-09
Task 1679 : 1.95067e-06
Task 1680 : 3.71764e-09
Task 1681 : 4.00002e-09
Task 1682 : 1.88325e-09
Task 1683 : 3.75589e-09
Task 1684 : 3.42101e-09
Task 1685 : 3.10594e-09
Task 1686 : 3.07756e-09
Task 1687 : 1.34726e-06
Task 1688 : 3.52453e-09
Task 1689 : 4.61758e-09
Task 1690 : 9.22565e-11
Task 1691 : 1.52686e-09
Task 1692 : 3.65707e-09
Task 1693 : 1.64078e-06
Task 1694 : 2.73819e-09
Task 1695 : 5.22681e-09
Task 1696 : 6.34492e-09
Task 1697 : 3.915e-09
Task 1698 : 0
Task 1699 : 0
Task 1700 : 3.4286e-09
Task 1701 : 4.23403e-09
Task 1702 : 0
Task 1703 : 0
Task 1704 : 0
Task 1705 : 0
Task 1706 : 2.73028e-09
Task 1707 : 1.76055e-06
Task 1708 : 5.45754e-09
Task 1709 : 3.58096e-09
Task 1710 : 6.4941e-10
Task 1711 : 4.06799e-09
Task 1712 : 3.36151e-09
Task 1713 : 4.40085e-09
Task 1714 : 3.43793e-09
Task 1715 : 2.09695e-10
Task 1716 : 3.09397e-09
Task 1717 : 4.51757e-09
Task 1718 : 2.05885e-09
Task 1719 : 5.3957e-11
Task 1720 : 1.04428e-10
Task 1721 : 1.49151e-09
Task 1722 : 2.72686e-09
Task 1723 : 3.42058e-09
Task 1724 : 9.14845e-07
Task 1725 : 0
Task 1726 : 0
Task 1727 : 2.04405e-09
Task 1728 : 3.16375e-09
Task 1729 : 3.46207e-09
Task 1730 : 5.50589e-09
Task 1731 : 2.98893e-06
Task 1732 : 1.41172e-09
Task 1733 : 1.28812e-06
Task 1734 : 2.4803e-09
Task 1735 : 2.3637e-09
Task 1736 : 1.60993e-06
Task 1737 : 1.70376e-09
Task 1738 : 3.32771e-09
Task 1739 : 1.98561e-09
Task 1740 : 1.70729e-09
Task 1741 : 3.05533e-06
Task 1742 : 1.20404e-09
Task 1743 : 2.82947e-09
Task 1744 : 2.63385e-09
Task 1745 : 2.23604e-09
Task 1746 : 6.44959e-09
Task 1747 : 3.21279e-09
Task 1748 : 1.35063e-09
Task 1749 : 4.23579e-09
Task 1750 : 2.77193e-06
Task 1751 : 2.77183e-06
Task 1752 : 2.81708e-09
Task 1753 : 6.60819e-07
Task 1754 : 1.35323e-09
Task 1755 : 2.76757e-09
Task 1756 : 2.75463e-06
Task 1757 : 1.84852e-09
Task 1758 : 2.98666e-09
Task 1759 : 2.67969e-09
Task 1760 : 2.73459e-06
Task 1761 : 2.7345e-06
Task 1762 : 2.7332e-06
Task 1763 : 1.84936e-09
Task 1764 : 2.7208e-06
Task 1765 : 1.43237e-09
Task 1766 : 1.2133e-09
Task 1767 : 2.8551e-09
Task 1768 : 6.02573e-09
Task 1769 : 1.89891e-09
Task 1770 : 1.8517e-09
Task 1771 : 1.98395e-09
Task 1772 : 5.65419e-09
Task 1773 : 1.66673e-09
Task 1774 : 1.64468e-09
Task 1775 : 3.183e-09
Task 1776 : 1.77098e-09
Task 1777 : 1.63924e-09
Task 1778 : 2.70843e-09
Task 1779 : 1.54889e-09
Task 1780 : 1.6745e-09
Task 1781 : 2.07206e-09
Task 1782 : 2.51765e-09
Task 1783 : 2.50587e-06
Task 1784 : 1.55064e-06
Task 1785 : 1.1401e-09
Task 1786 : 1.45853e-06
Task 1787 : 5.79244e-10
Task 1788 : 2.49651e-09
Task 1789 : 1.5602e-09
Task 1790 : 1.43535e-09
Task 1791 : 1.05103e-06
Task 1792 : 3.46188e-09
Task 1793 : 1.31785e-09
Task 1794 : 6.55853e-10
Task 1795 : 4.52407e-09
Task 1796 : 4.98536e-10
Task 1797 : 3.94934e-09
Task 1798 : 2.5282e-09
Task 1799 : 6.94013e-10
Task 1800 : 4.79396e-09
Task 1801 : 1.7273e-10
Task 1802 : 1.08286e-09
Task 1803 : 2.26948e-09
Task 1804 : 2.21659e-09
Task 1805 : 4.42154e-09
Task 1806 : 1.93673e-10
Task 1807 : 1.88046e-09
Task 1808 : 2.17089e-09
Task 1809 : 2.25592e-06
Task 1810 : 1.84037e-09
Task 1811 : 2.13281e-09
Task 1812 : 2.49384e-09
Task 1813 : 2.20805e-09
Task 1814 : 8.03214e-07
Task 1815 : 0
Task 1816 : 1.74263e-09
Task 1817 : 0
Task 1818 : 0
Task 1819 : 5.13422e-11
Task 1820 : 2.13813e-09
Task 1821 : 2.93591e-09
Task 1822 : 7.63419e-10
Task 1823 : 0
Task 1824 : 0
Task 1825 : 0
Task 1826 : 1.45963e-09
Task 1827 : 1.33812e-09
Task 1828 : 2.13475e-06
Task 1829 : 3.6811e-09
Task 1830 : 6.44439e-10
Task 1831 : 3.95196e-09
Task 1832 : 1.27889e-09
Task 1833 : 6.10758e-10
Task 1834 : 1.20022e-09
Task 1835 : 1.47731e-09
Task 1836 : 7.30159e-10
Task 1837 : 2.31468e-09
Task 1838 : 9.66319e-10
Task 1839 : 1.34788e-09
Task 1840 : 2.2709e-09
Task 1841 : 7.19451e-10
Task 1842 : 2.17341e-09
Task 1843 : 1.91112e-09
Task 1844 : 2.91177e-09
Task 1845 : 1.71039e-09
Task 1846 : 2.36789e-09
Task 1847 : 1.90364e-09
Task 1848 : 1.61092e-09
Task 1849 : 5.43288e-07
Task 1850 : 1.40825e-09
Task 1851 : 2.36791e-09
Task 1852 : 1.96872e-09
Task 1853 : 2.23237e-09
Task 1854 : 9.33515e-10
Task 1855 : 9.45024e-10
Task 1856 : 2.11038e-09
Task 1857 : 2.12145e-09
Task 1858 : 1.963e-09
Task 1859 : 5.59656e-10
Task 1860 : 8.57487e-07
Task 1861 : 1.87538e-09
Task 1862 : 9.75886e-07
Task 1863 : 7.39444e-10
Task 1864 : 3.2861e-09
Task 1865 : 4.29016e-09
Task 1866 : 1.99785e-09
Task 1867 : 2.46864e-09
Task 1868 : 2.69231e-09
Task 1869 : 2.74186e-10
Task 1870 : 4.66795e-07
Task 1871 : 2.33747e-06
Task 1872 : 3.18158e-09
Task 1873 : 1.29064e-06
Task 1874 : 5.5414e-07
Task 1875 : 1.92497e-09
Task 1876 : 4.26073e-10
Task 1877 : 1.67634e-09
Task 1878 : 6.15535e-10
Task 1879 : 1.32997e-06
Task 1880 : 2.04901e-09
Task 1881 : 1.01193e-09
Task 1882 : 1.71193e-09
Task 1883 : 2.0399e-09
Task 1884 : 6.57625e-11
Task 1885 : 8.71771e-11
Task 1886 : 1.52219e-09
Task 1887 : 5.22121e-11
Task 1888 : 2.15293e-09
Task 1889 : 1.62e-11
Task 1890 : 4.72007e-10
Task 1891 : 1.19111e-09
Task 1892 : 1.29462e-09
Task 1893 : 1.77026e-09
Task 1894 : 1.31318e-09
Task 1895 : 0
Task 1896 : 0
Task 1897 : 4.24669e-07
Task 1898 : 1.26107e-09
Task 1899 : 1.56446e-06
Task 1900 : 7.17446e-07
Task 1901 : 1.4473e-09
Task 1902 : 9.73559e-10
Task 1903 : 1.17916e-09
Task 1904 : 9.11475e-10
Task 1905 : 2.28625e-09
Task 1906 : 0
Task 1907 : 1.10198e-09
Task 1908 : 1.92327e-09
Task 1909 : 1.13326e-09
Task 1910 : 5.87467e-10
Task 1911 : 2.02153e-09
Task 1912 : 1.76514e-09
Task 1913 : 1.39642e-06
Task 1914 : 1.0318e-09
Task 1915 : 1.79129e-09
Task 1916 : 0
Task 1917 : 5.63057e-10
Task 1918 : 2.19529e-09
Task 1919 : 1.07634e-09
Task 1920 : 1.55836e-09
Task 1921 : 1.38301e-09
Task 1922 : 0
Task 1923 : 1.88313e-09
Task 1924 : 1.48209e-09
Task 1925 : 0
Task 1926 : 1.6445e-09
Task 1927 : 0
Task 1928 : 0
Task 1929 : 8.50273e-10
Task 1930 : 1.27915e-09
Task 1931 : 1.10742e-09
Task 1932 : 0.000821083
Task 1933 : 3.98919e-10
Task 1934 : 1.66619e-09
Task 1935 : 7.89049e-10
Task 1936 : 2.03086e-09
Task 1937 : 1.17111e-06
Task 1938 : 3.5034e-11
Task 1939 : 1.74608e-09
Task 1940 : 1.21754e-09
Task 1941 : 3.48509e-07
Task 1942 : 8.52202e-07
Task 1943 : 4.84444e-10
Task 1944 : 0
Task 1945 : 1.44927e-09
Task 1946 : 3.51515e-07
Task 1947 : 0
Task 1948 : 0
Task 1949 : 0
Task 1950 : 1.39919e-09
Task 1951 : 5.84108e-10
Task 1952 : 7.08437e-07
Task 1953 : 1.55107e-09
Task 1954 : 6.0879e-10
Task 1955 : 1.35179e-09
Task 1956 : 1.57365e-09
Task 1957 : 1.0151e-06
Task 1958 : 2.13174e-09
Task 1959 : 3.1613e-09
Task 1960 : 4.10186e-10
Task 1961 : 1.95597e-06
Task 1962 : 0.00100683
Task 1963 : 9.30782e-07
Task 1964 : 3.63496e-10
Task 1965 : 9.84777e-10
Task 1966 : 2.07392e-10
Task 1967 : 1.37688e-09
Task 1968 : 6.91947e-10
Task 1969 : 1.43047e-09
Task 1970 : 1.1145e-09
Task 1971 : 1.68183e-09
Task 1972 : 1.62548e-09
Task 1973 : 3.06382e-07
Task 1974 : 7.17737e-07
Task 1975 : 1.24991e-09
Task 1976 : 1.44691e-09
Task 1977 : 1.15631e-06
Task 1978 : 1.47641e-09
Task 1979 : 2.21126e-10
Task 1980 : 5.44536e-10
Task 1981 : 1.42353e-09
Task 1982 : 1.43093e-09
Task 1983 : 6.86051e-10
Task 1984 : 5.84604e-10
Task 1985 : 1.00515e-09
Task 1986 : 4.9492e-07
Task 1987 : 8.38213e-10
Task 1988 : 1.58029e-09
Task 1989 : 2.70908e-10
Task 1990 : 2.04132e-10
Task 1991 : 2.7731e-07
Task 1992 : 1.3588e-09
Task 1993 : 2.71234e-07
Task 1994 : 7.78052e-10
Task 1995 : 1.07035e-09
Task 1996 : 2.84849e-07
Task 1997 : 1.58182e-07
Task 1998 : 9.87205e-10
Task 1999 : 6.34773e-08
Task 2000 : 1.68964e-08
Task 2001 : 2.22958e-09
Task 2002 : 5.64155e-10
Task 2003 : 6.44445e-07
Task 2004 : 7.19178e-10
Task 2005 : 1.16752e-09
Task 2006 : 4.16148e-10
Task 2007 : 1.12171e-09
Task 2008 : 2.55684e-10
Task 2009 : 1.29462e-09
Task 2010 : 8.60292e-10
Task 2011 : 1.0228e-09
Task 2012 : 0
Task 2013 : 9.46328e-10
Task 2014 : 0
Task 2015 : 1.09448e-09
Task 2016 : 0
Task 2017 : 0
Task 2018 : 8.17429e-10
Task 2019 : 8.91262e-10
Task 2020 : 4.03048e-10
Task 2021 : 4.94083e-10
Task 2022 : 1.60635e-11
Task 2023 : 1.48951e-07
Task 2024 : 2.94077e-10
Task 2025 : 1.30508e-09
Task 2026 : 1.47539e-09
Task 2027 : 1.5545e-09
Task 2028 : 0
Task 2029 : 9.06739e-10
Task 2030 : 0
Task 2031 : 0
Task 2032 : 1.98037e-07
Task 2033 : 1.66393e-09
Task 2034 : 9.73263e-10
Task 2035 : 1.81684e-07
Task 2036 : 1.28644e-09
Task 2037 : 3.55785e-10
Task 2038 : 2.80059e-10
Task 2039 : 1.27502e-09
Task 2040 : 1.28843e-09
Task 2041 : 1.24797e-09
Task 2042 : 8.77927e-10
Task 2043 : 6.09076e-07
Task 2044 : 5.72539e-10
Task 2045 : 1.28935e-09
Task 2046 : 7.86109e-10
Task 2047 : 2.46844e-09
Task 2048 : 1.1362e-09
Task 2049 : 1.37464e-09
Task 2050 : 5.73761e-10
Task 2051 : 1.29664e-09
Task 2052 : 1.3849e-09
Task 2053 : 1.5637e-07
Task 2054 : 1.07361e-09
Task 2055 : 1.46984e-09
Task 2056 : 3.82903e-10
Task 2057 : 1.38395e-07
Task 2058 : 1.68044e-06
Task 2059 : 1.58395e-10
Task 2060 : 2.92346e-10
Task 2061 : 1.35358e-09
Task 2062 : 2.51047e-10
Task 2063 : 6.62143e-10
Task 2064 : 1.29806e-09
Task 2065 : 8.31759e-10
Task 2066 : 2.57863e-10
Task 2067 : 2.3905e-09
Task 2068 : 4.4934e-09
Task 2069 : 8.18915e-10
Task 2070 : 2.81576e-10
Task 2071 : 2.24996e-09
Task 2072 : 1.61944e-09
Task 2073 : 6.00278e-10
Task 2074 : 6.41831e-10
Task 2075 : 1.19529e-09
Task 2076 : 2.67968e-10
Task 2077 : 1.128e-09
Task 2078 : 2.21997e-11
Task 2079 : 7.18024e-10
Task 2080 : 1.99772e-09
Task 2081 : 7.27424e-07
Task 2082 : 8.3796e-11
Task 2083 : 5.97051e-10
Task 2084 : 1.24395e-06
Task 2085 : 0
Task 2086 : 1.5143e-10
Task 2087 : 0
Task 2088 : 0
Task 2089 : 1.74243e-10
Task 2090 : 1.02012e-06
Task 2091 : 9.0529e-07
Task 2092 : 2.18823e-11
Task 2093 : 6.83136e-10
Task 2094 : 4.0877e-11
Task 2095 : 1.84817e-09
Task 2096 : 1.77105e-08
Task 2097 : 0
Task 2098 : 0
Task 2099 : 0
Task 2100 : 0
Task 2101 : 0
Task 2102 : 0
Task 2103 : 1.37715e-09
Task 2104 : 5.92365e-07
Task 2105 : 1.47447e-09
Task 2106 : 9.68596e-11
Task 2107 : 4.24716e-11
Task 2108 : 3.46666e-11
Task 2109 : 5.05169e-10
Task 2110 : 0
Task 2111 : 0
Task 2112 : 1.28849e-09
Task 2113 : 1.00265e-09
Task 2114 : 9.33229e-10
Task 2115 : 1.50919e-06
Task 2116 : 2.41741e-12
Task 2117 : 0
Task 2118 : 9.50181e-10
Task 2119 : 4.60278e-10
Task 2120 : 7.30023e-07
Task 2121 : 1.13094e-09
Task 2122 : 9.34022e-10
Task 2123 : 4.51749e-10
Task 2124 : 1.21325e-09
Task 2125 : 1.26669e-09
Task 2126 : 1.99783e-09
Task 2127 : 1.07934e-09
Task 2128 : 0
Task 2129 : 1.17229e-09
Task 2130 : 1.05203e-09
Task 2131 : 1.21206e-11
Task 2132 : 3.17082e-10
Task 2133 : 7.56356e-10
Task 2134 : 8.92602e-10
Task 2135 : 7.22312e-10
Task 2136 : 0
Task 2137 : 0
Task 2138 : 1.19604e-09
Task 2139 : 0
Task 2140 : 1.64206e-09
Task 2141 : 1.78955e-09
Task 2142 : 1.63504e-09
Task 2143 : 4.07774e-10
Task 2144 : 9.3579e-10
Task 2145 : 8.31751e-10
Task 2146 : 9.40326e-10
Task 2147 : 1.14291e-09
Task 2148 : 1.05153e-09
Task 2149 : 5.33445e-10
Task 2150 : 1.04381e-09
Task 2151 : 1.02358e-09
Task 2152 : 9.76323e-07
Task 2153 : 0
Task 2154 : 3.04403e-10
Task 2155 : 5.2944e-10
Task 2156 : 7.16964e-10
Task 2157 : 1.03227e-09
Task 2158 : 1.48028e-09
Task 2159 : 0
Task 2160 : 3.47487e-10
Task 2161 : 5.51942e-07
Task 2162 : 3.20414e-09
Task 2163 : 0
Task 2164 : 5.56858e-10
Task 2165 : 0
Task 2166 : 0
Task 2167 : 1.69709e-10
Task 2168 : 8.70319e-10
Task 2169 : 1.38454e-06
Task 2170 : 2.3195e-10
Task 2171 : 1.17519e-09
Task 2172 : 1.91583e-10
Task 2173 : 1.51192e-09
Task 2174 : 3.69972e-10
Task 2175 : 9.53168e-10
Task 2176 : 2.37473e-10
Task 2177 : 6.83094e-10
Task 2178 : 2.78725e-10
Task 2179 : 5.84952e-10
Task 2180 : 7.23202e-10
Task 2181 : 4.18458e-10
Task 2182 : 9.69754e-10
Task 2183 : 8.28294e-10
Task 2184 : 7.47553e-10
Task 2185 : 6.48767e-11
Task 2186 : 1.97873e-10
Task 2187 : 1.22755e-10
Task 2188 : 3.09939e-09
Task 2189 : 1.02488e-09
Task 2190 : 4.98583e-10
Task 2191 : 6.21615e-10
Task 2192 : 1.71282e-11
Task 2193 : 4.44577e-12
Task 2194 : 5.72488e-10
Task 2195 : 1.29686e-06
Task 2196 : 2.6793e-09
Task 2197 : 2.21511e-10
Task 2198 : 0
Task 2199 : 1.1647e-09
Task 2200 : 5.9544e-10
Task 2201 : 9.17021e-07
Task 2202 : 9.12075e-10
Task 2203 : 3.32126e-10
Task 2204 : 1.68218e-09
Task 2205 : 3.79797e-10
Task 2206 : 9.80239e-10
Task 2207 : 6.94203e-11
Task 2208 : 1.94959e-10
Task 2209 : 7.49371e-10
Task 2210 : 1.3612e-09
Task 2211 : 9.88335e-10
Task 2212 : 2.78091e-10
Task 2213 : 9.45898e-10
Task 2214 : 1.25647e-09
Task 2215 : 1.01009e-09
Task 2216 : 1.09719e-09
Task 2217 : 3.932e-10
Task 2218 : 6.53121e-10
Task 2219 : 9.02142e-10
Task 2220 : 7.94617e-11
Task 2221 : 2.87327e-10
Task 2222 : 6.89495e-10
Task 2223 : 9.36259e-10
Task 2224 : 2.61993e-09
Task 2225 : 3.48881e-10
Task 2226 : 1.12454e-09
Task 2227 : 1.25482e-09
Task 2228 : 9.737e-10
Task 2229 : 5.22884e-07
Task 2230 : 1.30464e-10
Task 2231 : 5.15665e-07
Task 2232 : 1.20868e-06
Task 2233 : 2.92345e-10
Task 2234 : 6.08868e-10
Task 2235 : 1.1797e-10
Task 2236 : 6.35601e-07
Task 2237 : 0
Task 2238 : 0
Task 2239 : 0
Task 2240 : 7.6313e-10
Task 2241 : 4.8097e-10
Task 2242 : 6.95772e-10
Task 2243 : 2.39083e-10
Task 2244 : 4.72107e-10
Task 2245 : 9.72057e-10
Task 2246 : 1.93191e-10
Task 2247 : 6.49213e-10
Task 2248 : 8.76201e-10
Task 2249 : 8.59641e-10
Task 2250 : 1.28306e-09
Task 2251 : 5.67684e-07
Task 2252 : 5.58507e-10
Task 2253 : 5.87887e-10
Task 2254 : 5.76992e-10
Task 2255 : 2.31556e-10
Task 2256 : 7.20117e-10
Task 2257 : 1.12286e-09
Task 2258 : 1.62697e-10
Task 2259 : 1.03515e-09
Task 2260 : 5.89954e-10
Task 2261 : 9.44777e-10
Task 2262 : 8.36664e-10
Task 2263 : 7.2214e-10
Task 2264 : 1.41674e-09
Task 2265 : 1.22133e-09
Task 2266 : 2.07477e-10
Task 2267 : 7.71436e-10
Task 2268 : 2.14741e-09
Task 2269 : 7.37735e-10
Task 2270 : 1.03911e-10
Task 2271 : 1.12913e-06
Task 2272 : 7.95737e-07
Task 2273 : 9.39864e-10
Task 2274 : 5.3826e-07
Task 2275 : 8.56346e-10
Task 2276 : 8.51053e-10
Task 2277 : 6.11118e-07
Task 2278 : 4.25199e-10
Task 2279 : 1.54199e-10
Task 2280 : 9.69261e-12
Task 2281 : 5.09569e-10
Task 2282 : 1.78572e-10
Task 2283 : 5.97483e-10
Task 2284 : 6.95133e-10
Task 2285 : 0
Task 2286 : 0
Task 2287 : 0
Task 2288 : 8.28659e-07
Task 2289 : 9.7315e-10
Task 2290 : 8.20044e-10
Task 2291 : 8.01572e-10
Task 2292 : 8.62586e-10
Task 2293 : 3.40388e-10
Task 2294 : 1.47482e-09
Task 2295 : 2.29696e-11
Task 2296 : 1.57737e-10
Task 2297 : 7.16011e-10
Task 2298 : 4.79765e-10
Task 2299 : 4.61975e-10
Task 2300 : 2.55993e-11
Task 2301 : 8.89059e-11
Task 2302 : 9.08311e-10
Task 2303 : 9.02869e-10
Task 2304 : 6.76908e-10
Task 2305 : 7.44403e-10
Task 2306 : 9.06247e-10
Task 2307 : 8.18903e-10
Task 2308 : 7.47378e-10
Task 2309 : 0
Task 2310 : 1.33897e-10
Task 2311 : 0
Task 2312 : 0
Task 2313 : 0
Task 2314 : 1.38318e-09
Task 2315 : 5.4559e-11
Task 2316 : 7.52038e-10
Task 2317 : 3.67154e-11
Task 2318 : 4.79925e-07
Task 2319 : 1.22703e-09
Task 2320 : 4.90032e-10
Task 2321 : 8.30004e-10
Task 2322 : 9.8345e-11
Task 2323 : 3.34692e-10
Task 2324 : 1.01128e-09
Task 2325 : 5.93208e-10
Task 2326 : 8.04571e-11
Task 2327 : 5.48607e-10
Task 2328 : 5.38733e-10
Task 2329 : 3.86665e-10
Task 2330 : 7.90923e-10
Task 2331 : 9.14164e-12
Task 2332 : 4.16223e-10
Task 2333 : 7.22855e-10
Task 2334 : 0
Task 2335 : 5.95011e-10
Task 2336 : 8.77095e-10
Task 2337 : 7.74398e-10
Task 2338 : 4.83187e-10
Task 2339 : 0
Task 2340 : 0
Task 2341 : 1.00243e-09
Task 2342 : 6.22066e-10
Task 2343 : 6.54824e-10
Task 2344 : 4.90526e-10
Task 2345 : 5.38873e-10
Task 2346 : 8.59674e-10
Task 2347 : 7.65457e-10
Task 2348 : 8.78337e-10
Task 2349 : 6.28943e-10
Task 2350 : 4.57666e-07
Task 2351 : 0
Task 2352 : 7.68268e-07
Task 2353 : 8.52779e-10
Task 2354 : 5.80214e-10
Task 2355 : 7.24271e-10
Task 2356 : 9.21864e-10
Task 2357 : 6.64282e-10
Task 2358 : 1.03519e-09
Task 2359 : 6.74704e-10
Task 2360 : 4.86097e-10
Task 2361 : 0
Task 2362 : 5.442e-07
Task 2363 : 7.78784e-10
Task 2364 : 7.05878e-10
Task 2365 : 0
Task 2366 : 0
Task 2367 : 0
Task 2368 : 2.90171e-10
Task 2369 : 2.77896e-10
Task 2370 : 6.0266e-10
Task 2371 : 3.02278e-10
Task 2372 : 3.85659e-10
Task 2373 : 3.44561e-10
Task 2374 : 1.89574e-10
Task 2375 : 5.78234e-11
Task 2376 : 6.48454e-10
Task 2377 : 2.17086e-09
Task 2378 : 1.59994e-10
Task 2379 : 3.66112e-10
Task 2380 : 8.197e-12
Task 2381 : 3.64404e-10
Task 2382 : 7.51929e-10
Task 2383 : 0
Task 2384 : 1.92159e-10
Task 2385 : 4.59141e-07
Task 2386 : 0
Task 2387 : 0
Task 2388 : 6.74714e-10
Task 2389 : 5.5898e-07
Task 2390 : 4.30446e-10
Task 2391 : 3.14971e-10
Task 2392 : 5.04504e-10
Task 2393 : 1.10801e-09
Task 2394 : 8.68039e-11
Task 2395 : 5.02021e-10
Task 2396 : 1.86692e-09
Task 2397 : 8.97397e-11
Task 2398 : 4.78991e-11
Task 2399 : 4.85393e-11
Task 2400 : 2.15644e-10
Task 2401 : 4.29517e-10
Task 2402 : 6.70637e-10
Task 2403 : 5.70501e-10
Task 2404 : 7.69247e-10
Task 2405 : 4.8144e-10
Task 2406 : 7.48776e-10
Task 2407 : 4.39887e-10
Task 2408 : 9.5731e-10
Task 2409 : 2.3208e-10
Task 2410 : 3.61664e-10
Task 2411 : 4.85182e-10
Task 2412 : 3.47036e-10
Task 2413 : 5.05893e-10
Task 2414 : 8.10278e-10
Task 2415 : 5.2237e-10
Task 2416 : 2.65659e-10
Task 2417 : 1.43079e-10
Task 2418 : 1.08736e-09
Task 2419 : 7.19799e-10
Task 2420 : 6.3876e-11
Task 2421 : 7.43951e-10
Task 2422 : 3.61406e-10
Task 2423 : 1.80783e-09
Task 2424 : 3.38943e-12
Task 2425 : 5.64083e-10
Task 2426 : 4.4006e-07
Task 2427 : 5.61568e-10
Task 2428 : 4.71678e-10
Task 2429 : 5.44358e-10
Task 2430 : 5.12768e-10
Task 2431 : 7.08869e-10
Task 2432 : 1.28153e-10
Task 2433 : 8.05401e-10
Task 2434 : 3.87117e-10
Task 2435 : 5.32416e-10
Task 2436 : 8.23229e-10
Task 2437 : 6.73605e-10
Task 2438 : 7.24111e-10
Task 2439 : 6.32063e-10
Task 2440 : 4.56481e-10
Task 2441 : 3.90821e-10
Task 2442 : 5.02231e-07
Task 2443 : 5.97588e-10
Task 2444 : 4.01749e-10
Task 2445 : 4.22362e-10
Task 2446 : 1.01734e-09
Task 2447 : 1.24106e-10
Task 2448 : 8.006e-07
Task 2449 : 5.39611e-07
Task 2450 : 0.000631357
Task 2451 : 1.57855e-11
Task 2452 : 3.57078e-07
Task 2453 : 2.60821e-11
Task 2454 : 2.99655e-11
Task 2455 : 5.265e-10
Task 2456 : 4.22018e-10
Task 2457 : 0
Task 2458 : 6.38354e-10
Task 2459 : 2.82642e-10
Task 2460 : 8.68162e-10
Task 2461 : 3.99311e-07
Task 2462 : 4.85324e-10
Task 2463 : 5.9896e-10
Task 2464 : 1.60407e-10
Task 2465 : 8.52665e-10
Task 2466 : 8.10223e-11
Task 2467 : 3.5832e-10
Task 2468 : 4.32239e-11
Task 2469 : 7.31255e-10
Task 2470 : 5.93921e-10
Task 2471 : 1.94831e-11
Task 2472 : 3.89781e-10
Task 2473 : 1.59103e-11
Task 2474 : 4.88837e-07
Task 2475 : 1.45602e-10
Task 2476 : 3.94274e-10
Task 2477 : 6.28673e-10
Task 2478 : 7.07444e-10
Task 2479 : 4.24802e-07
Task 2480 : 7.78196e-10
Task 2481 : 6.2559e-10
Task 2482 : 4.65713e-10
Task 2483 : 2.37788e-10
Task 2484 : 4.1451e-11
Task 2485 : 5.54612e-11
Task 2486 : 8.93688e-10
Task 2487 : 6.77262e-10
Task 2488 : 4.93169e-11
Task 2489 : 4.10985e-07
Task 2490 : 5.09656e-10
Task 2491 : 1.89726e-10
Task 2492 : 4.16102e-07
Task 2493 : 1.36193e-10
Task 2494 : 5.37796e-10
Task 2495 : 2.16687e-10
Task 2496 : 4.32398e-10
Task 2497 : 1.55921e-10
Task 2498 : 6.14507e-10
Task 2499 : 2.02505e-10
Task 2500 : 4.43897e-10
Task 2501 : 1.64541e-10
Task 2502 : 4.32588e-10
Task 2503 : 6.27364e-10
Task 2504 : 3.22535e-10
Task 2505 : 3.08533e-10
Task 2506 : 7.46891e-11
Task 2507 : 1.53672e-09
Task 2508 : 5.03931e-10
Task 2509 : 4.76103e-10
Task 2510 : 3.1259e-11
Task 2511 : 1.972e-11
Task 2512 : 6.74955e-10
Task 2513 : 0
Task 2514 : 0
Task 2515 : 0
Task 2516 : 1.37166e-09
Task 2517 : 8.25512e-10
Task 2518 : 5.73851e-10
Task 2519 : 5.42072e-10
Task 2520 : 2.49004e-10
Task 2521 : 5.40834e-11
Task 2522 : 6.72643e-10
Task 2523 : 1.80096e-11
Task 2524 : 4.02166e-10
Task 2525 : 6.98079e-10
Task 2526 : 6.29414e-10
Task 2527 : 1.26534e-09
Task 2528 : 6.30278e-07
Task 2529 : 4.23814e-10
Task 2530 : 1.27344e-11
Task 2531 : 3.11437e-10
Task 2532 : 1.44575e-09
Task 2533 : 1.35115e-09
Task 2534 : 6.90799e-12
Task 2535 : 2.53081e-10
Task 2536 : 1.87995e-10
Task 2537 : 5.39944e-10
Task 2538 : 2.35356e-11
Task 2539 : 6.29823e-10
Task 2540 : 1.18661e-10
Task 2541 : 0
Task 2542 : 6.35938e-10
Task 2543 : 0
Task 2544 : 2.25606e-10
Task 2545 : 0
Task 2546 : 6.07869e-10
Task 2547 : 5.00483e-07
Task 2548 : 5.88175e-10
Task 2549 : 7.28906e-10
Task 2550 : 1.85401e-11
Task 2551 : 4.75678e-10
Task 2552 : 7.55409e-10
Task 2553 : 5.96665e-10
Task 2554 : 2.2731e-10
Task 2555 : 2.35115e-11
Task 2556 : 0
Task 2557 : 4.638e-10
Task 2558 : 3.19474e-10
Task 2559 : 4.02806e-10
Task 2560 : 5.80687e-10
Task 2561 : 3.63217e-10
Task 2562 : 0
Task 2563 : 8.00486e-10
Task 2564 : 1.07579e-10
Task 2565 : 0
Task 2566 : 0
Task 2567 : 0
Task 2568 : 0
Task 2569 : 0
Task 2570 : 0
Task 2571 : 1.5794e-11
Task 2572 : 4.62787e-10
Task 2573 : 3.88225e-10
Task 2574 : 2.26193e-10
Task 2575 : 1.70078e-10
Task 2576 : 6.57835e-10
Task 2577 : 2.31117e-10
Task 2578 : 1.61715e-11
Task 2579 : 1.91568e-10
Task 2580 : 3.83996e-10
Task 2581 : 4.06917e-07
Task 2582 : 0
Task 2583 : 5.46991e-10
Task 2584 : 3.41688e-10
Task 2585 : 4.44818e-07
Task 2586 : 5.68865e-10
Task 2587 : 5.31328e-10
Task 2588 : 1.28074e-09
Task 2589 : 4.92299e-10
Task 2590 : 5.98982e-10
Task 2591 : 5.88118e-10
Task 2592 : 6.60283e-07
Task 2593 : 6.88802e-10
Task 2594 : 8.24148e-11
Task 2595 : 0
Task 2596 : 1.28007e-09
Task 2597 : 6.881e-11
Task 2598 : 4.02036e-10
Task 2599 : 0
Task 2600 : 2.82555e-10
Task 2601 : 0
Task 2602 : 0
Task 2603 : 4.2458e-10
Task 2604 : 2.66391e-10
Task 2605 : 0
Task 2606 : 3.47621e-10
Task 2607 : 2.60457e-10
Task 2608 : 9.79149e-10
Task 2609 : 8.32073e-11
Task 2610 : 2.67588e-10
Task 2611 : 6.84372e-10
Task 2612 : 3.74003e-10
Task 2613 : 1.05376e-10
Task 2614 : 3.91206e-10
Task 2615 : 5.05496e-10
Task 2616 : 5.78989e-10
Task 2617 : 5.15808e-10
Task 2618 : 2.47522e-10
Task 2619 : 2.87336e-10
Task 2620 : 6.88241e-10
Task 2621 : 4.41115e-10
Task 2622 : 1.33084e-09
Task 2623 : 4.43054e-10
Task 2624 : 2.7338e-11
Task 2625 : 6.45443e-10
Task 2626 : 5.10427e-10
Task 2627 : 5.67178e-10
Task 2628 : 3.67604e-07
Task 2629 : 7.13579e-11
Task 2630 : 2.2008e-10
Task 2631 : 1.92481e-10
Task 2632 : 1.24866e-12
Task 2633 : 1.6134e-11
Task 2634 : 4.79865e-10
Task 2635 : 1.29628e-10
Task 2636 : 8.23476e-10
Task 2637 : 7.47774e-12
Task 2638 : 8.76134e-10
Task 2639 : 3.58105e-10
Task 2640 : 9.9873e-10
Task 2641 : 2.10515e-12
Task 2642 : 1.03786e-10
Task 2643 : 5.04356e-10
Task 2644 : 5.20794e-10
Task 2645 : 5.43472e-10
Task 2646 : 3.70872e-07
Task 2647 : 0
Task 2648 : 6.22798e-10
Task 2649 : 5.06642e-10
Task 2650 : 1.15547e-10
Task 2651 : 0
Task 2652 : 1.76521e-11
Task 2653 : 3.8856e-11
Task 2654 : 5.21561e-10
Task 2655 : 1.08537e-09
Task 2656 : 6.33925e-11
Task 2657 : 1.29179e-10
Task 2658 : 1.07423e-09
Task 2659 : 2.19326e-10
Task 2660 : 3.41843e-10
Task 2661 : 2.70595e-10
Task 2662 : 0
Task 2663 : 0
Task 2664 : 0
Task 2665 : 0
Task 2666 : 1.39571e-10
Task 2667 : 0
Task 2668 : 5.50744e-10
Task 2669 : 3.53761e-10
Task 2670 : 5.23127e-10
Task 2671 : 6.42673e-10
Task 2672 : 4.32546e-10
Task 2673 : 3.79372e-07
Task 2674 : 0
Task 2675 : 1.93101e-10
Task 2676 : 0
Task 2677 : 0
Task 2678 : 1.85798e-10
Task 2679 : 7.51877e-10
Task 2680 : 5.81534e-07
Task 2681 : 7.15164e-10
Task 2682 : 4.06359e-10
Task 2683 : 2.09865e-10
Task 2684 : 5.20879e-10
Task 2685 : 1.08974e-12
Task 2686 : 3.80639e-10
Task 2687 : 0
Task 2688 : 5.97244e-12
Task 2689 : 0
Task 2690 : 4.67294e-10
Task 2691 : 2.83573e-10
Task 2692 : 5.36728e-07
Task 2693 : 2.9938e-10
Task 2694 : 0
Task 2695 : 0
Task 2696 : 0
Task 2697 : 0
Task 2698 : 0
Task 2699 : 0
Task 2700 : 4.86411e-10
Task 2701 : 1.46403e-10
Task 2702 : 5.05062e-07
Task 2703 : 3.7807e-11
Task 2704 : 3.25332e-07
Task 2705 : 2.51356e-11
Task 2706 : 4.71562e-10
Task 2707 : 5.49981e-10
Task 2708 : 4.07644e-07
Task 2709 : 4.43038e-10
Task 2710 : 4.31272e-10
Task 2711 : 2.39961e-10
Task 2712 : 9.77793e-11
Task 2713 : 5.77511e-10
Task 2714 : 1.57164e-11
Task 2715 : 2.85993e-10
Task 2716 : 5.5869e-10
Task 2717 : 3.83001e-10
Task 2718 : 4.50859e-07
Task 2719 : 5.17963e-07
Task 2720 : 4.98817e-10
Task 2721 : 3.63459e-10
Task 2722 : 4.57557e-10
Task 2723 : 1.62275e-10
Task 2724 : 6.22749e-10
Task 2725 : 3.82027e-10
Task 2726 : 8.94049e-10
Task 2727 : 2.0838e-10
Task 2728 : 4.82884e-10
Task 2729 : 4.88743e-10
Task 2730 : 4.1151e-10
Task 2731 : 2.15749e-10
Task 2732 : 1.24871e-10
Task 2733 : 6.45479e-12
Task 2734 : 8.95321e-11
Task 2735 : 6.5542e-10
Task 2736 : 3.41355e-10
Task 2737 : 5.10642e-07
Task 2738 : 1.62413e-10
Task 2739 : 4.66952e-10
Task 2740 : 3.29031e-10
Task 2741 : 4.74245e-07
Task 2742 : 4.96615e-10
Task 2743 : 1.70532e-10
Task 2744 : 4.8645e-10
Task 2745 : 1.38503e-10
Task 2746 : 0
Task 2747 : 0
Task 2748 : 4.83427e-10
Task 2749 : 3.71095e-10
Task 2750 : 4.34582e-10
Task 2751 : 6.5464e-10
Task 2752 : 3.65567e-07
Task 2753 : 0
Task 2754 : 2.75641e-10
Task 2755 : 5.89216e-10
Task 2756 : 2.36186e-10
Task 2757 : 3.7449e-10
Task 2758 : 2.75459e-10
Task 2759 : 2.11431e-10
Task 2760 : 8.73804e-10
Task 2761 : 4.31984e-10
Task 2762 : 4.73702e-10
Task 2763 : 5.7731e-11
Task 2764 : 8.63639e-11
Task 2765 : 2.98944e-10
Task 2766 : 4.93657e-10
Task 2767 : 4.31779e-10
Task 2768 : 1.98576e-10
Task 2769 : 5.32765e-10
Task 2770 : 2.76409e-10
Task 2771 : 3.01108e-10
Task 2772 : 5.48557e-10
Task 2773 : 2.41715e-07
Task 2774 : 7.51096e-10
Task 2775 : 2.48396e-10
Task 2776 : 4.3606e-10
Task 2777 : 6.09179e-11
Task 2778 : 3.46275e-10
Task 2779 : 4.14855e-10
Task 2780 : 4.47937e-07
Task 2781 : 4.16267e-07
Task 2782 : 0
Task 2783 : 3.38798e-07
Task 2784 : 8.55858e-10
Task 2785 : 4.54483e-10
Task 2786 : 1.87597e-10
Task 2787 : 2.24943e-10
Task 2788 : 4.65756e-10
Task 2789 : 4.20369e-10
Task 2790 : 4.98007e-10
Task 2791 : 3.0595e-11
Task 2792 : 4.27874e-07
Task 2793 : 4.41265e-10
Task 2794 : 4.17637e-10
Task 2795 : 3.949e-10
Task 2796 : 0
Task 2797 : 1.67596e-10
Task 2798 : 3.77082e-07
Task 2799 : 7.47225e-10
Task 2800 : 4.45405e-10
Task 2801 : 0
Task 2802 : 0
Task 2803 : 0
Task 2804 : 4.28031e-10
Task 2805 : 4.55089e-07
Task 2806 : 4.93576e-10
Task 2807 : 1.07741e-10
Task 2808 : 4.3309e-10
Task 2809 : 2.26244e-10
Task 2810 : 3.97355e-11
Task 2811 : 3.61039e-10
Task 2812 : 4.27831e-10
Task 2813 : 3.44571e-07
Task 2814 : 4.11031e-10
Task 2815 : 2.13517e-10
Task 2816 : 3.55173e-10
Task 2817 : 2.96573e-10
Task 2818 : 1.80265e-11
Task 2819 : 4.52031e-10
Task 2820 : 2.01853e-10
Task 2821 : 2.89803e-10
Task 2822 : 1.63101e-10
Task 2823 : 4.2184e-10
Task 2824 : 1.00262e-10
Task 2825 : 5.88693e-10
Task 2826 : 7.38258e-10
Task 2827 : 2.05724e-10
Task 2828 : 4.98374e-12
Task 2829 : 4.91382e-10
Task 2830 : 3.87328e-10
Task 2831 : 1.50334e-12
Task 2832 : 6.76798e-10
Task 2833 : 3.2837e-10
Task 2834 : 0
Task 2835 : 2.94648e-10
Task 2836 : 3.35039e-10
Task 2837 : 1.3391e-07
Task 2838 : 3.69188e-10
Task 2839 : 4.19791e-10
Task 2840 : 3.88297e-10
Task 2841 : 1.77309e-10
Task 2842 : 2.32948e-10
Task 2843 : 3.093e-10
Task 2844 : 3.23897e-10
Task 2845 : 4.0874e-10
Task 2846 : 2.37917e-10
Task 2847 : 3.86229e-10
Task 2848 : 3.30891e-10
Task 2849 : 4.1237e-07
Task 2850 : 3.56839e-07
Task 2851 : 3.34296e-07
Task 2852 : 4.14687e-07
Task 2853 : 5.13455e-12
Task 2854 : 0
Task 2855 : 0
Task 2856 : 0
Task 2857 : 1.83636e-10
Task 2858 : 3.38318e-07
Task 2859 : 2.87718e-10
Task 2860 : 3.18843e-10
Task 2861 : 6.6417e-10
Task 2862 : 5.59693e-10
Task 2863 : 0
Task 2864 : 4.33933e-10
Task 2865 : 3.06954e-10
Task 2866 : 2.56611e-10
Task 2867 : 4.48868e-10
Task 2868 : 0
Task 2869 : 0
Task 2870 : 3.80482e-10
Task 2871 : 3.7053e-10
Task 2872 : 8.70095e-10
Task 2873 : 1.7066e-10
Task 2874 : 3.50036e-10
Task 2875 : 1.75167e-10
Task 2876 : 2.18447e-10
Task 2877 : 2.88203e-10
Task 2878 : 3.76994e-10
Task 2879 : 9.8088e-11
Task 2880 : 1.45335e-10
Task 2881 : 3.82836e-10
Task 2882 : 1.23853e-11
Task 2883 : 1.59228e-10
Task 2884 : 2.99927e-07
Task 2885 : 5.16537e-11
Task 2886 : 3.88907e-10
Task 2887 : 5.60089e-10
Task 2888 : 2.76802e-10
Task 2889 : 1.29053e-11
Task 2890 : 3.83426e-11
Task 2891 : 1.17636e-10
Task 2892 : 3.55947e-10
Task 2893 : 2.44324e-10
Task 2894 : 3.14103e-07
Task 2895 : 1.04425e-10
Task 2896 : 3.62209e-10
Task 2897 : 3.60614e-10
Task 2898 : 4.22651e-07
Task 2899 : 2.65763e-10
Task 2900 : 1.37193e-10
Task 2901 : 7.92708e-11
Task 2902 : 0
Task 2903 : 2.27761e-07
Task 2904 : 1.19901e-10
Task 2905 : 9.19921e-12
Task 2906 : 1.86449e-10
Task 2907 : 3.94754e-10
Task 2908 : 0
Task 2909 : 1.43918e-10
Task 2910 : 1.38776e-10
Task 2911 : 0
Task 2912 : 0
Task 2913 : 1.14271e-10
Task 2914 : 1.64847e-11
Task 2915 : 5.52662e-10
Task 2916 : 3.2024e-07
Task 2917 : 3.55011e-10
Task 2918 : 1.17331e-10
Task 2919 : 3.82722e-07
Task 2920 : 5.64288e-10
Task 2921 : 5.99587e-10
Task 2922 : 2.22855e-07
Task 2923 : 3.58288e-10
Task 2924 : 3.46151e-10
Task 2925 : 3.34862e-10
Task 2926 : 3.33608e-10
Task 2927 : 2.00668e-10
Task 2928 : 4.8224e-10
Task 2929 : 3.98583e-10
Task 2930 : 3.64472e-10
Task 2931 : 0
Task 2932 : 2.8914e-10
Task 2933 : 2.36095e-10
Task 2934 : 1.58797e-10
Task 2935 : 3.36283e-10
Task 2936 : 1.79447e-10
Task 2937 : 2.54708e-10
Task 2938 : 3.77167e-10
Task 2939 : 2.29514e-10
Task 2940 : 2.0658e-07
Task 2941 : 2.37149e-10
Task 2942 : 3.65747e-10
Task 2943 : 2.9717e-10
Task 2944 : 0
Task 2945 : 3.94387e-07
Task 2946 : 0
Task 2947 : 3.19544e-10
Task 2948 : 3.72253e-10
Task 2949 : 5.59789e-10
Task 2950 : 1.56169e-10
Task 2951 : 4.79945e-10
Task 2952 : 7.26807e-10
Task 2953 : 1.26218e-10
Task 2954 : 8.06003e-11
Task 2955 : 2.78714e-10
Task 2956 : 2.7132e-07
Task 2957 : 0
Task 2958 : 3.53238e-10
Task 2959 : 6.36888e-08
Task 2960 : 3.73112e-10
Task 2961 : 2.77689e-10
Task 2962 : 1.55482e-10
Task 2963 : 1.97069e-11
Task 2964 : 2.82954e-07
Task 2965 : 3.29777e-10
Task 2966 : 2.87266e-11
Task 2967 : 1.96132e-10
Task 2968 : 2.21233e-10
Task 2969 : 3.84966e-10
Task 2970 : 1.01735e-10
Task 2971 : 8.96115e-11
Task 2972 : 1.99886e-10
Task 2973 : 0
Task 2974 : 2.76146e-10
Task 2975 : 7.45919e-11
Task 2976 : 3.62738e-10
Task 2977 : 0
Task 2978 : 3.35717e-10
Task 2979 : 0
Task 2980 : 0
Task 2981 : 1.30016e-10
Task 2982 : 8.92936e-11
Task 2983 : 3.28516e-10
Task 2984 : 3.23661e-10
Task 2985 : 4.15211e-10
Task 2986 : 3.54923e-07
Task 2987 : 1.77533e-10
Task 2988 : 1.21991e-10
Task 2989 : 4.61047e-10
Task 2990 : 2.90756e-10
Task 2991 : 3.24835e-10
Task 2992 : 5.23497e-12
Task 2993 : 4.17267e-10
Task 2994 : 2.77258e-10
Task 2995 : 1.58625e-10
Task 2996 : 1.79508e-10
Task 2997 : 1.36709e-10
Task 2998 : 1.88505e-07
Task 2999 : 1.4172e-10
Task 3000 : 1.84559e-10
Task 3001 : 6.63237e-11
Task 3002 : 1.27141e-10
Task 3003 : 2.27011e-10
Task 3004 : 7.21271e-11
Task 3005 : 4.81501e-11
Task 3006 : 1.88984e-10
Task 3007 : 4.59887e-10
Task 3008 : 0
Task 3009 : 9.74543e-11
Task 3010 : 0
Task 3011 : 1.59309e-10
Task 3012 : 5.11789e-11
Task 3013 : 4.50087e-11
Task 3014 : 2.48005e-10
Task 3015 : 2.31479e-10
Task 3016 : 2.33224e-10
Task 3017 : 2.39802e-07
Task 3018 : 2.3557e-10
Task 3019 : 1.65124e-10
Task 3020 : 2.4118e-11
Task 3021 : 2.53861e-10
Task 3022 : 2.9339e-10
Task 3023 : 2.51133e-10
Task 3024 : 3.64755e-07
Task 3025 : 2.88749e-10
Task 3026 : 1.2245e-10
Task 3027 : 3.41115e-10
Task 3028 : 3.29734e-10
Task 3029 : 2.99942e-10
Task 3030 : 1.58051e-10
Task 3031 : 1.44079e-10
Task 3032 : 2.47556e-10
Task 3033 : 1.95576e-10
Task 3034 : 3.19273e-10
Task 3035 : 1.23766e-10
Task 3036 : 3.11534e-10
Task 3037 : 3.62253e-10
Task 3038 : 1.3958e-10
Task 3039 : 3.68836e-10
Task 3040 : 1.51812e-10
Task 3041 : 2.82662e-07
Task 3042 : 3.12276e-10
Task 3043 : 7.7257e-11
Task 3044 : 2.35877e-10
Task 3045 : 6.03321e-10
Task 3046 : 1.28251e-10
Task 3047 : 3.32036e-10
Task 3048 : 1.3e-10
Task 3049 : 3.03567e-11
Task 3050 : 3.31e-07
Task 3051 : 3.00125e-10
Task 3052 : 2.84592e-10
Task 3053 : 3.15253e-10
Task 3054 : 3.89335e-10
Task 3055 : 1.14407e-07
Task 3056 : 1.31583e-11
Task 3057 : 1.68974e-07
Task 3058 : 4.44758e-10
Task 3059 : 3.91702e-10
Task 3060 : 1.059e-11
Task 3061 : 1.43185e-10
Task 3062 : 2.9781e-10
Task 3063 : 2.19686e-07
Task 3064 : 1.92864e-10
Task 3065 : 7.84848e-11
Task 3066 : 3.75197e-12
Task 3067 : 1.34352e-10
Task 3068 : 1.38565e-10
Task 3069 : 1.15719e-12
Task 3070 : 8.15784e-10
Task 3071 : 1.43642e-10
Task 3072 : 1.59462e-07
Task 3073 : 3.14588e-07
Task 3074 : 3.21779e-10
Task 3075 : 3.28504e-10
Task 3076 : 0
Task 3077 : 1.13512e-10
Task 3078 : 1.11105e-07
Task 3079 : 1.93344e-10
Task 3080 : 1.63397e-10
Task 3081 : 3.04757e-10
Task 3082 : 5.32092e-10
Task 3083 : 4.77579e-11
Task 3084 : 2.7495e-10
Task 3085 : 5.77781e-10
Task 3086 : 0
Task 3087 : 1.12194e-10
Task 3088 : 2.99626e-10
Task 3089 : 5.4057e-10
Task 3090 : 3.02419e-07
Task 3091 : 1.97679e-10
Task 3092 : 0
Task 3093 : 1.12287e-10
Task 3094 : 0
Task 3095 : 0
Task 3096 : 2.43222e-10
Task 3097 : 7.77673e-11
Task 3098 : 0
Task 3099 : 2.92689e-10
Task 3100 : 0
Task 3101 : 9.52153e-11
Task 3102 : 7.11666e-11
Task 3103 : 1.51006e-10
Task 3104 : 1.90864e-07
Task 3105 : 0
Task 3106 : 0
Task 3107 : 2.0619e-10
Task 3108 : 1.20239e-10
Task 3109 : 3.28854e-07
Task 3110 : 4.41111e-12
Task 3111 : 1.06523e-11
Task 3112 : 1.00788e-11
Task 3113 : 2.89454e-10
Task 3114 : 2.31989e-11
Task 3115 : 1.125e-10
Task 3116 : 1.08088e-10
Task 3117 : 2.43203e-07
Task 3118 : 2.93914e-11
Task 3119 : 1.92086e-10
Task 3120 : 2.84247e-10
Task 3121 : 2.7542e-10
Task 3122 : 2.06765e-10
Task 3123 : 1.6865e-10
Task 3124 : 0
Task 3125 : 0
Task 3126 : 0
Task 3127 : 2.79392e-10
Task 3128 : 2.17665e-10
Task 3129 : 0
Task 3130 : 2.74639e-10
Task 3131 : 2.42905e-10
Task 3132 : 5.97476e-11
Task 3133 : 7.52676e-12
Task 3134 : 2.32886e-10
Task 3135 : 5.30527e-10
Task 3136 : 2.64861e-10
Task 3137 : 2.10388e-11
Task 3138 : 2.77438e-10
Task 3139 : 3.36333e-10
Task 3140 : 3.31071e-10
Task 3141 : 0
Task 3142 : 1.2274e-10
Task 3143 : 1.19842e-10
Task 3144 : 1.3959e-10
Task 3145 : 1.30387e-11
Task 3146 : 0
Task 3147 : 7.01833e-11
Task 3148 : 0
Task 3149 : 0
Task 3150 : 8.27312e-11
Task 3151 : 4.47844e-12
Task 3152 : 8.60752e-08
Task 3153 : 0
Task 3154 : 3.59539e-10
Task 3155 : 1.01009e-10
Task 3156 : 2.43882e-10
Task 3157 : 1.42164e-10
Task 3158 : 0
Task 3159 : 7.04633e-13
Task 3160 : 6.27302e-11
Task 3161 : 0
Task 3162 : 0
Task 3163 : 1.76956e-11
Task 3164 : 0
Task 3165 : 1.08086e-07
Task 3166 : 1.62546e-10
Task 3167 : 1.21043e-10
Task 3168 : 2.62407e-10
Task 3169 : 0
Task 3170 : 1.54438e-10
Task 3171 : 4.04498e-12
Task 3172 : 1.95605e-10
Task 3173 : 9.42823e-08
Task 3174 : 9.20952e-12
Task 3175 : 3.0349e-07
Task 3176 : 2.12663e-10
Task 3177 : 1.54886e-07
Task 3178 : 1.29879e-10
Task 3179 : 2.34831e-10
Task 3180 : 0
Task 3181 : 0
Task 3182 : 0
Task 3183 : 1.67179e-10
Task 3184 : 1.84765e-07
Task 3185 : 5.20974e-10
Task 3186 : 4.49943e-10
Task 3187 : 1.19561e-10
Task 3188 : 2.38329e-10
Task 3189 : 1.42345e-10
Task 3190 : 1.84033e-07
Task 3191 : 1.10906e-10
Task 3192 : 2.43146e-10
Task 3193 : 1.89843e-10
Task 3194 : 1.56464e-07
Task 3195 : 1.5772e-07
Task 3196 : 1.3065e-10
Task 3197 : 4.06058e-10
Task 3198 : 2.42992e-10
Task 3199 : 3.50676e-11
Task 3200 : 8.69998e-08
Task 3201 : 1.10226e-10
Task 3202 : 1.04046e-07
Task 3203 : 1.79682e-10
Task 3204 : 1.1528e-07
Task 3205 : 0
Task 3206 : 2.93542e-10
Task 3207 : 2.07183e-10
Task 3208 : 5.34189e-11
Task 3209 : 3.41519e-10
Task 3210 : 2.18066e-07
Task 3211 : 1.10826e-10
Task 3212 : 2.85197e-10
Task 3213 : 1.02846e-10
Task 3214 : 3.41375e-10
Task 3215 : 1.34552e-10
Task 3216 : 1.53702e-10
Task 3217 : 5.29794e-10
Task 3218 : 3.036e-10
Task 3219 : 9.822e-11
Task 3220 : 9.88375e-11
Task 3221 : 1.58203e-11
Task 3222 : 2.30829e-11
Task 3223 : 8.04444e-08
Task 3224 : 1.20525e-10
Task 3225 : 5.33306e-11
Task 3226 : 0
Task 3227 : 1.60871e-10
Task 3228 : 1.9031e-10
Task 3229 : 2.10178e-10
Task 3230 : 4.6928e-11
Task 3231 : 2.02635e-07
Task 3232 : 2.03117e-10
Task 3233 : 1.80135e-07
Task 3234 : 2.36676e-10
Task 3235 : 1.97061e-11
Task 3236 : 2.81002e-07
Task 3237 : 2.93981e-10
Task 3238 : 1.18002e-10
Task 3239 : 1.05651e-10
Task 3240 : 1.31417e-10
Task 3241 : 2.95844e-10
Task 3242 : 1.05786e-11
Task 3243 : 1.14763e-10
Task 3244 : 2.11919e-10
Task 3245 : 0
Task 3246 : 3.67553e-11
Task 3247 : 6.90061e-11
Task 3248 : 0
Task 3249 : 2.6013e-10
Task 3250 : 3.84248e-10
Task 3251 : 0
Task 3252 : 0
Task 3253 : 1.31435e-11
Task 3254 : 9.63623e-11
Task 3255 : 1.00747e-10
Task 3256 : 3.12024e-12
Task 3257 : 2.02195e-10
Task 3258 : 1.16422e-07
Task 3259 : 4.32086e-12
Task 3260 : 3.24236e-12
Task 3261 : 9.65968e-13
Task 3262 : 7.94916e-11
Task 3263 : 6.19222e-11
Task 3264 : 9.17772e-11
Task 3265 : 2.48269e-11
Task 3266 : 2.52061e-10
Task 3267 : 1.02164e-07
Task 3268 : 0
Task 3269 : 0
Task 3270 : 1.60063e-10
Task 3271 : 8.89937e-08
Task 3272 : 2.29679e-07
Task 3273 : 2.3846e-10
Task 3274 : 6.25441e-11
Task 3275 : 1.9799e-10
Task 3276 : 1.13233e-10
Task 3277 : 2.14397e-10
Task 3278 : 3.78381e-10
Task 3279 : 7.08478e-11
Task 3280 : 0
Task 3281 : 0
Task 3282 : 4.60521e-11
Task 3283 : 9.69999e-08
Task 3284 : 2.56864e-10
Task 3285 : 2.59128e-10
Task 3286 : 1.81858e-10
Task 3287 : 1.98692e-08
Task 3288 : 3.37166e-10
Task 3289 : 1.22572e-10
Task 3290 : 7.4806e-08
Task 3291 : 6.06703e-08
Task 3292 : 1.99528e-07
Task 3293 : 1.59407e-10
Task 3294 : 4.69135e-11
Task 3295 : 1.95573e-10
Task 3296 : 2.62975e-07
Task 3297 : 2.33667e-10
Task 3298 : 9.52753e-11
Task 3299 : 2.57759e-10
Task 3300 : 1.30691e-10
Task 3301 : 1.10903e-10
Task 3302 : 0
Task 3303 : 0
Task 3304 : 0
Task 3305 : 3.37678e-10
Task 3306 : 9.42226e-11
Task 3307 : 1.28955e-11
Task 3308 : 5.74174e-11
Task 3309 : 1.64311e-10
Task 3310 : 2.26551e-10
Task 3311 : 1.0675e-10
Task 3312 : 3.75384e-11
Task 3313 : 9.17318e-11
Task 3314 : 3.05119e-12
Task 3315 : 2.05024e-10
Task 3316 : 1.21044e-07
Task 3317 : 6.36759e-11
Task 3318 : 3.53263e-11
Task 3319 : 4.03141e-08
Task 3320 : 1.22176e-07
Task 3321 : 8.97475e-11
Task 3322 : 0
Task 3323 : 8.33537e-11
Task 3324 : 1.35475e-10
Task 3325 : 8.50389e-11
Task 3326 : 0
Task 3327 : 8.29333e-12
Task 3328 : 1.1208e-10
Task 3329 : 0
Task 3330 : 0
Task 3331 : 3.60246e-10
Task 3332 : 0
Task 3333 : 2.25843e-10
Task 3334 : 7.86911e-11
Task 3335 : 3.3827e-10
Task 3336 : 0
Task 3337 : 5.27959e-11
Task 3338 : 4.08129e-10
Task 3339 : 1.0833e-11
Task 3340 : 0
Task 3341 : 1.11023e-10
Task 3342 : 0
Task 3343 : 1.56461e-10
Task 3344 : 8.02879e-12
Task 3345 : 2.79855e-10
Task 3346 : 1.26232e-07
Task 3347 : 2.39205e-11
Task 3348 : 5.63698e-11
Task 3349 : 1.69534e-11
Task 3350 : 0
Task 3351 : 0
Task 3352 : 0
Task 3353 : 0
Task 3354 : 2.91928e-10
Task 3355 : 1.74305e-10
Task 3356 : 9.58475e-11
Task 3357 : 1.58754e-10
Task 3358 : 1.8855e-10
Task 3359 : 1.27984e-07
Task 3360 : 1.23516e-10
Task 3361 : 0
Task 3362 : 1.86127e-10
Task 3363 : 2.87552e-10
Task 3364 : 2.02024e-10
Task 3365 : 6.2923e-12
Task 3366 : 6.21957e-11
Task 3367 : 0
Task 3368 : 0
Task 3369 : 0
Task 3370 : 2.91311e-11
Task 3371 : 9.73507e-11
Task 3372 : 9.02776e-11
Task 3373 : 5.06681e-11
Task 3374 : 1.06017e-11
Task 3375 : 9.89e-11
Task 3376 : 2.45201e-07
Task 3377 : 1.35934e-10
Task 3378 : 1.05225e-10
Task 3379 : 1.01974e-10
Task 3380 : 0.000375797
Task 3381 : 8.26216e-11
Task 3382 : 1.71981e-10
Task 3383 : 1.69901e-10
Task 3384 : 3.32989e-10
Task 3385 : 2.40113e-10
Task 3386 : 1.12807e-10
Task 3387 : 2.22817e-10
Task 3388 : 5.43011e-13
Task 3389 : 5.08567e-11
Task 3390 : 0
Task 3391 : 2.46249e-10
Task 3392 : 4.20852e-10
Task 3393 : 1.16239e-10
Task 3394 : 1.5684e-10
Task 3395 : 1.82958e-07
Task 3396 : 2.37868e-10
Task 3397 : 1.68263e-07
Task 3398 : 9.21942e-11
Task 3399 : 2.33819e-07
Task 3400 : 1.65517e-10
Task 3401 : 5.88585e-12
Task 3402 : 0
Task 3403 : 0
Task 3404 : 5.5297e-11
Task 3405 : 6.65224e-11
Task 3406 : 2.07556e-10
Task 3407 : 1.385e-07
Task 3408 : 5.87175e-11
Task 3409 : 7.78154e-11
Task 3410 : 8.77948e-12
Task 3411 : 2.52092e-10
Task 3412 : 7.58423e-11
Task 3413 : 1.40566e-10
Task 3414 : 4.32139e-11
Task 3415 : 2.20638e-10
Task 3416 : 1.54755e-10
Task 3417 : 2.57794e-11
Task 3418 : 7.87859e-11
Task 3419 : 9.84812e-11
Task 3420 : 1.54752e-10
Task 3421 : 2.66251e-12
Task 3422 : 4.10079e-11
Task 3423 : 2.81555e-11
Task 3424 : 8.30866e-13
Task 3425 : 8.93422e-11
Task 3426 : 9.33682e-11
Task 3427 : 7.7601e-11
Task 3428 : 1.30713e-11
Task 3429 : 1.34087e-10
Task 3430 : 0
Task 3431 : 2.07387e-10
Task 3432 : 1.89048e-11
Task 3433 : 1.6307e-11
Task 3434 : 2.24601e-10
Task 3435 : 1.80577e-10
Task 3436 : 1.03217e-07
Task 3437 : 1.40827e-10
Task 3438 : 2.47323e-10
Task 3439 : 1.53336e-10
Task 3440 : 5.0417e-11
Task 3441 : 6.83021e-12
Task 3442 : 9.01715e-11
Task 3443 : 2.84101e-11
Task 3444 : 1.39424e-11
Task 3445 : 8.09771e-11
Task 3446 : 1.54338e-10
Task 3447 : 1.93198e-10
Task 3448 : 6.51568e-11
Task 3449 : 2.04997e-11
Task 3450 : 4.74284e-11
Task 3451 : 1.47152e-10
Task 3452 : 2.03972e-10
Task 3453 : 8.27504e-11
Task 3454 : 1.02875e-11
Task 3455 : 1.1429e-10
Task 3456 : 2.07828e-10
Task 3457 : 7.73294e-11
Task 3458 : 1.35006e-10
Task 3459 : 1.01953e-10
Task 3460 : 2.6516e-10
Task 3461 : 4.63568e-11
Task 3462 : 9.00492e-11
Task 3463 : 1.23648e-11
Task 3464 : 6.91934e-11
Task 3465 : 2.03646e-11
Task 3466 : 1.77884e-10
Task 3467 : 3.6627e-12
Task 3468 : 1.36307e-10
Task 3469 : 2.47974e-10
Task 3470 : 6.78487e-11
Task 3471 : 1.65397e-10
Task 3472 : 1.16268e-10
Task 3473 : 1.58407e-11
Task 3474 : 5.45946e-11
Task 3475 : 7.56834e-11
Task 3476 : 1.59709e-10
Task 3477 : 1.68998e-07
Task 3478 : 8.56577e-11
Task 3479 : 7.37657e-11
Task 3480 : 4.97907e-11
Task 3481 : 1.44226e-11
Task 3482 : 9.18849e-11
Task 3483 : 5.81304e-11
Task 3484 : 6.9053e-11
Task 3485 : 1.2502e-10
Task 3486 : 1.20658e-10
Task 3487 : 7.01478e-12
Task 3488 : 4.63685e-13
Task 3489 : 0
Task 3490 : 0
Task 3491 : 1.32634e-10
Task 3492 : 0
Task 3493 : 1.00193e-11
Task 3494 : 4.73943e-11
Task 3495 : 1.72247e-10
Task 3496 : 1.48615e-10
Task 3497 : 1.32359e-10
Task 3498 : 1.50971e-07
Task 3499 : 2.43993e-11
Task 3500 : 1.03452e-11
Task 3501 : 1.42838e-10
Task 3502 : 2.4561e-07
Task 3503 : 2.44179e-10
Task 3504 : 7.47853e-11
Task 3505 : 7.76302e-11
Task 3506 : 3.09634e-10
Task 3507 : 1.76196e-10
Task 3508 : 9.5149e-11
Task 3509 : 7.25787e-11
Task 3510 : 1.77074e-10
Task 3511 : 4.43902e-11
Task 3512 : 8.19549e-11
Task 3513 : 6.4235e-11
Task 3514 : 0
Task 3515 : 1.18195e-10
Task 3516 : 6.7618e-11
Task 3517 : 1.97482e-11
Task 3518 : 1.18133e-07
Task 3519 : 2.17759e-10
Task 3520 : 4.8345e-11
Task 3521 : 7.59665e-11
Task 3522 : 0
Task 3523 : 0
Task 3524 : 0
Task 3525 : 0
Task 3526 : 0
Task 3527 : 0
Task 3528 : 0
Task 3529 : 4.59877e-11
Task 3530 : 5.37667e-12
Task 3531 : 1.1951e-10
Task 3532 : 0
Task 3533 : 1.60655e-12
Task 3534 : 4.65574e-11
Task 3535 : 0
Task 3536 : 4.27493e-11
Task 3537 : 0
Task 3538 : 1.08403e-10
Task 3539 : 1.1177e-07
Task 3540 : 1.25916e-07
Task 3541 : 3.44716e-11
Task 3542 : 2.02531e-10
Task 3543 : 5.92184e-11
Task 3544 : 1.4991e-10
Task 3545 : 9.86036e-11
Task 3546 : 1.57603e-10
Task 3547 : 2.36722e-11
Task 3548 : 8.82983e-12
Task 3549 : 7.36415e-11
Task 3550 : 4.17044e-11
Task 3551 : 7.41838e-12
Task 3552 : 5.45375e-11
Task 3553 : 1.77907e-10
Task 3554 : 1.57154e-07
Task 3555 : 1.0267e-10
Task 3556 : 1.00282e-10
Task 3557 : 6.03983e-11
Task 3558 : 1.45345e-10
Task 3559 : 3.9589e-08
Task 3560 : 1.53466e-10
Task 3561 : 5.74482e-11
Task 3562 : 8.57709e-11
Task 3563 : 5.89876e-12
Task 3564 : 1.40419e-10
Task 3565 : 1.10481e-10
Task 3566 : 1.17069e-10
Task 3567 : 2.35193e-11
Task 3568 : 4.08269e-11
Task 3569 : 1.17113e-11
Task 3570 : 1.99174e-10
Task 3571 : 1.51396e-10
Task 3572 : 2.30812e-12
Task 3573 : 1.85079e-10
Task 3574 : 6.47277e-11
Task 3575 : 7.23985e-13
Task 3576 : 6.46013e-11
Task 3577 : 1.47128e-10
Task 3578 : 1.13099e-07
Task 3579 : 7.70555e-11
Task 3580 : 6.39291e-11
Task 3581 : 3.59339e-11
Task 3582 : 1.13872e-07
Task 3583 : 4.25703e-11
Task 3584 : 3.20175e-11
Task 3585 : 1.20117e-10
Task 3586 : 7.04693e-11
Task 3587 : 1.80624e-10
Task 3588 : 4.81602e-11
Task 3589 : 0
Task 3590 : 0
Task 3591 : 4.08638e-11
Task 3592 : 1.20808e-10
Task 3593 : 0
Task 3594 : 1.28274e-10
Task 3595 : 1.14254e-07
Task 3596 : 6.33351e-11
Task 3597 : 2.98083e-11
Task 3598 : 7.1193e-11
Task 3599 : 3.97487e-11
Task 3600 : 1.11408e-07
Task 3601 : 1.08569e-07
Task 3602 : 1.41333e-10
Task 3603 : 6.61691e-11
Task 3604 : 3.11096e-11
Task 3605 : 1.38041e-11
Task 3606 : 6.47473e-11
Task 3607 : 4.29441e-11
Task 3608 : 1.02336e-10
Task 3609 : 1.17237e-10
Task 3610 : 1.70666e-10
Task 3611 : 8.19682e-11
Task 3612 : 7.66656e-11
Task 3613 : 4.1816e-11
Task 3614 : 6.28629e-11
Task 3615 : 3.53952e-11
Task 3616 : 2.5102e-11
Task 3617 : 1.07669e-10
Task 3618 : 1.01701e-10
Task 3619 : 3.83573e-11
Task 3620 : 5.30707e-11
Task 3621 : 1.24484e-07
Task 3622 : 1.10701e-07
Task 3623 : 4.0366e-13
Task 3624 : 9.70091e-11
Task 3625 : 0
Task 3626 : 1.09526e-11
Task 3627 : 6.2759e-11
Task 3628 : 1.6885e-10
Task 3629 : 0
Task 3630 : 0
Task 3631 : 0
Task 3632 : 0
Task 3633 : 8.28905e-11
Task 3634 : 9.12988e-12
Task 3635 : 6.10448e-11
Task 3636 : 3.54065e-11
Task 3637 : 1.57649e-11
Task 3638 : 2.94962e-11
Task 3639 : 8.68866e-11
Task 3640 : 4.33331e-11
Task 3641 : 1.46933e-07
Task 3642 : 1.18877e-10
Task 3643 : 1.32209e-10
Task 3644 : 1.71565e-11
Task 3645 : 1.16482e-07
Task 3646 : 5.65803e-11
Task 3647 : 5.61838e-11
Task 3648 : 1.58455e-10
Task 3649 : 6.41322e-11
Task 3650 : 9.00583e-11
Task 3651 : 1.09209e-07
Task 3652 : 7.70256e-12
Task 3653 : 2.10788e-12
Task 3654 : 5.9386e-12
Task 3655 : 6.22956e-11
Task 3656 : 3.09914e-10
Task 3657 : 3.85219e-11
Task 3658 : 2.23181e-10
Task 3659 : 1.15452e-07
Task 3660 : 1.03032e-07
Task 3661 : 1.90969e-12
Task 3662 : 4.61537e-11
Task 3663 : 8.13708e-11
Task 3664 : 2.07173e-11
Task 3665 : 3.14219e-11
Task 3666 : 2.46381e-11
Task 3667 : 1.02058e-10
Task 3668 : 3.47961e-11
Task 3669 : 7.15677e-11
Task 3670 : 7.28849e-11
Task 3671 : 0
Task 3672 : 2.44406e-10
Task 3673 : 3.47133e-11
Task 3674 : 6.03341e-11
Task 3675 : 2.00909e-11
Task 3676 : 3.57462e-11
Task 3677 : 0
Task 3678 : 8.6625e-11
Task 3679 : 1.46526e-10
Task 3680 : 5.63544e-11
Task 3681 : 4.64175e-11
Task 3682 : 0
Task 3683 : 1.98474e-11
Task 3684 : 0
Task 3685 : 3.86591e-11
Task 3686 : 0
Task 3687 : 0
Task 3688 : 1.1765e-10
Task 3689 : 4.00631e-11
Task 3690 : 3.12025e-12
Task 3691 : 0
Task 3692 : 1.00432e-07
Task 3693 : 6.71406e-11
Task 3694 : 6.96348e-11
Task 3695 : 0
Task 3696 : 8.58507e-11
Task 3697 : 5.18167e-12
Task 3698 : 9.46889e-08
Task 3699 : 1.12575e-07
Task 3700 : 0
Task 3701 : 0
Task 3702 : 5.47138e-11
Task 3703 : 5.47232e-11
Task 3704 : 1.00273e-11
Task 3705 : 1.07724e-10
Task 3706 : 5.98996e-11
Task 3707 : 1.44855e-10
Task 3708 : 9.98039e-08
Task 3709 : 3.29916e-11
Task 3710 : 7.73547e-11
Task 3711 : 1.44703e-10
Task 3712 : 3.28411e-11
Task 3713 : 5.52554e-11
Task 3714 : 2.59962e-11
Task 3715 : 8.91615e-11
Task 3716 : 3.44889e-11
Task 3717 : 3.70814e-11
Task 3718 : 1.65945e-11
Task 3719 : 5.70445e-11
Task 3720 : 6.70843e-11
Task 3721 : 0
Task 3722 : 0
Task 3723 : 1.14384e-07
Task 3724 : 1.38038e-10
Task 3725 : 3.60115e-11
Task 3726 : 3.05825e-11
Task 3727 : 8.36838e-11
Task 3728 : 3.3513e-11
Task 3729 : 6.83526e-11
Task 3730 : 2.9075e-11
Task 3731 : 6.99016e-08
Task 3732 : 6.49378e-11
Task 3733 : 0
Task 3734 : 2.58547e-11
Task 3735 : 3.46971e-11
Task 3736 : 6.08283e-11
Task 3737 : 1.26013e-10
Task 3738 : 0
Task 3739 : 2.69084e-11
Task 3740 : 0
Task 3741 : 5.38539e-11
Task 3742 : 9.93941e-08
Task 3743 : 6.32916e-12
Task 3744 : 4.61551e-12
Task 3745 : 5.34157e-11
Task 3746 : 7.51097e-11
Task 3747 : 5.33721e-11
Task 3748 : 6.42328e-11
Task 3749 : 3.19232e-11
Task 3750 : 1.02146e-07
Task 3751 : 3.36271e-11
Task 3752 : 4.23895e-11
Task 3753 : 7.58283e-08
Task 3754 : 1.09757e-10
Task 3755 : 3.23532e-11
Task 3756 : 5.40611e-11
Task 3757 : 5.47812e-11
Task 3758 : 4.50444e-11
Task 3759 : 8.42658e-11
Task 3760 : 7.13342e-11
Task 3761 : 8.21822e-08
Task 3762 : 2.92869e-11
Task 3763 : 5.57156e-11
Task 3764 : 1.0826e-10
Task 3765 : 7.4554e-12
Task 3766 : 5.5523e-11
Task 3767 : 6.79103e-11
Task 3768 : 2.00209e-12
Task 3769 : 2.72409e-11
Task 3770 : 3.17164e-11
Task 3771 : 2.99782e-11
Task 3772 : 3.29127e-11
Task 3773 : 1.72654e-11
Task 3774 : 6.03695e-11
Task 3775 : 6.35167e-13
Task 3776 : 1.04275e-10
Task 3777 : 4.85224e-11
Task 3778 : 1.23157e-10
Task 3779 : 2.86582e-11
Task 3780 : 2.81407e-11
Task 3781 : 6.59081e-11
Task 3782 : 3.51724e-11
Task 3783 : 5.30659e-11
Task 3784 : 0.000370402
Task 3785 : 3.56414e-13
Task 3786 : 2.94271e-11
Task 3787 : 5.28032e-11
Task 3788 : 0
Task 3789 : 3.51727e-11
Task 3790 : 8.08955e-11
Task 3791 : 1.26938e-10
Task 3792 : 0
Task 3793 : 0.000320532
Task 3794 : 3.54097e-11
Task 3795 : 4.93344e-11
Task 3796 : 1.00576e-10
Task 3797 : 7.06273e-11
Task 3798 : 5.06985e-12
Task 3799 : 1.18006e-11
Task 3800 : 2.80325e-11
Task 3801 : 3.97636e-11
Task 3802 : 0
Task 3803 : 1.96211e-11
Task 3804 : 5.25676e-11
Task 3805 : 1.0216e-07
Task 3806 : 1.17726e-11
Task 3807 : 5.85518e-11
Task 3808 : 0
Task 3809 : 1.20532e-10
Task 3810 : 4.82072e-11
Task 3811 : 2.26988e-11
Task 3812 : 7.80133e-11
Task 3813 : 3.01789e-11
Task 3814 : 0
Task 3815 : 0
Task 3816 : 4.81229e-11
Task 3817 : 1.9233e-11
Task 3818 : 2.7019e-11
Task 3819 : 2.79968e-11
Task 3820 : 0
Task 3821 : 3.21992e-11
Task 3822 : 0
Task 3823 : 1.77306e-11
Task 3824 : 1.24422e-10
Task 3825 : 1.73243e-11
Task 3826 : 2.70607e-11
Task 3827 : 0
Task 3828 : 2.90095e-11
Task 3829 : 1.20509e-07
Task 3830 : 2.75901e-11
Task 3831 : 4.61028e-11
Task 3832 : 5.56739e-11
Task 3833 : 3.9859e-11
Task 3834 : 1.64645e-11
Task 3835 : 5.08712e-11
Task 3836 : 0
Task 3837 : 9.33732e-12
Task 3838 : 2.38299e-11
Task 3839 : 1.10263e-10
Task 3840 : 6.07422e-12
Task 3841 : 0
Task 3842 : 0
Task 3843 : 7.14605e-11
Task 3844 : 2.87856e-11
Task 3845 : 1.44795e-11
Task 3846 : 1.99831e-10
Task 3847 : 4.56454e-12
Task 3848 : 1.60096e-11
Task 3849 : 1.32686e-11
Task 3850 : 2.78588e-11
Task 3851 : 3.056e-11
Task 3852 : 5.57977e-12
Task 3853 : 9.91986e-11
Task 3854 : 7.08861e-11
Task 3855 : 3.29888e-11
Task 3856 : 3.16264e-11
Task 3857 : 8.6881e-12
Task 3858 : 1.43194e-12
Task 3859 : 3.54667e-11
Task 3860 : 1.89679e-11
Task 3861 : 7.55289e-12
Task 3862 : 1.50267e-12
Task 3863 : 1.10819e-10
Task 3864 : 3.02656e-11
Task 3865 : 1.49021e-11
Task 3866 : 4.22137e-11
Task 3867 : 1.05537e-07
Task 3868 : 5.10638e-12
Task 3869 : 5.98356e-11
Task 3870 : 2.93846e-11
Task 3871 : 0
Task 3872 : 1.05296e-07
Task 3873 : 9.07419e-08
Task 3874 : 6.64973e-11
Task 3875 : 1.04635e-10
Task 3876 : 0
Task 3877 : 2.72506e-11
Task 3878 : 2.4482e-11
Task 3879 : 3.42418e-11
Task 3880 : 1.35654e-12
Task 3881 : 0
Task 3882 : 0
Task 3883 : 2.56081e-11
Task 3884 : 5.85938e-11
Task 3885 : 8.47568e-11
Task 3886 : 2.80938e-11
Task 3887 : 3.73424e-11
Task 3888 : 0
Task 3889 : 6.60627e-11
Task 3890 : 0
Task 3891 : 2.40014e-11
Task 3892 : 5.50404e-12
Task 3893 : 7.16482e-11
Task 3894 : 2.41476e-11
Task 3895 : 1.41205e-11
Task 3896 : 8.18142e-11
Task 3897 : 2.95415e-11
Task 3898 : 3.04142e-11
Task 3899 : 3.08107e-11
Task 3900 : 2.74905e-11
Task 3901 : 1.00653e-10
Task 3902 : 7.93464e-11
Task 3903 : 1.50858e-11
Task 3904 : 5.48663e-12
Task 3905 : 1.47267e-12
Task 3906 : 3.73595e-11
Task 3907 : 2.69603e-12
Task 3908 : 4.73635e-11
Task 3909 : 1.08352e-10
Task 3910 : 0
Task 3911 : 2.76684e-11
Task 3912 : 9.85546e-12
Task 3913 : 3.02837e-11
Task 3914 : 1.95257e-11
Task 3915 : 2.92216e-11
Task 3916 : 2.43058e-11
Task 3917 : 4.03188e-12
Task 3918 : 8.41381e-08
Task 3919 : 0
Task 3920 : 2.63363e-11
Task 3921 : 1.60896e-11
Task 3922 : 1.28586e-11
Task 3923 : 1.85019e-07
Task 3924 : 1.75904e-12
Task 3925 : 5.2006e-11
Task 3926 : 3.17552e-13
Task 3927 : 2.58434e-11
Task 3928 : 2.82752e-11
Task 3929 : 5.61562e-13
Task 3930 : 2.85789e-11
Task 3931 : 0
Task 3932 : 2.48051e-12
Task 3933 : 9.39299e-08
Task 3934 : 2.81486e-11
Task 3935 : 1.13148e-11
Task 3936 : 8.19002e-11
Task 3937 : 9.75397e-08
Task 3938 : 6.4258e-12
Task 3939 : 3.33558e-11
Task 3940 : 1.50136e-11
Task 3941 : 4.11888e-11
Task 3942 : 2.10202e-11
Task 3943 : 0
Task 3944 : 3.24885e-13
Task 3945 : 0
Task 3946 : 5.45049e-14
Task 3947 : 0
Task 3948 : 2.6356e-11
Task 3949 : 4.81673e-12
Task 3950 : 1.40108e-07
Task 3951 : 1.26283e-11
Task 3952 : 0
Task 3953 : 6.06869e-11
Task 3954 : 0
Task 3955 : 0
Task 3956 : 2.04078e-11
Task 3957 : 6.69234e-12
Task 3958 : 2.01462e-11
Task 3959 : 4.72136e-12
Task 3960 : 1.51366e-11
Task 3961 : 2.59217e-11
Task 3962 : 2.94091e-11
Task 3963 : 1.00296e-07
Task 3964 : 2.60234e-11
Task 3965 : 1.04786e-11
Task 3966 : 2.04323e-11
Task 3967 : 5.96749e-11
Task 3968 : 2.85941e-11
Task 3969 : 1.60505e-10
Task 3970 : 2.09548e-11
Task 3971 : 1.88852e-11
Task 3972 : 4.06093e-12
Task 3973 : 2.24201e-11
Task 3974 : 1.56136e-10
Task 3975 : 2.84022e-11
Task 3976 : 1.21833e-12
Task 3977 : 5.85767e-11
Task 3978 : 4.24699e-12
Task 3979 : 8.38951e-12
Task 3980 : 7.62645e-12
Task 3981 : 5.77834e-11
Task 3982 : 9.71852e-11
Task 3983 : 4.56714e-11
Task 3984 : 1.31212e-11
Task 3985 : 0
Task 3986 : 2.55152e-11
Task 3987 : 9.0502e-11
Task 3988 : 9.23681e-08
Task 3989 : 3.84232e-12
Task 3990 : 4.03949e-12
Task 3991 : 9.99695e-12
Task 3992 : 1.28138e-11
Task 3993 : 4.31172e-12
Task 3994 : 1.13073e-11
Task 3995 : 0
Task 3996 : 1.96138e-11
Task 3997 : 4.04028e-11
Task 3998 : 1.195e-11
Task 3999 : 6.52729e-11
Task 4000 : 0
Task 4001 : 1.07826e-12
Task 4002 : 0
Task 4003 : 4.95584e-11
Task 4004 : 1.8058e-11
Task 4005 : 1.86814e-11
Task 4006 : 5.29848e-11
Task 4007 : 2.54015e-11
Task 4008 : 0
Task 4009 : 1.0972e-12
Task 4010 : 8.94754e-08
Task 4011 : 0
Task 4012 : 0
Task 4013 : 6.9379e-11
Task 4014 : 2.49599e-11
Task 4015 : 5.9745e-11
Task 4016 : 1.49765e-11
Task 4017 : 1.53099e-11
Task 4018 : 2.46148e-12
Task 4019 : 9.83335e-13
Task 4020 : 6.67281e-11
Task 4021 : 2.73347e-11
Task 4022 : 2.23037e-11
Task 4023 : 1.30826e-11
Task 4024 : 1.30549e-08
Task 4025 : 1.06271e-11
Task 4026 : 1.9256e-11
Task 4027 : 1.27052e-11
Task 4028 : 3.01702e-08
Task 4029 : 1.67179e-11
Task 4030 : 1.52718e-11
Task 4031 : 1.21947e-11
Task 4032 : 3.75818e-12
Task 4033 : 1.20843e-11
Task 4034 : 0.000296434
Task 4035 : 4.79559e-11
Task 4036 : 0
Task 4037 : 5.39817e-11
Task 4038 : 0
Task 4039 : 4.01834e-14
Task 4040 : 2.7416e-11
Task 4041 : 0
Task 4042 : 0
Task 4043 : 0
Task 4044 : 0
Task 4045 : 1.07745e-12
Task 4046 : 3.79728e-12
Task 4047 : 8.06125e-11
Task 4048 : 3.48291e-12
Task 4049 : 4.93848e-12
Task 4050 : 6.87875e-11
Task 4051 : 3.70267e-12
Task 4052 : 1.93674e-11
Task 4053 : 7.89858e-08
Task 4054 : 1.69126e-11
Task 4055 : 0
Task 4056 : 2.24869e-11
Task 4057 : 8.92733e-12
Task 4058 : 7.00672e-12
Task 4059 : 2.55169e-11
Task 4060 : 7.64321e-12
Task 4061 : 1.92748e-11
Task 4062 : 2.46543e-12
Task 4063 : 4.28413e-11
Task 4064 : 2.53857e-11
Task 4065 : 0
Task 4066 : 3.72556e-12
Task 4067 : 3.51642e-12
Task 4068 : 2.84291e-13
Task 4069 : 1.02445e-12
Task 4070 : 8.95944e-13
Task 4071 : 8.09216e-12
Task 4072 : 0
Task 4073 : 5.79803e-12
Task 4074 : 1.61145e-12
Task 4075 : 9.58716e-13
Task 4076 : 9.20044e-08
Task 4077 : 2.01273e-11
Task 4078 : 1.65687e-11
Task 4079 : 4.81397e-11
Task 4080 : 5.18468e-13
Task 4081 : 4.68703e-11
Task 4082 : 1.06147e-07
Task 4083 : 7.87989e-11
Task 4084 : 0
Task 4085 : 1.62334e-11
Task 4086 : 3.83646e-11
Task 4087 : 1.80286e-10
Task 4088 : 2.08345e-11
Task 4089 : 2.83738e-11
Task 4090 : 1.7573e-11
Task 4091 : 4.93057e-11
Task 4092 : 3.4994e-11
Task 4093 : 2.42293e-11
Task 4094 : 0
Task 4095 : 0
Task 4096 : 9.17152e-12
Task 4097 : 0
Task 4098 : 1.09294e-11
Task 4099 : 3.16216e-12
Task 4100 : 0
Task 4101 : 2.79269e-12
Task 4102 : 0
Task 4103 : 0
Task 4104 : 8.47183e-08
Task 4105 : 1.55491e-10
Task 4106 : 2.31674e-11
Task 4107 : 5.40662e-11
Task 4108 : 0
Task 4109 : 2.73932e-11
Task 4110 : 1.5399e-11
Task 4111 : 1.81003e-11
Task 4112 : 7.62641e-08
Task 4113 : 0
Task 4114 : 2.54363e-11
Task 4115 : 0
Task 4116 : 2.90508e-12
Task 4117 : 8.22726e-13
Task 4118 : 7.36879e-13
Task 4119 : 1.96535e-11
Task 4120 : 1.578e-07
Task 4121 : 1.64726e-11
Task 4122 : 0
Task 4123 : 3.08004e-11
Task 4124 : 7.71717e-12
Task 4125 : 0.000299804
Task 4126 : 1.67519e-11
Task 4127 : 0
Task 4128 : 2.67912e-13
Task 4129 : 5.90953e-11
Task 4130 : 3.12022e-12
Task 4131 : 5.7708e-11
Task 4132 : 1.01304e-11
Task 4133 : 8.36379e-08
Task 4134 : 0
Task 4135 : 0
Task 4136 : 0
Task 4137 : 0
Task 4138 : 7.60587e-13
Task 4139 : 0
Task 4140 : 1.16749e-11
Task 4141 : 8.93092e-08
Task 4142 : 8.7843e-12
Task 4143 : 1.58846e-11
Task 4144 : 5.74113e-12
Task 4145 : 5.47375e-11
Task 4146 : 9.61868e-12
Task 4147 : 2.29993e-11
Task 4148 : 7.07104e-12
Task 4149 : 6.81072e-12
Task 4150 : 8.57514e-13
Task 4151 : 2.79076e-11
Task 4152 : 3.98719e-11
Task 4153 : 2.46562e-11
Task 4154 : 0
Task 4155 : 8.04994e-08
Task 4156 : 0
Task 4157 : 1.1247e-11
Task 4158 : 1.21125e-11
Task 4159 : 1.90066e-11
Task 4160 : 1.8419e-11
Task 4161 : 7.01724e-11
Task 4162 : 7.46044e-08
Task 4163 : 8.54253e-08
Task 4164 : 2.19942e-11
Task 4165 : 4.0602e-11
Task 4166 : 0
Task 4167 : 6.16186e-12
Task 4168 : 5.14003e-08
Task 4169 : 4.48479e-11
Task 4170 : 2.30023e-11
Task 4171 : 1.48601e-11
Task 4172 : 0
Task 4173 : 9.61458e-12
Task 4174 : 8.00302e-12
Task 4175 : 1.43738e-07
Task 4176 : 1.93665e-11
Task 4177 : 6.67715e-12
Task 4178 : 1.99869e-11
Task 4179 : 6.81904e-12
Task 4180 : 1.77156e-11
Task 4181 : 9.572e-12
Task 4182 : 7.51968e-12
Task 4183 : 4.20421e-11
Task 4184 : 9.16139e-12
Task 4185 : 1.83373e-11
Task 4186 : 1.27537e-11
Task 4187 : 2.23517e-11
Task 4188 : 1.3961e-11
Task 4189 : 6.45931e-11
Task 4190 : 1.42652e-11
Task 4191 : 1.15999e-11
Task 4192 : 2.42372e-11
Task 4193 : 4.58883e-11
Task 4194 : 2.27703e-11
Task 4195 : 9.51336e-12
Task 4196 : 9.30512e-12
Task 4197 : 1.91092e-11
Task 4198 : 9.87232e-08
Task 4199 : 2.05252e-11
Task 4200 : 7.57426e-08
Task 4201 : 2.90835e-12
Task 4202 : 1.87101e-11
Task 4203 : 2.12303e-11
Task 4204 : 1.79078e-11
Task 4205 : 5.44787e-11
Task 4206 : 2.79336e-12
Task 4207 : 8.52519e-13
Task 4208 : 9.54968e-08
Task 4209 : 7.18473e-12
Task 4210 : 8.30125e-08
Task 4211 : 1.47e-11
Task 4212 : 8.26395e-08
Task 4213 : 2.89486e-12
Task 4214 : 5.06179e-11
Task 4215 : 1.17208e-10
Task 4216 : 2.11893e-11
Task 4217 : 2.27055e-11
Task 4218 : 1.54131e-11
Task 4219 : 0.000287794
Task 4220 : 7.71636e-13
Task 4221 : 7.85312e-08
Task 4222 : 8.13894e-13
Task 4223 : 1.50904e-11
Task 4224 : 9.20989e-12
Task 4225 : 3.39585e-11
Task 4226 : 2.082e-11
Task 4227 : 0
Task 4228 : 1.77003e-11
Task 4229 : 1.00279e-11
Task 4230 : 1.35286e-11
Task 4231 : 8.2474e-08
Task 4232 : 7.77855e-12
Task 4233 : 1.31301e-11
Task 4234 : 7.86786e-08
Task 4235 : 1.62382e-11
Task 4236 : 1.16031e-10
Task 4237 : 6.52561e-12
Task 4238 : 8.08232e-08
Task 4239 : 1.36731e-11
Task 4240 : 5.18738e-12
Task 4241 : 7.41093e-12
Task 4242 : 1.32377e-07
Task 4243 : 8.3797e-08
Task 4244 : 8.02838e-08
Task 4245 : 0
Task 4246 : 7.04641e-12
Task 4247 : 5.9145e-12
Task 4248 : 4.89332e-11
Task 4249 : 1.30889e-11
Task 4250 : 2.07815e-11
Task 4251 : 2.21371e-11
Task 4252 : 2.04314e-11
Task 4253 : 4.97697e-08
Task 4254 : 3.6624e-11
Task 4255 : 0
Task 4256 : 7.9892e-08
Task 4257 : 2.1503e-11
Task 4258 : 4.37012e-12
Task 4259 : 7.83231e-08
Task 4260 : 2.09545e-11
Task 4261 : 4.58549e-11
Task 4262 : 7.05649e-12
Task 4263 : 1.3065e-10
Task 4264 : 1.39008e-11
Task 4265 : 4.54449e-11
Task 4266 : 1.77296e-11
Task 4267 : 1.7389e-11
Task 4268 : 1.15863e-11
Task 4269 : 6.7172e-08
Task 4270 : 1.74128e-11
Task 4271 : 3.42462e-11
Task 4272 : 7.9699e-12
Task 4273 : 3.81389e-11
Task 4274 : 8.38416e-12
Task 4275 : 1.69389e-11
Task 4276 : 1.31544e-11
Task 4277 : 1.44993e-11
Task 4278 : 7.96155e-12
Task 4279 : 5.86565e-12
Task 4280 : 1.78943e-11
Task 4281 : 2.83155e-11
Task 4282 : 1.95009e-11
Task 4283 : 0
Task 4284 : 1.71732e-11
Task 4285 : 3.89172e-11
Task 4286 : 1.53571e-11
Task 4287 : 1.22649e-11
Task 4288 : 1.41487e-11
Task 4289 : 4.06251e-12
Task 4290 : 6.36423e-12
Task 4291 : 6.1824e-12
Task 4292 : 2.20314e-11
Task 4293 : 5.63471e-11
Task 4294 : 6.38032e-12
Task 4295 : 1.69736e-11
Task 4296 : 7.98318e-08
Task 4297 : 2.50408e-12
Task 4298 : 1.58992e-11
Task 4299 : 8.0014e-08
Task 4300 : 7.54423e-08
Task 4301 : 5.77435e-12
Task 4302 : 4.29518e-08
Task 4303 : 1.75182e-11
Task 4304 : 2.95149e-11
Task 4305 : 6.95996e-08
Task 4306 : 7.77962e-08
Task 4307 : 1.04921e-11
Task 4308 : 5.93976e-12
Task 4309 : 2.49333e-12
Task 4310 : 6.23608e-12
Task 4311 : 7.62633e-08
Task 4312 : 7.73369e-08
Task 4313 : 2.49125e-12
Task 4314 : 5.2414e-12
Task 4315 : 8.93308e-11
Task 4316 : 6.99629e-13
Task 4317 : 3.43475e-12
Task 4318 : 0.000278334
Task 4319 : 1.90812e-11
Task 4320 : 6.63068e-08
Task 4321 : 2.3432e-12
Task 4322 : 8.13714e-08
Task 4323 : 7.0364e-13
Task 4324 : 1.22404e-07
Task 4325 : 2.00975e-11
Task 4326 : 7.39621e-08
Task 4327 : 7.33002e-13
Task 4328 : 1.0767e-10
Task 4329 : 7.55444e-08
Task 4330 : 9.53988e-12
Task 4331 : 1.54282e-11
Task 4332 : 1.7123e-11
Task 4333 : 7.67293e-12
Task 4334 : 8.09069e-12
Task 4335 : 4.05008e-12
Task 4336 : 1.10837e-10
Task 4337 : 7.60404e-08
Task 4338 : 4.08189e-12
Task 4339 : 7.66159e-08
Task 4340 : 7.51773e-08
Task 4341 : 2.28896e-12
Task 4342 : 3.457e-11
Task 4343 : 1.08197e-07
Task 4344 : 5.69939e-12
Task 4345 : 1.59828e-11
Task 4346 : 0
Task 4347 : 1.7517e-11
Task 4348 : 7.55754e-08
Task 4349 : 6.73834e-12
Task 4350 : 4.18016e-11
Task 4351 : 0
Task 4352 : 7.36494e-12
Task 4353 : 6.87789e-12
Task 4354 : 2.47262e-08
Task 4355 : 0
Task 4356 : 1.12338e-12
Task 4357 : 6.43539e-13
Task 4358 : 2.24966e-12
Task 4359 : 2.17428e-12
Task 4360 : 1.50979e-12
Task 4361 : 2.48675e-13
Task 4362 : 1.90795e-11
Task 4363 : 4.21873e-08
Task 4364 : 1.53111e-11
Task 4365 : 4.49235e-12
Task 4366 : 8.2496e-12
Task 4367 : 7.75547e-08
Task 4368 : 1.83833e-11
Task 4369 : 1.89809e-11
Task 4370 : 1.28671e-11
Task 4371 : 3.8785e-11
Task 4372 : 7.64032e-08
Task 4373 : 7.40954e-08
Task 4374 : 1.58814e-11
Task 4375 : 6.76512e-08
Task 4376 : 6.16076e-13
Task 4377 : 2.85923e-11
Task 4378 : 0
Task 4379 : 3.96135e-12
Task 4380 : 1.54971e-11
Task 4381 : 6.81199e-12
Task 4382 : 9.19548e-13
Task 4383 : 1.77718e-11
Task 4384 : 1.45792e-11
Task 4385 : 1.97242e-11
Task 4386 : 8.44975e-12
Task 4387 : 0
Task 4388 : 0
Task 4389 : 2.2123e-12
Task 4390 : 1.46083e-11
Task 4391 : 2.93785e-11
Task 4392 : 4.02033e-11
Task 4393 : 1.44967e-11
Task 4394 : 3.2575e-11
Task 4395 : 5.79231e-13
Task 4396 : 1.6678e-11
Task 4397 : 6.29331e-13
Task 4398 : 9.10275e-11
Task 4399 : 1.61881e-11
Task 4400 : 9.10887e-11
Task 4401 : 2.54858e-11
Task 4402 : 1.81662e-11
Task 4403 : 0
Task 4404 : 1.31052e-11
Task 4405 : 1.13942e-07
Task 4406 : 7.41844e-08
Task 4407 : 1.21374e-11
Task 4408 : 6.76345e-08
Task 4409 : 7.35881e-08
Task 4410 : 1.74623e-11
Task 4411 : 2.19156e-12
Task 4412 : 0
Task 4413 : 1.24419e-11
Task 4414 : 1.69265e-11
Task 4415 : 7.92295e-12
Task 4416 : 7.17057e-12
Task 4417 : 1.65163e-11
Task 4418 : 9.1086e-12
Task 4419 : 6.49991e-13
Task 4420 : 9.55151e-13
Task 4421 : 1.58671e-12
Task 4422 : 3.90135e-12
Task 4423 : 6.45501e-08
Task 4424 : 9.22354e-13
Task 4425 : 9.09345e-11
Task 4426 : 5.99214e-12
Task 4427 : 1.34825e-11
Task 4428 : 6.62654e-12
Task 4429 : 3.52373e-11
Task 4430 : 3.67967e-11
Task 4431 : 2.29063e-11
Task 4432 : 5.32206e-12
Task 4433 : 1.18383e-11
Task 4434 : 1.82924e-11
Task 4435 : 1.11067e-12
Task 4436 : 1.1574e-11
Task 4437 : 0
Task 4438 : 1.41475e-11
Task 4439 : 6.50601e-08
Task 4440 : 1.81676e-11
Task 4441 : 3.37797e-11
Task 4442 : 1.74509e-11
Task 4443 : 4.49805e-11
Task 4444 : 1.58997e-11
Task 4445 : 6.22653e-08
Task 4446 : 0.000254585
Task 4447 : 1.5507e-11
Task 4448 : 6.47918e-08
Task 4449 : 1.53592e-11
Task 4450 : 1.58895e-11
Task 4451 : 1.06387e-10
Task 4452 : 0
Task 4453 : 4.3358e-11
Task 4454 : 1.65746e-11
Task 4455 : 1.55104e-11
Task 4456 : 0
Task 4457 : 0
Task 4458 : 0
Task 4459 : 1.06704e-07
Task 4460 : 1.97742e-12
Task 4461 : 1.47938e-11
Task 4462 : 7.804e-11
Task 4463 : 2.53003e-11
Task 4464 : 4.95589e-08
Task 4465 : 6.40521e-08
Task 4466 : 5.65412e-13
Task 4467 : 4.41744e-11
Task 4468 : 1.27866e-11
Task 4469 : 6.90671e-12
Task 4470 : 1.63149e-11
Task 4471 : 6.86016e-12
Task 4472 : 5.87739e-12
Task 4473 : 1.02365e-07
Task 4474 : 9.07548e-12
Task 4475 : 1.50084e-11
Task 4476 : 1.55883e-12
Task 4477 : 1.5563e-11
Task 4478 : 1.60097e-11
Task 4479 : 2.98078e-12
Task 4480 : 0
Task 4481 : 1.44954e-11
Task 4482 : 1.44089e-11
Task 4483 : 0
Task 4484 : 1.2312e-12
Task 4485 : 6.56752e-12
Task 4486 : 1.40325e-11
Task 4487 : 6.31494e-08
Task 4488 : 5.30185e-12
Task 4489 : 1.61851e-11
Task 4490 : 4.59146e-12
Task 4491 : 1.45553e-11
Task 4492 : 1.39341e-11
Task 4493 : 1.17774e-11
Task 4494 : 9.55149e-12
Task 4495 : 1.69603e-11
Task 4496 : 1.22734e-11
Task 4497 : 1.39545e-11
Task 4498 : 0
Task 4499 : 1.93996e-12
Task 4500 : 8.84112e-11
Task 4501 : 9.19332e-08
Task 4502 : 3.9756e-08
Task 4503 : 1.0492e-11
Task 4504 : 1.60317e-11
Task 4505 : 1.31045e-11
Task 4506 : 5.78331e-13
Task 4507 : 7.1112e-12
Task 4508 : 1.11512e-11
Task 4509 : 1.15052e-11
Task 4510 : 6.80236e-11
Task 4511 : 7.75855e-11
Task 4512 : 1.02378e-11
Task 4513 : 1.77882e-12
Task 4514 : 0
Task 4515 : 8.45439e-12
Task 4516 : 1.04142e-11
Task 4517 : 5.0667e-12
Task 4518 : 6.42487e-08
Task 4519 : 0
Task 4520 : 5.14435e-13
Task 4521 : 0
Task 4522 : 4.2509e-12
Task 4523 : 6.3065e-08
Task 4524 : 1.03415e-11
Task 4525 : 2.73337e-11
Task 4526 : 3.9712e-13
Task 4527 : 0
Task 4528 : 0
Task 4529 : 0
Task 4530 : 2.22954e-11
Task 4531 : 6.92339e-12
Task 4532 : 2.01365e-11
Task 4533 : 5.50579e-08
Task 4534 : 4.12753e-08
Task 4535 : 1.09772e-11
Task 4536 : 1.11489e-11
Task 4537 : 0
Task 4538 : 0
Task 4539 : 0
Task 4540 : 0
Task 4541 : 0
Task 4542 : 0
Task 4543 : 9.9066e-12
Task 4544 : 0
Task 4545 : 5.69215e-12
Task 4546 : 0
Task 4547 : 1.14919e-11
Task 4548 : 5.3399e-13
Task 4549 : 1.29275e-11
Task 4550 : 8.2795e-12
Task 4551 : 7.35799e-08
Task 4552 : 1.45107e-11
Task 4553 : 1.44116e-11
Task 4554 : 6.96178e-08
Task 4555 : 1.26285e-11
Task 4556 : 4.69113e-12
Task 4557 : 9.57098e-12
Task 4558 : 3.84678e-08
Task 4559 : 5.57431e-08
Task 4560 : 5.68891e-12
Task 4561 : 1.43505e-11
Task 4562 : 5.13279e-12
Task 4563 : 4.27713e-12
Task 4564 : 7.44905e-08
Task 4565 : 6.66958e-12
Task 4566 : 6.9346e-11
Task 4567 : 0
Task 4568 : 8.3175e-08
Task 4569 : 6.65559e-08
Task 4570 : 4.97207e-12
Task 4571 : 6.40168e-11
Task 4572 : 5.96446e-11
Task 4573 : 1.66936e-11
Task 4574 : 0
Task 4575 : 3.98691e-12
Task 4576 : 4.31978e-08
Task 4577 : 1.40694e-11
Task 4578 : 3.46782e-11
Task 4579 : 1.4234e-11
Task 4580 : 1.00342e-11
Task 4581 : 9.9561e-12
Task 4582 : 2.47917e-13
Task 4583 : 1.03346e-11
Task 4584 : 1.08546e-11
Task 4585 : 5.57798e-12
Task 4586 : 1.11178e-11
Task 4587 : 1.07303e-11
Task 4588 : 5.52341e-08
Task 4589 : 1.49073e-11
Task 4590 : 0
Task 4591 : 5.43695e-08
Task 4592 : 2.08877e-08
Task 4593 : 5.58009e-12
Task 4594 : 4.34302e-12
Task 4595 : 1.21698e-11
Task 4596 : 1.59519e-12
Task 4597 : 5.44997e-11
Task 4598 : 1.03964e-12
Task 4599 : 7.92341e-13
Task 4600 : 7.67148e-12
Task 4601 : 3.85997e-12
Task 4602 : 2.07382e-13
Task 4603 : 3.43777e-11
Task 4604 : 0
Task 4605 : 0
Task 4606 : 0
Task 4607 : 6.17067e-11
Task 4608 : 1.72246e-12
Task 4609 : 1.47688e-13
Task 4610 : 3.8277e-12
Task 4611 : 6.17438e-12
Task 4612 : 2.34436e-14
Task 4613 : 8.28278e-13
Task 4614 : 7.09847e-08
Task 4615 : 4.64228e-13
Task 4616 : 0
Task 4617 : 6.29294e-11
Task 4618 : 9.6262e-12
Task 4619 : 1.17358e-11
Task 4620 : 5.19357e-13
Task 4621 : 4.2459e-08
Task 4622 : 3.28108e-12
Task 4623 : 1.03714e-11
Task 4624 : 0
Task 4625 : 5.0179e-12
Task 4626 : 1.18304e-11
Task 4627 : 1.04674e-11
Task 4628 : 1.21729e-11
Task 4629 : 0
Task 4630 : 9.29041e-12
Task 4631 : 1.50308e-12
Task 4632 : 0
Task 4633 : 1.19674e-11
Task 4634 : 5.49374e-08
Task 4635 : 1.1818e-11
Task 4636 : 4.31728e-12
Task 4637 : 7.64049e-08
Task 4638 : 4.90766e-08
Task 4639 : 1.18029e-11
Task 4640 : 1.12105e-12
Task 4641 : 4.40841e-13
Task 4642 : 1.08722e-11
Task 4643 : 1.34332e-11
Task 4644 : 9.47606e-12
Task 4645 : 6.5785e-12
Task 4646 : 4.52417e-08
Task 4647 : 7.89253e-12
Task 4648 : 4.52942e-12
Task 4649 : 2.70424e-11
Task 4650 : 1.05806e-11
Task 4651 : 0
Task 4652 : 5.10258e-11
Task 4653 : 3.54756e-12
Task 4654 : 1.14487e-11
Task 4655 : 7.84995e-12
Task 4656 : 1.24354e-11
Task 4657 : 6.67584e-12
Task 4658 : 3.18171e-09
Task 4659 : 9.27102e-12
Task 4660 : 5.41019e-11
Task 4661 : 0
Task 4662 : 1.7316e-14
Task 4663 : 0
Task 4664 : 0
Task 4665 : 3.56805e-12
Task 4666 : 9.11217e-12
Task 4667 : 8.4217e-12
Task 4668 : 9.07599e-12
Task 4669 : 0
Task 4670 : 1.23373e-11
Task 4671 : 4.10819e-08
Task 4672 : 9.42541e-12
Task 4673 : 5.08406e-11
Task 4674 : 2.52167e-08
Task 4675 : 1.54053e-12
Task 4676 : 2.3813e-11
Task 4677 : 2.43831e-12
Task 4678 : 1.08971e-11
Task 4679 : 0
Task 4680 : 0
Task 4681 : 0
Task 4682 : 2.23601e-08
Task 4683 : 8.72039e-12
Task 4684 : 3.59494e-08
Task 4685 : 8.38628e-12
Task 4686 : 8.76836e-12
Task 4687 : 4.012e-08
Task 4688 : 4.67418e-13
Task 4689 : 9.19319e-12
Task 4690 : 2.83881e-11
Task 4691 : 1.0064e-08
Task 4692 : 5.75702e-08
Task 4693 : 6.16553e-11
Task 4694 : 3.4095e-12
Task 4695 : 4.34541e-08
Task 4696 : 7.0793e-08
Task 4697 : 5.69361e-12
Task 4698 : 6.07314e-08
Task 4699 : 4.40494e-12
Task 4700 : 3.91446e-11
Task 4701 : 0
Task 4702 : 7.35674e-12
Task 4703 : 3.52511e-12
Task 4704 : 3.31116e-12
Task 4705 : 1.75184e-11
Task 4706 : 4.75034e-12
Task 4707 : 5.68093e-08
Task 4708 : 7.47472e-12
Task 4709 : 1.17232e-11
Task 4710 : 8.72041e-12
Task 4711 : 0
Task 4712 : 8.19759e-12
Task 4713 : 7.90283e-12
Task 4714 : 4.11141e-12
Task 4715 : 2.20126e-12
Task 4716 : 4.79874e-08
Task 4717 : 3.51595e-12
Task 4718 : 4.18885e-11
Task 4719 : 4.45291e-12
Task 4720 : 2.293e-12
Task 4721 : 4.95937e-12
Task 4722 : 7.60094e-12
Task 4723 : 5.42477e-12
Task 4724 : 8.71213e-12
Task 4725 : 2.74254e-11
Task 4726 : 3.49466e-08
Task 4727 : 5.62334e-12
Task 4728 : 8.75099e-12
Task 4729 : 8.24069e-12
Task 4730 : 1.19014e-12
Task 4731 : 1.08664e-12
Task 4732 : 1.44235e-12
Task 4733 : 7.27e-12
Task 4734 : 7.31391e-12
Task 4735 : 3.47716e-08
Task 4736 : 8.32359e-12
Task 4737 : 5.35162e-12
Task 4738 : 5.61523e-08
Task 4739 : 4.26437e-11
Task 4740 : 4.85861e-11
Task 4741 : 4.08582e-12
Task 4742 : 6.62893e-08
Task 4743 : 0
Task 4744 : 5.42069e-08
Task 4745 : 3.46036e-08
Task 4746 : 5.90427e-12
Task 4747 : 1.42322e-12
Task 4748 : 5.23833e-08
Task 4749 : 5.24552e-12
Task 4750 : 7.64209e-13
Task 4751 : 4.23253e-08
Task 4752 : 4.31621e-08
Task 4753 : 3.00627e-08
Task 4754 : 4.35202e-13
Task 4755 : 3.99936e-08
Task 4756 : 1.47122e-08
Task 4757 : 6.61282e-13
Task 4758 : 9.69422e-12
Task 4759 : 8.10082e-12
Task 4760 : 3.22459e-12
Task 4761 : 4.10765e-12
Task 4762 : 4.84121e-08
Task 4763 : 7.07594e-12
Task 4764 : 5.18177e-11
Task 4765 : 4.87054e-11
Task 4766 : 7.09022e-12
Task 4767 : 5.06369e-12
Task 4768 : 5.50373e-12
Task 4769 : 6.74004e-12
Task 4770 : 4.19837e-08
Task 4771 : 4.85093e-08
Task 4772 : 1.70163e-11
Task 4773 : 5.02113e-08
Task 4774 : 9.20347e-12
Task 4775 : 0
Task 4776 : 0
Task 4777 : 1.01112e-12
Task 4778 : 2.3768e-11
Task 4779 : 1.814e-08
Task 4780 : 3.9602e-11
Task 4781 : 1.81047e-12
Task 4782 : 4.76541e-12
Task 4783 : 3.42507e-12
Task 4784 : 2.82374e-12
Task 4785 : 0
Task 4786 : 9.18532e-12
Task 4787 : 0
Task 4788 : 4.7791e-12
Task 4789 : 6.20667e-08
Task 4790 : 3.46503e-11
Task 4791 : 7.67954e-12
Task 4792 : 5.0573e-08
Task 4793 : 2.20795e-11
Task 4794 : 4.23202e-08
Task 4795 : 4.5626e-11
Task 4796 : 4.9523e-12
Task 4797 : 6.85967e-12
Task 4798 : 9.67363e-09
Task 4799 : 9.45168e-13
Task 4800 : 2.18372e-12
Task 4801 : 5.38844e-12
Task 4802 : 4.73004e-12
Task 4803 : 9.811e-12
Task 4804 : 7.42044e-12
Task 4805 : 6.89843e-12
Task 4806 : 3.78958e-08
Task 4807 : 3.25212e-08
Task 4808 : 3.64404e-11
Task 4809 : 6.25302e-12
Task 4810 : 7.76859e-12
Task 4811 : 5.87985e-12
Task 4812 : 3.7274e-08
Task 4813 : 6.47779e-12
Task 4814 : 4.45418e-08
Task 4815 : 7.84446e-12
Task 4816 : 4.48815e-12
Task 4817 : 1.99464e-11
Task 4818 : 6.83795e-12
Task 4819 : 3.9855e-12
Task 4820 : 3.84647e-11
Task 4821 : 3.5748e-12
Task 4822 : 5.91171e-08
Task 4823 : 3.24545e-11
Task 4824 : 9.68869e-12
Task 4825 : 2.24966e-11
Task 4826 : 4.71493e-12
Task 4827 : 6.15182e-12
Task 4828 : 3.79126e-12
Task 4829 : 5.40282e-12
Task 4830 : 4.94254e-12
Task 4831 : 6.10316e-13
Task 4832 : 1.18543e-12
Task 4833 : 1.68775e-13
Task 4834 : 9.01048e-12
Task 4835 : 9.47048e-13
Task 4836 : 2.70935e-12
Task 4837 : 3.9056e-13
Task 4838 : 1.14258e-12
Task 4839 : 6.38449e-12
Task 4840 : 6.73594e-12
Task 4841 : 4.31409e-08
Task 4842 : 6.09237e-13
Task 4843 : 1.8422e-11
Task 4844 : 4.00262e-11
Task 4845 : 3.32996e-12
Task 4846 : 0
Task 4847 : 0
Task 4848 : 4.32983e-12
Task 4849 : 3.70471e-08
Task 4850 : 5.72538e-12
Task 4851 : 4.85102e-12
Task 4852 : 2.03548e-11
Task 4853 : 5.97032e-12
Task 4854 : 2.44655e-12
Task 4855 : 1.76026e-11
Task 4856 : 6.58247e-12
Task 4857 : 4.91049e-12
Task 4858 : 3.90699e-11
Task 4859 : 1.12413e-11
Task 4860 : 4.89933e-12
Task 4861 : 2.1856e-08
Task 4862 : 3.79328e-12
Task 4863 : 7.14119e-12
Task 4864 : 2.25214e-12
Task 4865 : 1.69282e-12
Task 4866 : 0
Task 4867 : 3.64336e-12
Task 4868 : 3.46313e-12
Task 4869 : 2.17917e-08
Task 4870 : 4.94259e-12
Task 4871 : 6.33338e-12
Task 4872 : 4.3096e-12
Task 4873 : 1.08563e-12
Task 4874 : 3.90696e-12
Task 4875 : 4.77507e-12
Task 4876 : 3.13489e-11
Task 4877 : 3.0312e-12
Task 4878 : 2.92528e-11
Task 4879 : 3.64825e-08
Task 4880 : 8.42182e-13
Task 4881 : 2.75514e-11
Task 4882 : 8.83455e-14
Task 4883 : 7.13378e-12
Task 4884 : 4.31192e-12
Task 4885 : 0
Task 4886 : 2.41339e-12
Task 4887 : 4.69694e-08
Task 4888 : 4.33181e-12
Task 4889 : 3.62307e-08
Task 4890 : 4.77647e-12
Task 4891 : 6.12209e-13
Task 4892 : 2.70494e-12
Task 4893 : 3.26819e-12
Task 4894 : 3.48356e-12
Task 4895 : 4.75883e-12
Task 4896 : 7.38605e-12
Task 4897 : 2.42501e-12
Task 4898 : 2.44293e-12
Task 4899 : 2.86938e-12
Task 4900 : 3.88829e-12
Task 4901 : 8.58612e-12
Task 4902 : 4.06163e-12
Task 4903 : 2.83148e-11
Task 4904 : 5.06716e-12
Task 4905 : 1.00368e-11
Task 4906 : 4.23071e-12
Task 4907 : 3.16829e-12
Task 4908 : 4.07655e-12
Task 4909 : 3.32782e-12
Task 4910 : 2.70809e-12
Task 4911 : 3.14961e-11
Task 4912 : 5.99199e-12
Task 4913 : 3.66404e-12
Task 4914 : 5.93113e-12
Task 4915 : 9.88171e-13
Task 4916 : 4.67669e-12
Task 4917 : 1.78386e-11
Task 4918 : 2.72699e-12
Task 4919 : 5.90792e-12
Task 4920 : 1.23222e-11
Task 4921 : 8.05691e-12
Task 4922 : 0
Task 4923 : 0
Task 4924 : 4.72666e-12
Task 4925 : 0
Task 4926 : 0
Task 4927 : 5.87945e-12
Task 4928 : 6.39143e-13
Task 4929 : 6.55621e-12
Task 4930 : 3.37177e-08
Task 4931 : 3.36413e-11
Task 4932 : 6.46131e-13
Task 4933 : 3.62827e-12
Task 4934 : 2.37228e-12
Task 4935 : 2.94253e-08
Task 4936 : 9.72867e-14
Task 4937 : 1.47669e-14
Task 4938 : 1.89468e-11
Task 4939 : 0
Task 4940 : 1.78526e-12
Task 4941 : 5.0116e-13
Task 4942 : 3.84647e-12
Task 4943 : 4.64659e-12
Task 4944 : 1.69771e-08
Task 4945 : 5.52282e-12
Task 4946 : 1.04967e-13
Task 4947 : 1.2666e-12
Task 4948 : 0
Task 4949 : 3.57573e-12
Task 4950 : 5.46894e-12
Task 4951 : 2.34339e-11
Task 4952 : 5.38299e-12
Task 4953 : 2.4917e-11
Task 4954 : 4.51792e-12
Task 4955 : 1.60595e-08
Task 4956 : 2.56466e-12
Task 4957 : 2.77511e-08
Task 4958 : 4.20041e-11
Task 4959 : 3.56726e-12
Task 4960 : 4.4999e-12
Task 4961 : 0
Task 4962 : 4.3842e-12
Task 4963 : 5.42705e-09
Task 4964 : 0
Task 4965 : 0
Task 4966 : 0
Task 4967 : 3.04933e-12
Task 4968 : 3.24177e-12
Task 4969 : 3.9104e-12
Task 4970 : 6.06236e-12
Task 4971 : 6.13453e-12
Task 4972 : 5.60732e-12
Task 4973 : 5.69394e-12
Task 4974 : 4.60862e-08
Task 4975 : 4.40511e-12
Task 4976 : 3.41009e-12
Task 4977 : 4.50114e-12
Task 4978 : 2.94175e-08
Task 4979 : 5.58599e-12
Task 4980 : 3.04929e-08
Task 4981 : 3.13104e-12
Task 4982 : 3.02939e-08
Task 4983 : 2.22671e-11
Task 4984 : 4.48688e-12
Task 4985 : 4.15922e-13
Task 4986 : 7.29962e-13
Task 4987 : 3.76966e-12
Task 4988 : 7.5632e-14
Task 4989 : 2.78335e-08
Task 4990 : 2.76646e-12
Task 4991 : 5.53574e-12
Task 4992 : 1.38832e-11
Task 4993 : 3.50682e-11
Task 4994 : 2.48671e-12
Task 4995 : 1.54971e-11
Task 4996 : 2.89178e-11
Task 4997 : 1.7396e-08
Task 4998 : 7.3794e-13
Task 4999 : 3.17702e-12
Task 5000 : 2.61068e-11
Task 5001 : 2.78866e-12
Task 5002 : 7.92237e-13
Task 5003 : 2.39461e-12
Task 5004 : 2.8153e-12
Task 5005 : 3.15816e-08
Task 5006 : 4.64627e-12
Task 5007 : 3.45262e-12
Task 5008 : 5.39433e-12
Task 5009 : 3.63158e-12
Task 5010 : 1.86942e-08
Task 5011 : 5.90783e-13
Task 5012 : 2.84916e-11
Task 5013 : 3.22422e-12
Task 5014 : 5.38007e-12
Task 5015 : 1.07815e-14
Task 5016 : 2.02592e-11
Task 5017 : 1.607e-12
Task 5018 : 1.6223e-11
Task 5019 : 4.17322e-12
Task 5020 : 3.6875e-12
Task 5021 : 3.24367e-12
Task 5022 : 6.2378e-12
Task 5023 : 4.15774e-12
Task 5024 : 2.75175e-08
Task 5025 : 1.77756e-11
Task 5026 : 2.95074e-12
Task 5027 : 3.38624e-12
Task 5028 : 2.96143e-12
Task 5029 : 3.05514e-12
Task 5030 : 2.932e-12
Task 5031 : 2.0136e-08
Task 5032 : 3.73721e-12
Task 5033 : 3.38166e-12
Task 5034 : 0
Task 5035 : 1.36266e-11
Task 5036 : 2.89522e-08
Task 5037 : 2.69393e-12
Task 5038 : 2.892e-12
Task 5039 : 3.26936e-08
Task 5040 : 1.13184e-11
Task 5041 : 2.90113e-12
Task 5042 : 3.3737e-12
Task 5043 : 2.72711e-08
Task 5044 : 2.00455e-08
Task 5045 : 3.88842e-12
Task 5046 : 1.56447e-12
Task 5047 : 7.47282e-12
Task 5048 : 2.35372e-12
Task 5049 : 2.75553e-12
Task 5050 : 0
Task 5051 : 5.68075e-12
Task 5052 : 2.9938e-12
Task 5053 : 3.45573e-12
Task 5054 : 0
Task 5055 : 2.43561e-12
Task 5056 : 1.3596e-12
Task 5057 : 2.48727e-11
Task 5058 : 1.52548e-11
Task 5059 : 2.826e-12
Task 5060 : 2.89083e-12
Task 5061 : 3.39513e-12
Task 5062 : 2.99496e-12
Task 5063 : 2.40387e-12
Task 5064 : 1.75698e-11
Task 5065 : 2.7987e-12
Task 5066 : 2.83033e-08
Task 5067 : 2.31915e-11
Task 5068 : 5.0151e-12
Task 5069 : 3.5573e-08
Task 5070 : 2.21706e-11
Task 5071 : 1.12331e-12
Task 5072 : 3.95631e-08
Task 5073 : 3.33443e-12
Task 5074 : 0
Task 5075 : 3.02664e-13
Task 5076 : 3.04818e-08
Task 5077 : 6.29348e-12
Task 5078 : 0
Task 5079 : 3.24561e-12
Task 5080 : 4.25608e-12
Task 5081 : 1.96448e-08
Task 5082 : 1.41159e-11
Task 5083 : 0
Task 5084 : 7.38675e-13
Task 5085 : 3.75887e-12
Task 5086 : 2.5915e-12
Task 5087 : 2.57442e-12
Task 5088 : 0
Task 5089 : 2.21113e-12
Task 5090 : 2.0238e-12
Task 5091 : 1.58867e-11
Task 5092 : 6.28633e-12
Task 5093 : 1.92198e-08
Task 5094 : 9.75656e-12
Task 5095 : 8.7954e-13
Task 5096 : 2.82164e-08
Task 5097 : 2.60079e-12
Task 5098 : 3.65092e-12
Task 5099 : 2.9775e-12
Task 5100 : 2.23049e-11
Task 5101 : 7.98162e-13
Task 5102 : 4.98109e-12
Task 5103 : 2.61155e-12
Task 5104 : 2.77866e-12
Task 5105 : 1.44444e-08
Task 5106 : 8.75446e-13
Task 5107 : 2.29603e-12
Task 5108 : 3.46598e-12
Task 5109 : 5.28314e-12
Task 5110 : 7.93719e-12
Task 5111 : 2.30023e-12
Task 5112 : 5.60812e-13
Task 5113 : 2.34159e-12
Task 5114 : 2.82802e-12
Task 5115 : 1.62212e-12
Task 5116 : 4.024e-08
Task 5117 : 1.28007e-12
Task 5118 : 3.57698e-12
Task 5119 : 5.29542e-12
Task 5120 : 9.36508e-12
Task 5121 : 2.15727e-12
Task 5122 : 2.96818e-08
Task 5123 : 2.79543e-08
Task 5124 : 2.64984e-12
Task 5125 : 2.10002e-12
Task 5126 : 2.62832e-12
Task 5127 : 7.26802e-13
Task 5128 : 3.45901e-12
Task 5129 : 1.51646e-13
Task 5130 : 2.80151e-12
Task 5131 : 3.17757e-08
Task 5132 : 1.93137e-08
Task 5133 : 0
Task 5134 : 2.28608e-12
Task 5135 : 2.34388e-12
Task 5136 : 2.67936e-11
Task 5137 : 2.80812e-12
Task 5138 : 0
Task 5139 : 0
Task 5140 : 1.96375e-11
Task 5141 : 4.62943e-12
Task 5142 : 6.81443e-13
Task 5143 : 5.21557e-12
Task 5144 : 1.91578e-08
Task 5145 : 5.73122e-13
Task 5146 : 4.74839e-12
Task 5147 : 2.7274e-12
Task 5148 : 2.48024e-08
Task 5149 : 0
Task 5150 : 2.49576e-12
Task 5151 : 1.04506e-12
Task 5152 : 1.24453e-11
Task 5153 : 1.73497e-12
Task 5154 : 6.61777e-13
Task 5155 : 2.70087e-11
Task 5156 : 2.09295e-12
Task 5157 : 2.95958e-12
Task 5158 : 2.26001e-12
Task 5159 : 2.13823e-12
Task 5160 : 2.63235e-12
Task 5161 : 2.26886e-12
Task 5162 : 5.41376e-12
Task 5163 : 4.66161e-12
Task 5164 : 4.17033e-13
Task 5165 : 1.8881e-11
Task 5166 : 3.72088e-12
Task 5167 : 6.83413e-13
Task 5168 : 3.27501e-12
Task 5169 : 2.23304e-12
Task 5170 : 2.03763e-12
Task 5171 : 9.55091e-13
Task 5172 : 2.27794e-12
Task 5173 : 6.92848e-12
Task 5174 : 2.92419e-12
Task 5175 : 2.02111e-12
Task 5176 : 8.4144e-12
Task 5177 : 2.25119e-12
Task 5178 : 2.93222e-12
Task 5179 : 1.67083e-08
Task 5180 : 7.63485e-13
Task 5181 : 8.22083e-15
Task 5182 : 2.63146e-12
Task 5183 : 1.48826e-08
Task 5184 : 4.71621e-13
Task 5185 : 2.73688e-12
Task 5186 : 4.18944e-12
Task 5187 : 3.992e-12
Task 5188 : 6.81385e-13
Task 5189 : 3.50956e-13
Task 5190 : 3.57691e-13
Task 5191 : 7.33989e-14
Task 5192 : 2.90599e-13
Task 5193 : 1.08197e-14
Task 5194 : 8.69126e-14
Task 5195 : 2.8559e-08
Task 5196 : 3.06189e-08
Task 5197 : 2.00313e-12
Task 5198 : 4.66668e-12
Task 5199 : 3.94435e-13
Task 5200 : 5.00602e-13
Task 5201 : 2.62397e-12
Task 5202 : 6.48511e-13
Task 5203 : 3.13836e-13
Task 5204 : 2.43376e-12
Task 5205 : 2.67037e-08
Task 5206 : 1.88602e-12
Task 5207 : 4.42101e-12
Task 5208 : 2.5288e-08
Task 5209 : 3.16084e-12
Task 5210 : 2.50869e-12
Task 5211 : 2.18978e-12
Task 5212 : 1.48704e-08
Task 5213 : 1.67368e-11
Task 5214 : 1.09479e-12
Task 5215 : 1.07923e-11
Task 5216 : 1.67525e-11
Task 5217 : 2.93525e-12
Task 5218 : 2.03974e-12
Task 5219 : 0
Task 5220 : 2.03358e-12
Task 5221 : 0
Task 5222 : 2.00205e-12
Task 5223 : 2.17391e-12
Task 5224 : 1.14532e-11
Task 5225 : 1.59763e-11
Task 5226 : 3.1128e-08
Task 5227 : 2.0731e-12
Task 5228 : 1.90102e-12
Task 5229 : 1.05863e-12
Task 5230 : 1.80421e-12
Task 5231 : 2.98033e-13
Task 5232 : 2.61354e-11
Task 5233 : 0
Task 5234 : 4.71026e-12
Task 5235 : 6.98401e-15
Task 5236 : 2.98485e-09
Task 5237 : 1.78748e-12
Task 5238 : 1.13566e-12
Task 5239 : 1.32093e-08
Task 5240 : 0
Task 5241 : 7.11166e-13
Task 5242 : 0
Task 5243 : 0
Task 5244 : 0
Task 5245 : 0
Task 5246 : 3.37344e-12
Task 5247 : 2.6164e-12
Task 5248 : 1.11439e-12
Task 5249 : 7.37006e-12
Task 5250 : 2.69217e-12
Task 5251 : 1.94251e-12
Task 5252 : 3.59995e-08
Task 5253 : 3.53692e-08
Task 5254 : 0
Task 5255 : 2.04792e-12
Task 5256 : 1.03489e-12
Task 5257 : 0
Task 5258 : 0
Task 5259 : 3.05858e-12
Task 5260 : 3.34525e-13
Task 5261 : 0.000160717
Task 5262 : 1.31296e-13
Task 5263 : 4.46807e-13
Task 5264 : 2.17296e-08
Task 5265 : 1.85281e-08
Task 5266 : 6.69982e-14
Task 5267 : 0
Task 5268 : 0
Task 5269 : 1.55831e-12
Task 5270 : 4.98446e-13
Task 5271 : 1.25504e-12
Task 5272 : 3.81032e-12
Task 5273 : 2.13665e-11
Task 5274 : 2.64219e-13
Task 5275 : 1.88678e-12
Task 5276 : 3.75289e-12
Task 5277 : 1.9986e-12
Task 5278 : 1.4555e-11
Task 5279 : 1.01568e-12
Task 5280 : 0
Task 5281 : 1.43225e-13
Task 5282 : 0
Task 5283 : 1.75002e-12
Task 5284 : 1.51653e-12
Task 5285 : 9.81023e-09
Task 5286 : 4.29506e-12
Task 5287 : 2.51808e-12
Task 5288 : 1.01803e-12
Task 5289 : 5.6809e-13
Task 5290 : 1.02757e-11
Task 5291 : 9.27425e-12
Task 5292 : 1.4909e-08
Task 5293 : 7.50801e-13
Task 5294 : 6.09575e-15
Task 5295 : 1.79516e-12
Task 5296 : 7.497e-12
Task 5297 : 0
Task 5298 : 8.16305e-13
Task 5299 : 2.54084e-12
Task 5300 : 4.16235e-12
Task 5301 : 1.45139e-12
Task 5302 : 1.61051e-12
Task 5303 : 0
Task 5304 : 4.14548e-12
Task 5305 : 1.68691e-12
Task 5306 : 0
Task 5307 : 0
Task 5308 : 2.41896e-08
Task 5309 : 6.46606e-12
Task 5310 : 0
Task 5311 : 1.39291e-13
Task 5312 : 2.90168e-12
Task 5313 : 0.000169063
Task 5314 : 3.57622e-12
Task 5315 : 1.93443e-12
Task 5316 : 2.12927e-08
Task 5317 : 9.8852e-13
Task 5318 : 0
Task 5319 : 0
Task 5320 : 6.9269e-09
Task 5321 : 8.94142e-13
Task 5322 : 1.55114e-08
Task 5323 : 8.23419e-13
Task 5324 : 2.64699e-12
Task 5325 : 9.25268e-13
Task 5326 : 1.26205e-11
Task 5327 : 5.13921e-12
Task 5328 : 8.39663e-13
Task 5329 : 5.71192e-12
Task 5330 : 4.0089e-13
Task 5331 : 6.76168e-13
Task 5332 : 1.91115e-12
Task 5333 : 5.34537e-13
Task 5334 : 1.07623e-12
Task 5335 : 6.80295e-12
Task 5336 : 3.3047e-13
Task 5337 : 1.01709e-08
Task 5338 : 3.371e-13
Task 5339 : 2.49786e-12
Task 5340 : 5.8785e-13
Task 5341 : 9.0938e-13
Task 5342 : 3.67828e-12
Task 5343 : 3.58977e-13
Task 5344 : 3.11635e-12
Task 5345 : 1.82299e-12
Task 5346 : 2.60793e-12
Task 5347 : 7.97403e-12
Task 5348 : 2.28231e-12
Task 5349 : 4.66517e-14
Task 5350 : 0
Task 5351 : 3.68395e-12
Task 5352 : 1.2931e-08
Task 5353 : 2.19853e-12
Task 5354 : 8.80339e-12
Task 5355 : 3.26555e-08
Task 5356 : 2.7747e-08
Task 5357 : 1.00428e-12
Task 5358 : 1.02246e-12
Task 5359 : 2.41038e-08
Task 5360 : 3.12294e-12
Task 5361 : 3.49588e-12
Task 5362 : 2.1912e-12
Task 5363 : 1.90249e-11
Task 5364 : 1.133e-11
Task 5365 : 5.32342e-15
Task 5366 : 0
Task 5367 : 1.44105e-12
Task 5368 : 1.20671e-08
Task 5369 : 3.43114e-12
Task 5370 : 3.0864e-12
Task 5371 : 4.89062e-13
Task 5372 : 3.0302e-12
Task 5373 : 2.81977e-12
Task 5374 : 1.23373e-12
Task 5375 : 5.06845e-14
Task 5376 : 1.35354e-12
Task 5377 : 8.90584e-13
Task 5378 : 2.93456e-12
Task 5379 : 5.00879e-13
Task 5380 : 2.42772e-12
Task 5381 : 1.73389e-11
Task 5382 : 1.58597e-12
Task 5383 : 0
Task 5384 : 8.20231e-13
Task 5385 : 4.83155e-13
Task 5386 : 4.29403e-12
Task 5387 : 1.17096e-11
Task 5388 : 0
Task 5389 : 1.85901e-12
Task 5390 : 1.12044e-12
Task 5391 : 9.64522e-13
Task 5392 : 1.27854e-12
Task 5393 : 5.23296e-13
Task 5394 : 0
Task 5395 : 1.28639e-12
Task 5396 : 1.72686e-12
Task 5397 : 0
Task 5398 : 0
Task 5399 : 1.93941e-12
Task 5400 : 8.63243e-12
Task 5401 : 2.29289e-12
Task 5402 : 4.51808e-13
Task 5403 : 6.68038e-13
Task 5404 : 1.10729e-12
Task 5405 : 3.62807e-13
Task 5406 : 3.38245e-13
Task 5407 : 5.5601e-13
Task 5408 : 3.40278e-12
Task 5409 : 1.733e-12
Task 5410 : 2.52402e-12
Task 5411 : 8.0267e-13
Task 5412 : 2.40108e-08
Task 5413 : 3.80607e-13
Task 5414 : 2.67252e-08
Task 5415 : 6.89112e-12
Task 5416 : 2.74186e-13
Task 5417 : 7.17412e-14
Task 5418 : 2.61664e-13
Task 5419 : 0
Task 5420 : 5.94569e-14
Task 5421 : 1.84959e-11
Task 5422 : 8.52454e-15
Task 5423 : 2.64791e-12
Task 5424 : 1.61701e-12
Task 5425 : 2.07042e-13
Task 5426 : 0
Task 5427 : 0
Task 5428 : 5.08942e-14
Task 5429 : 1.29793e-12
Task 5430 : 2.71749e-12
Task 5431 : 5.96023e-13
Task 5432 : 1.66409e-08
Task 5433 : 1.71349e-12
Task 5434 : 5.9503e-14
Task 5435 : 2.20287e-12
Task 5436 : 4.78047e-15
Task 5437 : 8.01623e-13
Task 5438 : 1.23035e-12
Task 5439 : 1.42269e-08
Task 5440 : 2.00565e-12
Task 5441 : 6.1052e-12
Task 5442 : 2.23458e-12
Task 5443 : 1.17209e-13
Task 5444 : 1.37078e-12
Task 5445 : 4.21056e-13
Task 5446 : 2.14821e-12
Task 5447 : 2.25473e-12
Task 5448 : 8.17433e-13
Task 5449 : 2.2729e-08
Task 5450 : 0
Task 5451 : 3.68854e-12
Task 5452 : 2.99775e-08
Task 5453 : 3.4913e-12
Task 5454 : 0
Task 5455 : 2.93829e-12
Task 5456 : 3.28825e-13
Task 5457 : 0
Task 5458 : 6.41187e-13
Task 5459 : 7.10182e-13
Task 5460 : 1.48414e-13
Task 5461 : 6.07156e-12
Task 5462 : 4.08886e-13
Task 5463 : 2.65306e-12
Task 5464 : 4.07625e-13
Task 5465 : 0
Task 5466 : 1.90596e-12
Task 5467 : 1.10621e-11
Task 5468 : 3.52652e-09
Task 5469 : 0
Task 5470 : 7.32255e-12
Task 5471 : 0
Task 5472 : 0
Task 5473 : 1.05031e-08
Task 5474 : 1.489e-12
Task 5475 : 3.14142e-13
Task 5476 : 1.49452e-11
Task 5477 : 5.21668e-13
Task 5478 : 2.26214e-12
Task 5479 : 2.2701e-13
Task 5480 : 3.99064e-13
Task 5481 : 2.0716e-12
Task 5482 : 3.54467e-13
Task 5483 : 2.19775e-12
Task 5484 : 4.2945e-14
Task 5485 : 1.32953e-12
Task 5486 : 2.15023e-13
Task 5487 : 1.72736e-12
Task 5488 : 7.14316e-13
Task 5489 : 1.44355e-11
Task 5490 : 0
Task 5491 : 0
Task 5492 : 5.2101e-13
Task 5493 : 2.34834e-12
Task 5494 : 2.53656e-12
Task 5495 : 3.21403e-13
Task 5496 : 2.48224e-08
Task 5497 : 7.42472e-12
Task 5498 : 1.25509e-12
Task 5499 : 1.22095e-12
Task 5500 : 4.34165e-15
Task 5501 : 2.17319e-12
Task 5502 : 2.10255e-13
Task 5503 : 2.78765e-12
Task 5504 : 3.01604e-13
Task 5505 : 0
Task 5506 : 1.82079e-12
Task 5507 : 0
Task 5508 : 0
Task 5509 : 1.60113e-12
Task 5510 : 0
Task 5511 : 0
Task 5512 : 5.61141e-13
Task 5513 : 5.75111e-13
Task 5514 : 1.21064e-12
Task 5515 : 0
Task 5516 : 2.49056e-12
Task 5517 : 3.21578e-12
Task 5518 : 2.5316e-12
Task 5519 : 0
Task 5520 : 4.18852e-15
Task 5521 : 1.41881e-12
Task 5522 : 1.37332e-12
Task 5523 : 4.437e-13
Task 5524 : 1.15692e-13
Task 5525 : 0
Task 5526 : 4.66435e-12
Task 5527 : 0
Task 5528 : 5.32585e-12
Task 5529 : 4.75184e-14
Task 5530 : 3.44761e-09
Task 5531 : 2.49812e-12
Task 5532 : 1.69015e-12
Task 5533 : 0
Task 5534 : 2.20004e-12
Task 5535 : 2.92236e-12
Task 5536 : 1.12219e-12
Task 5537 : 0
Task 5538 : 6.5029e-13
Task 5539 : 1.1859e-12
Task 5540 : 1.29759e-12
Task 5541 : 1.43331e-12
Task 5542 : 1.45612e-11
Task 5543 : 1.29733e-12
Task 5544 : 9.15228e-09
Task 5545 : 3.35323e-13
Task 5546 : 0
Task 5547 : 0
Task 5548 : 0
Task 5549 : 1.0381e-08
Task 5550 : 0
Task 5551 : 2.50437e-13
Task 5552 : 1.5651e-08
Task 5553 : 2.02098e-13
Task 5554 : 3.74057e-13
Task 5555 : 2.75384e-08
Task 5556 : 9.71186e-13
Task 5557 : 1.15331e-12
Task 5558 : 1.49736e-13
Task 5559 : 1.90099e-12
Task 5560 : 2.17637e-12
Task 5561 : 3.73873e-14
Task 5562 : 0
Task 5563 : 1.93484e-12
Task 5564 : 4.03522e-13
Task 5565 : 9.03229e-09
Task 5566 : 6.1716e-09
Task 5567 : 1.66135e-12
Task 5568 : 4.67108e-12
Task 5569 : 4.98394e-13
Task 5570 : 4.94814e-09
Task 5571 : 6.81122e-09
Task 5572 : 2.84695e-12
Task 5573 : 9.89743e-13
Task 5574 : 0
Task 5575 : 1.49188e-12
Task 5576 : 8.77428e-14
Task 5577 : 0
Task 5578 : 0
Task 5579 : 1.09921e-12
Task 5580 : 4.51572e-13
Task 5581 : 1.08287e-12
Task 5582 : 1.81078e-12
Task 5583 : 1.67192e-12
Task 5584 : 1.23245e-11
Task 5585 : 5.09981e-12
Task 5586 : 0
Task 5587 : 0
Task 5588 : 0
Task 5589 : 2.86121e-13
Task 5590 : 1.35302e-12
Task 5591 : 0
Task 5592 : 5.19002e-13
Task 5593 : 2.20322e-13
Task 5594 : 6.2314e-12
Task 5595 : 0
Task 5596 : 1.70841e-12
Task 5597 : 0
Task 5598 : 1.20617e-11
Task 5599 : 8.49198e-12
Task 5600 : 2.22045e-13
Task 5601 : 0
Task 5602 : 2.14039e-13
Task 5603 : 7.3327e-13
Task 5604 : 6.71477e-09
Task 5605 : 1.3157e-12
Task 5606 : 9.75846e-13
Task 5607 : 1.32304e-12
Task 5608 : 8.8552e-09
Task 5609 : 1.78456e-12
Task 5610 : 3.17794e-13
Task 5611 : 2.23361e-13
Task 5612 : 2.59275e-08
Task 5613 : 4.53158e-14
Task 5614 : 1.48687e-12
Task 5615 : 7.48689e-13
Task 5616 : 5.28926e-14
Task 5617 : 4.76548e-13
Task 5618 : 2.88287e-12
Task 5619 : 1.81699e-13
Task 5620 : 5.00423e-14
Task 5621 : 1.1934e-12
Task 5622 : 0
Task 5623 : 5.60432e-13
Task 5624 : 7.01618e-15
Task 5625 : 0
Task 5626 : 1.01446e-12
Task 5627 : 4.2021e-12
Task 5628 : 1.93766e-12
Task 5629 : 0
Task 5630 : 3.27169e-14
Task 5631 : 1.73406e-08
Task 5632 : 2.52952e-12
Task 5633 : 0
Task 5634 : 2.25121e-08
Task 5635 : 0
Task 5636 : 0
Task 5637 : 6.62805e-09
Task 5638 : 2.48257e-13
Task 5639 : 1.72885e-08
Task 5640 : 0
Task 5641 : 1.41201e-12
Task 5642 : 9.74668e-13
Task 5643 : 1.19644e-11
Task 5644 : 6.46972e-09
Task 5645 : 1.10457e-13
Task 5646 : 9.08202e-13
Task 5647 : 0
Task 5648 : 1.31085e-12
Task 5649 : 8.39633e-13
Task 5650 : 0
Task 5651 : 1.85657e-13
Task 5652 : 1.3701e-13
Task 5653 : 1.48704e-08
Task 5654 : 1.38516e-12
Task 5655 : 1.34696e-12
Task 5656 : 6.57428e-13
Task 5657 : 0
Task 5658 : 1.42526e-12
Task 5659 : 9.97558e-14
Task 5660 : 7.80902e-13
Task 5661 : 2.13042e-12
Task 5662 : 6.2228e-13
Task 5663 : 2.33909e-12
Task 5664 : 0
Task 5665 : 0
Task 5666 : 8.37058e-14
Task 5667 : 1.47683e-08
Task 5668 : 6.61648e-13
Task 5669 : 1.71827e-12
Task 5670 : 4.72853e-09
Task 5671 : 1.05787e-11
Task 5672 : 2.87917e-13
Task 5673 : 9.5521e-13
Task 5674 : 0
Task 5675 : 2.191e-13
Task 5676 : 8.05998e-12
Task 5677 : 1.94508e-12
Task 5678 : 0
Task 5679 : 1.02836e-11
Task 5680 : 1.65411e-13
Task 5681 : 0
Task 5682 : 2.95539e-14
Task 5683 : 4.31901e-12
Task 5684 : 6.49648e-13
Task 5685 : 1.16062e-12
Task 5686 : 0
Task 5687 : 2.27324e-08
Task 5688 : 8.77702e-13
Task 5689 : 0
Task 5690 : 0
Task 5691 : 0
Task 5692 : 7.85701e-13
Task 5693 : 0
Task 5694 : 8.43468e-13
Task 5695 : 0
Task 5696 : 3.29142e-13
Task 5697 : 0
Task 5698 : 1.64245e-12
Task 5699 : 2.11396e-11
Task 5700 : 0
Task 5701 : 1.03898e-12
Task 5702 : 1.49091e-12
Task 5703 : 3.89901e-13
Task 5704 : 1.58165e-12
Task 5705 : 1.94115e-12
Task 5706 : 9.26066e-13
Task 5707 : 1.48425e-08
Task 5708 : 4.01643e-13
Task 5709 : 1.83419e-13
Task 5710 : 4.19039e-13
Task 5711 : 1.73816e-12
Task 5712 : 0
Task 5713 : 1.73204e-08
Task 5714 : 4.58909e-14
Task 5715 : 0
Task 5716 : 1.37189e-08
Task 5717 : 1.04959e-12
Task 5718 : 0
Task 5719 : 0
Task 5720 : 8.26059e-13
Task 5721 : 0
Task 5722 : 0
Task 5723 : 6.63631e-12
Task 5724 : 5.23567e-14
Task 5725 : 1.10886e-13
Task 5726 : 1.37587e-12
Task 5727 : 0
Task 5728 : 1.48274e-08
Task 5729 : 4.39278e-13
Task 5730 : 7.78528e-13
Task 5731 : 1.53707e-12
Task 5732 : 1.49891e-13
Task 5733 : 6.30037e-09
Task 5734 : 6.0289e-13
Task 5735 : 9.15669e-13
Task 5736 : 0
Task 5737 : 0
Task 5738 : 0
Task 5739 : 2.20244e-13
Task 5740 : 0
Task 5741 : 2.68362e-14
Task 5742 : 2.04761e-08
Task 5743 : 8.27371e-09
Task 5744 : 9.8455e-12
Task 5745 : 0
Task 5746 : 0
Task 5747 : 0
Task 5748 : 0
Task 5749 : 3.34191e-12
Task 5750 : 7.55857e-13
Task 5751 : 2.43977e-12
Task 5752 : 3.01514e-13
Task 5753 : 0
Task 5754 : 0
Task 5755 : 1.2231e-12
Task 5756 : 9.72596e-13
Task 5757 : 8.76743e-12
Task 5758 : 3.58945e-13
Task 5759 : 1.74601e-12
Task 5760 : 0
Task 5761 : 1.42174e-13
Task 5762 : 0
Task 5763 : 0
Task 5764 : 0
Task 5765 : 2.71601e-13
Task 5766 : 7.57682e-13
Task 5767 : 2.57046e-14
Task 5768 : 4.15206e-13
Task 5769 : 0
Task 5770 : 4.29886e-14
Task 5771 : 0
Task 5772 : 1.4842e-12
Task 5773 : 5.86645e-15
Task 5774 : 6.31242e-12
Task 5775 : 1.36886e-08
Task 5776 : 0
Task 5777 : 8.47464e-13
Task 5778 : 3.71883e-12
Task 5779 : 4.26892e-13
Task 5780 : 2.78883e-13
Task 5781 : 1.36184e-08
Task 5782 : 7.64695e-13
Task 5783 : 0
Task 5784 : 0
Task 5785 : 0
Task 5786 : 0
Task 5787 : 3.30838e-13
Task 5788 : 1.88846e-14
Task 5789 : 3.01159e-13
Task 5790 : 9.78446e-13
Task 5791 : 9.75409e-13
Task 5792 : 1.35356e-08
Task 5793 : 6.91111e-13
Task 5794 : 7.33607e-13
Task 5795 : 1.18151e-12
Task 5796 : 7.24283e-13
Task 5797 : 9.99827e-13
Task 5798 : 1.43502e-12
Task 5799 : 1.34315e-12
Task 5800 : 4.68822e-13
Task 5801 : 0
Task 5802 : 6.7818e-13
Task 5803 : 1.90742e-08
Task 5804 : 1.42056e-12
Task 5805 : 0
Task 5806 : 5.55694e-12
Task 5807 : 1.16372e-12
Task 5808 : 1.38133e-12
Task 5809 : 7.94044e-09
Task 5810 : 3.02481e-12
Task 5811 : 6.34361e-13
Task 5812 : 1.84872e-13
Task 5813 : 8.01909e-13
Task 5814 : 9.41194e-13
Task 5815 : 3.57039e-13
Task 5816 : 5.53001e-13
Task 5817 : 1.13277e-12
Task 5818 : 0
Task 5819 : 8.29271e-12
Task 5820 : 7.45873e-12
Task 5821 : 1.68759e-13
Task 5822 : 8.10744e-13
Task 5823 : 3.73595e-13
Task 5824 : 5.51768e-13
Task 5825 : 1.0798e-12
Task 5826 : 3.88101e-14
Task 5827 : 0
Task 5828 : 2.09027e-12
Task 5829 : 5.33197e-13
Task 5830 : 8.76252e-13
Task 5831 : 4.67961e-13
Task 5832 : 5.15333e-13
Task 5833 : 6.03481e-13
Task 5834 : 1.39447e-13
Task 5835 : 0
Task 5836 : 5.39623e-13
Task 5837 : 2.69482e-12
Task 5838 : 1.32361e-12
Task 5839 : 7.78656e-13
Task 5840 : 1.82762e-08
Task 5841 : 1.5746e-08
Task 5842 : 1.32905e-08
Task 5843 : 4.85138e-13
Task 5844 : 3.61926e-09
Task 5845 : 7.89456e-13
Task 5846 : 4.5688e-13
Task 5847 : 3.0087e-13
Task 5848 : 9.00312e-13
Task 5849 : 1.10532e-13
Task 5850 : 5.26661e-12
Task 5851 : 7.50409e-13
Task 5852 : 9.59017e-13
Task 5853 : 6.61892e-12
Task 5854 : 1.22318e-12
Task 5855 : 7.76618e-14
Task 5856 : 8.61665e-13
Task 5857 : 6.43585e-13
Task 5858 : 9.06262e-12
Task 5859 : 8.50392e-13
Task 5860 : 8.81926e-13
Task 5861 : 2.96311e-13
Task 5862 : 0
Task 5863 : 4.70152e-12
Task 5864 : 2.34815e-13
Task 5865 : 1.38687e-13
Task 5866 : 5.7518e-09
Task 5867 : 1.04963e-08
Task 5868 : 1.41021e-13
Task 5869 : 7.53509e-09
Task 5870 : 0
Task 5871 : 1.3923e-13
Task 5872 : 3.75907e-14
Task 5873 : 0
Task 5874 : 6.83853e-13
Task 5875 : 5.87216e-13
Task 5876 : 5.09016e-15
Task 5877 : 5.71141e-09
Task 5878 : 7.51172e-09
Task 5879 : 3.38302e-14
Task 5880 : 6.98519e-12
Task 5881 : 7.50525e-13
Task 5882 : 6.59787e-13
Task 5883 : 8.76715e-13
Task 5884 : 1.71549e-08
Task 5885 : 4.38004e-13
Task 5886 : 3.46478e-14
Task 5887 : 8.33991e-13
Task 5888 : 3.51186e-09
Task 5889 : 5.08677e-13
Task 5890 : 0
Task 5891 : 4.34398e-13
Task 5892 : 1.21017e-12
Task 5893 : 3.32689e-13
Task 5894 : 8.35994e-13
Task 5895 : 2.44442e-12
Task 5896 : 0
Task 5897 : 2.56275e-13
Task 5898 : 3.7712e-13
Task 5899 : 1.43683e-13
Task 5900 : 3.47999e-09
Task 5901 : 0
Task 5902 : 7.36932e-09
Task 5903 : 2.42276e-13
Task 5904 : 1.75833e-12
Task 5905 : 1.25472e-12
Task 5906 : 5.01069e-13
Task 5907 : 2.23406e-13
Task 5908 : 0
Task 5909 : 1.41298e-13
Task 5910 : 6.75723e-13
Task 5911 : 2.80216e-09
Task 5912 : 2.25439e-12
Task 5913 : 2.48279e-13
Task 5914 : 3.1605e-14
Task 5915 : 3.04896e-13
Task 5916 : 4.19995e-14
Task 5917 : 2.73573e-13
Task 5918 : 8.03379e-13
Task 5919 : 0
Task 5920 : 0
Task 5921 : 4.06102e-12
Task 5922 : 5.52859e-09
Task 5923 : 6.13305e-12
Task 5924 : 0
Task 5925 : 0
Task 5926 : 4.39443e-12
Task 5927 : 1.56856e-08
Task 5928 : 0
Task 5929 : 1.19028e-12
Task 5930 : 7.20402e-09
Task 5931 : 1.29038e-13
Task 5932 : 2.58006e-12
Task 5933 : 0
Task 5934 : 7.18342e-09
Task 5935 : 6.68165e-14
Task 5936 : 7.16813e-09
Task 5937 : 2.06529e-13
Task 5938 : 8.22903e-10
Task 5939 : 9.30166e-13
Task 5940 : 2.95274e-13
Task 5941 : 6.86333e-13
Task 5942 : 5.60031e-13
Task 5943 : 0
Task 5944 : 7.2031e-13
Task 5945 : 7.13612e-09
Task 5946 : 2.57489e-13
Task 5947 : 1.2738e-12
Task 5948 : 3.32701e-14
Task 5949 : 9.3481e-13
Task 5950 : 0
Task 5951 : 7.62497e-13
Task 5952 : 4.51441e-15
Task 5953 : 6.70464e-13
Task 5954 : 0
Task 5955 : 7.46577e-09
Task 5956 : 1.27978e-13
Task 5957 : 0
Task 5958 : 3.60017e-13
Task 5959 : 2.89062e-13
Task 5960 : 3.97952e-13
Task 5961 : 3.68812e-13
Task 5962 : 9.88441e-13
Task 5963 : 3.96601e-13
Task 5964 : 5.8365e-13
Task 5965 : 7.09586e-13
Task 5966 : 2.86107e-13
Task 5967 : 7.17335e-13
Task 5968 : 8.81594e-14
Task 5969 : 1.16827e-13
Task 5970 : 2.35947e-13
Task 5971 : 9.15114e-13
Task 5972 : 2.76095e-14
Task 5973 : 1.04337e-13
Task 5974 : 5.73709e-13
Task 5975 : 2.03752e-12
Task 5976 : 1.41121e-08
Task 5977 : 0
Task 5978 : 2.99546e-13
Task 5979 : 0
Task 5980 : 9.60805e-13
Task 5981 : 3.49503e-12
Task 5982 : 5.60141e-13
Task 5983 : 1.92421e-12
Task 5984 : 4.50085e-13
Task 5985 : 0
Task 5986 : 3.87772e-13
Task 5987 : 9.0269e-12
Task 5988 : 2.12703e-13
Task 5989 : 9.44085e-09
Task 5990 : 0
Task 5991 : 4.45857e-13
Task 5992 : 1.33912e-13
Task 5993 : 1.68577e-09
Task 5994 : 3.22007e-13
Task 5995 : 5.99305e-13
Task 5996 : 1.22507e-13
Task 5997 : 1.1941e-08
Task 5998 : 0
Task 5999 : 5.02798e-13
Task 6000 : 7.09828e-13
Task 6001 : 3.75e-12
Task 6002 : 2.67964e-14
Task 6003 : 2.60518e-13
Task 6004 : 2.54777e-13
Task 6005 : 8.24327e-13
Task 6006 : 8.85273e-14
Task 6007 : 1.82003e-13
Task 6008 : 5.14575e-13
Task 6009 : 0
Task 6010 : 5.44366e-13
Task 6011 : 5.81433e-13
Task 6012 : 0
Task 6013 : 0
Task 6014 : 2.38148e-13
Task 6015 : 4.33248e-13
Task 6016 : 1.63437e-13
Task 6017 : 1.30083e-08
Task 6018 : 1.01664e-13
Task 6019 : 2.61546e-09
Task 6020 : 1.15685e-13
Task 6021 : 5.16287e-09
Task 6022 : 2.17881e-13
Task 6023 : 6.74881e-09
Task 6024 : 2.14253e-13
Task 6025 : 0
Task 6026 : 3.03004e-12
Task 6027 : 4.98759e-13
Task 6028 : 7.15315e-09
Task 6029 : 9.87204e-09
Task 6030 : 1.86429e-13
Task 6031 : 2.13186e-13
Task 6032 : 2.59075e-09
Task 6033 : 0
Task 6034 : 6.17314e-13
Task 6035 : 2.62064e-13
Task 6036 : 6.70395e-13
Task 6037 : 6.49256e-14
Task 6038 : 3.59556e-13
Task 6039 : 5.31103e-13
Task 6040 : 0
Task 6041 : 0.000103986
Task 6042 : 2.5742e-09
Task 6043 : 2.57366e-09
Task 6044 : 3.0267e-14
Task 6045 : 6.28163e-13
Task 6046 : 4.14726e-15
Task 6047 : 2.56789e-09
Task 6048 : 6.89657e-09
Task 6049 : 1.77458e-13
Task 6050 : 2.48058e-13
Task 6051 : 1.67005e-12
Task 6052 : 4.60433e-13
Task 6053 : 3.14563e-09
Task 6054 : 1.54557e-13
Task 6055 : 2.13123e-13
Task 6056 : 0
Task 6057 : 5.90145e-14
Task 6058 : 2.54691e-09
Task 6059 : 2.54613e-09
Task 6060 : 0
Task 6061 : 4.97499e-13
Task 6062 : 1.00925e-13
Task 6063 : 2.54458e-13
Task 6064 : 0
Task 6065 : 2.33242e-14
Task 6066 : 5.03295e-13
Task 6067 : 4.99987e-09
Task 6068 : 1.71512e-12
Task 6069 : 7.65307e-13
Task 6070 : 4.02439e-13
Task 6071 : 4.99522e-09
Task 6072 : 2.32855e-13
Task 6073 : 4.69591e-13
Task 6074 : 3.65468e-14
Task 6075 : 1.19657e-08
Task 6076 : 3.10771e-09
Task 6077 : 0
Task 6078 : 8.61326e-14
Task 6079 : 3.19548e-12
Task 6080 : 1.07831e-13
Task 6081 : 2.71153e-13
Task 6082 : 0
Task 6083 : 6.493e-12
Task 6084 : 0
Task 6085 : 2.4919e-13
Task 6086 : 2.29571e-14
Task 6087 : 2.73164e-13
Task 6088 : 0
Task 6089 : 4.92986e-13
Task 6090 : 0
Task 6091 : 8.36119e-14
Task 6092 : 4.89811e-13
Task 6093 : 4.82081e-09
Task 6094 : 0
Task 6095 : 6.42747e-09
Task 6096 : 4.69227e-13
Task 6097 : 0
Task 6098 : 0
Task 6099 : 7.60947e-14
Task 6100 : 1.5178e-13
Task 6101 : 3.77341e-13
Task 6102 : 6.94011e-14
Task 6103 : 0
Task 6104 : 3.04691e-09
Task 6105 : 2.41876e-13
Task 6106 : 0
Task 6107 : 1.48177e-13
Task 6108 : 2.64579e-13
Task 6109 : 2.08578e-13
Task 6110 : 2.84526e-13
Task 6111 : 0
Task 6112 : 2.02937e-13
Task 6113 : 3.42181e-13
Task 6114 : 5.54292e-13
Task 6115 : 1.3929e-13
Task 6116 : 1.45585e-12
Task 6117 : 0
Task 6118 : 0
Task 6119 : 0
Task 6120 : 0
Task 6121 : 4.36196e-13
Task 6122 : 1.80111e-13
Task 6123 : 8.00615e-14
Task 6124 : 8.55401e-14
Task 6125 : 1.11129e-08
Task 6126 : 0
Task 6127 : 0
Task 6128 : 2.34634e-13
Task 6129 : 3.21375e-13
Task 6130 : 0
Task 6131 : 2.74101e-12
Task 6132 : 0
Task 6133 : 5.3312e-13
Task 6134 : 0
Task 6135 : 0
Task 6136 : 1.70721e-13
Task 6137 : 0
Task 6138 : 0
Task 6139 : 2.9581e-09
Task 6140 : 0
Task 6141 : 0
Task 6142 : 3.79074e-12
Task 6143 : 9.62369e-14
Task 6144 : 0
Task 6145 : 1.47064e-12
Task 6146 : 3.11449e-13
Task 6147 : 0
Task 6148 : 2.05548e-13
Task 6149 : 6.27155e-13
Task 6150 : 1.33075e-12
Task 6151 : 0
Task 6152 : 4.92406e-12
Task 6153 : 0
Task 6154 : 0
Task 6155 : 2.03304e-14
Task 6156 : 4.75686e-13
Task 6157 : 0
Task 6158 : 8.83835e-14
Task 6159 : 2.23002e-13
Task 6160 : 0
Task 6161 : 1.01863e-13
Task 6162 : 0
Task 6163 : 8.0862e-09
Task 6164 : 3.06731e-09
Task 6165 : 8.76086e-14
Task 6166 : 4.29902e-09
Task 6167 : 2.75307e-14
Task 6168 : 0
Task 6169 : 2.37641e-09
Task 6170 : 2.91437e-09
Task 6171 : 1.97067e-14
Task 6172 : 4.66069e-13
Task 6173 : 4.64389e-09
Task 6174 : 0
Task 6175 : 2.4347e-13
Task 6176 : 2.90317e-13
Task 6177 : 1.02914e-08
Task 6178 : 0
Task 6179 : 7.06745e-14
Task 6180 : 4.8973e-13
Task 6181 : 2.13392e-13
Task 6182 : 1.38514e-13
Task 6183 : 3.27588e-09
Task 6184 : 5.95613e-09
Task 6185 : 0
Task 6186 : 0
Task 6187 : 0
Task 6188 : 0
Task 6189 : 0
Task 6190 : 0
Task 6191 : 4.51022e-13
Task 6192 : 1.25719e-13
Task 6193 : 3.96503e-12
Task 6194 : 9.19132e-09
Task 6195 : 7.09216e-09
Task 6196 : 1.38474e-13
Task 6197 : 0
Task 6198 : 2.28605e-13
Task 6199 : 2.86532e-13
Task 6200 : 0
Task 6201 : 2.85745e-13
Task 6202 : 1.38026e-13
Task 6203 : 2.83364e-09
Task 6204 : 2.83339e-09
Task 6205 : 0
Task 6206 : 1.23896e-13
Task 6207 : 0
Task 6208 : 3.26285e-14
Task 6209 : 9.70006e-09
Task 6210 : 0
Task 6211 : 2.781e-13
Task 6212 : 4.98692e-13
Task 6213 : 0
Task 6214 : 8.55614e-14
Task 6215 : 4.64755e-13
Task 6216 : 2.3329e-13
Task 6217 : 4.55606e-13
Task 6218 : 6.60169e-14
Task 6219 : 0
Task 6220 : 7.30306e-14
Task 6221 : 1.81125e-14
Task 6222 : 1.26935e-12
Task 6223 : 1.94577e-13
Task 6224 : 0
Task 6225 : 0
Task 6226 : 5.76121e-13
Task 6227 : 2.26014e-13
Task 6228 : 0
Task 6229 : 3.42094e-12
Task 6230 : 6.65234e-14
Task 6231 : 0
Task 6232 : 1.11811e-12
Task 6233 : 3.1561e-14
Task 6234 : 0
Task 6235 : 6.17757e-14
Task 6236 : 0
Task 6237 : 9.87278e-15
Task 6238 : 2.54993e-14
Task 6239 : 2.77974e-14
Task 6240 : 1.58566e-13
Task 6241 : 0
Task 6242 : 7.72464e-14
Task 6243 : 1.86924e-13
Task 6244 : 0
Task 6245 : 0
Task 6246 : 1.72415e-14
Task 6247 : 0
Task 6248 : 0
Task 6249 : 8.0222e-14
Task 6250 : 0
Task 6251 : 8.14834e-14
Task 6252 : 2.3145e-13
Task 6253 : 1.71489e-14
Task 6254 : 3.0348e-13
Task 6255 : 1.73353e-13
Task 6256 : 1.35564e-13
Task 6257 : 1.73085e-13
Task 6258 : 0
Task 6259 : 0
Task 6260 : 1.14798e-12
Task 6261 : 3.92074e-14
Task 6262 : 2.93498e-12
Task 6263 : 1.53644e-10
Task 6264 : 3.61135e-13
Task 6265 : 1.67529e-13
Task 6266 : 1.78791e-13
Task 6267 : 1.11853e-13
Task 6268 : 5.96847e-14
Task 6269 : 0
Task 6270 : 1.90552e-13
Task 6271 : 2.00801e-13
Task 6272 : 3.56696e-13
Task 6273 : 2.43241e-12
Task 6274 : 3.549e-13
Task 6275 : 1.9927e-13
Task 6276 : 0
Task 6277 : 2.51286e-13
Task 6278 : 1.08306e-13
Task 6279 : 1.18003e-08
Task 6280 : 6.59402e-14
Task 6281 : 1.84224e-13
Task 6282 : 4.06566e-13
Task 6283 : 1.10641e-13
Task 6284 : 2.14774e-13
Task 6285 : 2.63715e-09
Task 6286 : 6.49988e-10
Task 6287 : 0
Task 6288 : 1.23077e-13
Task 6289 : 9.45748e-16
Task 6290 : 0
Task 6291 : 2.56478e-12
Task 6292 : 7.50798e-15
Task 6293 : 1.30154e-13
Task 6294 : 2.66303e-14
Task 6295 : 0
Task 6296 : 1.79355e-14
Task 6297 : 1.00128e-13
Task 6298 : 0
Task 6299 : 1.13019e-13
Task 6300 : 9.92408e-14
Task 6301 : 0
Task 6302 : 0
Task 6303 : 4.13053e-13
Task 6304 : 6.79992e-14
Task 6305 : 1.38752e-13
Task 6306 : 0
Task 6307 : 2.11679e-09
Task 6308 : 1.00226e-13
Task 6309 : 1.52089e-14
Task 6310 : 0
Task 6311 : 1.49721e-13
Task 6312 : 0
Task 6313 : 1.13491e-13
Task 6314 : 3.74232e-13
Task 6315 : 9.25748e-14
Task 6316 : 0
Task 6317 : 2.43321e-14
Task 6318 : 1.56458e-13
Task 6319 : 1.09755e-13
Task 6320 : 5.97167e-14
Task 6321 : 9.03684e-14
Task 6322 : 1.74218e-13
Task 6323 : 2.38108e-13
Task 6324 : 2.22522e-12
Task 6325 : 2.9376e-13
Task 6326 : 0
Task 6327 : 4.14185e-13
Task 6328 : 1.82243e-12
Task 6329 : 7.2516e-13
Task 6330 : 1.09302e-13
Task 6331 : 4.89937e-14
Task 6332 : 1.30909e-09
Task 6333 : 5.20882e-14
Task 6334 : 9.6865e-14
Task 6335 : 6.44408e-14
Task 6336 : 2.60712e-10
Task 6337 : 0
Task 6338 : 0
Task 6339 : 3.85822e-14
Task 6340 : 1.8212e-14
Task 6341 : 1.29867e-09
Task 6342 : 0
Task 6343 : 0
Task 6344 : 6.30806e-14
Task 6345 : 3.91424e-09
Task 6346 : 6.68666e-15
Task 6347 : 5.10953e-14
Task 6348 : 0
Task 6349 : 1.42473e-14
Task 6350 : 6.01971e-14
Task 6351 : 0
Task 6352 : 0
Task 6353 : 1.05808e-13
Task 6354 : 1.20469e-13
Task 6355 : 1.93128e-12
Task 6356 : 1.51423e-12
Task 6357 : 2.60536e-14
Task 6358 : 0
Task 6359 : 4.19017e-14
Task 6360 : 1.29935e-14
Task 6361 : 0
Task 6362 : 0
Task 6363 : 2.53944e-13
Task 6364 : 2.09506e-14
Task 6365 : 1.1045e-13
Task 6366 : 2.54338e-10
Task 6367 : 0
Task 6368 : 7.71554e-14
Task 6369 : 1.11956e-13
Task 6370 : 6.03274e-10
Task 6371 : 4.15922e-14
Task 6372 : 4.45867e-14
Task 6373 : 0
Task 6374 : 0
Task 6375 : 1.98964e-09
Task 6376 : 9.33431e-14
Task 6377 : 1.67041e-14
Task 6378 : 1.41661e-13
Task 6379 : 4.62114e-14
Task 6380 : 1.16044e-13
Task 6381 : 0
Task 6382 : 6.47275e-15
Task 6383 : 1.30521e-12
Task 6384 : 1.47409e-13
Task 6385 : 0
Task 6386 : 0
Task 6387 : 4.64452e-14
Task 6388 : 0
Task 6389 : 5.60357e-13
Task 6390 : 1.24622e-13
Task 6391 : 8.43049e-14
Task 6392 : 1.86917e-13
Task 6393 : 0
Task 6394 : 5.41532e-09
Task 6395 : 1.99648e-14
Task 6396 : 0
Task 6397 : 2.96953e-14
Task 6398 : 0
Task 6399 : 1.56853e-14
Task 6400 : 5.03638e-14
Task 6401 : 0
Task 6402 : 7.91571e-14
Task 6403 : 0
Task 6404 : 0
Task 6405 : 0
Task 6406 : 0
Task 6407 : 0
Task 6408 : 0
Task 6409 : 0
Task 6410 : 0
Task 6411 : 5.52374e-14
Task 6412 : 0
Task 6413 : 0
Task 6414 : 0
Task 6415 : 1.33846e-13
Task 6416 : 8.93309e-14
Task 6417 : 3.02477e-14
Task 6418 : 0
Task 6419 : 8.19293e-14
Task 6420 : 0
Task 6421 : 2.41384e-13
Task 6422 : 0
Task 6423 : 4.24028e-09
Task 6424 : 1.12969e-12
Task 6425 : 0
Task 6426 : 1.21122e-09
Task 6427 : 8.55452e-14
Task 6428 : 3.99967e-14
Task 6429 : 9.51802e-14
Task 6430 : 4.81623e-13
Task 6431 : 0
Task 6432 : 7.01424e-09
Task 6433 : 1.99908e-14
Task 6434 : 0
Task 6435 : 1.44076e-14
Task 6436 : 0
Task 6437 : 0
Task 6438 : 3.68933e-09
Task 6439 : 0
Task 6440 : 1.40868e-13
Task 6441 : 4.23801e-09
Task 6442 : 0
Task 6443 : 0
Task 6444 : 1.36903e-14
Task 6445 : 0
Task 6446 : 4.80664e-14
Task 6447 : 1.8867e-14
Task 6448 : 2.26408e-09
Task 6449 : 0
Task 6450 : 7.83996e-09
Task 6451 : 4.44071e-15
Task 6452 : 0
Task 6453 : 0
Task 6454 : 0
Task 6455 : 1.86299e-13
Task 6456 : 0
Task 6457 : 9.91947e-13
Task 6458 : 3.871e-14
Task 6459 : 0
Task 6460 : 4.26833e-13
Task 6461 : 0
Task 6462 : 0
Task 6463 : 0
Task 6464 : 0
Task 6465 : 0
Task 6466 : 1.2802e-14
Task 6467 : 1.49373e-14
Task 6468 : 8.21144e-14
Task 6469 : 0
Task 6470 : 6.19789e-09
Task 6471 : 0
Task 6472 : 2.72694e-14
Task 6473 : 1.67743e-14
Task 6474 : 9.35264e-14
Task 6475 : 2.05077e-13
Task 6476 : 5.50265e-10
Task 6477 : 1.10133e-13
Task 6478 : 3.40022e-09
Task 6479 : 0
Task 6480 : 4.77236e-14
Task 6481 : 1.54211e-14
Task 6482 : 3.8191e-14
Task 6483 : 0
Task 6484 : 0
Task 6485 : 4.45972e-14
Task 6486 : 0
Task 6487 : 5.38964e-15
Task 6488 : 0
Task 6489 : 0
Task 6490 : 0
Task 6491 : 4.24379e-14
Task 6492 : 0
Task 6493 : 0
Task 6494 : 8.71728e-13
Task 6495 : 0
Task 6496 : 2.57232e-14
Task 6497 : 3.32983e-14
Task 6498 : 1.13781e-09
Task 6499 : 7.3356e-14
Task 6500 : 2.32088e-15
Task 6501 : 3.79023e-13
Task 6502 : 3.29521e-12
Task 6503 : 2.24674e-14
Task 6504 : 0
Task 6505 : 1.18839e-14
Task 6506 : 2.94715e-14
Task 6507 : 1.4654e-14
Task 6508 : 2.39834e-14
Task 6509 : 0
Task 6510 : 2.40637e-14
Task 6511 : 5.54721e-09
Task 6512 : 0
Task 6513 : 0
Task 6514 : 0
Task 6515 : 0
Task 6516 : 7.97693e-13
Task 6517 : 3.23532e-14
Task 6518 : 5.19213e-09
Task 6519 : 0
Task 6520 : 3.69654e-14
Task 6521 : 0
Task 6522 : 0
Task 6523 : 0
Task 6524 : 0
Task 6525 : 0
Task 6526 : 1.04335e-14
Task 6527 : 0
Task 6528 : 1.12037e-14
Task 6529 : 1.13834e-13
Task 6530 : 1.49111e-14
Task 6531 : 3.38361e-13
Task 6532 : 1.09961e-09
Task 6533 : 6.54748e-14
Task 6534 : 0
Task 6535 : 0
Task 6536 : 3.43875e-09
Task 6537 : 1.09022e-09
Task 6538 : 1.27307e-14
Task 6539 : 0
Task 6540 : 4.84271e-09
Task 6541 : 4.26653e-14
Task 6542 : 2.3462e-09
Task 6543 : 3.78736e-14
Task 6544 : 1.39673e-13
Task 6545 : 6.27381e-05
Task 6546 : 1.07295e-14
Task 6547 : 0
Task 6548 : 6.20353e-16
Task 6549 : 1.0441e-14
Task 6550 : 0
Task 6551 : 4.55665e-09
Task 6552 : 5.09031e-10
Task 6553 : 1.13419e-14
Task 6554 : 3.4759e-14
Task 6555 : 3.01374e-13
Task 6556 : 1.06056e-09
Task 6557 : 0
Task 6558 : 0
Task 6559 : 5.91183e-14
Task 6560 : 3.66693e-14
Task 6561 : 9.12274e-14
Task 6562 : 7.20728e-14
Task 6563 : 1.05149e-09
Task 6564 : 3.8185e-14
Task 6565 : 2.78801e-09
Task 6566 : 1.14059e-14
Task 6567 : 3.03317e-09
Task 6568 : 9.44161e-15
Task 6569 : 0
Task 6570 : 4.26893e-09
Task 6571 : 2.80681e-13
Task 6572 : 8.00913e-15
Task 6573 : 0
Task 6574 : 0
Task 6575 : 1.29051e-14
Task 6576 : 5.29865e-14
Task 6577 : 0
Task 6578 : 0
Task 6579 : 9.48092e-14
Task 6580 : 1.33641e-13
Task 6581 : 0
Task 6582 : 1.0244e-14
Task 6583 : 5.69624e-14
Task 6584 : 0
Task 6585 : 3.65124e-14
Task 6586 : 9.6155e-13
Task 6587 : 3.81591e-15
Task 6588 : 4.97343e-14
Task 6589 : 3.93091e-09
Task 6590 : 3.94195e-16
Task 6591 : 0
Task 6592 : 8.82415e-14
Task 6593 : 0
Task 6594 : 9.70969e-15
Task 6595 : 3.43562e-14
Task 6596 : 4.70985e-10
Task 6597 : 4.82064e-16
Task 6598 : 1.83867e-09
Task 6599 : 1.44531e-14
Task 6600 : 9.70165e-10
Task 6601 : 1.81952e-09
Task 6602 : 1.21374e-14
Task 6603 : 6.90073e-15
Task 6604 : 1.00627e-09
Task 6605 : 6.46867e-15
Task 6606 : 1.42479e-12
Task 6607 : 1.73769e-13
Task 6608 : 1.82651e-14
Task 6609 : 5.00195e-14
Task 6610 : 0
Task 6611 : 1.92705e-10
Task 6612 : 1.0174e-12
Task 6613 : 3.76423e-15
Task 6614 : 1.48673e-09
Task 6615 : 4.55559e-10
Task 6616 : 1.71641e-14
Task 6617 : 0
Task 6618 : 0
Task 6619 : 1.54588e-14
Task 6620 : 3.74179e-15
Task 6621 : 2.95769e-14
Task 6622 : 2.69061e-14
Task 6623 : 0
Task 6624 : 6.83485e-10
Task 6625 : 0
Task 6626 : 3.11723e-14
Task 6627 : 2.06038e-15
Task 6628 : 0
Task 6629 : 0
Task 6630 : 6.5757e-15
Task 6631 : 7.84791e-13
Task 6632 : 2.28293e-09
Task 6633 : 5.03358e-05
Task 6634 : 0
Task 6635 : 0
Task 6636 : 0
Task 6637 : 0
Task 6638 : 2.2953e-14
Task 6639 : 0
Task 6640 : 4.89991e-14
Task 6641 : 6.5223e-14
Task 6642 : 6.5423e-14
Task 6643 : 8.77915e-14
Task 6644 : 0
Task 6645 : 0
Task 6646 : 7.19932e-15
Task 6647 : 4.78527e-14
Task 6648 : 1.65196e-14
Task 6649 : 6.48683e-13
Task 6650 : 0
Task 6651 : 0
Task 6652 : 6.13466e-15
Task 6653 : 0
Task 6654 : 5.6776e-13
Task 6655 : 0
Task 6656 : 1.39058e-14
Task 6657 : 8.68303e-10
Task 6658 : 0
Task 6659 : 1.43943e-14
Task 6660 : 4.98276e-13
Task 6661 : 0
Task 6662 : 4.13598e-10
Task 6663 : 4.1343e-10
Task 6664 : 3.10886e-13
Task 6665 : 0
Task 6666 : 1.807e-09
Task 6667 : 4.20985e-15
Task 6668 : 4.4327e-13
Task 6669 : 4.84724e-15
Task 6670 : 4.30748e-13
Task 6671 : 0
Task 6672 : 1.31805e-09
Task 6673 : 2.36407e-09
Task 6674 : 1.74205e-09
Task 6675 : 5.67343e-15
Task 6676 : 0
Task 6677 : 2.79363e-15
Task 6678 : 2.47332e-13
Task 6679 : 3.9408e-13
Task 6680 : 0
Task 6681 : 6.52933e-14
Task 6682 : 2.64275e-15
Task 6683 : 3.58269e-14
Task 6684 : 1.70045e-14
Task 6685 : 1.66991e-10
Task 6686 : 1.06984e-14
Task 6687 : 3.4061e-14
Task 6688 : 4.34682e-15
Task 6689 : 8.44305e-14
Task 6690 : 0
Task 6691 : 3.66352e-09
Task 6692 : 1.77336e-14
Task 6693 : 2.29952e-14
Task 6694 : 3.88679e-14
Task 6695 : 2.11476e-13
Task 6696 : 7.95529e-10
Task 6697 : 0
Task 6698 : 3.52301e-13
Task 6699 : 0
Task 6700 : 5.51308e-14
Task 6701 : 5.31115e-14
Task 6702 : 2.96866e-15
Task 6703 : 1.629e-10
Task 6704 : 0
Task 6705 : 1.90307e-13
Task 6706 : 1.3433e-14
Task 6707 : 3.82601e-10
Task 6708 : 2.1655e-15
Task 6709 : 1.30726e-14
Task 6710 : 4.63594e-15
Task 6711 : 0
Task 6712 : 5.09928e-14
Task 6713 : 1.71351e-13
Task 6714 : 2.18129e-14
Task 6715 : 2.00268e-14
Task 6716 : 0
Task 6717 : 4.55828e-14
Task 6718 : 1.54979e-13
Task 6719 : 1.12132e-14
Task 6720 : 4.13484e-14
Task 6721 : 9.94675e-15
Task 6722 : 1.07158e-14
Task 6723 : 1.07048e-14
Task 6724 : 1.31494e-09
Task 6725 : 1.39644e-13
Task 6726 : 0
Task 6727 : 3.59722e-10
Task 6728 : 1.32919e-09
Task 6729 : 3.74216e-14
Task 6730 : 2.75394e-15
Task 6731 : 1.73608e-09
Task 6732 : 0
Task 6733 : 8.76201e-15
Task 6734 : 5.35662e-11
Task 6735 : 3.23051e-15
Task 6736 : 0
Task 6737 : 0
Task 6738 : 0
Task 6739 : 1.07401e-09
Task 6740 : 0
Task 6741 : 3.26841e-15
Task 6742 : 1.39956e-14
Task 6743 : 3.42327e-14
Task 6744 : 1.26693e-14
Task 6745 : 7.95337e-15
Task 6746 : 7.09898e-10
Task 6747 : 0
Task 6748 : 2.22723e-15
Task 6749 : 1.47649e-10
Task 6750 : 0
Task 6751 : 4.13325e-15
Task 6752 : 1.27059e-13
Task 6753 : 0
Task 6754 : 1.0889e-09
Task 6755 : 0
Task 6756 : 7.00353e-10
Task 6757 : 0
Task 6758 : 3.1039e-14
Task 6759 : 3.96032e-15
Task 6760 : 4.64309e-15
Task 6761 : 7.22626e-15
Task 6762 : 8.64374e-15
Task 6763 : 7.13431e-15
Task 6764 : 1.70688e-16
Task 6765 : 2.84625e-14
Task 6766 : 0
Task 6767 : 9.00902e-15
Task 6768 : 2.38423e-09
Task 6769 : 6.69151e-15
Task 6770 : 4.86257e-11
Task 6771 : 8.26957e-15
Task 6772 : 3.50797e-15
Task 6773 : 0
Task 6774 : 1.52338e-14
Task 6775 : 0
Task 6776 : 0
Task 6777 : 6.39935e-10
Task 6778 : 0
Task 6779 : 0
Task 6780 : 2.50963e-14
Task 6781 : 2.34979e-15
Task 6782 : 2.71155e-15
Task 6783 : 3.31961e-05
Task 6784 : 0
Task 6785 : 1.46239e-15
Task 6786 : 4.71253e-10
Task 6787 : 1.41394e-14
Task 6788 : 2.39146e-15
Task 6789 : 1.59719e-15
Task 6790 : 0
Task 6791 : 7.71908e-10
Task 6792 : 9.53695e-10
Task 6793 : 6.05998e-13
Task 6794 : 0
Task 6795 : 7.10111e-17
Task 6796 : 2.26619e-14
Task 6797 : 3.78461e-10
Task 6798 : 0
Task 6799 : 1.90292e-09
Task 6800 : 7.81444e-10
Task 6801 : 1.25167e-10
Task 6802 : 1.2509e-10
Task 6803 : 0
Task 6804 : 0
Task 6805 : 1.23793e-15
Task 6806 : 8.7292e-10
Task 6807 : 1.16421e-14
Task 6808 : 2.05418e-16
Task 6809 : 1.66119e-09
Task 6810 : 2.81529e-10
Task 6811 : 2.05829e-15
Task 6812 : 1.53415e-09
Task 6813 : 1.13409e-14
Task 6814 : 6.09965e-15
Task 6815 : 1.43459e-09
Task 6816 : 2.15693e-15
Task 6817 : 0
Task 6818 : 4.32839e-16
Task 6819 : 1.97176e-15
Task 6820 : 0
Task 6821 : 8.15268e-10
Task 6822 : 1.34987e-09
Task 6823 : 9.93053e-14
Task 6824 : 0
Task 6825 : 1.27624e-09
Task 6826 : 2.37888e-14
Task 6827 : 0
Task 6828 : 5.39059e-15
Task 6829 : 1.79532e-15
Task 6830 : 1.17579e-09
Task 6831 : 1.29397e-15
Task 6832 : 1.21109e-09
Task 6833 : 2.64864e-10
Task 6834 : 4.03212e-11
Task 6835 : 3.24236e-10
Task 6836 : 0
Task 6837 : 8.86102e-10
Task 6838 : 1.60257e-14
Task 6839 : 3.97147e-11
Task 6840 : 2.7512e-10
Task 6841 : 1.11061e-10
Task 6842 : 9.7659e-15
Task 6843 : 2.6592e-13
Task 6844 : 8.9632e-16
Task 6845 : 1.09144e-10
Task 6846 : 3.86499e-11
Task 6847 : 4.91052e-15
Task 6848 : 1.6467e-15
Task 6849 : 4.79083e-15
Task 6850 : 0
Task 6851 : 2.45351e-10
Task 6852 : 0
Task 6853 : 4.95144e-10
Task 6854 : 1.49402e-15
Task 6855 : 8.89766e-17
Task 6856 : 3.69939e-11
Task 6857 : 2.38674e-10
Task 6858 : 3.91668e-15
Task 6859 : 1.05974e-15
Task 6860 : 1.26398e-15
Task 6861 : 0
Task 6862 : 1.71212e-13
Task 6863 : 9.47273e-16
Task 6864 : 4.13844e-15
Task 6865 : 6.75581e-10
Task 6866 : 4.72637e-14
Task 6867 : 1.34571e-13
Task 6868 : 1.18727e-13
Task 6869 : 1.06741e-13
Task 6870 : 0
Task 6871 : 9.69584e-14
Task 6872 : 0
Task 6873 : 2.53093e-05
Task 6874 : 1.07127e-14
Task 6875 : 8.81157e-14
Task 6876 : 7.71502e-14
Task 6877 : 8.04213e-14
Task 6878 : 0
Task 6879 : 1.18087e-15
Task 6880 : 6.81079e-15
Task 6881 : 4.03398e-10
Task 6882 : 3.62723e-15
Task 6883 : 3.21139e-15
Task 6884 : 7.64977e-16
Task 6885 : 1.09064e-15
Task 6886 : 1.9509e-05
Task 6887 : 3.26064e-14
Task 6888 : 9.12093e-16
Task 6889 : 6.95278e-16
Task 6890 : 0
Task 6891 : 0
Task 6892 : 0
Task 6893 : 7.06695e-15
Task 6894 : 6.43806e-16
Task 6895 : 2.62035e-14
Task 6896 : 2.87435e-16
Task 6897 : 2.32054e-14
Task 6898 : 2.18632e-10
Task 6899 : 2.10299e-14
Task 6900 : 8.42654e-11
Task 6901 : 0
Task 6902 : 8.79916e-16
Task 6903 : 1.92009e-14
Task 6904 : 5.51541e-15
Task 6905 : 4.75061e-15
Task 6906 : 1.76491e-14
Task 6907 : 4.60159e-16
Task 6908 : 1.56713e-14
Task 6909 : 4.21011e-15
Task 6910 : 1.62091e-14
Task 6911 : 5.48794e-16
Task 6912 : 2.9414e-10
Task 6913 : 1.60356e-10
Task 6914 : 3.74141e-15
Task 6915 : 0
Task 6916 : 5.45739e-16
Task 6917 : 3.41245e-15
Task 6918 : 0
Task 6919 : 6.20412e-17
Task 6920 : 3.06613e-15
Task 6921 : 4.63235e-10
Task 6922 : 3.14049e-15
Task 6923 : 2.38375e-16
Task 6924 : 2.41742e-15
Task 6925 : 8.10712e-16
Task 6926 : 0
Task 6927 : 0
Task 6928 : 3.57072e-10
Task 6929 : 0
Task 6930 : 7.54848e-11
Task 6931 : 0
Task 6932 : 7.34201e-11
Task 6933 : 0
Task 6934 : 4.37065e-16
Task 6935 : 7.99131e-10
Task 6936 : 0
Task 6937 : 0
Task 6938 : 1.9103e-10
Task 6939 : 1.52867e-10
Task 6940 : 0
Task 6941 : 5.37166e-16
Task 6942 : 1.52512e-15
Task 6943 : 3.20428e-16
Task 6944 : 2.74328e-10
Task 6945 : 4.31848e-16
Task 6946 : 5.38827e-10
Task 6947 : 0
Task 6948 : 2.9911e-15
Task 6949 : 3.16994e-10
Task 6950 : 0
Task 6951 : 3.20806e-10
Task 6952 : 3.47008e-10
Task 6953 : 3.33555e-10
Task 6954 : 1.63049e-16
Task 6955 : 4.12649e-16
Task 6956 : 3.59459e-10
Task 6957 : 1.06637e-10
Task 6958 : 4.10373e-16
Task 6959 : 3.73876e-10
Task 6960 : 4.34671e-10
Task 6961 : 0
Task 6962 : 9.41854e-11
Task 6963 : 3.9136e-10
Task 6964 : 1.53671e-10
Task 6965 : 2.60073e-16
Task 6966 : 0
Task 6967 : 1.0474e-10
Task 6968 : 2.0137e-11
Task 6969 : 2.23566e-16
Task 6970 : 3.56446e-14
Task 6971 : 6.21711e-11
Task 6972 : 3.20039e-11
Task 6973 : 1.93778e-11
Task 6974 : 4.30946e-16
Task 6975 : 1.08817e-15
Task 6976 : 5.08499e-11
Task 6977 : 8.62861e-15
Task 6978 : 0
Task 6979 : 1.0139e-05
Task 6980 : 2.79772e-16
Task 6981 : 0
Task 6982 : 4.81988e-11
Task 6983 : 2.16284e-16
Task 6984 : 1.75765e-14
Task 6985 : 6.95232e-15
Task 6986 : 7.06525e-15
Task 6987 : 7.59031e-15
Task 6988 : 8.12215e-15
Task 6989 : 8.6708e-15
Task 6990 : 9.30572e-15
Task 6991 : 1.22559e-14
Task 6992 : 2.45755e-16
Task 6993 : 4.02578e-15
Task 6994 : 1.01583e-14
Task 6995 : 1.37455e-15
Task 6996 : 3.9402e-11
Task 6997 : 1.09897e-10
Task 6998 : 2.2566e-16
Task 6999 : 1.11736e-16
Task 7000 : 6.79861e-16
Task 7001 : 0
Task 7002 : 1.56307e-11
Task 7003 : 1.3833e-15
Task 7004 : 1.48303e-15
Task 7005 : 1.59931e-15
Task 7006 : 2.23588e-16
Task 7007 : 1.75413e-15
Task 7008 : 0
Task 7009 : 1.92512e-15
Task 7010 : 5.30179e-11
Task 7011 : 2.68424e-15
Task 7012 : 3.6162e-11
Task 7013 : 5.99464e-06
Task 7014 : 2.16065e-15
Task 7015 : 1.54078e-16
Task 7016 : 1.46682e-16
Task 7017 : 0
Task 7018 : 1.23202e-16
Task 7019 : 0
Task 7020 : 3.27648e-11
Task 7021 : 1.37051e-11
Task 7022 : 1.34041e-11
Task 7023 : 3.897e-11
Task 7024 : 1.19718e-16
Task 7025 : 2.89576e-11
Task 7026 : 2.89409e-11
Task 7027 : 1.08182e-16
Task 7028 : 0
Task 7029 : 0
Task 7030 : 0
Task 7031 : 0
Task 7032 : 2.30409e-11
Task 7033 : 8.97331e-17
Task 7034 : 1.13744e-11
Task 7035 : 1.39228e-16
Task 7036 : 1.08814e-11
Task 7037 : 2.03842e-11
Task 7038 : 1.86005e-11
Task 7039 : 6.8343e-17
Task 7040 : 0
Task 7041 : 0
Task 7042 : 0
Task 7043 : 2.05626e-11
Task 7044 : 4.92233e-06
Task 7045 : 5.26803e-17
Task 7046 : 0
Task 7047 : 5.37769e-11
Task 7048 : 8.69285e-12
Task 7049 : 1.02682e-10
Task 7050 : 4.40757e-17
Task 7051 : 7.10514e-11
Task 7052 : 4.12365e-11
Task 7053 : 2.9887e-11
Task 7054 : 5.40013e-11
Task 7055 : 5.87264e-11
Task 7056 : 4.10057e-11
Task 7057 : 4.64072e-11
Task 7058 : 4.8967e-11
Task 7059 : 5.25024e-11
Task 7060 : 4.2282e-11
Task 7061 : 4.38294e-11
Task 7062 : 5.57969e-11
Task 7063 : 5.73083e-12
Task 7064 : 5.73918e-11
Task 7065 : 1.09369e-10
Task 7066 : 7.58028e-12
Task 7067 : 1.52733e-11
Task 7068 : 5.91464e-11
Task 7069 : 0
Task 7070 : 0
Task 7071 : 0
Task 7072 : 0
Task 7073 : 0
Task 7074 : 0
Task 7075 : 0
Task 7076 : 0
Task 7077 : 0
Task 7078 : 0
Task 7079 : 0
Task 7080 : 0
Task 7081 : 0
Task 7082 : 6.10297e-11
Task 7083 : 7.99836e-11
Task 7084 : 6.36444e-11
Task 7085 : 6.91359e-11
Task 7086 : 6.04489e-16
Task 7087 : 0
Task 7088 : 6.23054e-17
Task 7089 : 6.03615e-16
Task 7090 : 3.06126e-15
Task 7091 : 6.43098e-16
Task 7092 : 6.85688e-16
Task 7093 : 7.48213e-16
Task 7094 : 8.14621e-16
Task 7095 : 0
Task 7096 : 0
Task 7097 : 0
Task 7098 : 7.07594e-12
Task 7099 : 1.54912e-15
Task 7100 : 9.10858e-16
Task 7101 : 1.10675e-15
Task 7102 : 0
Task 7103 : 0
Task 7104 : 2.38229e-17
Task 7105 : 0
Task 7106 : 0
Task 7107 : 0
Task 7108 : 0
Task 7109 : 0
Task 7110 : 0
Task 7111 : 0
Task 7112 : 0
Task 7113 : 0
Task 7114 : 0
Task 7115 : 0
Task 7116 : 0
Task 7117 : 0
Task 7118 : 1.05623e-17
Task 7119 : 2.08092e-06
Task 7120 : 0
Task 7121 : 0
Task 7122 : 0
Task 7123 : 0
Task 7124 : 0
Task 7125 : 0
Task 7126 : 0
Task 7127 : 0
Task 7128 : 0
Task 7129 : 0
Task 7130 : 0
Task 7131 : 0
Task 7132 : 5.11166e-12
Task 7133 : 0
Task 7134 : 0
Task 7135 : 0
Task 7136 : 0
Task 7137 : 0
Task 7138 : 0
Task 7139 : 0


==> plots/estimations/cpu-gpu-task-comparison/friendster-white-outputs/friendster-nnz.txt <==
Task 0 : 1.57349e+07
Task 1 : 1.56152e+07
Task 2 : 4.96914e+06
Task 3 : 2.796e+07
Task 4 : 1.36825e+07
Task 5 : 2.55083e+07
Task 6 : 2.40662e+07
Task 7 : 2.26322e+07
Task 8 : 2.13856e+07
Task 9 : 2.02747e+07
Task 10 : 1.94229e+07
Task 11 : 1.88449e+07
Task 12 : 2.22336e+07
Task 13 : 2.05411e+07
Task 14 : 1.75442e+07
Task 15 : 1.95491e+07
Task 16 : 1.65522e+07
Task 17 : 1.72692e+07
Task 18 : 1.38665e+07
Task 19 : 1.8007e+07
Task 20 : 1.75545e+07
Task 21 : 1.562e+07
Task 22 : 1.57535e+07
Task 23 : 1.61078e+07
Task 24 : 1.56091e+07
Task 25 : 1.87356e+07
Task 26 : 1.55274e+07
Task 27 : 1.53322e+07
Task 28 : 1.58242e+07
Task 29 : 1.60415e+07
Task 30 : 1.4559e+07
Task 31 : 1.36968e+07
Task 32 : 1.28988e+07
Task 33 : 1.20799e+07
Task 34 : 1.14019e+07
Task 35 : 1.09645e+07
Task 36 : 1.23136e+07
Task 37 : 1.26617e+07
Task 38 : 1.16007e+07
Task 39 : 1.08819e+07
Task 40 : 2.32845e+07
Task 41 : 1.02393e+07
Task 42 : 9.68358e+06
Task 43 : 9.24636e+06
Task 44 : 8.95708e+06
Task 45 : 1.07964e+07
Task 46 : 9.89511e+06
Task 47 : 8.38897e+06
Task 48 : 9.38514e+06
Task 49 : 8.196e+06
Task 50 : 7.73456e+06
Task 51 : 6.549e+06
Task 52 : 8.56544e+06
Task 53 : 8.25726e+06
Task 54 : 1.33304e+07
Task 55 : 7.3276e+06
Task 56 : 7.38863e+06
Task 57 : 7.61217e+06
Task 58 : 7.3258e+06
Task 59 : 8.91054e+06
Task 60 : 7.32176e+06
Task 61 : 7.24893e+06
Task 62 : 7.50358e+06
Task 63 : 7.5938e+06
Task 64 : 6.81341e+06
Task 65 : 6.36996e+06
Task 66 : 5.99956e+06
Task 67 : 5.59234e+06
Task 68 : 5.25796e+06
Task 69 : 5.0621e+06
Task 70 : 2.17957e+07
Task 71 : 2.04147e+07
Task 72 : 1.24293e+07
Task 73 : 1.92285e+07
Task 74 : 1.81686e+07
Task 75 : 2.31057e+07
Task 76 : 1.73486e+07
Task 77 : 1.67508e+07
Task 78 : 1.08567e+07
Task 79 : 1.98617e+07
Task 80 : 1.80153e+07
Task 81 : 1.53083e+07
Task 82 : 1.5012e+07
Task 83 : 1.71937e+07
Task 84 : 1.52377e+07
Task 85 : 1.17942e+07
Task 86 : 1.57324e+07
Task 87 : 1.58271e+07
Task 88 : 1.37272e+07
Task 89 : 1.38556e+07
Task 90 : 1.43035e+07
Task 91 : 1.37251e+07
Task 92 : 1.66151e+07
Task 93 : 1.34071e+07
Task 94 : 1.32712e+07
Task 95 : 1.36452e+07
Task 96 : 1.39848e+07
Task 97 : 1.2579e+07
Task 98 : 1.18804e+07
Task 99 : 1.08791e+07
Task 100 : 1.00556e+07
Task 101 : 9.38945e+06
Task 102 : 8.91911e+06
Task 103 : 4.84948e+06
Task 104 : 1.22476e+07
Task 105 : 2.16006e+07
Task 106 : 2.02345e+07
Task 107 : 2.02231e+07
Task 108 : 1.88151e+07
Task 109 : 1.90756e+07
Task 110 : 1.15184e+07
Task 111 : 1.80162e+07
Task 112 : 1.77088e+07
Task 113 : 1.09103e+07
Task 114 : 1.72188e+07
Task 115 : 1.66216e+07
Task 116 : 9.4719e+06
Task 117 : 1.67194e+07
Task 118 : 2.03255e+07
Task 119 : 1.94426e+07
Task 120 : 1.50352e+07
Task 121 : 1.77063e+07
Task 122 : 1.50147e+07
Task 123 : 1.69126e+07
Task 124 : 1.5055e+07
Task 125 : 1.57125e+07
Task 126 : 1.15028e+07
Task 127 : 1.56434e+07
Task 128 : 1.36321e+07
Task 129 : 1.37719e+07
Task 130 : 1.36227e+07
Task 131 : 1.41271e+07
Task 132 : 1.64697e+07
Task 133 : 1.32311e+07
Task 134 : 1.30456e+07
Task 135 : 1.34023e+07
Task 136 : 1.37788e+07
Task 137 : 1.24514e+07
Task 138 : 1.17774e+07
Task 139 : 1.07188e+07
Task 140 : 9.89086e+06
Task 141 : 9.21547e+06
Task 142 : 8.69945e+06
Task 143 : 1.59404e+07
Task 144 : 1.532e+07
Task 145 : 1.08032e+07
Task 146 : 1.1175e+07
Task 147 : 1.7682e+07
Task 148 : 1.83332e+07
Task 149 : 1.64046e+07
Task 150 : 1.38048e+07
Task 151 : 1.37888e+07
Task 152 : 1.56888e+07
Task 153 : 1.37922e+07
Task 154 : 1.04374e+07
Task 155 : 1.43907e+07
Task 156 : 1.44879e+07
Task 157 : 1.07389e+07
Task 158 : 1.25202e+07
Task 159 : 1.26457e+07
Task 160 : 1.3039e+07
Task 161 : 1.24615e+07
Task 162 : 1.51959e+07
Task 163 : 1.21024e+07
Task 164 : 1.1956e+07
Task 165 : 1.22492e+07
Task 166 : 1.25983e+07
Task 167 : 1.12787e+07
Task 168 : 1.06253e+07
Task 169 : 9.56877e+06
Task 170 : 8.74752e+06
Task 171 : 8.06273e+06
Task 172 : 7.55887e+06
Task 173 : 1.89096e+07
Task 174 : 1.01992e+07
Task 175 : 1.9936e+07
Task 176 : 1.66785e+07
Task 177 : 1.7842e+07
Task 178 : 9.64404e+06
Task 179 : 1.57592e+07
Task 180 : 9.22942e+06
Task 181 : 8.28701e+06
Task 182 : 1.68532e+07
Task 183 : 9.50929e+06
Task 184 : 1.50415e+07
Task 185 : 1.8573e+07
Task 186 : 8.9407e+06
Task 187 : 1.60967e+07
Task 188 : 1.03991e+07
Task 189 : 1.44607e+07
Task 190 : 1.77603e+07
Task 191 : 1.54769e+07
Task 192 : 1.56253e+07
Task 193 : 1.75658e+07
Task 194 : 1.04901e+07
Task 195 : 9.69886e+06
Task 196 : 8.20814e+06
Task 197 : 7.87053e+06
Task 198 : 9.21684e+06
Task 199 : 8.12608e+06
Task 200 : 8.35015e+06
Task 201 : 8.49448e+06
Task 202 : 6.37036e+06
Task 203 : 7.34532e+06
Task 204 : 7.41774e+06
Task 205 : 7.33616e+06
Task 206 : 7.54856e+06
Task 207 : 8.87792e+06
Task 208 : 7.25856e+06
Task 209 : 7.1362e+06
Task 210 : 7.37349e+06
Task 211 : 7.50061e+06
Task 212 : 6.79852e+06
Task 213 : 6.37978e+06
Task 214 : 5.95213e+06
Task 215 : 5.54042e+06
Task 216 : 5.19678e+06
Task 217 : 4.95525e+06
Task 218 : 1.82001e+07
Task 219 : 1.40981e+07
Task 220 : 1.63816e+07
Task 221 : 1.37973e+07
Task 222 : 1.74934e+07
Task 223 : 1.56938e+07
Task 224 : 1.38956e+07
Task 225 : 1.46569e+07
Task 226 : 1.0432e+07
Task 227 : 1.45903e+07
Task 228 : 1.27112e+07
Task 229 : 1.28481e+07
Task 230 : 1.26451e+07
Task 231 : 1.31487e+07
Task 232 : 1.56142e+07
Task 233 : 1.30657e+07
Task 234 : 1.53365e+07
Task 235 : 1.22125e+07
Task 236 : 1.20166e+07
Task 237 : 1.22924e+07
Task 238 : 1.26784e+07
Task 239 : 1.14371e+07
Task 240 : 1.08084e+07
Task 241 : 1.30791e+07
Task 242 : 9.69464e+06
Task 243 : 8.86889e+06
Task 244 : 8.17485e+06
Task 245 : 7.62531e+06
Task 246 : 1.49364e+07
Task 247 : 1.30362e+07
Task 248 : 9.71392e+06
Task 249 : 1.38789e+07
Task 250 : 1.37011e+07
Task 251 : 1.19955e+07
Task 252 : 1.20862e+07
Task 253 : 1.24371e+07
Task 254 : 1.18647e+07
Task 255 : 1.15166e+07
Task 256 : 1.43908e+07
Task 257 : 1.13497e+07
Task 258 : 1.15582e+07
Task 259 : 1.19154e+07
Task 260 : 1.06492e+07
Task 261 : 9.97727e+06
Task 262 : 8.9364e+06
Task 263 : 8.11589e+06
Task 264 : 7.39637e+06
Task 265 : 6.85544e+06
Task 266 : 1.6628e+07
Task 267 : 1.67955e+07
Task 268 : 1.47851e+07
Task 269 : 3.94834e+06
Task 270 : 9.29112e+06
Task 271 : 1.59034e+07
Task 272 : 9.73684e+06
Task 273 : 1.73769e+07
Task 274 : 1.41353e+07
Task 275 : 1.52638e+07
Task 276 : 1.58767e+07
Task 277 : 7.3705e+06
Task 278 : 9.77073e+06
Task 279 : 1.3587e+07
Task 280 : 8.32792e+06
Task 281 : 1.51817e+07
Task 282 : 1.46013e+07
Task 283 : 9.09886e+06
Task 284 : 1.77092e+07
Task 285 : 1.44389e+07
Task 286 : 1.39606e+07
Task 287 : 1.64725e+07
Task 288 : 1.34423e+07
Task 289 : 1.57368e+07
Task 290 : 1.3745e+07
Task 291 : 1.52193e+07
Task 292 : 1.47158e+07
Task 293 : 1.02407e+07
Task 294 : 1.42913e+07
Task 295 : 1.26994e+07
Task 296 : 1.28312e+07
Task 297 : 1.32253e+07
Task 298 : 1.26421e+07
Task 299 : 1.50971e+07
Task 300 : 1.19731e+07
Task 301 : 1.18364e+07
Task 302 : 1.19944e+07
Task 303 : 1.25027e+07
Task 304 : 1.1338e+07
Task 305 : 1.08729e+07
Task 306 : 9.55587e+06
Task 307 : 8.72558e+06
Task 308 : 8.04341e+06
Task 309 : 7.46092e+06
Task 310 : 1.57458e+07
Task 311 : 1.69539e+07
Task 312 : 9.19328e+06
Task 313 : 1.56047e+07
Task 314 : 1.33565e+07
Task 315 : 1.66086e+07
Task 316 : 1.47358e+07
Task 317 : 1.22651e+07
Task 318 : 1.24045e+07
Task 319 : 1.41125e+07
Task 320 : 1.22467e+07
Task 321 : 9.00262e+06
Task 322 : 1.3179e+07
Task 323 : 1.29563e+07
Task 324 : 1.1436e+07
Task 325 : 1.14668e+07
Task 326 : 1.17938e+07
Task 327 : 1.124e+07
Task 328 : 1.49061e+07
Task 329 : 1.08752e+07
Task 330 : 1.35643e+07
Task 331 : 1.0699e+07
Task 332 : 1.0842e+07
Task 333 : 1.11899e+07
Task 334 : 9.99879e+06
Task 335 : 9.35063e+06
Task 336 : 8.27675e+06
Task 337 : 7.46245e+06
Task 338 : 6.71782e+06
Task 339 : 6.14462e+06
Task 340 : 1.73441e+07
Task 341 : 1.33721e+07
Task 342 : 1.5575e+07
Task 343 : 1.30419e+07
Task 344 : 1.49251e+07
Task 345 : 1.31233e+07
Task 346 : 1.3951e+07
Task 347 : 1.3965e+07
Task 348 : 9.69233e+06
Task 349 : 1.21703e+07
Task 350 : 1.22724e+07
Task 351 : 1.20321e+07
Task 352 : 1.25306e+07
Task 353 : 1.61295e+07
Task 354 : 1.16105e+07
Task 355 : 1.45152e+07
Task 356 : 1.13941e+07
Task 357 : 1.15851e+07
Task 358 : 1.19793e+07
Task 359 : 1.07913e+07
Task 360 : 1.01441e+07
Task 361 : 9.04602e+06
Task 362 : 8.22101e+06
Task 363 : 7.49224e+06
Task 364 : 6.90564e+06
Task 365 : 1.49415e+07
Task 366 : 8.1627e+06
Task 367 : 1.28251e+07
Task 368 : 8.6891e+06
Task 369 : 9.07005e+06
Task 370 : 6.63151e+06
Task 371 : 1.54758e+07
Task 372 : 1.42789e+07
Task 373 : 1.43414e+07
Task 374 : 1.53322e+07
Task 375 : 7.45011e+06
Task 376 : 1.37312e+07
Task 377 : 1.27652e+07
Task 378 : 8.30634e+06
Task 379 : 1.41204e+07
Task 380 : 1.471e+07
Task 381 : 1.46871e+07
Task 382 : 7.9978e+06
Task 383 : 7.93204e+06
Task 384 : 1.21602e+07
Task 385 : 1.50944e+07
Task 386 : 1.68064e+07
Task 387 : 1.40873e+07
Task 388 : 1.36661e+07
Task 389 : 1.26401e+07
Task 390 : 1.48834e+07
Task 391 : 1.2926e+07
Task 392 : 1.44039e+07
Task 393 : 8.60642e+06
Task 394 : 1.39631e+07
Task 395 : 9.45427e+06
Task 396 : 1.36193e+07
Task 397 : 1.21116e+07
Task 398 : 1.22087e+07
Task 399 : 1.25604e+07
Task 400 : 1.19824e+07
Task 401 : 1.13243e+07
Task 402 : 1.42289e+07
Task 403 : 1.11672e+07
Task 404 : 1.12403e+07
Task 405 : 1.17568e+07
Task 406 : 1.06455e+07
Task 407 : 1.01619e+07
Task 408 : 8.86048e+06
Task 409 : 8.03092e+06
Task 410 : 7.31403e+06
Task 411 : 6.69447e+06
Task 412 : 3.51222e+06
Task 413 : 1.40917e+07
Task 414 : 1.58686e+07
Task 415 : 1.35388e+07
Task 416 : 1.39604e+07
Task 417 : 1.15359e+07
Task 418 : 1.17069e+07
Task 419 : 1.33704e+07
Task 420 : 1.15029e+07
Task 421 : 8.37385e+06
Task 422 : 1.25399e+07
Task 423 : 1.22681e+07
Task 424 : 1.08975e+07
Task 425 : 1.08873e+07
Task 426 : 1.11793e+07
Task 427 : 1.06524e+07
Task 428 : 1.02774e+07
Task 429 : 1.28248e+07
Task 430 : 1.01046e+07
Task 431 : 1.01942e+07
Task 432 : 1.05051e+07
Task 433 : 9.38278e+06
Task 434 : 8.76098e+06
Task 435 : 7.68088e+06
Task 436 : 6.87719e+06
Task 437 : 6.10997e+06
Task 438 : 5.50737e+06
Task 439 : 6.21716e+06
Task 440 : 7.3453e+06
Task 441 : 1.64629e+07
Task 442 : 1.2701e+07
Task 443 : 1.35242e+07
Task 444 : 1.47001e+07
Task 445 : 1.22449e+07
Task 446 : 1.41048e+07
Task 447 : 1.23373e+07
Task 448 : 1.32098e+07
Task 449 : 1.32686e+07
Task 450 : 8.98455e+06
Task 451 : 1.43762e+07
Task 452 : 1.16142e+07
Task 453 : 1.16565e+07
Task 454 : 1.14109e+07
Task 455 : 1.18908e+07
Task 456 : 1.09726e+07
Task 457 : 1.36922e+07
Task 458 : 1.07469e+07
Task 459 : 1.08724e+07
Task 460 : 1.12573e+07
Task 461 : 1.3008e+07
Task 462 : 1.01445e+07
Task 463 : 9.52102e+06
Task 464 : 8.38989e+06
Task 465 : 7.57109e+06
Task 466 : 6.81721e+06
Task 467 : 6.19833e+06
Task 468 : 7.97797e+06
Task 469 : 1.39617e+07
Task 470 : 1.16879e+07
Task 471 : 6.71163e+06
Task 472 : 1.43567e+07
Task 473 : 8.17276e+06
Task 474 : 1.36196e+07
Task 475 : 1.64545e+07
Task 476 : 7.51182e+06
Task 477 : 1.23133e+07
Task 478 : 1.44493e+07
Task 479 : 1.26572e+07
Task 480 : 1.40757e+07
Task 481 : 1.37981e+07
Task 482 : 9.27409e+06
Task 483 : 1.34568e+07
Task 484 : 1.20813e+07
Task 485 : 1.21755e+07
Task 486 : 1.38218e+07
Task 487 : 1.24726e+07
Task 488 : 1.18954e+07
Task 489 : 1.11963e+07
Task 490 : 1.39864e+07
Task 491 : 1.10287e+07
Task 492 : 1.1021e+07
Task 493 : 1.15469e+07
Task 494 : 1.05218e+07
Task 495 : 1.00835e+07
Task 496 : 8.72686e+06
Task 497 : 7.89952e+06
Task 498 : 7.16397e+06
Task 499 : 6.5109e+06
Task 500 : 1.2948e+07
Task 501 : 9.26938e+06
Task 502 : 1.34121e+07
Task 503 : 7.48158e+06
Task 504 : 7.12344e+06
Task 505 : 8.32435e+06
Task 506 : 7.24582e+06
Task 507 : 8.01265e+06
Task 508 : 7.67928e+06
Task 509 : 5.44933e+06
Task 510 : 7.4658e+06
Task 511 : 6.60371e+06
Task 512 : 6.67104e+06
Task 513 : 6.89544e+06
Task 514 : 6.60342e+06
Task 515 : 7.9087e+06
Task 516 : 6.28942e+06
Task 517 : 6.22636e+06
Task 518 : 6.34572e+06
Task 519 : 6.59515e+06
Task 520 : 5.96975e+06
Task 521 : 5.71453e+06
Task 522 : 5.08362e+06
Task 523 : 4.66736e+06
Task 524 : 4.3356e+06
Task 525 : 4.06112e+06
Task 526 : 7.19455e+06
Task 527 : 1.32317e+07
Task 528 : 1.37308e+07
Task 529 : 1.37086e+07
Task 530 : 5.62396e+06
Task 531 : 7.83092e+06
Task 532 : 1.23436e+07
Task 533 : 1.5217e+07
Task 534 : 1.28614e+07
Task 535 : 1.3251e+07
Task 536 : 1.09031e+07
Task 537 : 1.59781e+07
Task 538 : 1.3048e+07
Task 539 : 1.11133e+07
Task 540 : 1.26914e+07
Task 541 : 7.61713e+06
Task 542 : 1.0854e+07
Task 543 : 1.18961e+07
Task 544 : 1.40615e+07
Task 545 : 1.2193e+07
Task 546 : 1.36365e+07
Task 547 : 7.83908e+06
Task 548 : 1.32749e+07
Task 549 : 1.19542e+07
Task 550 : 1.16257e+07
Task 551 : 8.79945e+06
Task 552 : 1.29758e+07
Task 553 : 1.16085e+07
Task 554 : 1.16457e+07
Task 555 : 1.19736e+07
Task 556 : 1.14141e+07
Task 557 : 1.04145e+07
Task 558 : 1.03615e+07
Task 559 : 1.07393e+07
Task 560 : 1.3459e+07
Task 561 : 1.05729e+07
Task 562 : 1.06226e+07
Task 563 : 1.01356e+07
Task 564 : 1.05806e+07
Task 565 : 1.10877e+07
Task 566 : 1.00516e+07
Task 567 : 9.5917e+06
Task 568 : 8.25731e+06
Task 569 : 7.43396e+06
Task 570 : 6.69196e+06
Task 571 : 6.04013e+06
Task 572 : 9.74148e+06
Task 573 : 1.21731e+07
Task 574 : 9.58322e+06
Task 575 : 9.62303e+06
Task 576 : 9.90118e+06
Task 577 : 8.83873e+06
Task 578 : 8.24362e+06
Task 579 : 7.15726e+06
Task 580 : 6.36115e+06
Task 581 : 5.58303e+06
Task 582 : 4.95802e+06
Task 583 : 6.65783e+06
Task 584 : 1.32156e+07
Task 585 : 1.3222e+07
Task 586 : 1.28723e+07
Task 587 : 1.57616e+07
Task 588 : 1.20421e+07
Task 589 : 1.39634e+07
Task 590 : 1.15544e+07
Task 591 : 1.34013e+07
Task 592 : 1.16322e+07
Task 593 : 1.25602e+07
Task 594 : 1.26683e+07
Task 595 : 7.49985e+06
Task 596 : 8.39447e+06
Task 597 : 6.31988e+06
Task 598 : 1.11145e+07
Task 599 : 1.11157e+07
Task 600 : 1.0862e+07
Task 601 : 1.1315e+07
Task 602 : 1.04134e+07
Task 603 : 1.29914e+07
Task 604 : 1.01912e+07
Task 605 : 1.02634e+07
Task 606 : 1.06111e+07
Task 607 : 9.56715e+06
Task 608 : 8.97006e+06
Task 609 : 7.83272e+06
Task 610 : 7.02452e+06
Task 611 : 6.24805e+06
Task 612 : 5.59978e+06
Task 613 : 1.3166e+07
Task 614 : 1.18939e+07
Task 615 : 6.87714e+06
Task 616 : 1.26651e+07
Task 617 : 1.26489e+07
Task 618 : 1.2248e+07
Task 619 : 7.25354e+06
Task 620 : 6.5776e+06
Task 621 : 1.2963e+07
Task 622 : 1.27527e+07
Task 623 : 1.55878e+07
Task 624 : 1.15309e+07
Task 625 : 1.3589e+07
Task 626 : 1.18857e+07
Task 627 : 1.32699e+07
Task 628 : 1.30714e+07
Task 629 : 8.58086e+06
Task 630 : 1.27749e+07
Task 631 : 1.27187e+07
Task 632 : 1.15398e+07
Task 633 : 1.15742e+07
Task 634 : 1.12887e+07
Task 635 : 1.18473e+07
Task 636 : 1.05729e+07
Task 637 : 1.3178e+07
Task 638 : 1.0396e+07
Task 639 : 1.03229e+07
Task 640 : 1.08394e+07
Task 641 : 9.8895e+06
Task 642 : 9.47488e+06
Task 643 : 8.08527e+06
Task 644 : 7.26415e+06
Task 645 : 6.5035e+06
Task 646 : 5.81814e+06
Task 647 : 1.46713e+07
Task 648 : 1.25762e+07
Task 649 : 1.27151e+07
Task 650 : 1.0406e+07
Task 651 : 6.81654e+06
Task 652 : 1.06066e+07
Task 653 : 1.2195e+07
Task 654 : 1.0345e+07
Task 655 : 7.41588e+06
Task 656 : 1.15226e+07
Task 657 : 1.11488e+07
Task 658 : 6.29794e+06
Task 659 : 1.53372e+07
Task 660 : 1.24495e+07
Task 661 : 1.00916e+07
Task 662 : 1.00179e+07
Task 663 : 1.02077e+07
Task 664 : 9.7275e+06
Task 665 : 9.34147e+06
Task 666 : 1.17011e+07
Task 667 : 9.18154e+06
Task 668 : 9.17299e+06
Task 669 : 9.42495e+06
Task 670 : 1.1266e+07
Task 671 : 1.33852e+07
Task 672 : 5.72724e+06
Task 673 : 8.40758e+06
Task 674 : 7.8369e+06
Task 675 : 6.75877e+06
Task 676 : 5.96621e+06
Task 677 : 5.17354e+06
Task 678 : 4.52833e+06
Task 679 : 1.15483e+07
Task 680 : 1.29935e+07
Task 681 : 1.26857e+07
Task 682 : 8.26978e+06
Task 683 : 1.24359e+07
Task 684 : 1.18302e+07
Task 685 : 1.2106e+07
Task 686 : 6.54269e+06
Task 687 : 1.2185e+07
Task 688 : 1.11692e+07
Task 689 : 1.11653e+07
Task 690 : 1.09256e+07
Task 691 : 1.14582e+07
Task 692 : 1.02406e+07
Task 693 : 1.28185e+07
Task 694 : 1.00777e+07
Task 695 : 1.0032e+07
Task 696 : 1.0502e+07
Task 697 : 9.53472e+06
Task 698 : 9.10115e+06
Task 699 : 7.76055e+06
Task 700 : 6.9478e+06
Task 701 : 6.18321e+06
Task 702 : 5.50198e+06
Task 703 : 1.51105e+07
Task 704 : 6.97314e+06
Task 705 : 1.1449e+07
Task 706 : 1.23195e+07
Task 707 : 1.32545e+07
Task 708 : 1.0922e+07
Task 709 : 2.84035e+06
Task 710 : 1.27229e+07
Task 711 : 1.09839e+07
Task 712 : 1.21967e+07
Task 713 : 1.19184e+07
Task 714 : 7.86021e+06
Task 715 : 1.20831e+07
Task 716 : 1.0632e+07
Task 717 : 1.05904e+07
Task 718 : 1.03457e+07
Task 719 : 1.07588e+07
Task 720 : 6.33026e+06
Task 721 : 9.87805e+06
Task 722 : 1.23402e+07
Task 723 : 9.67027e+06
Task 724 : 9.69272e+06
Task 725 : 1.00078e+07
Task 726 : 9.02362e+06
Task 727 : 8.45322e+06
Task 728 : 7.30961e+06
Task 729 : 6.509e+06
Task 730 : 5.72163e+06
Task 731 : 5.05095e+06
Task 732 : 1.2546e+07
Task 733 : 1.43721e+07
Task 734 : 1.50407e+07
Task 735 : 6.25864e+06
Task 736 : 1.10844e+07
Task 737 : 1.30913e+07
Task 738 : 1.14224e+07
Task 739 : 1.28102e+07
Task 740 : 1.26745e+07
Task 741 : 1.1729e+07
Task 742 : 1.24585e+07
Task 743 : 8.1501e+06
Task 744 : 6.53205e+06
Task 745 : 1.13078e+07
Task 746 : 1.13074e+07
Task 747 : 1.09847e+07
Task 748 : 1.15381e+07
Task 749 : 1.23878e+07
Task 750 : 1.00922e+07
Task 751 : 1.02798e+07
Task 752 : 1.26655e+07
Task 753 : 1.00825e+07
Task 754 : 9.92454e+06
Task 755 : 1.04492e+07
Task 756 : 9.55269e+06
Task 757 : 1.16956e+07
Task 758 : 9.11954e+06
Task 759 : 7.74559e+06
Task 760 : 6.92521e+06
Task 761 : 6.12982e+06
Task 762 : 5.4074e+06
Task 763 : 1.18825e+07
Task 764 : 1.01242e+07
Task 765 : 1.17122e+07
Task 766 : 1.24445e+07
Task 767 : 9.99206e+06
Task 768 : 1.50268e+07
Task 769 : 7.12424e+06
Task 770 : 1.12751e+07
Task 771 : 1.18766e+07
Task 772 : 1.08271e+07
Task 773 : 6.68154e+06
Task 774 : 1.09807e+07
Task 775 : 1.29926e+07
Task 776 : 1.13209e+07
Task 777 : 1.27068e+07
Task 778 : 7.19119e+06
Task 779 : 1.25621e+07
Task 780 : 8.67368e+06
Task 781 : 8.13111e+06
Task 782 : 1.23149e+07
Task 783 : 9.94e+06
Task 784 : 9.81994e+06
Task 785 : 9.49771e+06
Task 786 : 9.91617e+06
Task 787 : 1.11804e+07
Task 788 : 1.11737e+07
Task 789 : 1.08801e+07
Task 790 : 1.14119e+07
Task 791 : 9.121e+06
Task 792 : 1.13297e+07
Task 793 : 5.68548e+06
Task 794 : 8.93963e+06
Task 795 : 1.01541e+07
Task 796 : 1.26174e+07
Task 797 : 9.98064e+06
Task 798 : 8.89864e+06
Task 799 : 6.55276e+06
Task 800 : 9.12474e+06
Task 801 : 9.85415e+06
Task 802 : 1.03336e+07
Task 803 : 7.64638e+06
Task 804 : 9.45251e+06
Task 805 : 9.06425e+06
Task 806 : 8.13527e+06
Task 807 : 7.66842e+06
Task 808 : 6.8579e+06
Task 809 : 6.07466e+06
Task 810 : 5.35991e+06
Task 811 : 7.51353e+06
Task 812 : 6.73311e+06
Task 813 : 6.52419e+06
Task 814 : 5.73677e+06
Task 815 : 4.92339e+06
Task 816 : 4.25089e+06
Task 817 : 7.44056e+06
Task 818 : 7.27037e+06
Task 819 : 5.02529e+06
Task 820 : 7.05942e+06
Task 821 : 6.32955e+06
Task 822 : 6.39402e+06
Task 823 : 6.56374e+06
Task 824 : 6.27258e+06
Task 825 : 5.91754e+06
Task 826 : 7.42226e+06
Task 827 : 5.84398e+06
Task 828 : 5.88255e+06
Task 829 : 6.14141e+06
Task 830 : 5.60218e+06
Task 831 : 5.39226e+06
Task 832 : 4.70613e+06
Task 833 : 4.2921e+06
Task 834 : 3.94169e+06
Task 835 : 3.63368e+06
Task 836 : 6.07491e+06
Task 837 : 1.47371e+07
Task 838 : 1.19074e+07
Task 839 : 1.06847e+07
Task 840 : 1.27274e+07
Task 841 : 1.0951e+07
Task 842 : 1.2366e+07
Task 843 : 1.20948e+07
Task 844 : 7.78653e+06
Task 845 : 1.19017e+07
Task 846 : 1.15587e+07
Task 847 : 1.45873e+07
Task 848 : 1.07377e+07
Task 849 : 1.0691e+07
Task 850 : 1.04603e+07
Task 851 : 1.0953e+07
Task 852 : 1.13967e+07
Task 853 : 9.75625e+06
Task 854 : 1.22183e+07
Task 855 : 9.60776e+06
Task 856 : 9.51229e+06
Task 857 : 9.94965e+06
Task 858 : 6.07273e+06
Task 859 : 9.04219e+06
Task 860 : 8.63531e+06
Task 861 : 7.28845e+06
Task 862 : 6.48329e+06
Task 863 : 5.70779e+06
Task 864 : 5.00416e+06
Task 865 : 1.13019e+07
Task 866 : 1.09649e+07
Task 867 : 1.27413e+07
Task 868 : 1.04475e+07
Task 869 : 6.31946e+06
Task 870 : 1.2249e+07
Task 871 : 1.04974e+07
Task 872 : 1.14641e+07
Task 873 : 7.45961e+06
Task 874 : 1.1674e+07
Task 875 : 1.03317e+07
Task 876 : 1.02694e+07
Task 877 : 9.96023e+06
Task 878 : 6.07641e+06
Task 879 : 1.03664e+07
Task 880 : 9.50064e+06
Task 881 : 1.18908e+07
Task 882 : 9.29119e+06
Task 883 : 9.26527e+06
Task 884 : 9.55414e+06
Task 885 : 8.61506e+06
Task 886 : 8.06909e+06
Task 887 : 6.93372e+06
Task 888 : 6.13666e+06
Task 889 : 5.33474e+06
Task 890 : 4.64386e+06
Task 891 : 5.62365e+06
Task 892 : 1.21302e+07
Task 893 : 5.89311e+06
Task 894 : 1.45825e+07
Task 895 : 1.0637e+07
Task 896 : 1.25977e+07
Task 897 : 1.09604e+07
Task 898 : 1.23498e+07
Task 899 : 1.2268e+07
Task 900 : 1.21014e+07
Task 901 : 7.80315e+06
Task 902 : 1.10512e+07
Task 903 : 1.10009e+07
Task 904 : 1.10097e+07
Task 905 : 1.06789e+07
Task 906 : 1.12055e+07
Task 907 : 1.10542e+07
Task 908 : 1.19729e+07
Task 909 : 9.96383e+06
Task 910 : 9.76987e+06
Task 911 : 1.22078e+07
Task 912 : 9.5586e+06
Task 913 : 1.00463e+07
Task 914 : 1.44973e+07
Task 915 : 9.21849e+06
Task 916 : 8.81171e+06
Task 917 : 7.43154e+06
Task 918 : 6.62176e+06
Task 919 : 5.80378e+06
Task 920 : 5.05197e+06
Task 921 : 1.04699e+07
Task 922 : 1.24053e+07
Task 923 : 1.07942e+07
Task 924 : 1.21498e+07
Task 925 : 1.20418e+07
Task 926 : 5.8852e+06
Task 927 : 7.71839e+06
Task 928 : 1.18512e+07
Task 929 : 1.08195e+07
Task 930 : 1.07699e+07
Task 931 : 1.04854e+07
Task 932 : 1.09772e+07
Task 933 : 9.74027e+06
Task 934 : 1.20878e+07
Task 935 : 6.06046e+06
Task 936 : 9.58128e+06
Task 937 : 9.40501e+06
Task 938 : 9.8518e+06
Task 939 : 9.03051e+06
Task 940 : 8.66894e+06
Task 941 : 7.26685e+06
Task 942 : 6.46392e+06
Task 943 : 5.66977e+06
Task 944 : 4.93262e+06
Task 945 : 1.42887e+07
Task 946 : 1.42458e+07
Task 947 : 1.14552e+07
Task 948 : 5.90949e+06
Task 949 : 1.24145e+07
Task 950 : 1.04831e+07
Task 951 : 1.01343e+07
Task 952 : 1.19371e+07
Task 953 : 1.0242e+07
Task 954 : 1.07989e+07
Task 955 : 1.22459e+07
Task 956 : 1.01451e+07
Task 957 : 1.04964e+07
Task 958 : 1.1924e+07
Task 959 : 1.16724e+07
Task 960 : 1.11429e+07
Task 961 : 1.14271e+07
Task 962 : 7.16855e+06
Task 963 : 7.41778e+06
Task 964 : 1.15245e+07
Task 965 : 5.47721e+06
Task 966 : 1.04692e+07
Task 967 : 1.04019e+07
Task 968 : 1.01807e+07
Task 969 : 1.0072e+07
Task 970 : 1.01067e+07
Task 971 : 1.05925e+07
Task 972 : 9.73101e+06
Task 973 : 1.00755e+07
Task 974 : 9.41069e+06
Task 975 : 1.18008e+07
Task 976 : 9.26054e+06
Task 977 : 9.28073e+06
Task 978 : 1.152e+07
Task 979 : 9.1167e+06
Task 980 : 9.52788e+06
Task 981 : 9.04984e+06
Task 982 : 8.66549e+06
Task 983 : 8.99149e+06
Task 984 : 8.28304e+06
Task 985 : 9.2545e+06
Task 986 : 6.94441e+06
Task 987 : 6.1428e+06
Task 988 : 5.35276e+06
Task 989 : 4.62892e+06
Task 990 : 8.34333e+06
Task 991 : 7.7463e+06
Task 992 : 6.69971e+06
Task 993 : 5.90778e+06
Task 994 : 5.08516e+06
Task 995 : 4.36698e+06
Task 996 : 1.18399e+07
Task 997 : 5.74907e+06
Task 998 : 1.40821e+07
Task 999 : 1.0654e+07
Task 1000 : 1.02208e+07
Task 1001 : 1.21036e+07
Task 1002 : 1.05552e+07
Task 1003 : 1.19103e+07
Task 1004 : 1.19076e+07
Task 1005 : 2.37421e+06
Task 1006 : 1.17857e+07
Task 1007 : 7.47615e+06
Task 1008 : 1.08759e+07
Task 1009 : 1.17287e+07
Task 1010 : 1.07746e+07
Task 1011 : 1.04385e+07
Task 1012 : 1.09465e+07
Task 1013 : 5.69058e+06
Task 1014 : 1.41231e+07
Task 1015 : 9.70672e+06
Task 1016 : 9.50347e+06
Task 1017 : 1.17657e+07
Task 1018 : 9.2267e+06
Task 1019 : 9.70501e+06
Task 1020 : 8.95242e+06
Task 1021 : 8.56936e+06
Task 1022 : 7.15619e+06
Task 1023 : 6.35262e+06
Task 1024 : 5.50954e+06
Task 1025 : 4.72545e+06
Task 1026 : 1.01963e+07
Task 1027 : 5.71346e+06
Task 1028 : 1.20805e+07
Task 1029 : 1.05037e+07
Task 1030 : 1.1863e+07
Task 1031 : 1.18177e+07
Task 1032 : 1.17078e+07
Task 1033 : 7.46049e+06
Task 1034 : 1.15616e+07
Task 1035 : 1.07603e+07
Task 1036 : 1.40469e+07
Task 1037 : 1.06759e+07
Task 1038 : 1.03542e+07
Task 1039 : 1.08409e+07
Task 1040 : 9.62005e+06
Task 1041 : 9.44058e+06
Task 1042 : 5.66741e+06
Task 1043 : 1.17482e+07
Task 1044 : 9.17953e+06
Task 1045 : 9.63449e+06
Task 1046 : 8.86656e+06
Task 1047 : 8.48647e+06
Task 1048 : 7.10004e+06
Task 1049 : 6.29784e+06
Task 1050 : 5.46896e+06
Task 1051 : 4.69474e+06
Task 1052 : 1.00682e+07
Task 1053 : 5.32227e+06
Task 1054 : 1.19648e+07
Task 1055 : 1.03805e+07
Task 1056 : 1.17488e+07
Task 1057 : 1.16603e+07
Task 1058 : 7.39056e+06
Task 1059 : 1.15149e+07
Task 1060 : 1.39274e+07
Task 1061 : 1.05919e+07
Task 1062 : 1.05217e+07
Task 1063 : 1.09535e+07
Task 1064 : 1.01727e+07
Task 1065 : 1.06576e+07
Task 1066 : 9.43564e+06
Task 1067 : 1.17112e+07
Task 1068 : 9.27497e+06
Task 1069 : 9.05035e+06
Task 1070 : 9.47095e+06
Task 1071 : 8.69474e+06
Task 1072 : 8.35759e+06
Task 1073 : 6.96373e+06
Task 1074 : 6.16435e+06
Task 1075 : 5.35566e+06
Task 1076 : 4.5983e+06
Task 1077 : 9.90897e+06
Task 1078 : 1.18994e+07
Task 1079 : 1.01242e+07
Task 1080 : 1.15923e+07
Task 1081 : 1.13314e+07
Task 1082 : 7.10689e+06
Task 1083 : 1.12578e+07
Task 1084 : 1.02984e+07
Task 1085 : 1.01847e+07
Task 1086 : 9.85765e+06
Task 1087 : 1.02818e+07
Task 1088 : 9.17096e+06
Task 1089 : 1.14102e+07
Task 1090 : 8.99937e+06
Task 1091 : 8.8231e+06
Task 1092 : 9.20841e+06
Task 1093 : 8.37393e+06
Task 1094 : 7.94042e+06
Task 1095 : 1.15175e+07
Task 1096 : 6.69057e+06
Task 1097 : 5.8941e+06
Task 1098 : 5.08335e+06
Task 1099 : 4.33222e+06
Task 1100 : 1.37017e+07
Task 1101 : 5.20307e+06
Task 1102 : 9.8592e+06
Task 1103 : 6.52245e+06
Task 1104 : 1.16654e+07
Task 1105 : 1.01776e+07
Task 1106 : 1.15025e+07
Task 1107 : 1.15364e+07
Task 1108 : 1.13788e+07
Task 1109 : 5.37486e+06
Task 1110 : 7.87491e+06
Task 1111 : 1.14712e+07
Task 1112 : 7.21259e+06
Task 1113 : 1.37341e+07
Task 1114 : 1.06641e+07
Task 1115 : 1.05199e+07
Task 1116 : 1.01928e+07
Task 1117 : 1.0661e+07
Task 1118 : 9.44203e+06
Task 1119 : 9.25327e+06
Task 1120 : 1.13852e+07
Task 1121 : 5.85464e+06
Task 1122 : 8.92673e+06
Task 1123 : 9.856e+06
Task 1124 : 9.37234e+06
Task 1125 : 8.67959e+06
Task 1126 : 8.32322e+06
Task 1127 : 6.89703e+06
Task 1128 : 6.90378e+06
Task 1129 : 6.1078e+06
Task 1130 : 5.25381e+06
Task 1131 : 4.44732e+06
Task 1132 : 1.17014e+07
Task 1133 : 1.01515e+07
Task 1134 : 6.01812e+06
Task 1135 : 1.10374e+07
Task 1136 : 1.15233e+07
Task 1137 : 1.14977e+07
Task 1138 : 6.72918e+06
Task 1139 : 1.3706e+07
Task 1140 : 6.62177e+06
Task 1141 : 1.14329e+07
Task 1142 : 7.19411e+06
Task 1143 : 6.49143e+06
Task 1144 : 1.05942e+07
Task 1145 : 4.34287e+06
Task 1146 : 1.04892e+07
Task 1147 : 1.01029e+07
Task 1148 : 1.05828e+07
Task 1149 : 5.84585e+06
Task 1150 : 5.87556e+06
Task 1151 : 5.71688e+06
Task 1152 : 6.0029e+06
Task 1153 : 9.37685e+06
Task 1154 : 9.71258e+06
Task 1155 : 9.19572e+06
Task 1156 : 1.1433e+07
Task 1157 : 5.09382e+06
Task 1158 : 1.15957e+07
Task 1159 : 8.88631e+06
Task 1160 : 9.31508e+06
Task 1161 : 9.98577e+06
Task 1162 : 8.59223e+06
Task 1163 : 1.13945e+07
Task 1164 : 8.23656e+06
Task 1165 : 6.85836e+06
Task 1166 : 6.05972e+06
Task 1167 : 5.2163e+06
Task 1168 : 4.42187e+06
Task 1169 : 1.12968e+07
Task 1170 : 5.3728e+06
Task 1171 : 6.65817e+06
Task 1172 : 5.27875e+06
Task 1173 : 7.05714e+06
Task 1174 : 5.23254e+06
Task 1175 : 1.12257e+07
Task 1176 : 5.49957e+06
Task 1177 : 5.0137e+06
Task 1178 : 5.36267e+06
Task 1179 : 1.12808e+07
Task 1180 : 4.78526e+06
Task 1181 : 4.1148e+06
Task 1182 : 3.7015e+06
Task 1183 : 3.31636e+06
Task 1184 : 2.97129e+06
Task 1185 : 1.03985e+07
Task 1186 : 1.02819e+07
Task 1187 : 9.90109e+06
Task 1188 : 1.03243e+07
Task 1189 : 1.34226e+07
Task 1190 : 9.17338e+06
Task 1191 : 1.1298e+07
Task 1192 : 8.99127e+06
Task 1193 : 8.73421e+06
Task 1194 : 9.12895e+06
Task 1195 : 8.38064e+06
Task 1196 : 7.99244e+06
Task 1197 : 6.68737e+06
Task 1198 : 5.89312e+06
Task 1199 : 5.06372e+06
Task 1200 : 4.27907e+06
Task 1201 : 9.59085e+06
Task 1202 : 1.13509e+07
Task 1203 : 9.89463e+06
Task 1204 : 1.1309e+07
Task 1205 : 1.12212e+07
Task 1206 : 7.04468e+06
Task 1207 : 1.1293e+07
Task 1208 : 5.05875e+06
Task 1209 : 1.12354e+07
Task 1210 : 1.05866e+07
Task 1211 : 1.04013e+07
Task 1212 : 1.00661e+07
Task 1213 : 1.05074e+07
Task 1214 : 1.33806e+07
Task 1215 : 9.30507e+06
Task 1216 : 9.11974e+06
Task 1217 : 1.11065e+07
Task 1218 : 8.73983e+06
Task 1219 : 9.14839e+06
Task 1220 : 8.52443e+06
Task 1221 : 8.19443e+06
Task 1222 : 6.76878e+06
Task 1223 : 5.9834e+06
Task 1224 : 5.10682e+06
Task 1225 : 4.27093e+06
Task 1226 : 9.58671e+06
Task 1227 : 1.13542e+07
Task 1228 : 9.89317e+06
Task 1229 : 2.10036e+06
Task 1230 : 1.12307e+07
Task 1231 : 1.12842e+07
Task 1232 : 1.08941e+07
Task 1233 : 1.12642e+07
Task 1234 : 7.01403e+06
Task 1235 : 1.34326e+07
Task 1236 : 1.05658e+07
Task 1237 : 1.0401e+07
Task 1238 : 1.00094e+07
Task 1239 : 1.04707e+07
Task 1240 : 9.26666e+06
Task 1241 : 9.07622e+06
Task 1242 : 1.11378e+07
Task 1243 : 8.70132e+06
Task 1244 : 9.53989e+06
Task 1245 : 9.12075e+06
Task 1246 : 8.47307e+06
Task 1247 : 8.14113e+06
Task 1248 : 6.72993e+06
Task 1249 : 5.93749e+06
Task 1250 : 1.13718e+07
Task 1251 : 5.06897e+06
Task 1252 : 4.24226e+06
Task 1253 : 9.79622e+06
Task 1254 : 1.12085e+07
Task 1255 : 1.11736e+07
Task 1256 : 1.11831e+07
Task 1257 : 6.90016e+06
Task 1258 : 1.04403e+07
Task 1259 : 1.02889e+07
Task 1260 : 1.10444e+07
Task 1261 : 9.87084e+06
Task 1262 : 1.02889e+07
Task 1263 : 1.31471e+07
Task 1264 : 9.15407e+06
Task 1265 : 8.95149e+06
Task 1266 : 1.10593e+07
Task 1267 : 8.60964e+06
Task 1268 : 9.01255e+06
Task 1269 : 8.31761e+06
Task 1270 : 7.91088e+06
Task 1271 : 6.62147e+06
Task 1272 : 5.82796e+06
Task 1273 : 4.96383e+06
Task 1274 : 4.14211e+06
Task 1275 : 9.36403e+06
Task 1276 : 1.10854e+07
Task 1277 : 9.65588e+06
Task 1278 : 1.11024e+07
Task 1279 : 1.09951e+07
Task 1280 : 6.89178e+06
Task 1281 : 1.11317e+07
Task 1282 : 1.05339e+07
Task 1283 : 1.0328e+07
Task 1284 : 1.07833e+07
Task 1285 : 1.09709e+07
Task 1286 : 9.92835e+06
Task 1287 : 1.03627e+07
Task 1288 : 1.31117e+07
Task 1289 : 9.17536e+06
Task 1290 : 1.30156e+07
Task 1291 : 8.98836e+06
Task 1292 : 1.09048e+07
Task 1293 : 8.56009e+06
Task 1294 : 8.94246e+06
Task 1295 : 8.36358e+06
Task 1296 : 8.05801e+06
Task 1297 : 6.64058e+06
Task 1298 : 5.85876e+06
Task 1299 : 4.96764e+06
Task 1300 : 4.11154e+06
Task 1301 : 9.30319e+06
Task 1302 : 9.25128e+06
Task 1303 : 1.10572e+07
Task 1304 : 9.57053e+06
Task 1305 : 1.09485e+07
Task 1306 : 1.09927e+07
Task 1307 : 1.08961e+07
Task 1308 : 9.52714e+06
Task 1309 : 1.09802e+07
Task 1310 : 1.08362e+07
Task 1311 : 6.8771e+06
Task 1312 : 1.1047e+07
Task 1313 : 1.10661e+07
Task 1314 : 6.75267e+06
Task 1315 : 1.0571e+07
Task 1316 : 1.04445e+07
Task 1317 : 1.03222e+07
Task 1318 : 1.02333e+07
Task 1319 : 9.93161e+06
Task 1320 : 1.03261e+07
Task 1321 : 9.8099e+06
Task 1322 : 1.02094e+07
Task 1323 : 9.15956e+06
Task 1324 : 8.98704e+06
Task 1325 : 9.07646e+06
Task 1326 : 1.07732e+07
Task 1327 : 8.86459e+06
Task 1328 : 8.509e+06
Task 1329 : 1.07967e+07
Task 1330 : 8.85868e+06
Task 1331 : 8.33963e+06
Task 1332 : 8.45725e+06
Task 1333 : 8.85082e+06
Task 1334 : 8.06074e+06
Task 1335 : 6.63706e+06
Task 1336 : 5.86281e+06
Task 1337 : 4.96079e+06
Task 1338 : 4.08228e+06
Task 1339 : 8.23104e+06
Task 1340 : 7.84804e+06
Task 1341 : 6.52563e+06
Task 1342 : 5.73833e+06
Task 1343 : 4.84909e+06
Task 1344 : 3.9951e+06
Task 1345 : 1.06092e+07
Task 1346 : 6.10045e+06
Task 1347 : 1.28951e+07
Task 1348 : 7.24275e+06
Task 1349 : 9.09744e+06
Task 1350 : 1.08053e+07
Task 1351 : 2.0968e+07
Task 1352 : 9.35017e+06
Task 1353 : 1.08279e+07
Task 1354 : 1.07298e+07
Task 1355 : 1.09314e+07
Task 1356 : 6.64736e+06
Task 1357 : 1.91707e+06
Task 1358 : 1.04296e+07
Task 1359 : 1.01773e+07
Task 1360 : 5.30673e+06
Task 1361 : 9.74577e+06
Task 1362 : 6.27119e+06
Task 1363 : 1.01184e+07
Task 1364 : 5.48122e+06
Task 1365 : 6.15795e+06
Task 1366 : 6.12963e+06
Task 1367 : 1.0462e+07
Task 1368 : 9.0021e+06
Task 1369 : 8.79365e+06
Task 1370 : 6.04407e+06
Task 1371 : 3.88417e+06
Task 1372 : 1.05806e+07
Task 1373 : 8.33295e+06
Task 1374 : 8.68946e+06
Task 1375 : 1.269e+07
Task 1376 : 8.13849e+06
Task 1377 : 7.78185e+06
Task 1378 : 6.45322e+06
Task 1379 : 5.67652e+06
Task 1380 : 4.76469e+06
Task 1381 : 3.8813e+06
Task 1382 : 5.5389e+06
Task 1383 : 5.50876e+06
Task 1384 : 5.34473e+06
Task 1385 : 5.6122e+06
Task 1386 : 8.91104e+06
Task 1387 : 4.98398e+06
Task 1388 : 1.05423e+07
Task 1389 : 4.88064e+06
Task 1390 : 9.14778e+06
Task 1391 : 1.0632e+07
Task 1392 : 6.08431e+06
Task 1393 : 1.04973e+07
Task 1394 : 6.55903e+06
Task 1395 : 1.07922e+07
Task 1396 : 4.76894e+06
Task 1397 : 5.02662e+06
Task 1398 : 1.03575e+07
Task 1399 : 1.0393e+07
Task 1400 : 4.61593e+06
Task 1401 : 4.41122e+06
Task 1402 : 1.00978e+07
Task 1403 : 3.70774e+06
Task 1404 : 3.30066e+06
Task 1405 : 2.89041e+06
Task 1406 : 2.51306e+06
Task 1407 : 9.67538e+06
Task 1408 : 1.25464e+07
Task 1409 : 1.00082e+07
Task 1410 : 8.91264e+06
Task 1411 : 8.71868e+06
Task 1412 : 1.03754e+07
Task 1413 : 8.20821e+06
Task 1414 : 8.53202e+06
Task 1415 : 8.04088e+06
Task 1416 : 1.97748e+07
Task 1417 : 8.81608e+06
Task 1418 : 7.71094e+06
Task 1419 : 6.37604e+06
Task 1420 : 5.60693e+06
Task 1421 : 4.6842e+06
Task 1422 : 3.7784e+06
Task 1423 : 1.93994e+06
Task 1424 : 1.04086e+07
Task 1425 : 1.05573e+07
Task 1426 : 9.0409e+06
Task 1427 : 6.53799e+06
Task 1428 : 1.0403e+07
Task 1429 : 1.07626e+07
Task 1430 : 1.04722e+07
Task 1431 : 1.01564e+07
Task 1432 : 9.66947e+06
Task 1433 : 9.99536e+06
Task 1434 : 1.67452e+07
Task 1435 : 8.91479e+06
Task 1436 : 8.71916e+06
Task 1437 : 1.03055e+07
Task 1438 : 8.16033e+06
Task 1439 : 8.45796e+06
Task 1440 : 8.01189e+06
Task 1441 : 7.70637e+06
Task 1442 : 6.3797e+06
Task 1443 : 5.61415e+06
Task 1444 : 4.67688e+06
Task 1445 : 3.75087e+06
Task 1446 : 5.77166e+06
Task 1447 : 1.57788e+07
Task 1448 : 1.5503e+07
Task 1449 : 6.87157e+06
Task 1450 : 1.47053e+07
Task 1451 : 1.35477e+07
Task 1452 : 2.07813e+07
Task 1453 : 9.19164e+06
Task 1454 : 4.94634e+06
Task 1455 : 5.86465e+06
Task 1456 : 1.22185e+07
Task 1457 : 8.03286e+06
Task 1458 : 5.10622e+06
Task 1459 : 5.81016e+06
Task 1460 : 5.78461e+06
Task 1461 : 1.42414e+07
Task 1462 : 5.77387e+06
Task 1463 : 3.62421e+06
Task 1464 : 1.37275e+07
Task 1465 : 5.36927e+06
Task 1466 : 5.29808e+06
Task 1467 : 5.12596e+06
Task 1468 : 1.47926e+07
Task 1469 : 5.36652e+06
Task 1470 : 1.11589e+07
Task 1471 : 4.75497e+06
Task 1472 : 4.65506e+06
Task 1473 : 5.71358e+06
Task 1474 : 4.49e+06
Task 1475 : 4.71062e+06
Task 1476 : 1.1904e+07
Task 1477 : 4.36873e+06
Task 1478 : 4.19038e+06
Task 1479 : 1.9527e+07
Task 1480 : 1.03815e+07
Task 1481 : 3.48069e+06
Task 1482 : 1.09042e+07
Task 1483 : 1.23304e+07
Task 1484 : 3.0842e+06
Task 1485 : 2.65137e+06
Task 1486 : 2.24462e+06
Task 1487 : 5.5505e+06
Task 1488 : 1.21146e+07
Task 1489 : 1.20667e+07
Task 1490 : 1.15917e+07
Task 1491 : 9.36511e+06
Task 1492 : 2.04618e+07
Task 1493 : 8.63855e+06
Task 1494 : 9.13284e+06
Task 1495 : 1.41982e+07
Task 1496 : 6.59238e+06
Task 1497 : 1.1487e+07
Task 1498 : 1.63602e+06
Task 1499 : 1.11715e+07
Task 1500 : 8.41668e+06
Task 1501 : 1.16799e+07
Task 1502 : 1.3743e+07
Task 1503 : 8.94152e+06
Task 1504 : 8.43444e+06
Task 1505 : 1.64819e+07
Task 1506 : 1.09981e+07
Task 1507 : 9.97331e+06
Task 1508 : 7.67156e+06
Task 1509 : 1.22791e+07
Task 1510 : 7.22811e+06
Task 1511 : 6.85771e+06
Task 1512 : 6.4505e+06
Task 1513 : 6.11612e+06
Task 1514 : 5.92026e+06
Task 1515 : 9.94259e+06
Task 1516 : 4.6859e+06
Task 1517 : 1.51407e+07
Task 1518 : 1.52574e+07
Task 1519 : 5.50389e+06
Task 1520 : 9.20006e+06
Task 1521 : 9.89827e+06
Task 1522 : 5.52768e+06
Task 1523 : 4.82979e+06
Task 1524 : 5.54021e+06
Task 1525 : 1.36166e+07
Task 1526 : 5.47801e+06
Task 1527 : 6.68758e+06
Task 1528 : 2.03022e+07
Task 1529 : 3.46185e+06
Task 1530 : 1.55435e+07
Task 1531 : 5.56056e+06
Task 1532 : 7.75121e+06
Task 1533 : 5.25867e+06
Task 1534 : 1.45684e+07
Task 1535 : 6.50675e+06
Task 1536 : 1.33863e+07
Task 1537 : 5.14461e+06
Task 1538 : 4.98153e+06
Task 1539 : 1.90238e+07
Task 1540 : 5.18223e+06
Task 1541 : 1.1964e+07
Task 1542 : 7.39963e+06
Task 1543 : 1.12863e+07
Task 1544 : 6.74013e+06
Task 1545 : 1.12854e+07
Task 1546 : 9.11506e+06
Task 1547 : 7.97168e+06
Task 1548 : 1.1313e+07
Task 1549 : 1.13377e+07
Task 1550 : 1.20807e+07
Task 1551 : 2.01753e+07
Task 1552 : 4.49154e+06
Task 1553 : 9.20226e+06
Task 1554 : 4.59148e+06
Task 1555 : 4.64888e+06
Task 1556 : 4.50606e+06
Task 1557 : 7.89689e+06
Task 1558 : 7.86522e+06
Task 1559 : 1.37534e+07
Task 1560 : 1.04594e+07
Task 1561 : 1.41034e+07
Task 1562 : 5.43428e+06
Task 1563 : 8.04194e+06
Task 1564 : 1.00245e+07
Task 1565 : 1.16227e+07
Task 1566 : 7.87434e+06
Task 1567 : 1.38093e+07
Task 1568 : 4.29122e+06
Task 1569 : 8.81229e+06
Task 1570 : 4.47915e+06
Task 1571 : 8.69007e+06
Task 1572 : 1.222e+07
Task 1573 : 5.45189e+06
Task 1574 : 5.52345e+06
Task 1575 : 4.78085e+06
Task 1576 : 3.49875e+06
Task 1577 : 5.44169e+06
Task 1578 : 4.19709e+06
Task 1579 : 1.12077e+07
Task 1580 : 5.58898e+06
Task 1581 : 1.46673e+07
Task 1582 : 4.04543e+06
Task 1583 : 9.65611e+06
Task 1584 : 3.32947e+06
Task 1585 : 2.94058e+06
Task 1586 : 2.49684e+06
Task 1587 : 2.06769e+06
Task 1588 : 5.39584e+06
Task 1589 : 1.12865e+07
Task 1590 : 2.56684e+07
Task 1591 : 1.05605e+07
Task 1592 : 9.34799e+06
Task 1593 : 9.55957e+06
Task 1594 : 1.1638e+07
Task 1595 : 2.00093e+07
Task 1596 : 1.49179e+07
Task 1597 : 5.26112e+06
Task 1598 : 9.97647e+06
Task 1599 : 7.9409e+06
Task 1600 : 1.10491e+07
Task 1601 : 2.32366e+07
Task 1602 : 1.08928e+07
Task 1603 : 1.87297e+07
Task 1604 : 1.18772e+07
Task 1605 : 7.72583e+06
Task 1606 : 5.03357e+06
Task 1607 : 1.04345e+07
Task 1608 : 1.01138e+07
Task 1609 : 5.22737e+06
Task 1610 : 8.24156e+06
Task 1611 : 1.10506e+07
Task 1612 : 1.09835e+07
Task 1613 : 8.75052e+06
Task 1614 : 1.56889e+07
Task 1615 : 9.80383e+06
Task 1616 : 8.28984e+06
Task 1617 : 5.21479e+06
Task 1618 : 5.01893e+06
Task 1619 : 1.99119e+07
Task 1620 : 1.11778e+07
Task 1621 : 1.09467e+07
Task 1622 : 1.2281e+07
Task 1623 : 1.20767e+07
Task 1624 : 9.53182e+06
Task 1625 : 9.01268e+06
Task 1626 : 6.25832e+06
Task 1627 : 1.20101e+07
Task 1628 : 1.42697e+07
Task 1629 : 1.01803e+07
Task 1630 : 9.35112e+06
Task 1631 : 8.88584e+06
Task 1632 : 1.37954e+07
Task 1633 : 8.58991e+06
Task 1634 : 4.65157e+06
Task 1635 : 1.02036e+07
Task 1636 : 1.14611e+07
Task 1637 : 6.29862e+06
Task 1638 : 5.54284e+06
Task 1639 : 4.56448e+06
Task 1640 : 5.00684e+06
Task 1641 : 4.45024e+06
Task 1642 : 4.04303e+06
Task 1643 : 3.70864e+06
Task 1644 : 3.51279e+06
Task 1645 : 1.9816e+07
Task 1646 : 1.49209e+07
Task 1647 : 9.8882e+06
Task 1648 : 5.4224e+06
Task 1649 : 1.37151e+07
Task 1650 : 1.85765e+07
Task 1651 : 1.13802e+07
Task 1652 : 4.30128e+06
Task 1653 : 1.12014e+07
Task 1654 : 1.47704e+07
Task 1655 : 1.2415e+07
Task 1656 : 4.46302e+06
Task 1657 : 1.40985e+07
Task 1658 : 8.28111e+06
Task 1659 : 1.17248e+07
Task 1660 : 1.13568e+07
Task 1661 : 1.09992e+07
Task 1662 : 4.22604e+06
Task 1663 : 6.19291e+06
Task 1664 : 1.05994e+07
Task 1665 : 9.39527e+06
Task 1666 : 1.07367e+07
Task 1667 : 4.09881e+06
Task 1668 : 1.0863e+07
Task 1669 : 3.39108e+06
Task 1670 : 3.00573e+06
Task 1671 : 2.54745e+06
Task 1672 : 2.0981e+06
Task 1673 : 1.09917e+07
Task 1674 : 7.42575e+06
Task 1675 : 8.99117e+06
Task 1676 : 1.97075e+07
Task 1677 : 1.14827e+07
Task 1678 : 8.02892e+06
Task 1679 : 7.78813e+06
Task 1680 : 8.04725e+06
Task 1681 : 7.27344e+06
Task 1682 : 1.08873e+07
Task 1683 : 7.27645e+06
Task 1684 : 9.93012e+06
Task 1685 : 9.35144e+06
Task 1686 : 1.36641e+07
Task 1687 : 6.73733e+06
Task 1688 : 8.5308e+06
Task 1689 : 7.90305e+06
Task 1690 : 8.7813e+06
Task 1691 : 1.11377e+07
Task 1692 : 8.1378e+06
Task 1693 : 1.96976e+07
Task 1694 : 1.03894e+07
Task 1695 : 1.09276e+07
Task 1696 : 6.93678e+06
Task 1697 : 1.167e+07
Task 1698 : 7.58964e+06
Task 1699 : 7.1709e+06
Task 1700 : 1.36717e+07
Task 1701 : 1.83288e+07
Task 1702 : 6.74325e+06
Task 1703 : 6.33154e+06
Task 1704 : 5.98791e+06
Task 1705 : 5.74638e+06
Task 1706 : 1.36563e+07
Task 1707 : 9.34032e+06
Task 1708 : 1.4633e+07
Task 1709 : 1.14238e+07
Task 1710 : 9.7656e+06
Task 1711 : 1.33863e+07
Task 1712 : 9.89937e+06
Task 1713 : 7.42908e+06
Task 1714 : 1.21279e+07
Task 1715 : 8.48438e+06
Task 1716 : 1.52875e+07
Task 1717 : 1.07301e+07
Task 1718 : 9.90623e+06
Task 1719 : 9.27802e+06
Task 1720 : 8.18472e+06
Task 1721 : 9.85623e+06
Task 1722 : 9.11663e+06
Task 1723 : 1.08058e+07
Task 1724 : 8.64168e+06
Task 1725 : 4.70482e+06
Task 1726 : 4.50896e+06
Task 1727 : 7.89173e+06
Task 1728 : 7.64359e+06
Task 1729 : 1.40335e+07
Task 1730 : 7.39039e+06
Task 1731 : 4.32044e+06
Task 1732 : 6.49505e+06
Task 1733 : 1.10076e+07
Task 1734 : 1.13471e+07
Task 1735 : 1.13575e+07
Task 1736 : 9.30246e+06
Task 1737 : 7.81193e+06
Task 1738 : 1.81449e+07
Task 1739 : 1.05032e+07
Task 1740 : 7.03711e+06
Task 1741 : 4.43256e+06
Task 1742 : 2.27567e+07
Task 1743 : 1.1843e+07
Task 1744 : 1.46253e+07
Task 1745 : 1.13911e+07
Task 1746 : 8.80924e+06
Task 1747 : 1.38909e+07
Task 1748 : 8.22184e+06
Task 1749 : 1.44744e+07
Task 1750 : 5.18705e+06
Task 1751 : 5.10995e+06
Task 1752 : 1.14247e+07
Task 1753 : 1.51407e+07
Task 1754 : 7.4256e+06
Task 1755 : 1.05625e+07
Task 1756 : 3.19248e+06
Task 1757 : 1.12925e+07
Task 1758 : 9.9184e+06
Task 1759 : 1.35498e+07
Task 1760 : 4.41329e+06
Task 1761 : 5.3269e+06
Task 1762 : 5.11455e+06
Task 1763 : 9.50128e+06
Task 1764 : 5.22962e+06
Task 1765 : 8.27826e+06
Task 1766 : 8.68873e+06
Task 1767 : 1.0123e+07
Task 1768 : 1.19063e+07
Task 1769 : 1.03992e+07
Task 1770 : 1.2121e+07
Task 1771 : 4.71999e+06
Task 1772 : 1.18028e+07
Task 1773 : 1.19115e+07
Task 1774 : 4.67084e+06
Task 1775 : 7.58689e+06
Task 1776 : 7.97309e+06
Task 1777 : 7.9528e+06
Task 1778 : 1.79718e+07
Task 1779 : 1.18589e+07
Task 1780 : 5.02211e+06
Task 1781 : 1.35317e+07
Task 1782 : 5.04822e+06
Task 1783 : 5.04853e+06
Task 1784 : 7.65357e+06
Task 1785 : 1.13895e+07
Task 1786 : 9.23297e+06
Task 1787 : 9.70337e+06
Task 1788 : 9.87625e+06
Task 1789 : 7.94318e+06
Task 1790 : 1.16026e+07
Task 1791 : 6.75821e+06
Task 1792 : 1.43909e+07
Task 1793 : 8.03682e+06
Task 1794 : 7.26988e+06
Task 1795 : 1.09607e+07
Task 1796 : 7.41621e+06
Task 1797 : 1.09646e+07
Task 1798 : 1.07659e+07
Task 1799 : 1.22304e+07
Task 1800 : 1.03117e+07
Task 1801 : 8.20446e+06
Task 1802 : 1.1138e+07
Task 1803 : 1.07171e+07
Task 1804 : 1.50831e+07
Task 1805 : 1.01663e+07
Task 1806 : 6.77475e+06
Task 1807 : 9.39815e+06
Task 1808 : 1.21719e+07
Task 1809 : 4.78914e+06
Task 1810 : 1.35265e+07
Task 1811 : 1.18694e+07
Task 1812 : 1.38635e+07
Task 1813 : 1.78034e+07
Task 1814 : 8.28686e+06
Task 1815 : 3.85006e+06
Task 1816 : 1.00631e+07
Task 1817 : 3.51567e+06
Task 1818 : 3.31982e+06
Task 1819 : 4.8075e+06
Task 1820 : 1.33975e+07
Task 1821 : 1.4316e+07
Task 1822 : 1.11994e+07
Task 1823 : 3.38861e+06
Task 1824 : 3.05423e+06
Task 1825 : 2.85837e+06
Task 1826 : 1.04289e+07
Task 1827 : 9.67674e+06
Task 1828 : 4.92123e+06
Task 1829 : 1.02706e+07
Task 1830 : 1.15879e+07
Task 1831 : 9.95473e+06
Task 1832 : 8.33816e+06
Task 1833 : 1.37109e+07
Task 1834 : 8.34747e+06
Task 1835 : 8.9693e+06
Task 1836 : 1.00023e+07
Task 1837 : 1.11394e+07
Task 1838 : 7.93618e+06
Task 1839 : 7.05695e+06
Task 1840 : 9.30285e+06
Task 1841 : 1.09692e+07
Task 1842 : 1.10837e+07
Task 1843 : 1.7769e+07
Task 1844 : 1.05189e+07
Task 1845 : 7.66644e+06
Task 1846 : 1.31142e+07
Task 1847 : 1.44589e+07
Task 1848 : 7.68084e+06
Task 1849 : 2.07919e+07
Task 1850 : 1.03628e+07
Task 1851 : 7.57948e+06
Task 1852 : 8.28871e+06
Task 1853 : 1.10474e+07
Task 1854 : 1.03998e+07
Task 1855 : 4.60832e+06
Task 1856 : 7.78785e+06
Task 1857 : 1.12591e+07
Task 1858 : 9.83864e+06
Task 1859 : 1.06634e+07
Task 1860 : 7.6383e+06
Task 1861 : 9.61902e+06
Task 1862 : 8.93454e+06
Task 1863 : 7.67158e+06
Task 1864 : 7.39138e+06
Task 1865 : 8.68676e+06
Task 1866 : 1.07393e+07
Task 1867 : 1.42215e+07
Task 1868 : 1.16414e+07
Task 1869 : 1.0142e+07
Task 1870 : 2.11326e+07
Task 1871 : 4.41267e+06
Task 1872 : 1.16527e+07
Task 1873 : 9.03984e+06
Task 1874 : 2.00957e+07
Task 1875 : 1.01696e+07
Task 1876 : 1.10365e+07
Task 1877 : 1.09541e+07
Task 1878 : 8.16995e+06
Task 1879 : 7.62732e+06
Task 1880 : 1.20552e+07
Task 1881 : 4.72526e+06
Task 1882 : 1.18875e+07
Task 1883 : 6.45219e+06
Task 1884 : 9.79947e+06
Task 1885 : 8.80341e+06
Task 1886 : 1.34281e+07
Task 1887 : 8.45741e+06
Task 1888 : 1.42092e+07
Task 1889 : 8.28098e+06
Task 1890 : 9.57541e+06
Task 1891 : 5.48613e+06
Task 1892 : 1.03132e+07
Task 1893 : 1.32637e+07
Task 1894 : 1.21234e+07
Task 1895 : 5.19668e+06
Task 1896 : 4.95515e+06
Task 1897 : 2.06762e+07
Task 1898 : 1.11394e+07
Task 1899 : 4.41646e+06
Task 1900 : 8.39983e+06
Task 1901 : 6.24804e+06
Task 1902 : 8.64585e+06
Task 1903 : 1.19111e+07
Task 1904 : 8.6523e+06
Task 1905 : 1.07786e+07
Task 1906 : 7.34244e+06
Task 1907 : 9.2203e+06
Task 1908 : 7.63107e+06
Task 1909 : 1.03133e+07
Task 1910 : 1.0693e+07
Task 1911 : 1.35131e+07
Task 1912 : 1.0292e+07
Task 1913 : 4.30792e+06
Task 1914 : 9.78376e+06
Task 1915 : 1.11062e+07
Task 1916 : 7.08722e+06
Task 1917 : 5.03691e+06
Task 1918 : 1.29558e+07
Task 1919 : 1.18046e+07
Task 1920 : 8.21603e+06
Task 1921 : 1.35034e+07
Task 1922 : 6.45632e+06
Task 1923 : 1.36267e+07
Task 1924 : 8.24575e+06
Task 1925 : 6.04006e+06
Task 1926 : 1.47574e+07
Task 1927 : 5.7083e+06
Task 1928 : 5.43381e+06
Task 1929 : 1.02489e+07
Task 1930 : 1.12092e+07
Task 1931 : 1.03019e+07
Task 1932 : 5.66903e+06
Task 1933 : 7.25132e+06
Task 1934 : 1.00163e+07
Task 1935 : 1.13343e+07
Task 1936 : 9.22788e+06
Task 1937 : 5.03637e+06
Task 1938 : 5.61114e+06
Task 1939 : 7.32065e+06
Task 1940 : 1.06557e+07
Task 1941 : 1.99585e+07
Task 1942 : 6.68162e+06
Task 1943 : 7.80316e+06
Task 1944 : 4.4613e+06
Task 1945 : 8.31756e+06
Task 1946 : 1.97528e+07
Task 1947 : 4.04958e+06
Task 1948 : 3.70595e+06
Task 1949 : 3.46442e+06
Task 1950 : 1.01704e+07
Task 1951 : 6.80714e+06
Task 1952 : 7.86858e+06
Task 1953 : 9.69714e+06
Task 1954 : 1.17632e+07
Task 1955 : 8.63659e+06
Task 1956 : 1.05832e+07
Task 1957 : 4.01229e+06
Task 1958 : 1.04496e+07
Task 1959 : 8.64996e+06
Task 1960 : 9.06824e+06
Task 1961 : 4.42475e+06
Task 1962 : 2.91168e+06
Task 1963 : 4.14817e+06
Task 1964 : 8.05637e+06
Task 1965 : 1.08213e+07
Task 1966 : 1.08366e+07
Task 1967 : 1.17869e+07
Task 1968 : 7.29968e+06
Task 1969 : 1.41878e+07
Task 1970 : 1.03512e+07
Task 1971 : 9.12111e+06
Task 1972 : 1.09436e+07
Task 1973 : 1.92853e+07
Task 1974 : 3.93909e+06
Task 1975 : 9.2908e+06
Task 1976 : 1.30857e+07
Task 1977 : 7.54555e+06
Task 1978 : 1.05045e+07
Task 1979 : 4.08172e+06
Task 1980 : 7.67081e+06
Task 1981 : 1.19573e+07
Task 1982 : 1.10332e+07
Task 1983 : 1.08282e+07
Task 1984 : 8.56037e+06
Task 1985 : 1.04274e+07
Task 1986 : 3.7608e+06
Task 1987 : 9.84669e+06
Task 1988 : 7.59001e+06
Task 1989 : 4.87937e+06
Task 1990 : 8.21485e+06
Task 1991 : 1.90085e+07
Task 1992 : 1.10386e+07
Task 1993 : 1.90235e+07
Task 1994 : 8.83716e+06
Task 1995 : 7.94906e+06
Task 1996 : 3.14186e+06
Task 1997 : 2.76165e+06
Task 1998 : 7.92369e+06
Task 1999 : 2.28266e+06
Task 2000 : 1.80601e+06
Task 2001 : 7.32687e+06
Task 2002 : 1.11156e+07
Task 2003 : 8.15089e+06
Task 2004 : 8.80885e+06
Task 2005 : 1.32361e+07
Task 2006 : 1.07884e+07
Task 2007 : 9.01334e+06
Task 2008 : 1.00885e+07
Task 2009 : 1.10861e+07
Task 2010 : 9.33961e+06
Task 2011 : 1.21847e+07
Task 2012 : 2.61027e+06
Task 2013 : 7.92803e+06
Task 2014 : 2.20306e+06
Task 2015 : 1.10671e+07
Task 2016 : 1.86867e+06
Task 2017 : 1.67282e+06
Task 2018 : 8.10128e+06
Task 2019 : 1.01257e+07
Task 2020 : 1.3501e+07
Task 2021 : 1.08739e+07
Task 2022 : 5.68019e+06
Task 2023 : 1.95702e+07
Task 2024 : 7.4613e+06
Task 2025 : 1.01202e+07
Task 2026 : 1.34283e+07
Task 2027 : 1.29021e+07
Task 2028 : 4.25225e+06
Task 2029 : 1.19376e+07
Task 2030 : 3.9205e+06
Task 2031 : 3.64601e+06
Task 2032 : 1.82621e+07
Task 2033 : 1.17442e+07
Task 2034 : 9.46645e+06
Task 2035 : 1.84478e+07
Task 2036 : 1.45274e+07
Task 2037 : 8.00262e+06
Task 2038 : 7.63029e+06
Task 2039 : 9.58214e+06
Task 2040 : 1.04522e+07
Task 2041 : 9.5142e+06
Task 2042 : 1.01474e+07
Task 2043 : 8.32236e+06
Task 2044 : 9.99301e+06
Task 2045 : 6.66258e+06
Task 2046 : 7.99793e+06
Task 2047 : 8.57564e+06
Task 2048 : 1.16624e+07
Task 2049 : 1.19464e+07
Task 2050 : 9.71785e+06
Task 2051 : 1.02262e+07
Task 2052 : 7.55809e+06
Task 2053 : 1.82051e+07
Task 2054 : 1.33562e+07
Task 2055 : 1.33961e+07
Task 2056 : 1.05576e+07
Task 2057 : 1.84588e+07
Task 2058 : 4.41421e+06
Task 2059 : 1.10961e+07
Task 2060 : 9.19634e+06
Task 2061 : 7.57308e+06
Task 2062 : 9.82173e+06
Task 2063 : 9.0405e+06
Task 2064 : 1.09856e+07
Task 2065 : 1.0547e+07
Task 2066 : 8.17504e+06
Task 2067 : 1.20923e+07
Task 2068 : 1.1493e+07
Task 2069 : 1.17939e+07
Task 2070 : 1.08499e+07
Task 2071 : 1.20002e+07
Task 2072 : 1.0297e+07
Task 2073 : 8.95234e+06
Task 2074 : 7.8686e+06
Task 2075 : 1.28827e+07
Task 2076 : 2.04364e+07
Task 2077 : 1.3991e+07
Task 2078 : 5.13537e+06
Task 2079 : 9.47776e+06
Task 2080 : 1.06616e+07
Task 2081 : 6.6385e+06
Task 2082 : 8.56522e+06
Task 2083 : 1.13185e+07
Task 2084 : 8.29678e+06
Task 2085 : 3.71198e+06
Task 2086 : 8.42912e+06
Task 2087 : 3.36835e+06
Task 2088 : 3.12682e+06
Task 2089 : 8.05843e+06
Task 2090 : 7.45901e+06
Task 2091 : 7.04484e+06
Task 2092 : 9.29711e+06
Task 2093 : 9.79539e+06
Task 2094 : 8.20831e+06
Task 2095 : 1.05276e+07
Task 2096 : 1.56303e+07
Task 2097 : 1.51407e+07
Task 2098 : 1.51407e+07
Task 2099 : 1.51407e+07
Task 2100 : 1.51407e+07
Task 2101 : 1.51407e+07
Task 2102 : 1.51407e+07
Task 2103 : 1.09958e+07
Task 2104 : 7.89578e+06
Task 2105 : 1.28495e+07
Task 2106 : 8.13453e+06
Task 2107 : 8.8276e+06
Task 2108 : 8.2802e+06
Task 2109 : 8.26114e+06
Task 2110 : 4.71465e+06
Task 2111 : 4.47312e+06
Task 2112 : 1.09351e+07
Task 2113 : 8.39644e+06
Task 2114 : 9.28781e+06
Task 2115 : 4.42165e+06
Task 2116 : 5.04492e+06
Task 2117 : 3.68926e+06
Task 2118 : 8.42107e+06
Task 2119 : 8.76495e+06
Task 2120 : 8.807e+06
Task 2121 : 9.96945e+06
Task 2122 : 1.30931e+07
Task 2123 : 8.45043e+06
Task 2124 : 1.07022e+07
Task 2125 : 1.11245e+07
Task 2126 : 8.50298e+06
Task 2127 : 1.04219e+07
Task 2128 : 7.2514e+06
Task 2129 : 7.19676e+06
Task 2130 : 1.19031e+07
Task 2131 : 5.88454e+06
Task 2132 : 1.634e+07
Task 2133 : 1.10612e+07
Task 2134 : 8.90549e+06
Task 2135 : 9.93417e+06
Task 2136 : 4.45884e+06
Task 2137 : 4.10843e+06
Task 2138 : 1.32392e+07
Task 2139 : 3.80042e+06
Task 2140 : 1.02973e+07
Task 2141 : 1.11394e+07
Task 2142 : 7.27321e+06
Task 2143 : 9.7507e+06
Task 2144 : 8.50685e+06
Task 2145 : 1.21778e+07
Task 2146 : 1.15533e+07
Task 2147 : 7.51761e+06
Task 2148 : 1.03108e+07
Task 2149 : 7.68462e+06
Task 2150 : 9.45275e+06
Task 2151 : 1.08991e+07
Task 2152 : 7.39915e+06
Task 2153 : 7.04149e+06
Task 2154 : 1.06993e+07
Task 2155 : 1.02119e+07
Task 2156 : 9.98629e+06
Task 2157 : 1.42778e+07
Task 2158 : 1.05392e+07
Task 2159 : 6.35536e+06
Task 2160 : 1.54457e+07
Task 2161 : 8.11138e+06
Task 2162 : 1.05992e+07
Task 2163 : 5.94132e+06
Task 2164 : 9.08977e+06
Task 2165 : 5.59092e+06
Task 2166 : 5.28291e+06
Task 2167 : 2.03923e+07
Task 2168 : 1.32625e+07
Task 2169 : 4.43554e+06
Task 2170 : 7.59156e+06
Task 2171 : 1.29285e+07
Task 2172 : 8.00526e+06
Task 2173 : 1.10694e+07
Task 2174 : 1.1689e+07
Task 2175 : 9.59182e+06
Task 2176 : 1.86626e+07
Task 2177 : 1.05202e+07
Task 2178 : 8.11241e+06
Task 2179 : 1.0656e+07
Task 2180 : 1.18709e+07
Task 2181 : 7.47932e+06
Task 2182 : 1.01003e+07
Task 2183 : 6.10061e+06
Task 2184 : 4.79838e+06
Task 2185 : 6.63342e+06
Task 2186 : 7.57072e+06
Task 2187 : 1.11642e+07
Task 2188 : 9.72446e+06
Task 2189 : 1.19301e+07
Task 2190 : 8.96056e+06
Task 2191 : 4.76062e+06
Task 2192 : 5.74229e+06
Task 2193 : 5.67844e+06
Task 2194 : 9.72752e+06
Task 2195 : 4.45647e+06
Task 2196 : 9.913e+06
Task 2197 : 9.22951e+06
Task 2198 : 3.38108e+06
Task 2199 : 1.18011e+07
Task 2200 : 9.47788e+06
Task 2201 : 7.38186e+06
Task 2202 : 1.37718e+07
Task 2203 : 7.85976e+06
Task 2204 : 8.44677e+06
Task 2205 : 1.08741e+07
Task 2206 : 1.00394e+07
Task 2207 : 8.32643e+06
Task 2208 : 8.20004e+06
Task 2209 : 7.97646e+06
Task 2210 : 1.10514e+07
Task 2211 : 1.09533e+07
Task 2212 : 9.46423e+06
Task 2213 : 5.11925e+06
Task 2214 : 1.01093e+07
Task 2215 : 7.47006e+06
Task 2216 : 1.31313e+07
Task 2217 : 1.05994e+07
Task 2218 : 1.17219e+07
Task 2219 : 6.70187e+06
Task 2220 : 6.95397e+06
Task 2221 : 1.32818e+07
Task 2222 : 7.94823e+06
Task 2223 : 1.09559e+07
Task 2224 : 9.16408e+06
Task 2225 : 1.11102e+07
Task 2226 : 1.29139e+07
Task 2227 : 1.09123e+07
Task 2228 : 1.07552e+07
Task 2229 : 8.16266e+06
Task 2230 : 1.93863e+07
Task 2231 : 7.91905e+06
Task 2232 : 4.47049e+06
Task 2233 : 1.05373e+07
Task 2234 : 5.01918e+06
Task 2235 : 8.51565e+06
Task 2236 : 6.56774e+06
Task 2237 : 3.96753e+06
Task 2238 : 3.6239e+06
Task 2239 : 3.38237e+06
Task 2240 : 1.29106e+07
Task 2241 : 9.1246e+06
Task 2242 : 1.21847e+07
Task 2243 : 1.06358e+07
Task 2244 : 1.12279e+07
Task 2245 : 1.30589e+07
Task 2246 : 7.71304e+06
Task 2247 : 7.89875e+06
Task 2248 : 1.09495e+07
Task 2249 : 1.00302e+07
Task 2250 : 7.2099e+06
Task 2251 : 8.74619e+06
Task 2252 : 8.07114e+06
Task 2253 : 9.76601e+06
Task 2254 : 1.04813e+07
Task 2255 : 8.22459e+06
Task 2256 : 9.18006e+06
Task 2257 : 1.0696e+07
Task 2258 : 1.59987e+07
Task 2259 : 1.10174e+07
Task 2260 : 9.85759e+06
Task 2261 : 7.32213e+06
Task 2262 : 1.40707e+07
Task 2263 : 1.31366e+07
Task 2264 : 8.4009e+06
Task 2265 : 1.17578e+07
Task 2266 : 1.07449e+07
Task 2267 : 1.13277e+07
Task 2268 : 9.20413e+06
Task 2269 : 1.09297e+07
Task 2270 : 1.13004e+07
Task 2271 : 4.46814e+06
Task 2272 : 6.86178e+06
Task 2273 : 1.04829e+07
Task 2274 : 6.26981e+06
Task 2275 : 9.2351e+06
Task 2276 : 1.00541e+07
Task 2277 : 8.83673e+06
Task 2278 : 8.95253e+06
Task 2279 : 9.74099e+06
Task 2280 : 5.96821e+06
Task 2281 : 9.47889e+06
Task 2282 : 9.26686e+06
Task 2283 : 1.18367e+07
Task 2284 : 1.08382e+07
Task 2285 : 4.54324e+06
Task 2286 : 4.1581e+06
Task 2287 : 3.81303e+06
Task 2288 : 7.32197e+06
Task 2289 : 1.10218e+07
Task 2290 : 1.0246e+07
Task 2291 : 1.17174e+07
Task 2292 : 7.1467e+06
Task 2293 : 9.94581e+06
Task 2294 : 1.21243e+07
Task 2295 : 5.66348e+06
Task 2296 : 8.24674e+06
Task 2297 : 8.48181e+06
Task 2298 : 9.66357e+06
Task 2299 : 7.95081e+06
Task 2300 : 8.18334e+06
Task 2301 : 1.8272e+07
Task 2302 : 1.09582e+07
Task 2303 : 1.19282e+07
Task 2304 : 8.50358e+06
Task 2305 : 9.52885e+06
Task 2306 : 1.27876e+07
Task 2307 : 9.49688e+06
Task 2308 : 1.36041e+07
Task 2309 : 4.31038e+06
Task 2310 : 1.53868e+07
Task 2311 : 3.89411e+06
Task 2312 : 3.56236e+06
Task 2313 : 3.28787e+06
Task 2314 : 1.20271e+07
Task 2315 : 8.56593e+06
Task 2316 : 1.00036e+07
Task 2317 : 9.35873e+06
Task 2318 : 8.00629e+06
Task 2319 : 8.37403e+06
Task 2320 : 1.09553e+07
Task 2321 : 1.29853e+07
Task 2322 : 8.62817e+06
Task 2323 : 1.1392e+07
Task 2324 : 9.93906e+06
Task 2325 : 8.13839e+06
Task 2326 : 1.76319e+07
Task 2327 : 1.05095e+07
Task 2328 : 1.16796e+07
Task 2329 : 7.88078e+06
Task 2330 : 1.17991e+07
Task 2331 : 7.8357e+06
Task 2332 : 9.1694e+06
Task 2333 : 1.40227e+07
Task 2334 : 7.20791e+06
Task 2335 : 1.21615e+07
Task 2336 : 1.10938e+07
Task 2337 : 1.1064e+07
Task 2338 : 1.12752e+07
Task 2339 : 4.76326e+06
Task 2340 : 4.48878e+06
Task 2341 : 1.12405e+07
Task 2342 : 8.93331e+06
Task 2343 : 8.53553e+06
Task 2344 : 7.08501e+06
Task 2345 : 8.07539e+06
Task 2346 : 1.08342e+07
Task 2347 : 9.85331e+06
Task 2348 : 1.28276e+07
Task 2349 : 1.27624e+07
Task 2350 : 7.89306e+06
Task 2351 : 6.97947e+06
Task 2352 : 7.29745e+06
Task 2353 : 1.28991e+07
Task 2354 : 6.14243e+06
Task 2355 : 1.10318e+07
Task 2356 : 1.10986e+07
Task 2357 : 9.34059e+06
Task 2358 : 7.12262e+06
Task 2359 : 6.71459e+06
Task 2360 : 1.04341e+07
Task 2361 : 6.309e+06
Task 2362 : 8.94061e+06
Task 2363 : 7.31781e+06
Task 2364 : 1.08675e+07
Task 2365 : 5.8957e+06
Task 2366 : 5.51056e+06
Task 2367 : 5.16549e+06
Task 2368 : 8.1554e+06
Task 2369 : 8.7815e+06
Task 2370 : 1.30337e+07
Task 2371 : 1.07854e+07
Task 2372 : 1.11587e+07
Task 2373 : 4.60579e+06
Task 2374 : 1.04839e+07
Task 2375 : 1.67909e+07
Task 2376 : 1.3571e+07
Task 2377 : 1.03936e+07
Task 2378 : 7.70292e+06
Task 2379 : 8.97667e+06
Task 2380 : 6.07145e+06
Task 2381 : 1.03986e+07
Task 2382 : 1.05213e+07
Task 2383 : 4.65269e+06
Task 2384 : 8.21791e+06
Task 2385 : 8.02996e+06
Task 2386 : 4.24245e+06
Task 2387 : 3.8651e+06
Task 2388 : 9.97824e+06
Task 2389 : 6.46658e+06
Task 2390 : 9.43856e+06
Task 2391 : 1.08082e+07
Task 2392 : 1.17707e+07
Task 2393 : 1.11803e+07
Task 2394 : 1.12985e+07
Task 2395 : 7.98867e+06
Task 2396 : 1.17791e+07
Task 2397 : 1.41387e+07
Task 2398 : 1.65084e+07
Task 2399 : 1.64214e+07
Task 2400 : 1.30081e+07
Task 2401 : 8.15592e+06
Task 2402 : 1.09882e+07
Task 2403 : 9.04789e+06
Task 2404 : 1.11705e+07
Task 2405 : 9.53486e+06
Task 2406 : 1.02521e+07
Task 2407 : 9.21546e+06
Task 2408 : 1.11899e+07
Task 2409 : 1.04394e+07
Task 2410 : 7.6143e+06
Task 2411 : 9.64125e+06
Task 2412 : 1.00598e+07
Task 2413 : 1.08836e+07
Task 2414 : 1.08285e+07
Task 2415 : 1.02087e+07
Task 2416 : 9.56582e+06
Task 2417 : 9.16976e+06
Task 2418 : 1.2316e+07
Task 2419 : 1.1921e+07
Task 2420 : 1.39959e+07
Task 2421 : 1.11491e+07
Task 2422 : 4.6732e+06
Task 2423 : 9.67594e+06
Task 2424 : 1.54073e+07
Task 2425 : 8.62687e+06
Task 2426 : 8.06388e+06
Task 2427 : 1.09633e+07
Task 2428 : 4.93802e+06
Task 2429 : 1.272e+07
Task 2430 : 1.21673e+07
Task 2431 : 1.10721e+07
Task 2432 : 8.18669e+06
Task 2433 : 1.1452e+07
Task 2434 : 9.70548e+06
Task 2435 : 1.30656e+07
Task 2436 : 9.80734e+06
Task 2437 : 7.04907e+06
Task 2438 : 1.26586e+07
Task 2439 : 1.15391e+07
Task 2440 : 1.16226e+07
Task 2441 : 4.89517e+06
Task 2442 : 5.5046e+06
Task 2443 : 9.44595e+06
Task 2444 : 9.51228e+06
Task 2445 : 5.41671e+06
Task 2446 : 1.2216e+07
Task 2447 : 7.66397e+06
Task 2448 : 8.43415e+06
Task 2449 : 5.30654e+06
Task 2450 : 4.61303e+06
Task 2451 : 1.75724e+07
Task 2452 : 1.00749e+07
Task 2453 : 1.60033e+07
Task 2454 : 1.56282e+07
Task 2455 : 8.61388e+06
Task 2456 : 1.04264e+07
Task 2457 : 1.47954e+07
Task 2458 : 1.00454e+07
Task 2459 : 7.3985e+06
Task 2460 : 7.05042e+06
Task 2461 : 9.57502e+06
Task 2462 : 8.21582e+06
Task 2463 : 5.26777e+06
Task 2464 : 1.05814e+07
Task 2465 : 9.85572e+06
Task 2466 : 8.59987e+06
Task 2467 : 9.11398e+06
Task 2468 : 8.37994e+06
Task 2469 : 1.12753e+07
Task 2470 : 9.85678e+06
Task 2471 : 1.56183e+07
Task 2472 : 1.04679e+07
Task 2473 : 1.61331e+07
Task 2474 : 8.9594e+06
Task 2475 : 9.59105e+06
Task 2476 : 5.24731e+06
Task 2477 : 1.16539e+07
Task 2478 : 1.27317e+07
Task 2479 : 7.9068e+06
Task 2480 : 9.72385e+06
Task 2481 : 1.10635e+07
Task 2482 : 1.22951e+07
Task 2483 : 1.13968e+07
Task 2484 : 1.30222e+07
Task 2485 : 7.21074e+06
Task 2486 : 1.26081e+07
Task 2487 : 1.11705e+07
Task 2488 : 1.30904e+07
Task 2489 : 7.84743e+06
Task 2490 : 9.65916e+06
Task 2491 : 9.39821e+06
Task 2492 : 1.0624e+07
Task 2493 : 7.68487e+06
Task 2494 : 6.69604e+06
Task 2495 : 7.69815e+06
Task 2496 : 8.09298e+06
Task 2497 : 1.03501e+07
Task 2498 : 9.65286e+06
Task 2499 : 5.0044e+06
Task 2500 : 6.23577e+06
Task 2501 : 8.21434e+06
Task 2502 : 1.17558e+07
Task 2503 : 7.199e+06
Task 2504 : 1.10618e+07
Task 2505 : 1.11175e+07
Task 2506 : 1.1299e+07
Task 2507 : 9.44971e+06
Task 2508 : 8.60859e+06
Task 2509 : 9.00122e+06
Task 2510 : 1.26352e+07
Task 2511 : 8.01052e+06
Task 2512 : 1.26222e+07
Task 2513 : 4.0165e+06
Task 2514 : 3.68474e+06
Task 2515 : 3.41025e+06
Task 2516 : 9.34522e+06
Task 2517 : 1.24733e+07
Task 2518 : 1.09714e+07
Task 2519 : 1.0939e+07
Task 2520 : 1.07329e+07
Task 2521 : 8.49806e+06
Task 2522 : 1.15852e+07
Task 2523 : 1.40611e+07
Task 2524 : 1.02387e+07
Task 2525 : 9.71919e+06
Task 2526 : 1.12246e+07
Task 2527 : 1.20931e+07
Task 2528 : 7.54791e+06
Task 2529 : 9.56216e+06
Task 2530 : 9.02215e+06
Task 2531 : 8.87487e+06
Task 2532 : 8.95059e+06
Task 2533 : 9.08311e+06
Task 2534 : 6.0633e+06
Task 2535 : 1.03305e+07
Task 2536 : 8.76775e+06
Task 2537 : 9.88073e+06
Task 2538 : 7.9379e+06
Task 2539 : 9.76624e+06
Task 2540 : 9.08372e+06
Task 2541 : 4.65514e+06
Task 2542 : 1.09679e+07
Task 2543 : 4.2223e+06
Task 2544 : 1.08508e+07
Task 2545 : 3.81556e+06
Task 2546 : 1.00935e+07
Task 2547 : 6.37346e+06
Task 2548 : 1.18791e+07
Task 2549 : 6.99263e+06
Task 2550 : 1.27858e+07
Task 2551 : 1.07665e+07
Task 2552 : 1.2786e+07
Task 2553 : 1.02745e+07
Task 2554 : 9.87132e+06
Task 2555 : 1.20165e+07
Task 2556 : 7.11026e+06
Task 2557 : 8.7153e+06
Task 2558 : 7.93846e+06
Task 2559 : 8.0009e+06
Task 2560 : 1.12834e+07
Task 2561 : 9.30492e+06
Task 2562 : 1.12499e+07
Task 2563 : 1.13153e+07
Task 2564 : 8.13334e+06
Task 2565 : 4.45157e+06
Task 2566 : 4.17708e+06
Task 2567 : 1.05277e+07
Task 2568 : 1.05277e+07
Task 2569 : 1.05277e+07
Task 2570 : 1.05277e+07
Task 2571 : 1.20788e+07
Task 2572 : 8.88409e+06
Task 2573 : 1.18372e+07
Task 2574 : 9.8189e+06
Task 2575 : 1.28139e+07
Task 2576 : 9.37259e+06
Task 2577 : 1.09836e+07
Task 2578 : 1.20259e+07
Task 2579 : 1.03903e+07
Task 2580 : 1.15432e+07
Task 2581 : 7.87629e+06
Task 2582 : 6.90555e+06
Task 2583 : 6.96346e+06
Task 2584 : 8.1496e+06
Task 2585 : 8.96305e+06
Task 2586 : 1.10664e+07
Task 2587 : 1.09225e+07
Task 2588 : 1.07926e+07
Task 2589 : 9.3388e+06
Task 2590 : 1.13486e+07
Task 2591 : 1.24749e+07
Task 2592 : 8.59368e+06
Task 2593 : 1.1324e+07
Task 2594 : 8.3473e+06
Task 2595 : 6.20208e+06
Task 2596 : 9.99184e+06
Task 2597 : 8.57366e+06
Task 2598 : 8.23348e+06
Task 2599 : 5.79499e+06
Task 2600 : 7.71518e+06
Task 2601 : 5.38474e+06
Task 2602 : 5.00739e+06
Task 2603 : 8.64247e+06
Task 2604 : 7.85792e+06
Task 2605 : 9.99459e+06
Task 2606 : 5.11206e+06
Task 2607 : 1.00635e+07
Task 2608 : 1.24142e+07
Task 2609 : 4.1275e+06
Task 2610 : 9.3191e+06
Task 2611 : 1.25914e+07
Task 2612 : 1.04273e+07
Task 2613 : 4.94987e+06
Task 2614 : 1.09333e+07
Task 2615 : 1.12988e+07
Task 2616 : 1.25784e+07
Task 2617 : 1.1035e+07
Task 2618 : 9.93142e+06
Task 2619 : 5.06636e+06
Task 2620 : 1.15623e+07
Task 2621 : 1.0879e+07
Task 2622 : 9.30632e+06
Task 2623 : 6.6643e+06
Task 2624 : 6.91821e+06
Task 2625 : 1.28939e+07
Task 2626 : 9.82895e+06
Task 2627 : 1.16438e+07
Task 2628 : 8.8489e+06
Task 2629 : 8.23662e+06
Task 2630 : 1.12057e+07
Task 2631 : 9.44735e+06
Task 2632 : 9.41786e+06
Task 2633 : 5.64277e+06
Task 2634 : 9.677e+06
Task 2635 : 1.0479e+07
Task 2636 : 1.27558e+07
Task 2637 : 6.02257e+06
Task 2638 : 8.58636e+06
Task 2639 : 6.262e+06
Task 2640 : 8.7109e+06
Task 2641 : 5.94948e+06
Task 2642 : 9.56769e+06
Task 2643 : 9.53377e+06
Task 2644 : 7.06626e+06
Task 2645 : 1.11594e+07
Task 2646 : 7.76078e+06
Task 2647 : 8.75348e+06
Task 2648 : 6.92664e+06
Task 2649 : 1.1444e+07
Task 2650 : 7.65259e+06
Task 2651 : 3.60644e+06
Task 2652 : 8.94403e+06
Task 2653 : 8.25546e+06
Task 2654 : 1.0031e+07
Task 2655 : 9.44286e+06
Task 2656 : 1.126e+07
Task 2657 : 1.02458e+07
Task 2658 : 1.01178e+07
Task 2659 : 7.47889e+06
Task 2660 : 1.15928e+07
Task 2661 : 1.09756e+07
Task 2662 : 8.09589e+06
Task 2663 : 8.09589e+06
Task 2664 : 8.09589e+06
Task 2665 : 8.09589e+06
Task 2666 : 8.18039e+06
Task 2667 : 4.23444e+06
Task 2668 : 1.24643e+07
Task 2669 : 8.06959e+06
Task 2670 : 1.12293e+07
Task 2671 : 1.15353e+07
Task 2672 : 5.38512e+06
Task 2673 : 7.7835e+06
Task 2674 : 3.82041e+06
Task 2675 : 8.05175e+06
Task 2676 : 3.47e+06
Task 2677 : 3.162e+06
Task 2678 : 8.68729e+06
Task 2679 : 8.23847e+06
Task 2680 : 8.75564e+06
Task 2681 : 1.30143e+07
Task 2682 : 8.63183e+06
Task 2683 : 1.06568e+07
Task 2684 : 1.10359e+07
Task 2685 : 5.15211e+06
Task 2686 : 9.00591e+06
Task 2687 : 3.75077e+06
Task 2688 : 6.05752e+06
Task 2689 : 2.62352e+06
Task 2690 : 1.09019e+07
Task 2691 : 5.3638e+06
Task 2692 : 8.94382e+06
Task 2693 : 1.0497e+07
Task 2694 : 2.2118e+06
Task 2695 : 4.65695e+06
Task 2696 : 1.86817e+06
Task 2697 : 1.62664e+06
Task 2698 : 4.21321e+06
Task 2699 : 3.78406e+06
Task 2700 : 1.17624e+07
Task 2701 : 9.45536e+06
Task 2702 : 9.10301e+06
Task 2703 : 8.43793e+06
Task 2704 : 8.87054e+06
Task 2705 : 9.17551e+06
Task 2706 : 1.13328e+07
Task 2707 : 1.15389e+07
Task 2708 : 8.93304e+06
Task 2709 : 9.75759e+06
Task 2710 : 1.09094e+07
Task 2711 : 1.02355e+07
Task 2712 : 8.97522e+06
Task 2713 : 1.26582e+07
Task 2714 : 7.87104e+06
Task 2715 : 6.99704e+06
Task 2716 : 1.29366e+07
Task 2717 : 8.71836e+06
Task 2718 : 6.30163e+06
Task 2719 : 7.70235e+06
Task 2720 : 1.13662e+07
Task 2721 : 9.75061e+06
Task 2722 : 6.86109e+06
Task 2723 : 7.69377e+06
Task 2724 : 1.31817e+07
Task 2725 : 8.78456e+06
Task 2726 : 1.12001e+07
Task 2727 : 1.06546e+07
Task 2728 : 1.0104e+07
Task 2729 : 1.23818e+07
Task 2730 : 9.28444e+06
Task 2731 : 9.70789e+06
Task 2732 : 9.0704e+06
Task 2733 : 7.6547e+06
Task 2734 : 8.05103e+06
Task 2735 : 8.52971e+06
Task 2736 : 8.22904e+06
Task 2737 : 6.9918e+06
Task 2738 : 1.03287e+07
Task 2739 : 1.103e+07
Task 2740 : 7.96943e+06
Task 2741 : 9.20723e+06
Task 2742 : 1.06979e+07
Task 2743 : 1.12271e+07
Task 2744 : 1.25248e+07
Task 2745 : 1.2622e+07
Task 2746 : 4.56362e+06
Task 2747 : 4.25562e+06
Task 2748 : 1.16298e+07
Task 2749 : 1.08541e+07
Task 2750 : 9.48604e+06
Task 2751 : 8.5206e+06
Task 2752 : 7.77762e+06
Task 2753 : 7.03957e+06
Task 2754 : 5.2897e+06
Task 2755 : 8.34808e+06
Task 2756 : 1.09635e+07
Task 2757 : 6.59858e+06
Task 2758 : 1.10796e+07
Task 2759 : 1.10943e+07
Task 2760 : 1.03198e+07
Task 2761 : 1.08449e+07
Task 2762 : 1.24031e+07
Task 2763 : 8.51024e+06
Task 2764 : 7.65592e+06
Task 2765 : 6.27953e+06
Task 2766 : 1.30564e+07
Task 2767 : 1.09541e+07
Task 2768 : 4.5179e+06
Task 2769 : 1.16481e+07
Task 2770 : 8.09122e+06
Task 2771 : 9.6431e+06
Task 2772 : 1.32842e+07
Task 2773 : 9.25175e+06
Task 2774 : 8.43967e+06
Task 2775 : 8.02247e+06
Task 2776 : 6.98162e+06
Task 2777 : 8.81346e+06
Task 2778 : 8.60447e+06
Task 2779 : 1.11604e+07
Task 2780 : 9.27992e+06
Task 2781 : 9.53192e+06
Task 2782 : 6.86123e+06
Task 2783 : 7.72114e+06
Task 2784 : 9.3902e+06
Task 2785 : 1.3236e+07
Task 2786 : 1.02749e+07
Task 2787 : 5.20923e+06
Task 2788 : 1.37212e+07
Task 2789 : 1.13452e+07
Task 2790 : 1.34921e+07
Task 2791 : 8.36198e+06
Task 2792 : 9.39421e+06
Task 2793 : 1.11787e+07
Task 2794 : 9.69792e+06
Task 2795 : 9.56554e+06
Task 2796 : 6.15153e+06
Task 2797 : 1.08033e+07
Task 2798 : 8.93858e+06
Task 2799 : 1.05203e+07
Task 2800 : 1.1115e+07
Task 2801 : 5.75505e+06
Task 2802 : 5.32221e+06
Task 2803 : 4.91547e+06
Task 2804 : 1.23856e+07
Task 2805 : 7.86145e+06
Task 2806 : 1.2658e+07
Task 2807 : 1.03676e+07
Task 2808 : 1.10454e+07
Task 2809 : 7.71075e+06
Task 2810 : 7.248e+06
Task 2811 : 9.30176e+06
Task 2812 : 1.25434e+07
Task 2813 : 7.7243e+06
Task 2814 : 1.17283e+07
Task 2815 : 4.64461e+06
Task 2816 : 1.07745e+07
Task 2817 : 8.02228e+06
Task 2818 : 7.18111e+06
Task 2819 : 1.16332e+07
Task 2820 : 9.97499e+06
Task 2821 : 1.04944e+07
Task 2822 : 9.68356e+06
Task 2823 : 1.17045e+07
Task 2824 : 9.52362e+06
Task 2825 : 9.12663e+06
Task 2826 : 9.76571e+06
Task 2827 : 7.92146e+06
Task 2828 : 6.28093e+06
Task 2829 : 1.16563e+07
Task 2830 : 6.81591e+06
Task 2831 : 6.21971e+06
Task 2832 : 1.14665e+07
Task 2833 : 8.72756e+06
Task 2834 : 3.84372e+06
Task 2835 : 8.28343e+06
Task 2836 : 5.49076e+06
Task 2837 : 1.12062e+07
Task 2838 : 9.69131e+06
Task 2839 : 1.13093e+07
Task 2840 : 1.13154e+07
Task 2841 : 1.05855e+07
Task 2842 : 5.45633e+06
Task 2843 : 1.08509e+07
Task 2844 : 8.69793e+06
Task 2845 : 1.00024e+07
Task 2846 : 5.2702e+06
Task 2847 : 1.07781e+07
Task 2848 : 8.58575e+06
Task 2849 : 6.23799e+06
Task 2850 : 8.98042e+06
Task 2851 : 6.32586e+06
Task 2852 : 8.01487e+06
Task 2853 : 6.02675e+06
Task 2854 : 4.00076e+06
Task 2855 : 3.65035e+06
Task 2856 : 3.34234e+06
Task 2857 : 9.31926e+06
Task 2858 : 7.7396e+06
Task 2859 : 9.95453e+06
Task 2860 : 6.57296e+06
Task 2861 : 1.0587e+07
Task 2862 : 8.37551e+06
Task 2863 : 4.62974e+06
Task 2864 : 1.27572e+07
Task 2865 : 8.93292e+06
Task 2866 : 6.27045e+06
Task 2867 : 1.17069e+07
Task 2868 : 4.17146e+06
Task 2869 : 3.7221e+06
Task 2870 : 1.18097e+07
Task 2871 : 1.09697e+07
Task 2872 : 1.05875e+07
Task 2873 : 9.94101e+06
Task 2874 : 1.08381e+07
Task 2875 : 7.46517e+06
Task 2876 : 5.46429e+06
Task 2877 : 9.901e+06
Task 2878 : 6.94124e+06
Task 2879 : 7.52827e+06
Task 2880 : 9.25788e+06
Task 2881 : 1.12338e+07
Task 2882 : 5.68139e+06
Task 2883 : 1.1074e+07
Task 2884 : 4.82255e+06
Task 2885 : 1.10327e+07
Task 2886 : 1.09365e+07
Task 2887 : 1.17657e+07
Task 2888 : 7.93115e+06
Task 2889 : 7.72696e+06
Task 2890 : 8.47594e+06
Task 2891 : 8.03463e+06
Task 2892 : 1.10899e+07
Task 2893 : 1.02946e+07
Task 2894 : 7.68866e+06
Task 2895 : 9.97059e+06
Task 2896 : 1.12895e+07
Task 2897 : 1.17377e+07
Task 2898 : 7.1602e+06
Task 2899 : 8.39662e+06
Task 2900 : 1.02557e+07
Task 2901 : 9.57361e+06
Task 2902 : 4.28872e+06
Task 2903 : 8.46093e+06
Task 2904 : 4.98019e+06
Task 2905 : 8.94703e+06
Task 2906 : 5.31602e+06
Task 2907 : 1.28904e+07
Task 2908 : 3.87543e+06
Task 2909 : 8.0305e+06
Task 2910 : 8.6742e+06
Task 2911 : 3.49029e+06
Task 2912 : 3.14522e+06
Task 2913 : 1.24787e+07
Task 2914 : 7.86055e+06
Task 2915 : 1.08914e+07
Task 2916 : 7.70108e+06
Task 2917 : 9.61107e+06
Task 2918 : 9.44197e+06
Task 2919 : 8.11421e+06
Task 2920 : 1.07838e+07
Task 2921 : 9.80663e+06
Task 2922 : 8.35914e+06
Task 2923 : 1.07301e+07
Task 2924 : 1.13483e+07
Task 2925 : 9.46942e+06
Task 2926 : 1.10694e+07
Task 2927 : 5.57444e+06
Task 2928 : 1.20004e+07
Task 2929 : 1.18873e+07
Task 2930 : 1.13633e+07
Task 2931 : 6.95533e+06
Task 2932 : 8.54118e+06
Task 2933 : 1.04054e+07
Task 2934 : 1.06444e+07
Task 2935 : 6.79034e+06
Task 2936 : 1.02179e+07
Task 2937 : 8.05601e+06
Task 2938 : 1.1665e+07
Task 2939 : 8.01308e+06
Task 2940 : 8.45001e+06
Task 2941 : 9.77302e+06
Task 2942 : 1.09976e+07
Task 2943 : 1.08263e+07
Task 2944 : 4.3578e+06
Task 2945 : 6.95093e+06
Task 2946 : 4.04979e+06
Task 2947 : 9.66951e+06
Task 2948 : 1.10305e+07
Task 2949 : 1.00301e+07
Task 2950 : 1.06451e+07
Task 2951 : 1.11446e+07
Task 2952 : 9.88115e+06
Task 2953 : 7.61455e+06
Task 2954 : 8.77116e+06
Task 2955 : 8.7404e+06
Task 2956 : 4.66704e+06
Task 2957 : 6.80368e+06
Task 2958 : 1.07814e+07
Task 2959 : 5.87413e+06
Task 2960 : 8.26406e+06
Task 2961 : 5.5922e+06
Task 2962 : 1.10254e+07
Task 2963 : 9.17857e+06
Task 2964 : 6.57388e+06
Task 2965 : 1.0773e+07
Task 2966 : 8.42533e+06
Task 2967 : 6.9588e+06
Task 2968 : 6.29002e+06
Task 2969 : 1.17157e+07
Task 2970 : 9.91668e+06
Task 2971 : 9.16615e+06
Task 2972 : 8.02904e+06
Task 2973 : 6.08772e+06
Task 2974 : 6.53813e+06
Task 2975 : 7.87284e+06
Task 2976 : 9.03979e+06
Task 2977 : 5.69882e+06
Task 2978 : 1.0971e+07
Task 2979 : 5.25508e+06
Task 2980 : 4.82593e+06
Task 2981 : 8.89378e+06
Task 2982 : 1.02463e+07
Task 2983 : 7.9693e+06
Task 2984 : 1.12277e+07
Task 2985 : 1.21327e+07
Task 2986 : 8.17737e+06
Task 2987 : 5.66806e+06
Task 2988 : 1.02932e+07
Task 2989 : 1.10482e+07
Task 2990 : 1.06198e+07
Task 2991 : 1.14222e+07
Task 2992 : 7.6585e+06
Task 2993 : 1.13038e+07
Task 2994 : 8.53148e+06
Task 2995 : 5.39307e+06
Task 2996 : 5.54718e+06
Task 2997 : 9.81615e+06
Task 2998 : 8.11961e+06
Task 2999 : 4.59422e+06
Task 3000 : 7.66903e+06
Task 3001 : 7.69621e+06
Task 3002 : 1.09597e+07
Task 3003 : 8.12283e+06
Task 3004 : 5.16587e+06
Task 3005 : 8.33409e+06
Task 3006 : 1.1059e+07
Task 3007 : 1.02997e+07
Task 3008 : 4.53268e+06
Task 3009 : 1.23867e+07
Task 3010 : 4.18761e+06
Task 3011 : 9.84628e+06
Task 3012 : 4.17998e+06
Task 3013 : 8.95452e+06
Task 3014 : 8.81447e+06
Task 3015 : 1.04574e+07
Task 3016 : 7.90042e+06
Task 3017 : 8.4857e+06
Task 3018 : 9.95234e+06
Task 3019 : 7.91874e+06
Task 3020 : 8.3994e+06
Task 3021 : 8.8388e+06
Task 3022 : 1.08263e+07
Task 3023 : 1.0763e+07
Task 3024 : 7.26548e+06
Task 3025 : 1.07138e+07
Task 3026 : 1.45122e+07
Task 3027 : 1.00801e+07
Task 3028 : 1.19834e+07
Task 3029 : 1.10391e+07
Task 3030 : 5.79638e+06
Task 3031 : 1.01178e+07
Task 3032 : 8.56298e+06
Task 3033 : 6.3295e+06
Task 3034 : 1.1634e+07
Task 3035 : 9.50509e+06
Task 3036 : 1.09871e+07
Task 3037 : 1.22044e+07
Task 3038 : 9.36439e+06
Task 3039 : 1.14154e+07
Task 3040 : 4.71043e+06
Task 3041 : 7.7929e+06
Task 3042 : 9.95964e+06
Task 3043 : 9.56751e+06
Task 3044 : 5.66116e+06
Task 3045 : 9.59401e+06
Task 3046 : 1.06368e+07
Task 3047 : 1.17504e+07
Task 3048 : 9.99431e+06
Task 3049 : 7.26976e+06
Task 3050 : 8.2072e+06
Task 3051 : 1.06606e+07
Task 3052 : 1.09919e+07
Task 3053 : 1.10005e+07
Task 3054 : 1.1223e+07
Task 3055 : 8.86845e+06
Task 3056 : 7.26695e+06
Task 3057 : 7.81859e+06
Task 3058 : 1.00163e+07
Task 3059 : 1.0493e+07
Task 3060 : 7.57945e+06
Task 3061 : 7.42688e+06
Task 3062 : 8.41426e+06
Task 3063 : 4.34234e+06
Task 3064 : 7.97545e+06
Task 3065 : 1.02513e+07
Task 3066 : 6.369e+06
Task 3067 : 7.20587e+06
Task 3068 : 5.44383e+06
Task 3069 : 6.28912e+06
Task 3070 : 9.2686e+06
Task 3071 : 5.93173e+06
Task 3072 : 7.76057e+06
Task 3073 : 8.30083e+06
Task 3074 : 1.2341e+07
Task 3075 : 1.15589e+07
Task 3076 : 3.87961e+06
Task 3077 : 9.07445e+06
Task 3078 : 8.55723e+06
Task 3079 : 9.81506e+06
Task 3080 : 5.25523e+06
Task 3081 : 1.17561e+07
Task 3082 : 9.2388e+06
Task 3083 : 8.34496e+06
Task 3084 : 1.12103e+07
Task 3085 : 9.13706e+06
Task 3086 : 2.63626e+06
Task 3087 : 1.13434e+07
Task 3088 : 1.18517e+07
Task 3089 : 1.0679e+07
Task 3090 : 8.39216e+06
Task 3091 : 9.95721e+06
Task 3092 : 2.22e+06
Task 3093 : 6.80528e+06
Task 3094 : 1.88824e+06
Task 3095 : 1.61376e+06
Task 3096 : 1.07717e+07
Task 3097 : 9.2116e+06
Task 3098 : 6.8529e+06
Task 3099 : 1.24765e+07
Task 3100 : 4.03891e+06
Task 3101 : 9.38206e+06
Task 3102 : 7.15212e+06
Task 3103 : 5.58923e+06
Task 3104 : 7.71823e+06
Task 3105 : 3.65377e+06
Task 3106 : 3.3087e+06
Task 3107 : 7.93539e+06
Task 3108 : 1.08612e+07
Task 3109 : 7.38166e+06
Task 3110 : 5.88833e+06
Task 3111 : 8.84458e+06
Task 3112 : 5.69173e+06
Task 3113 : 8.84191e+06
Task 3114 : 8.16055e+06
Task 3115 : 7.96229e+06
Task 3116 : 8.59665e+06
Task 3117 : 6.67829e+06
Task 3118 : 8.5013e+06
Task 3119 : 1.03209e+07
Task 3120 : 7.66846e+06
Task 3121 : 1.10141e+07
Task 3122 : 5.72095e+06
Task 3123 : 1.03067e+07
Task 3124 : 4.49645e+06
Task 3125 : 4.01745e+06
Task 3126 : 3.54081e+06
Task 3127 : 1.10368e+07
Task 3128 : 8.59068e+06
Task 3129 : 6.72567e+06
Task 3130 : 1.16618e+07
Task 3131 : 1.05434e+07
Task 3132 : 6.72386e+06
Task 3133 : 8.98879e+06
Task 3134 : 8.48882e+06
Task 3135 : 9.45772e+06
Task 3136 : 1.06821e+07
Task 3137 : 6.31468e+06
Task 3138 : 1.20319e+07
Task 3139 : 1.06113e+07
Task 3140 : 1.13144e+07
Task 3141 : 4.26606e+06
Task 3142 : 5.55148e+06
Task 3143 : 1.08917e+07
Task 3144 : 1.01154e+07
Task 3145 : 7.90158e+06
Task 3146 : 3.85897e+06
Task 3147 : 9.27282e+06
Task 3148 : 3.44872e+06
Task 3149 : 3.07138e+06
Task 3150 : 4.97465e+06
Task 3151 : 5.78457e+06
Task 3152 : 8.32923e+06
Task 3153 : 6.01794e+06
Task 3154 : 1.02435e+07
Task 3155 : 7.5229e+06
Task 3156 : 1.06768e+07
Task 3157 : 1.10706e+07
Task 3158 : 5.63259e+06
Task 3159 : 5.06452e+06
Task 3160 : 9.48229e+06
Task 3161 : 5.17431e+06
Task 3162 : 4.72496e+06
Task 3163 : 5.94769e+06
Task 3164 : 3.63023e+06
Task 3165 : 7.66094e+06
Task 3166 : 7.97272e+06
Task 3167 : 1.05332e+07
Task 3168 : 9.58965e+06
Task 3169 : 2.45142e+06
Task 3170 : 7.61169e+06
Task 3171 : 5.64467e+06
Task 3172 : 9.95155e+06
Task 3173 : 7.79478e+06
Task 3174 : 7.5586e+06
Task 3175 : 7.47565e+06
Task 3176 : 8.78924e+06
Task 3177 : 1.26534e+07
Task 3178 : 9.72096e+06
Task 3179 : 1.10788e+07
Task 3180 : 4.36483e+06
Task 3181 : 4.01976e+06
Task 3182 : 2.51245e+06
Task 3183 : 7.94871e+06
Task 3184 : 6.05365e+06
Task 3185 : 9.44326e+06
Task 3186 : 9.96759e+06
Task 3187 : 7.7594e+06
Task 3188 : 1.11756e+07
Task 3189 : 6.85604e+06
Task 3190 : 9.11192e+06
Task 3191 : 4.7108e+06
Task 3192 : 9.90932e+06
Task 3193 : 1.04062e+07
Task 3194 : 4.02339e+06
Task 3195 : 3.99386e+06
Task 3196 : 5.60917e+06
Task 3197 : 1.09052e+07
Task 3198 : 1.17014e+07
Task 3199 : 9.04266e+06
Task 3200 : 4.81038e+06
Task 3201 : 5.64046e+06
Task 3202 : 4.44739e+06
Task 3203 : 5.76414e+06
Task 3204 : 4.28352e+06
Task 3205 : 6.85996e+06
Task 3206 : 1.068e+07
Task 3207 : 1.06292e+07
Task 3208 : 7.69382e+06
Task 3209 : 8.71329e+06
Task 3210 : 6.78932e+06
Task 3211 : 9.34095e+06
Task 3212 : 1.13432e+07
Task 3213 : 9.96152e+06
Task 3214 : 1.12205e+07
Task 3215 : 7.86584e+06
Task 3216 : 1.0083e+07
Task 3217 : 8.94096e+06
Task 3218 : 1.0413e+07
Task 3219 : 9.91443e+06
Task 3220 : 1.07301e+07
Task 3221 : 9.07797e+06
Task 3222 : 8.35774e+06
Task 3223 : 7.04604e+06
Task 3224 : 7.38403e+06
Task 3225 : 5.2918e+06
Task 3226 : 6.68167e+06
Task 3227 : 9.8177e+06
Task 3228 : 8.79581e+06
Task 3229 : 1.05032e+07
Task 3230 : 6.67956e+06
Task 3231 : 7.93612e+06
Task 3232 : 8.48467e+06
Task 3233 : 7.36673e+06
Task 3234 : 1.20217e+07
Task 3235 : 8.38774e+06
Task 3236 : 7.53073e+06
Task 3237 : 8.3768e+06
Task 3238 : 4.80653e+06
Task 3239 : 6.79496e+06
Task 3240 : 1.04406e+07
Task 3241 : 1.1457e+07
Task 3242 : 7.37075e+06
Task 3243 : 9.97998e+06
Task 3244 : 1.06514e+07
Task 3245 : 6.06273e+06
Task 3246 : 4.26061e+06
Task 3247 : 1.53943e+07
Task 3248 : 5.68252e+06
Task 3249 : 1.08027e+07
Task 3250 : 9.74483e+06
Task 3251 : 5.20353e+06
Task 3252 : 4.72688e+06
Task 3253 : 5.78864e+06
Task 3254 : 9.30706e+06
Task 3255 : 1.0462e+07
Task 3256 : 6.47353e+06
Task 3257 : 1.06682e+07
Task 3258 : 3.69336e+06
Task 3259 : 7.56411e+06
Task 3260 : 5.6834e+06
Task 3261 : 6.35892e+06
Task 3262 : 9.31658e+06
Task 3263 : 9.5308e+06
Task 3264 : 8.9013e+06
Task 3265 : 7.2911e+06
Task 3266 : 1.14591e+07
Task 3267 : 3.71091e+06
Task 3268 : 3.91235e+06
Task 3269 : 2.73599e+06
Task 3270 : 5.82128e+06
Task 3271 : 3.7773e+06
Task 3272 : 5.72826e+06
Task 3273 : 1.09536e+07
Task 3274 : 1.69781e+07
Task 3275 : 1.11307e+07
Task 3276 : 5.64546e+06
Task 3277 : 1.01716e+07
Task 3278 : 8.77388e+06
Task 3279 : 1.3973e+07
Task 3280 : 4.41319e+06
Task 3281 : 4.03584e+06
Task 3282 : 6.11625e+06
Task 3283 : 3.58318e+06
Task 3284 : 1.16061e+07
Task 3285 : 8.69355e+06
Task 3286 : 8.72338e+06
Task 3287 : 6.6807e+06
Task 3288 : 1.01909e+07
Task 3289 : 5.26655e+06
Task 3290 : 3.58752e+06
Task 3291 : 3.74409e+06
Task 3292 : 6.86477e+06
Task 3293 : 1.02016e+07
Task 3294 : 8.05592e+06
Task 3295 : 1.0046e+07
Task 3296 : 7.56959e+06
Task 3297 : 8.52332e+06
Task 3298 : 1.07492e+07
Task 3299 : 1.04962e+07
Task 3300 : 7.58901e+06
Task 3301 : 1.09817e+07
Task 3302 : 5.66903e+06
Task 3303 : 5.66903e+06
Task 3304 : 5.66903e+06
Task 3305 : 9.38453e+06
Task 3306 : 1.06648e+07
Task 3307 : 5.2694e+06
Task 3308 : 9.3152e+06
Task 3309 : 9.8847e+06
Task 3310 : 1.15482e+07
Task 3311 : 9.62206e+06
Task 3312 : 8.1418e+06
Task 3313 : 4.79558e+06
Task 3314 : 5.04096e+06
Task 3315 : 1.20644e+07
Task 3316 : 8.54349e+06
Task 3317 : 1.18813e+07
Task 3318 : 8.48855e+06
Task 3319 : 3.56928e+06
Task 3320 : 1.16947e+07
Task 3321 : 7.85603e+06
Task 3322 : 2.44962e+06
Task 3323 : 7.43028e+06
Task 3324 : 7.8994e+06
Task 3325 : 8.45334e+06
Task 3326 : 4.03346e+06
Task 3327 : 5.65819e+06
Task 3328 : 1.00108e+07
Task 3329 : 3.62322e+06
Task 3330 : 3.24587e+06
Task 3331 : 9.23746e+06
Task 3332 : 2.70697e+06
Task 3333 : 1.16986e+07
Task 3334 : 1.01017e+07
Task 3335 : 9.63774e+06
Task 3336 : 2.29294e+06
Task 3337 : 1.84535e+07
Task 3338 : 8.98587e+06
Task 3339 : 9.35561e+06
Task 3340 : 1.94253e+06
Task 3341 : 6.75577e+06
Task 3342 : 1.63452e+06
Task 3343 : 9.01431e+06
Task 3344 : 8.93517e+06
Task 3345 : 1.04715e+07
Task 3346 : 9.00308e+06
Task 3347 : 8.48832e+06
Task 3348 : 1.1453e+07
Task 3349 : 8.24891e+06
Task 3350 : 2.91168e+06
Task 3351 : 2.91168e+06
Task 3352 : 2.91168e+06
Task 3353 : 2.91168e+06
Task 3354 : 8.55926e+06
Task 3355 : 1.05677e+07
Task 3356 : 1.03916e+07
Task 3357 : 1.03171e+07
Task 3358 : 1.20566e+07
Task 3359 : 1.02576e+07
Task 3360 : 1.01043e+07
Task 3361 : 4.2263e+06
Task 3362 : 1.21751e+07
Task 3363 : 9.96053e+06
Task 3364 : 1.18501e+07
Task 3365 : 8.94901e+06
Task 3366 : 4.99414e+06
Task 3367 : 3.82982e+06
Task 3368 : 3.39698e+06
Task 3369 : 2.99024e+06
Task 3370 : 9.10877e+06
Task 3371 : 4.88202e+06
Task 3372 : 9.29022e+06
Task 3373 : 9.37623e+06
Task 3374 : 7.85559e+06
Task 3375 : 5.64089e+06
Task 3376 : 7.59875e+06
Task 3377 : 9.76534e+06
Task 3378 : 1.04526e+07
Task 3379 : 7.35968e+06
Task 3380 : 5.93832e+06
Task 3381 : 9.87374e+06
Task 3382 : 1.06462e+07
Task 3383 : 1.1135e+07
Task 3384 : 9.60296e+06
Task 3385 : 1.02554e+07
Task 3386 : 7.807e+06
Task 3387 : 1.05341e+07
Task 3388 : 5.13646e+06
Task 3389 : 8.23136e+06
Task 3390 : 3.66865e+06
Task 3391 : 8.56622e+06
Task 3392 : 8.66606e+06
Task 3393 : 7.6333e+06
Task 3394 : 1.00893e+07
Task 3395 : 6.89294e+06
Task 3396 : 1.06482e+07
Task 3397 : 7.5395e+06
Task 3398 : 9.58662e+06
Task 3399 : 7.65824e+06
Task 3400 : 9.68997e+06
Task 3401 : 9.05847e+06
Task 3402 : 4.29994e+06
Task 3403 : 3.9226e+06
Task 3404 : 1.4542e+07
Task 3405 : 9.26275e+06
Task 3406 : 1.04826e+07
Task 3407 : 1.18898e+07
Task 3408 : 1.3637e+07
Task 3409 : 4.8543e+06
Task 3410 : 7.40385e+06
Task 3411 : 9.59737e+06
Task 3412 : 8.80664e+06
Task 3413 : 9.88227e+06
Task 3414 : 7.61931e+06
Task 3415 : 8.532e+06
Task 3416 : 1.02832e+07
Task 3417 : 7.34272e+06
Task 3418 : 1.04804e+07
Task 3419 : 5.27654e+06
Task 3420 : 1.05985e+07
Task 3421 : 6.51285e+06
Task 3422 : 5.34613e+06
Task 3423 : 8.6573e+06
Task 3424 : 6.37313e+06
Task 3425 : 1.08885e+07
Task 3426 : 9.81082e+06
Task 3427 : 9.11792e+06
Task 3428 : 8.99206e+06
Task 3429 : 1.01384e+07
Task 3430 : 3.89428e+06
Task 3431 : 8.7462e+06
Task 3432 : 8.27805e+06
Task 3433 : 8.33336e+06
Task 3434 : 9.20916e+06
Task 3435 : 1.06351e+07
Task 3436 : 8.88076e+06
Task 3437 : 1.01548e+07
Task 3438 : 9.0132e+06
Task 3439 : 1.06918e+07
Task 3440 : 9.45795e+06
Task 3441 : 9.12032e+06
Task 3442 : 6.67278e+06
Task 3443 : 4.33347e+06
Task 3444 : 8.43333e+06
Task 3445 : 1.02601e+07
Task 3446 : 8.5062e+06
Task 3447 : 1.05855e+07
Task 3448 : 1.01889e+07
Task 3449 : 7.03344e+06
Task 3450 : 9.29621e+06
Task 3451 : 1.1176e+07
Task 3452 : 1.07562e+07
Task 3453 : 4.94416e+06
Task 3454 : 8.28411e+06
Task 3455 : 7.86479e+06
Task 3456 : 9.85744e+06
Task 3457 : 1.05665e+07
Task 3458 : 1.02935e+07
Task 3459 : 1.01028e+07
Task 3460 : 9.40698e+06
Task 3461 : 1.60305e+07
Task 3462 : 7.38253e+06
Task 3463 : 7.79228e+06
Task 3464 : 7.35756e+06
Task 3465 : 7.24295e+06
Task 3466 : 8.40461e+06
Task 3467 : 7.4888e+06
Task 3468 : 8.22283e+06
Task 3469 : 9.8064e+06
Task 3470 : 4.89504e+06
Task 3471 : 8.84876e+06
Task 3472 : 9.76124e+06
Task 3473 : 6.83056e+06
Task 3474 : 1.32824e+07
Task 3475 : 1.04455e+07
Task 3476 : 1.07421e+07
Task 3477 : 6.89194e+06
Task 3478 : 1.04141e+07
Task 3479 : 7.74742e+06
Task 3480 : 4.99478e+06
Task 3481 : 6.91147e+06
Task 3482 : 9.87198e+06
Task 3483 : 9.25521e+06
Task 3484 : 8.31203e+06
Task 3485 : 9.9186e+06
Task 3486 : 1.03792e+07
Task 3487 : 5.61939e+06
Task 3488 : 5.28688e+06
Task 3489 : 4.31529e+06
Task 3490 : 3.90855e+06
Task 3491 : 1.12652e+07
Task 3492 : 3.78201e+06
Task 3493 : 6.97744e+06
Task 3494 : 1.09359e+07
Task 3495 : 1.06428e+07
Task 3496 : 8.67344e+06
Task 3497 : 1.1077e+07
Task 3498 : 7.10515e+06
Task 3499 : 9.11614e+06
Task 3500 : 7.02498e+06
Task 3501 : 1.08919e+07
Task 3502 : 7.00739e+06
Task 3503 : 9.76197e+06
Task 3504 : 9.18808e+06
Task 3505 : 1.02201e+07
Task 3506 : 8.54204e+06
Task 3507 : 1.00248e+07
Task 3508 : 7.77072e+06
Task 3509 : 4.99938e+06
Task 3510 : 1.08058e+07
Task 3511 : 1.60454e+07
Task 3512 : 5.28532e+06
Task 3513 : 8.70002e+06
Task 3514 : 4.18124e+06
Task 3515 : 1.01478e+07
Task 3516 : 9.73891e+06
Task 3517 : 8.44183e+06
Task 3518 : 1.1241e+07
Task 3519 : 9.65029e+06
Task 3520 : 8.25496e+06
Task 3521 : 6.5977e+06
Task 3522 : 3.79234e+06
Task 3523 : 3.3486e+06
Task 3524 : 2.91945e+06
Task 3525 : 3.9897e+06
Task 3526 : 2.77696e+06
Task 3527 : 3.55686e+06
Task 3528 : 3.15012e+06
Task 3529 : 1.26464e+07
Task 3530 : 8.90691e+06
Task 3531 : 1.03176e+07
Task 3532 : 2.36366e+06
Task 3533 : 6.75405e+06
Task 3534 : 1.00778e+07
Task 3535 : 1.97852e+06
Task 3536 : 1.57273e+07
Task 3537 : 1.63346e+06
Task 3538 : 1.0216e+07
Task 3539 : 9.75809e+06
Task 3540 : 5.64866e+06
Task 3541 : 5.44568e+06
Task 3542 : 1.00446e+07
Task 3543 : 4.94627e+06
Task 3544 : 8.8811e+06
Task 3545 : 1.04307e+07
Task 3546 : 1.09366e+07
Task 3547 : 8.76819e+06
Task 3548 : 7.80288e+06
Task 3549 : 1.07625e+07
Task 3550 : 9.23421e+06
Task 3551 : 7.40501e+06
Task 3552 : 1.02192e+07
Task 3553 : 8.60103e+06
Task 3554 : 6.9142e+06
Task 3555 : 9.77613e+06
Task 3556 : 7.86996e+06
Task 3557 : 7.34798e+06
Task 3558 : 1.10968e+07
Task 3559 : 5.96116e+06
Task 3560 : 8.68761e+06
Task 3561 : 7.47272e+06
Task 3562 : 1.00573e+07
Task 3563 : 9.20441e+06
Task 3564 : 9.18328e+06
Task 3565 : 1.01434e+07
Task 3566 : 9.74492e+06
Task 3567 : 4.40928e+06
Task 3568 : 1.36704e+07
Task 3569 : 8.51121e+06
Task 3570 : 9.9848e+06
Task 3571 : 1.01362e+07
Task 3572 : 6.52461e+06
Task 3573 : 9.82162e+06
Task 3574 : 1.0347e+07
Task 3575 : 6.36231e+06
Task 3576 : 1.04921e+07
Task 3577 : 9.45286e+06
Task 3578 : 9.71629e+06
Task 3579 : 9.69933e+06
Task 3580 : 9.01133e+06
Task 3581 : 7.53783e+06
Task 3582 : 8.13834e+06
Task 3583 : 1.34044e+07
Task 3584 : 1.71632e+07
Task 3585 : 8.9931e+06
Task 3586 : 5.29077e+06
Task 3587 : 9.17134e+06
Task 3588 : 7.08352e+06
Task 3589 : 3.85406e+06
Task 3590 : 4.23525e+06
Task 3591 : 4.96652e+06
Task 3592 : 9.09115e+06
Task 3593 : 3.82851e+06
Task 3594 : 8.53666e+06
Task 3595 : 1.1536e+07
Task 3596 : 5.04895e+06
Task 3597 : 7.36172e+06
Task 3598 : 1.03359e+07
Task 3599 : 9.22121e+06
Task 3600 : 1.10765e+07
Task 3601 : 9.67316e+06
Task 3602 : 8.69609e+06
Task 3603 : 1.01224e+07
Task 3604 : 1.2328e+07
Task 3605 : 8.27232e+06
Task 3606 : 6.57696e+06
Task 3607 : 1.03473e+07
Task 3608 : 8.7381e+06
Task 3609 : 7.90324e+06
Task 3610 : 1.01973e+07
Task 3611 : 1.0438e+07
Task 3612 : 9.79996e+06
Task 3613 : 9.3463e+06
Task 3614 : 1.03516e+07
Task 3615 : 1.58388e+07
Task 3616 : 6.94485e+06
Task 3617 : 8.81492e+06
Task 3618 : 9.25289e+06
Task 3619 : 1.4669e+07
Task 3620 : 5.01273e+06
Task 3621 : 6.73164e+06
Task 3622 : 1.06635e+07
Task 3623 : 5.34587e+06
Task 3624 : 9.21131e+06
Task 3625 : 3.80871e+06
Task 3626 : 8.87047e+06
Task 3627 : 9.13562e+06
Task 3628 : 1.01468e+07
Task 3629 : 4.13316e+06
Task 3630 : 4.13316e+06
Task 3631 : 4.13316e+06
Task 3632 : 4.13316e+06
Task 3633 : 7.75445e+06
Task 3634 : 6.51978e+06
Task 3635 : 7.66278e+06
Task 3636 : 1.03853e+07
Task 3637 : 8.16272e+06
Task 3638 : 5.51257e+06
Task 3639 : 1.02076e+07
Task 3640 : 6.99584e+06
Task 3641 : 6.91199e+06
Task 3642 : 8.57508e+06
Task 3643 : 1.02004e+07
Task 3644 : 7.18817e+06
Task 3645 : 6.71089e+06
Task 3646 : 8.2012e+06
Task 3647 : 9.66026e+06
Task 3648 : 9.92152e+06
Task 3649 : 1.01219e+07
Task 3650 : 8.44964e+06
Task 3651 : 1.05103e+07
Task 3652 : 6.16418e+06
Task 3653 : 5.98042e+06
Task 3654 : 5.58999e+06
Task 3655 : 1.07332e+07
Task 3656 : 9.33198e+06
Task 3657 : 7.70355e+06
Task 3658 : 8.60639e+06
Task 3659 : 6.63893e+06
Task 3660 : 1.07666e+07
Task 3661 : 5.85192e+06
Task 3662 : 9.74265e+06
Task 3663 : 9.3637e+06
Task 3664 : 9.06784e+06
Task 3665 : 1.61123e+07
Task 3666 : 1.73014e+07
Task 3667 : 8.71195e+06
Task 3668 : 1.14577e+07
Task 3669 : 8.03837e+06
Task 3670 : 1.00501e+07
Task 3671 : 2.8435e+06
Task 3672 : 9.02505e+06
Task 3673 : 4.93927e+06
Task 3674 : 5.29198e+06
Task 3675 : 8.82485e+06
Task 3676 : 1.56017e+07
Task 3677 : 2.6016e+06
Task 3678 : 9.352e+06
Task 3679 : 9.38903e+06
Task 3680 : 5.09397e+06
Task 3681 : 1.02008e+07
Task 3682 : 2.43641e+06
Task 3683 : 4.44981e+06
Task 3684 : 2.67402e+06
Task 3685 : 1.00532e+07
Task 3686 : 2.02617e+06
Task 3687 : 1.64882e+06
Task 3688 : 1.03295e+07
Task 3689 : 6.94212e+06
Task 3690 : 7.3748e+06
Task 3691 : 4.16007e+06
Task 3692 : 1.16209e+07
Task 3693 : 9.67624e+06
Task 3694 : 1.04147e+07
Task 3695 : 3.77472e+06
Task 3696 : 8.99836e+06
Task 3697 : 9.26545e+06
Task 3698 : 6.78148e+06
Task 3699 : 1.09477e+07
Task 3700 : 3.31644e+06
Task 3701 : 2.86709e+06
Task 3702 : 1.03775e+07
Task 3703 : 1.02269e+07
Task 3704 : 8.56165e+06
Task 3705 : 1.04682e+07
Task 3706 : 1.03024e+07
Task 3707 : 1.02502e+07
Task 3708 : 6.59212e+06
Task 3709 : 1.1161e+07
Task 3710 : 8.9686e+06
Task 3711 : 1.02703e+07
Task 3712 : 9.89075e+06
Task 3713 : 6.4925e+06
Task 3714 : 5.57185e+06
Task 3715 : 9.76889e+06
Task 3716 : 1.20199e+07
Task 3717 : 1.22234e+07
Task 3718 : 8.35688e+06
Task 3719 : 1.00735e+07
Task 3720 : 9.79168e+06
Task 3721 : 4.19038e+06
Task 3722 : 3.76123e+06
Task 3723 : 1.06034e+07
Task 3724 : 9.98019e+06
Task 3725 : 1.44076e+07
Task 3726 : 1.51393e+07
Task 3727 : 1.01622e+07
Task 3728 : 1.51741e+07
Task 3729 : 9.42576e+06
Task 3730 : 1.14968e+07
Task 3731 : 7.22828e+06
Task 3732 : 1.01068e+07
Task 3733 : 3.93623e+06
Task 3734 : 1.73378e+07
Task 3735 : 9.14162e+06
Task 3736 : 1.04942e+07
Task 3737 : 8.67925e+06
Task 3738 : 3.49249e+06
Task 3739 : 1.01496e+07
Task 3740 : 3.06334e+06
Task 3741 : 1.0693e+07
Task 3742 : 9.59655e+06
Task 3743 : 7.35044e+06
Task 3744 : 8.82328e+06
Task 3745 : 8.86559e+06
Task 3746 : 9.40921e+06
Task 3747 : 1.02463e+07
Task 3748 : 9.24018e+06
Task 3749 : 1.41383e+07
Task 3750 : 9.48644e+06
Task 3751 : 9.18765e+06
Task 3752 : 7.86814e+06
Task 3753 : 6.90032e+06
Task 3754 : 8.93587e+06
Task 3755 : 1.59686e+07
Task 3756 : 1.05498e+07
Task 3757 : 9.11808e+06
Task 3758 : 7.05446e+06
Task 3759 : 8.81384e+06
Task 3760 : 1.01739e+07
Task 3761 : 6.63924e+06
Task 3762 : 1.47274e+07
Task 3763 : 9.46775e+06
Task 3764 : 8.76496e+06
Task 3765 : 7.71166e+06
Task 3766 : 1.00878e+07
Task 3767 : 8.67729e+06
Task 3768 : 6.47763e+06
Task 3769 : 1.12205e+07
Task 3770 : 1.5309e+07
Task 3771 : 7.47208e+06
Task 3772 : 1.49139e+07
Task 3773 : 4.4824e+06
Task 3774 : 9.66332e+06
Task 3775 : 6.30442e+06
Task 3776 : 9.53964e+06
Task 3777 : 9.61685e+06
Task 3778 : 9.53251e+06
Task 3779 : 1.13522e+07
Task 3780 : 1.62745e+07
Task 3781 : 9.51068e+06
Task 3782 : 1.25571e+07
Task 3783 : 5.30456e+06
Task 3784 : 3.46073e+06
Task 3785 : 5.38432e+06
Task 3786 : 4.91429e+06
Task 3787 : 1.03333e+07
Task 3788 : 3.81777e+06
Task 3789 : 9.29318e+06
Task 3790 : 8.89547e+06
Task 3791 : 1.03233e+07
Task 3792 : 3.77376e+06
Task 3793 : 5.28954e+06
Task 3794 : 7.47385e+06
Task 3795 : 7.94494e+06
Task 3796 : 8.78374e+06
Task 3797 : 9.09091e+06
Task 3798 : 5.53139e+06
Task 3799 : 8.23922e+06
Task 3800 : 1.46568e+07
Task 3801 : 1.02124e+07
Task 3802 : 2.90418e+06
Task 3803 : 7.55388e+06
Task 3804 : 7.61407e+06
Task 3805 : 1.01074e+07
Task 3806 : 1.14848e+07
Task 3807 : 9.45028e+06
Task 3808 : 2.50769e+06
Task 3809 : 1.00466e+07
Task 3810 : 8.12663e+06
Task 3811 : 5.61637e+06
Task 3812 : 8.14402e+06
Task 3813 : 1.49477e+07
Task 3814 : 2.07486e+06
Task 3815 : 1.66811e+06
Task 3816 : 9.59861e+06
Task 3817 : 6.3185e+06
Task 3818 : 1.16591e+07
Task 3819 : 1.22394e+07
Task 3820 : 4.14071e+06
Task 3821 : 1.51123e+07
Task 3822 : 3.71156e+06
Task 3823 : 9.0587e+06
Task 3824 : 1.02891e+07
Task 3825 : 8.83318e+06
Task 3826 : 1.39297e+07
Task 3827 : 4.19026e+06
Task 3828 : 7.1647e+06
Task 3829 : 7.21191e+06
Task 3830 : 1.37996e+07
Task 3831 : 9.65234e+06
Task 3832 : 8.91411e+06
Task 3833 : 9.29486e+06
Task 3834 : 7.13192e+06
Task 3835 : 9.52557e+06
Task 3836 : 3.81005e+06
Task 3837 : 8.81053e+06
Task 3838 : 1.09561e+07
Task 3839 : 1.01749e+07
Task 3840 : 6.7074e+06
Task 3841 : 3.33105e+06
Task 3842 : 2.85441e+06
Task 3843 : 9.75517e+06
Task 3844 : 9.55795e+06
Task 3845 : 7.14684e+06
Task 3846 : 8.98698e+06
Task 3847 : 9.27511e+06
Task 3848 : 6.77681e+06
Task 3849 : 8.09455e+06
Task 3850 : 7.40886e+06
Task 3851 : 1.39563e+07
Task 3852 : 5.46715e+06
Task 3853 : 8.8173e+06
Task 3854 : 8.8719e+06
Task 3855 : 8.14395e+06
Task 3856 : 1.16188e+07
Task 3857 : 8.56372e+06
Task 3858 : 5.22946e+06
Task 3859 : 1.02712e+07
Task 3860 : 6.80785e+06
Task 3861 : 9.8307e+06
Task 3862 : 6.17991e+06
Task 3863 : 1.0388e+07
Task 3864 : 9.12057e+06
Task 3865 : 4.5025e+06
Task 3866 : 9.68296e+06
Task 3867 : 1.02145e+07
Task 3868 : 6.34671e+06
Task 3869 : 1.01077e+07
Task 3870 : 9.17215e+06
Task 3871 : 2.59244e+06
Task 3872 : 1.00829e+07
Task 3873 : 5.946e+06
Task 3874 : 1.01299e+07
Task 3875 : 9.60894e+06
Task 3876 : 2.95719e+06
Task 3877 : 8.39701e+06
Task 3878 : 1.20883e+07
Task 3879 : 9.958e+06
Task 3880 : 6.04632e+06
Task 3881 : 2.76814e+06
Task 3882 : 2.56829e+06
Task 3883 : 4.901e+06
Task 3884 : 9.11192e+06
Task 3885 : 8.89787e+06
Task 3886 : 1.44726e+07
Task 3887 : 9.80332e+06
Task 3888 : 2.12455e+06
Task 3889 : 6.82956e+06
Task 3890 : 1.6954e+06
Task 3891 : 8.6483e+06
Task 3892 : 5.91242e+06
Task 3893 : 8.87241e+06
Task 3894 : 1.19199e+07
Task 3895 : 8.32818e+06
Task 3896 : 9.68071e+06
Task 3897 : 1.16236e+07
Task 3898 : 1.37755e+07
Task 3899 : 9.28694e+06
Task 3900 : 7.74681e+06
Task 3901 : 1.04949e+07
Task 3902 : 8.92995e+06
Task 3903 : 7.77447e+06
Task 3904 : 7.34953e+06
Task 3905 : 5.79793e+06
Task 3906 : 8.42885e+06
Task 3907 : 7.31841e+06
Task 3908 : 9.08182e+06
Task 3909 : 1.03486e+07
Task 3910 : 2.83547e+06
Task 3911 : 1.47869e+07
Task 3912 : 6.47884e+06
Task 3913 : 9.11683e+06
Task 3914 : 5.57993e+06
Task 3915 : 1.12492e+07
Task 3916 : 9.24128e+06
Task 3917 : 8.80636e+06
Task 3918 : 1.09933e+07
Task 3919 : 2.80485e+06
Task 3920 : 1.38234e+07
Task 3921 : 1.59103e+07
Task 3922 : 8.04318e+06
Task 3923 : 6.93939e+06
Task 3924 : 6.48027e+06
Task 3925 : 1.01666e+07
Task 3926 : 5.38307e+06
Task 3927 : 7.42542e+06
Task 3928 : 1.37286e+07
Task 3929 : 6.29252e+06
Task 3930 : 1.21733e+07
Task 3931 : 3.79412e+06
Task 3932 : 5.70095e+06
Task 3933 : 1.02973e+07
Task 3934 : 1.47414e+07
Task 3935 : 8.26147e+06
Task 3936 : 8.91384e+06
Task 3937 : 8.01685e+06
Task 3938 : 7.69119e+06
Task 3939 : 7.45875e+06
Task 3940 : 8.86922e+06
Task 3941 : 7.33641e+06
Task 3942 : 8.80552e+06
Task 3943 : 4.11946e+06
Task 3944 : 4.88835e+06
Task 3945 : 3.6701e+06
Task 3946 : 4.36895e+06
Task 3947 : 3.90669e+06
Task 3948 : 1.39108e+07
Task 3949 : 6.93021e+06
Task 3950 : 5.73518e+06
Task 3951 : 7.34965e+06
Task 3952 : 3.44841e+06
Task 3953 : 8.88624e+06
Task 3954 : 3.74166e+06
Task 3955 : 2.99906e+06
Task 3956 : 1.63946e+07
Task 3957 : 1.08703e+07
Task 3958 : 6.87646e+06
Task 3959 : 1.32593e+07
Task 3960 : 8.99213e+06
Task 3961 : 1.51827e+07
Task 3962 : 1.39257e+07
Task 3963 : 9.94016e+06
Task 3964 : 1.35514e+07
Task 3965 : 8.23029e+06
Task 3966 : 8.81971e+06
Task 3967 : 9.06842e+06
Task 3968 : 1.41297e+07
Task 3969 : 7.91715e+06
Task 3970 : 6.28755e+06
Task 3971 : 8.90965e+06
Task 3972 : 9.32293e+06
Task 3973 : 7.9651e+06
Task 3974 : 9.0688e+06
Task 3975 : 1.09326e+07
Task 3976 : 6.38407e+06
Task 3977 : 9.71336e+06
Task 3978 : 7.19966e+06
Task 3979 : 8.82721e+06
Task 3980 : 8.60799e+06
Task 3981 : 8.31783e+06
Task 3982 : 1.04152e+07
Task 3983 : 1.01758e+07
Task 3984 : 4.51712e+06
Task 3985 : 3.00994e+06
Task 3986 : 1.42835e+07
Task 3987 : 9.64223e+06
Task 3988 : 7.54564e+06
Task 3989 : 7.42415e+06
Task 3990 : 6.56666e+06
Task 3991 : 8.41247e+06
Task 3992 : 7.0885e+06
Task 3993 : 1.15902e+07
Task 3994 : 8.02244e+06
Task 3995 : 2.6246e+06
Task 3996 : 1.55106e+07
Task 3997 : 9.17163e+06
Task 3998 : 6.41209e+06
Task 3999 : 9.01715e+06
Task 4000 : 2.16632e+06
Task 4001 : 6.61879e+06
Task 4002 : 1.71696e+06
Task 4003 : 9.09357e+06
Task 4004 : 8.68431e+06
Task 4005 : 8.91656e+06
Task 4006 : 8.96706e+06
Task 4007 : 1.35386e+07
Task 4008 : 2.93878e+06
Task 4009 : 6.24762e+06
Task 4010 : 8.74975e+06
Task 4011 : 4.10925e+06
Task 4012 : 3.6599e+06
Task 4013 : 8.97586e+06
Task 4014 : 1.09143e+07
Task 4015 : 9.12782e+06
Task 4016 : 9.16497e+06
Task 4017 : 8.8975e+06
Task 4018 : 5.77132e+06
Task 4019 : 6.81818e+06
Task 4020 : 9.74936e+06
Task 4021 : 1.37815e+07
Task 4022 : 1.53628e+07
Task 4023 : 8.87697e+06
Task 4024 : 5.33523e+06
Task 4025 : 7.5836e+06
Task 4026 : 1.52687e+07
Task 4027 : 6.51953e+06
Task 4028 : 5.89308e+06
Task 4029 : 9.06135e+06
Task 4030 : 1.36432e+07
Task 4031 : 7.04912e+06
Task 4032 : 6.18853e+06
Task 4033 : 8.27088e+06
Task 4034 : 4.97966e+06
Task 4035 : 9.07332e+06
Task 4036 : 3.13644e+06
Task 4037 : 1.00612e+07
Task 4038 : 3.00325e+06
Task 4039 : 2.60042e+06
Task 4040 : 1.34218e+07
Task 4041 : 4.61303e+06
Task 4042 : 4.61303e+06
Task 4043 : 4.61303e+06
Task 4044 : 4.61303e+06
Task 4045 : 6.08591e+06
Task 4046 : 9.42461e+06
Task 4047 : 9.0472e+06
Task 4048 : 7.58576e+06
Task 4049 : 7.37176e+06
Task 4050 : 8.96381e+06
Task 4051 : 8.84298e+06
Task 4052 : 8.15654e+06
Task 4053 : 1.07498e+07
Task 4054 : 1.14335e+07
Task 4055 : 3.30354e+06
Task 4056 : 1.46022e+07
Task 4057 : 8.51725e+06
Task 4058 : 8.70453e+06
Task 4059 : 1.19306e+07
Task 4060 : 8.86268e+06
Task 4061 : 5.92762e+06
Task 4062 : 7.34023e+06
Task 4063 : 9.1482e+06
Task 4064 : 1.04298e+07
Task 4065 : 3.05988e+06
Task 4066 : 5.66364e+06
Task 4067 : 6.80135e+06
Task 4068 : 5.41636e+06
Task 4069 : 5.43782e+06
Task 4070 : 6.9572e+06
Task 4071 : 8.67027e+06
Task 4072 : 3.80719e+06
Task 4073 : 7.72268e+06
Task 4074 : 6.50763e+06
Task 4075 : 6.44758e+06
Task 4076 : 9.7853e+06
Task 4077 : 8.49916e+06
Task 4078 : 1.28573e+07
Task 4079 : 9.26286e+06
Task 4080 : 6.29917e+06
Task 4081 : 8.51741e+06
Task 4082 : 6.816e+06
Task 4083 : 9.70004e+06
Task 4084 : 2.76785e+06
Task 4085 : 1.56654e+07
Task 4086 : 9.2286e+06
Task 4087 : 9.25528e+06
Task 4088 : 8.74168e+06
Task 4089 : 8.64711e+06
Task 4090 : 1.42276e+07
Task 4091 : 9.65622e+06
Task 4092 : 9.21311e+06
Task 4093 : 1.39844e+07
Task 4094 : 4.12056e+06
Task 4095 : 3.72102e+06
Task 4096 : 7.74204e+06
Task 4097 : 3.64392e+06
Task 4098 : 8.73821e+06
Task 4099 : 7.69813e+06
Task 4100 : 3.41317e+06
Task 4101 : 8.05225e+06
Task 4102 : 3.06229e+06
Task 4103 : 3.16614e+06
Task 4104 : 8.80271e+06
Task 4105 : 8.66255e+06
Task 4106 : 1.37084e+07
Task 4107 : 9.03007e+06
Task 4108 : 2.68208e+06
Task 4109 : 8.55692e+06
Task 4110 : 6.25891e+06
Task 4111 : 8.39845e+06
Task 4112 : 9.51446e+06
Task 4113 : 2.20309e+06
Task 4114 : 7.67788e+06
Task 4115 : 1.72644e+06
Task 4116 : 7.8547e+06
Task 4117 : 7.05866e+06
Task 4118 : 7.37753e+06
Task 4119 : 1.48115e+07
Task 4120 : 7.00363e+06
Task 4121 : 1.09562e+07
Task 4122 : 1.04921e+07
Task 4123 : 9.31282e+06
Task 4124 : 7.12999e+06
Task 4125 : 4.26568e+06
Task 4126 : 8.27271e+06
Task 4127 : 3.9029e+06
Task 4128 : 5.49732e+06
Task 4129 : 8.9872e+06
Task 4130 : 6.966e+06
Task 4131 : 8.99892e+06
Task 4132 : 1.23501e+07
Task 4133 : 9.43831e+06
Task 4134 : 3.4239e+06
Task 4135 : 2.94726e+06
Task 4136 : 3.86087e+06
Task 4137 : 4.12517e+06
Task 4138 : 7.20069e+06
Task 4139 : 3.64852e+06
Task 4140 : 1.12706e+07
Task 4141 : 6.17654e+06
Task 4142 : 8.589e+06
Task 4143 : 1.15595e+07
Task 4144 : 9.56074e+06
Task 4145 : 9.73537e+06
Task 4146 : 1.25839e+07
Task 4147 : 1.36906e+07
Task 4148 : 9.00534e+06
Task 4149 : 1.27686e+07
Task 4150 : 6.58712e+06
Task 4151 : 9.42112e+06
Task 4152 : 8.67978e+06
Task 4153 : 1.32012e+07
Task 4154 : 3.49222e+06
Task 4155 : 1.00148e+07
Task 4156 : 3.76359e+06
Task 4157 : 1.30582e+07
Task 4158 : 1.04581e+07
Task 4159 : 1.3987e+07
Task 4160 : 1.133e+07
Task 4161 : 9.74519e+06
Task 4162 : 9.51287e+06
Task 4163 : 8.21601e+06
Task 4164 : 1.06165e+07
Task 4165 : 9.40668e+06
Task 4166 : 3.61404e+06
Task 4167 : 1.10314e+07
Task 4168 : 9.22446e+06
Task 4169 : 9.96419e+06
Task 4170 : 1.29386e+07
Task 4171 : 1.08595e+07
Task 4172 : 3.27341e+06
Task 4173 : 7.25154e+06
Task 4174 : 7.85199e+06
Task 4175 : 7.13076e+06
Task 4176 : 1.09966e+07
Task 4177 : 1.08477e+07
Task 4178 : 9.99311e+06
Task 4179 : 9.7934e+06
Task 4180 : 1.30823e+07
Task 4181 : 6.68343e+06
Task 4182 : 9.63142e+06
Task 4183 : 9.65062e+06
Task 4184 : 9.95097e+06
Task 4185 : 1.36901e+07
Task 4186 : 5.3261e+06
Task 4187 : 1.38135e+07
Task 4188 : 1.32755e+07
Task 4189 : 8.85908e+06
Task 4190 : 1.56298e+07
Task 4191 : 5.81819e+06
Task 4192 : 1.09573e+07
Task 4193 : 9.02075e+06
Task 4194 : 8.82302e+06
Task 4195 : 6.05306e+06
Task 4196 : 1.10209e+07
Task 4197 : 1.15965e+07
Task 4198 : 6.60186e+06
Task 4199 : 7.85893e+06
Task 4200 : 9.83014e+06
Task 4201 : 6.35379e+06
Task 4202 : 1.37615e+07
Task 4203 : 1.03615e+07
Task 4204 : 1.00256e+07
Task 4205 : 6.71482e+06
Task 4206 : 7.08656e+06
Task 4207 : 6.23253e+06
Task 4208 : 6.6621e+06
Task 4209 : 1.14299e+07
Task 4210 : 8.48246e+06
Task 4211 : 8.34089e+06
Task 4212 : 8.49091e+06
Task 4213 : 5.82977e+06
Task 4214 : 9.00354e+06
Task 4215 : 8.10812e+06
Task 4216 : 1.28049e+07
Task 4217 : 1.27319e+07
Task 4218 : 1.25446e+07
Task 4219 : 4.22255e+06
Task 4220 : 6.68508e+06
Task 4221 : 8.59629e+06
Task 4222 : 5.5853e+06
Task 4223 : 1.49332e+07
Task 4224 : 5.66532e+06
Task 4225 : 8.7615e+06
Task 4226 : 1.30367e+07
Task 4227 : 3.17297e+06
Task 4228 : 9.83847e+06
Task 4229 : 5.1579e+06
Task 4230 : 1.50733e+07
Task 4231 : 7.57783e+06
Task 4232 : 1.31361e+07
Task 4233 : 1.36198e+07
Task 4234 : 8.62767e+06
Task 4235 : 1.43915e+07
Task 4236 : 8.57544e+06
Task 4237 : 6.4253e+06
Task 4238 : 8.49873e+06
Task 4239 : 1.44437e+07
Task 4240 : 6.8166e+06
Task 4241 : 9.37001e+06
Task 4242 : 7.20809e+06
Task 4243 : 8.33067e+06
Task 4244 : 8.39754e+06
Task 4245 : 2.88181e+06
Task 4246 : 5.89245e+06
Task 4247 : 1.3774e+07
Task 4248 : 8.98244e+06
Task 4249 : 8.46502e+06
Task 4250 : 8.05871e+06
Task 4251 : 1.00751e+07
Task 4252 : 1.30662e+07
Task 4253 : 7.20951e+06
Task 4254 : 9.628e+06
Task 4255 : 3.34198e+06
Task 4256 : 8.63339e+06
Task 4257 : 1.28666e+07
Task 4258 : 6.11546e+06
Task 4259 : 9.12771e+06
Task 4260 : 1.2975e+07
Task 4261 : 9.6862e+06
Task 4262 : 7.9139e+06
Task 4263 : 9.37326e+06
Task 4264 : 1.38287e+07
Task 4265 : 9.07796e+06
Task 4266 : 8.04502e+06
Task 4267 : 1.33436e+07
Task 4268 : 8.52226e+06
Task 4269 : 1.0192e+07
Task 4270 : 1.05516e+07
Task 4271 : 9.46149e+06
Task 4272 : 6.88015e+06
Task 4273 : 9.95169e+06
Task 4274 : 8.2032e+06
Task 4275 : 1.07394e+07
Task 4276 : 1.41252e+07
Task 4277 : 1.49528e+07
Task 4278 : 7.44311e+06
Task 4279 : 9.7224e+06
Task 4280 : 1.02623e+07
Task 4281 : 6.56096e+06
Task 4282 : 8.99056e+06
Task 4283 : 8.20469e+06
Task 4284 : 1.13893e+07
Task 4285 : 9.01091e+06
Task 4286 : 1.40285e+07
Task 4287 : 1.03853e+07
Task 4288 : 1.39348e+07
Task 4289 : 1.03841e+07
Task 4290 : 8.04626e+06
Task 4291 : 1.3693e+07
Task 4292 : 1.07563e+07
Task 4293 : 9.06112e+06
Task 4294 : 8.4923e+06
Task 4295 : 1.07586e+07
Task 4296 : 7.01446e+06
Task 4297 : 7.15606e+06
Task 4298 : 8.2138e+06
Task 4299 : 8.26752e+06
Task 4300 : 9.36759e+06
Task 4301 : 5.76382e+06
Task 4302 : 1.02809e+07
Task 4303 : 1.36485e+07
Task 4304 : 8.81202e+06
Task 4305 : 8.91024e+06
Task 4306 : 8.20263e+06
Task 4307 : 1.27671e+07
Task 4308 : 8.1923e+06
Task 4309 : 6.02722e+06
Task 4310 : 5.25238e+06
Task 4311 : 5.63822e+06
Task 4312 : 8.08788e+06
Task 4313 : 6.5461e+06
Task 4314 : 5.58101e+06
Task 4315 : 8.76761e+06
Task 4316 : 6.74368e+06
Task 4317 : 6.26254e+06
Task 4318 : 4.13764e+06
Task 4319 : 1.31566e+07
Task 4320 : 9.88348e+06
Task 4321 : 6.63869e+06
Task 4322 : 6.9558e+06
Task 4323 : 5.74802e+06
Task 4324 : 7.25292e+06
Task 4325 : 1.24636e+07
Task 4326 : 8.44759e+06
Task 4327 : 6.3901e+06
Task 4328 : 9.60703e+06
Task 4329 : 8.91956e+06
Task 4330 : 1.00113e+07
Task 4331 : 1.28637e+07
Task 4332 : 1.00169e+07
Task 4333 : 1.01078e+07
Task 4334 : 5.68575e+06
Task 4335 : 8.91129e+06
Task 4336 : 8.79235e+06
Task 4337 : 8.37061e+06
Task 4338 : 1.44819e+07
Task 4339 : 8.32071e+06
Task 4340 : 8.84746e+06
Task 4341 : 7.29197e+06
Task 4342 : 9.05947e+06
Task 4343 : 5.72648e+06
Task 4344 : 1.1484e+07
Task 4345 : 1.05682e+07
Task 4346 : 3.00746e+06
Task 4347 : 1.35605e+07
Task 4348 : 8.38192e+06
Task 4349 : 7.59527e+06
Task 4350 : 8.99189e+06
Task 4351 : 3.29348e+06
Task 4352 : 1.03989e+07
Task 4353 : 7.03324e+06
Task 4354 : 5.84276e+06
Task 4355 : 3.37817e+06
Task 4356 : 4.27716e+06
Task 4357 : 6.86505e+06
Task 4358 : 5.71266e+06
Task 4359 : 7.44314e+06
Task 4360 : 9.43921e+06
Task 4361 : 3.51888e+06
Task 4362 : 9.97801e+06
Task 4363 : 1.03021e+07
Task 4364 : 8.15311e+06
Task 4365 : 1.35656e+07
Task 4366 : 9.63913e+06
Task 4367 : 5.97791e+06
Task 4368 : 1.29411e+07
Task 4369 : 1.243e+07
Task 4370 : 9.59579e+06
Task 4371 : 9.66946e+06
Task 4372 : 8.20558e+06
Task 4373 : 8.05692e+06
Task 4374 : 1.39375e+07
Task 4375 : 8.81508e+06
Task 4376 : 6.99551e+06
Task 4377 : 8.23018e+06
Task 4378 : 6.5401e+06
Task 4379 : 1.36339e+07
Task 4380 : 1.03291e+07
Task 4381 : 7.57764e+06
Task 4382 : 8.97798e+06
Task 4383 : 9.71786e+06
Task 4384 : 8.21153e+06
Task 4385 : 1.08383e+07
Task 4386 : 1.18102e+07
Task 4387 : 3.47933e+06
Task 4388 : 9.59838e+06
Task 4389 : 6.18652e+06
Task 4390 : 1.05248e+07
Task 4391 : 9.47214e+06
Task 4392 : 8.6777e+06
Task 4393 : 1.26645e+07
Task 4394 : 9.86736e+06
Task 4395 : 7.12678e+06
Task 4396 : 9.07174e+06
Task 4397 : 5.88221e+06
Task 4398 : 8.99648e+06
Task 4399 : 9.82606e+06
Task 4400 : 9.7524e+06
Task 4401 : 8.84725e+06
Task 4402 : 7.44804e+06
Task 4403 : 3.5825e+06
Task 4404 : 1.37867e+07
Task 4405 : 7.27273e+06
Task 4406 : 7.27877e+06
Task 4407 : 1.44907e+07
Task 4408 : 8.47704e+06
Task 4409 : 7.74012e+06
Task 4410 : 1.01966e+07
Task 4411 : 6.68684e+06
Task 4412 : 3.10938e+06
Task 4413 : 1.31343e+07
Task 4414 : 1.02393e+07
Task 4415 : 1.32136e+07
Task 4416 : 1.27905e+07
Task 4417 : 1.03605e+07
Task 4418 : 9.90082e+06
Task 4419 : 6.50574e+06
Task 4420 : 8.86486e+06
Task 4421 : 5.5956e+06
Task 4422 : 4.44771e+06
Task 4423 : 8.60982e+06
Task 4424 : 1.05689e+07
Task 4425 : 9.0411e+06
Task 4426 : 7.1351e+06
Task 4427 : 8.23032e+06
Task 4428 : 1.36351e+07
Task 4429 : 9.05542e+06
Task 4430 : 9.0046e+06
Task 4431 : 8.92372e+06
Task 4432 : 1.33324e+07
Task 4433 : 1.45801e+07
Task 4434 : 9.91434e+06
Task 4435 : 8.33276e+06
Task 4436 : 1.47787e+07
Task 4437 : 3.37684e+06
Task 4438 : 1.20729e+07
Task 4439 : 8.56016e+06
Task 4440 : 7.40651e+06
Task 4441 : 9.65631e+06
Task 4442 : 9.52614e+06
Task 4443 : 8.8625e+06
Task 4444 : 7.29732e+06
Task 4445 : 8.65536e+06
Task 4446 : 4.50512e+06
Task 4447 : 9.49704e+06
Task 4448 : 8.89306e+06
Task 4449 : 1.2487e+07
Task 4450 : 1.0092e+07
Task 4451 : 8.81402e+06
Task 4452 : 7.99628e+06
Task 4453 : 9.09603e+06
Task 4454 : 1.23829e+07
Task 4455 : 9.93988e+06
Task 4456 : 4.2575e+06
Task 4457 : 4.2575e+06
Task 4458 : 4.2575e+06
Task 4459 : 7.30994e+06
Task 4460 : 6.29898e+06
Task 4461 : 1.28862e+07
Task 4462 : 9.8455e+06
Task 4463 : 9.50048e+06
Task 4464 : 9.63178e+06
Task 4465 : 7.28611e+06
Task 4466 : 5.97209e+06
Task 4467 : 7.24786e+06
Task 4468 : 1.34847e+07
Task 4469 : 8.99455e+06
Task 4470 : 1.02498e+07
Task 4471 : 1.36847e+07
Task 4472 : 7.6526e+06
Task 4473 : 7.37875e+06
Task 4474 : 1.41972e+07
Task 4475 : 1.07634e+07
Task 4476 : 1.31466e+07
Task 4477 : 1.03147e+07
Task 4478 : 1.21385e+07
Task 4479 : 1.28354e+07
Task 4480 : 3.16986e+06
Task 4481 : 9.10909e+06
Task 4482 : 1.00321e+07
Task 4483 : 7.79827e+06
Task 4484 : 1.37522e+07
Task 4485 : 9.98601e+06
Task 4486 : 1.34429e+07
Task 4487 : 8.38792e+06
Task 4488 : 7.20604e+06
Task 4489 : 1.0075e+07
Task 4490 : 8.16822e+06
Task 4491 : 1.21484e+07
Task 4492 : 1.28538e+07
Task 4493 : 8.28997e+06
Task 4494 : 1.27847e+07
Task 4495 : 7.44592e+06
Task 4496 : 1.31879e+07
Task 4497 : 1.25344e+07
Task 4498 : 7.6152e+06
Task 4499 : 6.7724e+06
Task 4500 : 8.52722e+06
Task 4501 : 5.78022e+06
Task 4502 : 9.99965e+06
Task 4503 : 1.07987e+07
Task 4504 : 9.21764e+06
Task 4505 : 1.01561e+07
Task 4506 : 6.56871e+06
Task 4507 : 1.33506e+07
Task 4508 : 1.32548e+07
Task 4509 : 7.62537e+06
Task 4510 : 9.8996e+06
Task 4511 : 8.82954e+06
Task 4512 : 1.30297e+07
Task 4513 : 6.37752e+06
Task 4514 : 9.33549e+06
Task 4515 : 1.51302e+07
Task 4516 : 9.92434e+06
Task 4517 : 1.36284e+07
Task 4518 : 8.00971e+06
Task 4519 : 3.40653e+06
Task 4520 : 6.03972e+06
Task 4521 : 3.41042e+06
Task 4522 : 1.42901e+07
Task 4523 : 8.11022e+06
Task 4524 : 8.31538e+06
Task 4525 : 7.0155e+06
Task 4526 : 7.73242e+06
Task 4527 : 2.59292e+06
Task 4528 : 2.59292e+06
Task 4529 : 2.59292e+06
Task 4530 : 9.51524e+06
Task 4531 : 1.30865e+07
Task 4532 : 6.67746e+06
Task 4533 : 9.36349e+06
Task 4534 : 9.48492e+06
Task 4535 : 1.29496e+07
Task 4536 : 1.30792e+07
Task 4537 : 2.39486e+06
Task 4538 : 2.39486e+06
Task 4539 : 2.39486e+06
Task 4540 : 5.65119e+06
Task 4541 : 5.65119e+06
Task 4542 : 5.65119e+06
Task 4543 : 1.04076e+07
Task 4544 : 9.83936e+06
Task 4545 : 1.36014e+07
Task 4546 : 3.21508e+06
Task 4547 : 1.07022e+07
Task 4548 : 1.29531e+07
Task 4549 : 1.24972e+07
Task 4550 : 1.52424e+07
Task 4551 : 6.01502e+06
Task 4552 : 9.90423e+06
Task 4553 : 1.00007e+07
Task 4554 : 6.12164e+06
Task 4555 : 9.16185e+06
Task 4556 : 7.27394e+06
Task 4557 : 1.12174e+07
Task 4558 : 9.49419e+06
Task 4559 : 5.97247e+06
Task 4560 : 1.34385e+07
Task 4561 : 9.27579e+06
Task 4562 : 7.68368e+06
Task 4563 : 9.84052e+06
Task 4564 : 5.90433e+06
Task 4565 : 1.14468e+07
Task 4566 : 8.56241e+06
Task 4567 : 6.23683e+06
Task 4568 : 5.88686e+06
Task 4569 : 6.62975e+06
Task 4570 : 1.10962e+07
Task 4571 : 9.0431e+06
Task 4572 : 9.97235e+06
Task 4573 : 7.4651e+06
Task 4574 : 6.50736e+06
Task 4575 : 6.63811e+06
Task 4576 : 8.47726e+06
Task 4577 : 1.00054e+07
Task 4578 : 9.06565e+06
Task 4579 : 9.0315e+06
Task 4580 : 1.41039e+07
Task 4581 : 1.32422e+07
Task 4582 : 1.27887e+07
Task 4583 : 1.28153e+07
Task 4584 : 1.22799e+07
Task 4585 : 5.74077e+06
Task 4586 : 9.18984e+06
Task 4587 : 1.35331e+07
Task 4588 : 8.26763e+06
Task 4589 : 8.84152e+06
Task 4590 : 4.40585e+06
Task 4591 : 8.38976e+06
Task 4592 : 5.75055e+06
Task 4593 : 1.31112e+07
Task 4594 : 7.38813e+06
Task 4595 : 1.05876e+07
Task 4596 : 6.44896e+06
Task 4597 : 1.00885e+07
Task 4598 : 5.85572e+06
Task 4599 : 4.44579e+06
Task 4600 : 7.19799e+06
Task 4601 : 1.21706e+07
Task 4602 : 3.91432e+06
Task 4603 : 8.87694e+06
Task 4604 : 3.906e+06
Task 4605 : 3.906e+06
Task 4606 : 3.906e+06
Task 4607 : 8.97854e+06
Task 4608 : 6.81108e+06
Task 4609 : 5.03387e+06
Task 4610 : 1.31091e+07
Task 4611 : 7.59292e+06
Task 4612 : 4.4688e+06
Task 4613 : 1.01222e+07
Task 4614 : 5.86163e+06
Task 4615 : 6.09662e+06
Task 4616 : 8.41565e+06
Task 4617 : 8.02885e+06
Task 4618 : 1.29514e+07
Task 4619 : 1.18397e+07
Task 4620 : 6.59648e+06
Task 4621 : 8.35209e+06
Task 4622 : 1.22995e+07
Task 4623 : 1.26405e+07
Task 4624 : 8.73258e+06
Task 4625 : 6.53627e+06
Task 4626 : 7.0776e+06
Task 4627 : 1.19963e+07
Task 4628 : 1.01415e+07
Task 4629 : 3.25178e+06
Task 4630 : 1.15064e+07
Task 4631 : 6.56829e+06
Task 4632 : 3.41578e+06
Task 4633 : 1.00072e+07
Task 4634 : 8.70957e+06
Task 4635 : 1.20035e+07
Task 4636 : 1.32212e+07
Task 4637 : 5.9549e+06
Task 4638 : 9.175e+06
Task 4639 : 9.90385e+06
Task 4640 : 5.88625e+06
Task 4641 : 6.19524e+06
Task 4642 : 9.12555e+06
Task 4643 : 8.72157e+06
Task 4644 : 9.69537e+06
Task 4645 : 6.72533e+06
Task 4646 : 9.32924e+06
Task 4647 : 9.51651e+06
Task 4648 : 7.74468e+06
Task 4649 : 8.60033e+06
Task 4650 : 9.63086e+06
Task 4651 : 6.71504e+06
Task 4652 : 9.20026e+06
Task 4653 : 1.37698e+07
Task 4654 : 7.27218e+06
Task 4655 : 1.00584e+07
Task 4656 : 9.26047e+06
Task 4657 : 7.81535e+06
Task 4658 : 8.79427e+06
Task 4659 : 1.26991e+07
Task 4660 : 8.77198e+06
Task 4661 : 3.32311e+06
Task 4662 : 2.66968e+06
Task 4663 : 5.99191e+06
Task 4664 : 5.99191e+06
Task 4665 : 1.31566e+07
Task 4666 : 1.34416e+07
Task 4667 : 1.20204e+07
Task 4668 : 1.27269e+07
Task 4669 : 5.96667e+06
Task 4670 : 8.97668e+06
Task 4671 : 7.96619e+06
Task 4672 : 1.20787e+07
Task 4673 : 9.05842e+06
Task 4674 : 9.38491e+06
Task 4675 : 6.87562e+06
Task 4676 : 8.98748e+06
Task 4677 : 1.09966e+07
Task 4678 : 9.2258e+06
Task 4679 : 4.955e+06
Task 4680 : 4.955e+06
Task 4681 : 4.955e+06
Task 4682 : 9.70156e+06
Task 4683 : 1.19803e+07
Task 4684 : 9.50214e+06
Task 4685 : 1.23957e+07
Task 4686 : 1.01003e+07
Task 4687 : 9.41983e+06
Task 4688 : 6.64649e+06
Task 4689 : 6.69438e+06
Task 4690 : 9.0136e+06
Task 4691 : 7.7114e+06
Task 4692 : 7.0712e+06
Task 4693 : 8.5539e+06
Task 4694 : 1.28416e+07
Task 4695 : 6.72e+06
Task 4696 : 6.00316e+06
Task 4697 : 1.21756e+07
Task 4698 : 5.56829e+06
Task 4699 : 1.2849e+07
Task 4700 : 7.79337e+06
Task 4701 : 9.04087e+06
Task 4702 : 1.12297e+07
Task 4703 : 1.23431e+07
Task 4704 : 1.27517e+07
Task 4705 : 8.23447e+06
Task 4706 : 1.14715e+07
Task 4707 : 7.38056e+06
Task 4708 : 1.34159e+07
Task 4709 : 8.89993e+06
Task 4710 : 1.23257e+07
Task 4711 : 3.44558e+06
Task 4712 : 1.2533e+07
Task 4713 : 9.96961e+06
Task 4714 : 7.79717e+06
Task 4715 : 1.0651e+07
Task 4716 : 8.74644e+06
Task 4717 : 1.21751e+07
Task 4718 : 9.27079e+06
Task 4719 : 1.24677e+07
Task 4720 : 1.13556e+07
Task 4721 : 1.06758e+07
Task 4722 : 1.04384e+07
Task 4723 : 1.04358e+07
Task 4724 : 1.21384e+07
Task 4725 : 8.83726e+06
Task 4726 : 9.56683e+06
Task 4727 : 9.54727e+06
Task 4728 : 6.81321e+06
Task 4729 : 1.16201e+07
Task 4730 : 1.32226e+07
Task 4731 : 1.20364e+07
Task 4732 : 1.24594e+07
Task 4733 : 9.85515e+06
Task 4734 : 6.52227e+06
Task 4735 : 9.03112e+06
Task 4736 : 1.267e+07
Task 4737 : 1.00378e+07
Task 4738 : 5.5116e+06
Task 4739 : 9.09815e+06
Task 4740 : 8.59853e+06
Task 4741 : 1.03299e+07
Task 4742 : 6.03746e+06
Task 4743 : 9.77436e+06
Task 4744 : 7.00556e+06
Task 4745 : 8.94246e+06
Task 4746 : 9.53138e+06
Task 4747 : 6.93324e+06
Task 4748 : 5.77298e+06
Task 4749 : 7.54066e+06
Task 4750 : 1.38926e+07
Task 4751 : 6.29795e+06
Task 4752 : 8.09173e+06
Task 4753 : 7.40791e+06
Task 4754 : 6.6834e+06
Task 4755 : 8.35309e+06
Task 4756 : 9.27134e+06
Task 4757 : 1.24301e+07
Task 4758 : 1.12086e+07
Task 4759 : 1.24377e+07
Task 4760 : 9.96396e+06
Task 4761 : 1.26343e+07
Task 4762 : 7.72478e+06
Task 4763 : 1.04091e+07
Task 4764 : 8.91014e+06
Task 4765 : 8.68242e+06
Task 4766 : 9.82777e+06
Task 4767 : 9.30931e+06
Task 4768 : 9.36272e+06
Task 4769 : 1.30224e+07
Task 4770 : 8.15944e+06
Task 4771 : 5.76602e+06
Task 4772 : 7.03131e+06
Task 4773 : 6.37171e+06
Task 4774 : 9.9123e+06
Task 4775 : 3.4552e+06
Task 4776 : 8.2031e+06
Task 4777 : 1.05419e+07
Task 4778 : 8.9374e+06
Task 4779 : 5.64284e+06
Task 4780 : 8.90477e+06
Task 4781 : 1.30029e+07
Task 4782 : 6.93085e+06
Task 4783 : 1.30032e+07
Task 4784 : 1.3586e+07
Task 4785 : 8.27384e+06
Task 4786 : 8.81061e+06
Task 4787 : 7.72011e+06
Task 4788 : 1.1121e+07
Task 4789 : 6.073e+06
Task 4790 : 9.27347e+06
Task 4791 : 6.8774e+06
Task 4792 : 7.05942e+06
Task 4793 : 6.85123e+06
Task 4794 : 5.92127e+06
Task 4795 : 8.20246e+06
Task 4796 : 1.2596e+07
Task 4797 : 6.57491e+06
Task 4798 : 9.07561e+06
Task 4799 : 1.42209e+07
Task 4800 : 1.1049e+07
Task 4801 : 9.20913e+06
Task 4802 : 1.22514e+07
Task 4803 : 7.00858e+06
Task 4804 : 1.22761e+07
Task 4805 : 8.95102e+06
Task 4806 : 8.31963e+06
Task 4807 : 8.89129e+06
Task 4808 : 9.10247e+06
Task 4809 : 1.39238e+07
Task 4810 : 1.14312e+07
Task 4811 : 8.60172e+06
Task 4812 : 6.14871e+06
Task 4813 : 6.45412e+06
Task 4814 : 7.69084e+06
Task 4815 : 7.79318e+06
Task 4816 : 5.91573e+06
Task 4817 : 8.52998e+06
Task 4818 : 1.1617e+07
Task 4819 : 1.37974e+07
Task 4820 : 8.73521e+06
Task 4821 : 9.30572e+06
Task 4822 : 6.12036e+06
Task 4823 : 9.1153e+06
Task 4824 : 9.34313e+06
Task 4825 : 8.78864e+06
Task 4826 : 1.15493e+07
Task 4827 : 1.32362e+07
Task 4828 : 1.34299e+07
Task 4829 : 1.19065e+07
Task 4830 : 9.77718e+06
Task 4831 : 4.5177e+06
Task 4832 : 1.2576e+07
Task 4833 : 4.06197e+06
Task 4834 : 6.85231e+06
Task 4835 : 1.25688e+07
Task 4836 : 1.01699e+07
Task 4837 : 7.0186e+06
Task 4838 : 1.18333e+07
Task 4839 : 9.44277e+06
Task 4840 : 1.1316e+07
Task 4841 : 5.96815e+06
Task 4842 : 1.33001e+07
Task 4843 : 7.18339e+06
Task 4844 : 8.753e+06
Task 4845 : 9.79176e+06
Task 4846 : 5.53553e+06
Task 4847 : 5.53553e+06
Task 4848 : 1.00552e+07
Task 4849 : 7.51444e+06
Task 4850 : 8.41128e+06
Task 4851 : 6.77842e+06
Task 4852 : 8.93985e+06
Task 4853 : 1.29823e+07
Task 4854 : 1.23354e+07
Task 4855 : 8.92529e+06
Task 4856 : 8.68398e+06
Task 4857 : 7.10875e+06
Task 4858 : 8.09251e+06
Task 4859 : 6.64012e+06
Task 4860 : 9.66573e+06
Task 4861 : 8.25992e+06
Task 4862 : 1.17653e+07
Task 4863 : 1.27953e+07
Task 4864 : 1.11333e+07
Task 4865 : 1.15458e+07
Task 4866 : 6.61334e+06
Task 4867 : 1.25322e+07
Task 4868 : 9.05161e+06
Task 4869 : 8.35094e+06
Task 4870 : 1.13876e+07
Task 4871 : 9.34497e+06
Task 4872 : 1.19107e+07
Task 4873 : 1.11029e+07
Task 4874 : 1.21299e+07
Task 4875 : 1.18906e+07
Task 4876 : 9.12686e+06
Task 4877 : 1.38427e+07
Task 4878 : 9.2451e+06
Task 4879 : 7.83123e+06
Task 4880 : 1.16201e+07
Task 4881 : 9.261e+06
Task 4882 : 1.02486e+07
Task 4883 : 7.20162e+06
Task 4884 : 1.02896e+07
Task 4885 : 5.93832e+06
Task 4886 : 1.41534e+07
Task 4887 : 6.60298e+06
Task 4888 : 6.864e+06
Task 4889 : 7.37081e+06
Task 4890 : 9.75271e+06
Task 4891 : 1.25695e+07
Task 4892 : 1.25382e+07
Task 4893 : 1.19501e+07
Task 4894 : 1.00779e+07
Task 4895 : 1.17262e+07
Task 4896 : 8.85547e+06
Task 4897 : 6.60266e+06
Task 4898 : 1.43906e+07
Task 4899 : 1.20445e+07
Task 4900 : 9.35871e+06
Task 4901 : 8.5117e+06
Task 4902 : 1.19198e+07
Task 4903 : 9.2106e+06
Task 4904 : 1.15214e+07
Task 4905 : 7.42973e+06
Task 4906 : 1.17061e+07
Task 4907 : 1.16471e+07
Task 4908 : 1.21797e+07
Task 4909 : 5.76041e+06
Task 4910 : 1.32378e+07
Task 4911 : 8.79645e+06
Task 4912 : 6.44225e+06
Task 4913 : 9.88211e+06
Task 4914 : 6.56081e+06
Task 4915 : 1.07058e+07
Task 4916 : 1.11562e+07
Task 4917 : 8.92655e+06
Task 4918 : 1.27526e+07
Task 4919 : 1.26624e+07
Task 4920 : 8.25269e+06
Task 4921 : 9.41965e+06
Task 4922 : 5.45061e+06
Task 4923 : 5.45061e+06
Task 4924 : 1.10818e+07
Task 4925 : 3.87266e+06
Task 4926 : 3.87266e+06
Task 4927 : 1.1843e+07
Task 4928 : 5.81573e+06
Task 4929 : 9.04053e+06
Task 4930 : 8.2642e+06
Task 4931 : 8.79616e+06
Task 4932 : 9.43768e+06
Task 4933 : 9.71989e+06
Task 4934 : 9.43984e+06
Task 4935 : 5.80582e+06
Task 4936 : 5.00575e+06
Task 4937 : 4.40772e+06
Task 4938 : 8.72693e+06
Task 4939 : 5.9515e+06
Task 4940 : 1.06137e+07
Task 4941 : 4.34258e+06
Task 4942 : 9.24215e+06
Task 4943 : 8.85455e+06
Task 4944 : 9.89764e+06
Task 4945 : 1.16807e+07
Task 4946 : 3.53861e+06
Task 4947 : 1.27598e+07
Task 4948 : 4.19154e+06
Task 4949 : 1.18964e+07
Task 4950 : 1.35474e+07
Task 4951 : 9.33248e+06
Task 4952 : 6.90272e+06
Task 4953 : 9.2433e+06
Task 4954 : 9.25346e+06
Task 4955 : 5.54595e+06
Task 4956 : 1.16397e+07
Task 4957 : 8.6852e+06
Task 4958 : 8.94526e+06
Task 4959 : 7.17858e+06
Task 4960 : 6.78818e+06
Task 4961 : 9.09511e+06
Task 4962 : 1.13695e+07
Task 4963 : 7.36381e+06
Task 4964 : 3.17987e+06
Task 4965 : 3.17987e+06
Task 4966 : 3.17987e+06
Task 4967 : 6.49636e+06
Task 4968 : 1.02281e+07
Task 4969 : 1.16359e+07
Task 4970 : 9.61698e+06
Task 4971 : 9.09817e+06
Task 4972 : 1.15341e+07
Task 4973 : 8.95293e+06
Task 4974 : 5.48454e+06
Task 4975 : 1.14297e+07
Task 4976 : 1.04477e+07
Task 4977 : 7.06408e+06
Task 4978 : 8.2836e+06
Task 4979 : 8.99962e+06
Task 4980 : 7.61828e+06
Task 4981 : 6.79917e+06
Task 4982 : 8.83962e+06
Task 4983 : 9.30118e+06
Task 4984 : 8.64192e+06
Task 4985 : 1.08032e+07
Task 4986 : 5.85821e+06
Task 4987 : 1.0934e+07
Task 4988 : 9.88316e+06
Task 4989 : 8.34262e+06
Task 4990 : 1.05671e+07
Task 4991 : 9.56035e+06
Task 4992 : 7.36148e+06
Task 4993 : 8.86547e+06
Task 4994 : 1.1684e+07
Task 4995 : 8.42481e+06
Task 4996 : 8.81497e+06
Task 4997 : 8.79735e+06
Task 4998 : 1.2367e+07
Task 4999 : 1.13163e+07
Task 5000 : 8.80256e+06
Task 5001 : 1.20911e+07
Task 5002 : 1.21933e+07
Task 5003 : 6.83068e+06
Task 5004 : 1.18428e+07
Task 5005 : 7.69131e+06
Task 5006 : 8.39931e+06
Task 5007 : 1.15491e+07
Task 5008 : 8.95627e+06
Task 5009 : 1.21081e+07
Task 5010 : 8.35086e+06
Task 5011 : 8.65536e+06
Task 5012 : 8.21479e+06
Task 5013 : 1.27146e+07
Task 5014 : 6.56929e+06
Task 5015 : 2.60869e+06
Task 5016 : 9.36394e+06
Task 5017 : 1.19842e+07
Task 5018 : 8.7277e+06
Task 5019 : 1.10505e+07
Task 5020 : 1.01689e+07
Task 5021 : 1.16602e+07
Task 5022 : 8.2477e+06
Task 5023 : 9.70161e+06
Task 5024 : 7.60926e+06
Task 5025 : 7.3669e+06
Task 5026 : 1.10534e+07
Task 5027 : 1.15367e+07
Task 5028 : 1.15237e+07
Task 5029 : 7.46179e+06
Task 5030 : 9.05495e+06
Task 5031 : 5.6078e+06
Task 5032 : 1.10493e+07
Task 5033 : 9.06339e+06
Task 5034 : 5.78699e+06
Task 5035 : 8.81078e+06
Task 5036 : 7.58993e+06
Task 5037 : 1.12478e+07
Task 5038 : 1.11994e+07
Task 5039 : 7.32842e+06
Task 5040 : 7.55348e+06
Task 5041 : 9.41063e+06
Task 5042 : 1.13313e+07
Task 5043 : 7.72789e+06
Task 5044 : 8.11834e+06
Task 5045 : 9.46907e+06
Task 5046 : 1.20513e+07
Task 5047 : 7.5526e+06
Task 5048 : 1.14823e+07
Task 5049 : 8.95745e+06
Task 5050 : 6.5338e+06
Task 5051 : 7.85672e+06
Task 5052 : 9.14347e+06
Task 5053 : 9.53203e+06
Task 5054 : 5.374e+06
Task 5055 : 1.10833e+07
Task 5056 : 1.1428e+07
Task 5057 : 8.83769e+06
Task 5058 : 7.07841e+06
Task 5059 : 1.13868e+07
Task 5060 : 1.08438e+07
Task 5061 : 1.24236e+07
Task 5062 : 1.12578e+07
Task 5063 : 1.29296e+07
Task 5064 : 9.40722e+06
Task 5065 : 9.99917e+06
Task 5066 : 7.5638e+06
Task 5067 : 8.40484e+06
Task 5068 : 9.52945e+06
Task 5069 : 5.95053e+06
Task 5070 : 8.78867e+06
Task 5071 : 1.14934e+07
Task 5072 : 5.61683e+06
Task 5073 : 1.22241e+07
Task 5074 : 7.93016e+06
Task 5075 : 1.14531e+07
Task 5076 : 8.0537e+06
Task 5077 : 8.28139e+06
Task 5078 : 6.38057e+06
Task 5079 : 9.25176e+06
Task 5080 : 8.37238e+06
Task 5081 : 7.61567e+06
Task 5082 : 8.69297e+06
Task 5083 : 9.42592e+06
Task 5084 : 1.33992e+07
Task 5085 : 1.07495e+07
Task 5086 : 1.14068e+07
Task 5087 : 9.83311e+06
Task 5088 : 5.22077e+06
Task 5089 : 1.1378e+07
Task 5090 : 1.00539e+07
Task 5091 : 9.49301e+06
Task 5092 : 7.76026e+06
Task 5093 : 8.11312e+06
Task 5094 : 7.72292e+06
Task 5095 : 8.32199e+06
Task 5096 : 8.94788e+06
Task 5097 : 1.20134e+07
Task 5098 : 1.04705e+07
Task 5099 : 1.14782e+07
Task 5100 : 8.89999e+06
Task 5101 : 1.22053e+07
Task 5102 : 8.07153e+06
Task 5103 : 8.6939e+06
Task 5104 : 1.09103e+07
Task 5105 : 5.44995e+06
Task 5106 : 1.05633e+07
Task 5107 : 7.14007e+06
Task 5108 : 1.12211e+07
Task 5109 : 1.07781e+07
Task 5110 : 6.73926e+06
Task 5111 : 1.0847e+07
Task 5112 : 1.22906e+07
Task 5113 : 6.62146e+06
Task 5114 : 1.1752e+07
Task 5115 : 1.05433e+07
Task 5116 : 5.50641e+06
Task 5117 : 6.2333e+06
Task 5118 : 8.79246e+06
Task 5119 : 9.10786e+06
Task 5120 : 8.24388e+06
Task 5121 : 9.2057e+06
Task 5122 : 7.97635e+06
Task 5123 : 8.18545e+06
Task 5124 : 1.24402e+07
Task 5125 : 1.2483e+07
Task 5126 : 1.25385e+07
Task 5127 : 1.15018e+07
Task 5128 : 8.45532e+06
Task 5129 : 1.14865e+07
Task 5130 : 6.65844e+06
Task 5131 : 6.28769e+06
Task 5132 : 7.8323e+06
Task 5133 : 8.32563e+06
Task 5134 : 1.07266e+07
Task 5135 : 1.13589e+07
Task 5136 : 8.91737e+06
Task 5137 : 1.2794e+07
Task 5138 : 7.87914e+06
Task 5139 : 7.92844e+06
Task 5140 : 8.54125e+06
Task 5141 : 8.79394e+06
Task 5142 : 1.09755e+07
Task 5143 : 8.50762e+06
Task 5144 : 7.45041e+06
Task 5145 : 5.96466e+06
Task 5146 : 8.46728e+06
Task 5147 : 9.25528e+06
Task 5148 : 7.45568e+06
Task 5149 : 7.56191e+06
Task 5150 : 1.08784e+07
Task 5151 : 1.00408e+07
Task 5152 : 8.32283e+06
Task 5153 : 6.61097e+06
Task 5154 : 1.3165e+07
Task 5155 : 8.1482e+06
Task 5156 : 1.08457e+07
Task 5157 : 1.18437e+07
Task 5158 : 1.08107e+07
Task 5159 : 6.68484e+06
Task 5160 : 9.4911e+06
Task 5161 : 1.01738e+07
Task 5162 : 7.89669e+06
Task 5163 : 9.09002e+06
Task 5164 : 1.37481e+07
Task 5165 : 8.78521e+06
Task 5166 : 8.61604e+06
Task 5167 : 1.07432e+07
Task 5168 : 1.11677e+07
Task 5169 : 9.82375e+06
Task 5170 : 6.82985e+06
Task 5171 : 1.11065e+07
Task 5172 : 5.79806e+06
Task 5173 : 6.66405e+06
Task 5174 : 1.08733e+07
Task 5175 : 1.10955e+07
Task 5176 : 7.82076e+06
Task 5177 : 8.90872e+06
Task 5178 : 1.16904e+07
Task 5179 : 7.96463e+06
Task 5180 : 9.45356e+06
Task 5181 : 2.68161e+06
Task 5182 : 1.23567e+07
Task 5183 : 8.25361e+06
Task 5184 : 5.82626e+06
Task 5185 : 1.22423e+07
Task 5186 : 1.17765e+07
Task 5187 : 6.60671e+06
Task 5188 : 1.18412e+07
Task 5189 : 4.49384e+06
Task 5190 : 6.71285e+06
Task 5191 : 4.99763e+06
Task 5192 : 7.60052e+06
Task 5193 : 4.36608e+06
Task 5194 : 3.91669e+06
Task 5195 : 5.65116e+06
Task 5196 : 6.74816e+06
Task 5197 : 1.15089e+07
Task 5198 : 9.32273e+06
Task 5199 : 1.19054e+07
Task 5200 : 6.13833e+06
Task 5201 : 9.38808e+06
Task 5202 : 1.12447e+07
Task 5203 : 1.24518e+07
Task 5204 : 1.06555e+07
Task 5205 : 7.90543e+06
Task 5206 : 1.13953e+07
Task 5207 : 8.43594e+06
Task 5208 : 7.89933e+06
Task 5209 : 1.09132e+07
Task 5210 : 1.10861e+07
Task 5211 : 1.0989e+07
Task 5212 : 8.46138e+06
Task 5213 : 8.61616e+06
Task 5214 : 5.91204e+06
Task 5215 : 8.67174e+06
Task 5216 : 8.82164e+06
Task 5217 : 8.90486e+06
Task 5218 : 1.26704e+07
Task 5219 : 5.59768e+06
Task 5220 : 1.1561e+07
Task 5221 : 6.0614e+06
Task 5222 : 1.08661e+07
Task 5223 : 1.04822e+07
Task 5224 : 7.246e+06
Task 5225 : 7.94933e+06
Task 5226 : 5.98056e+06
Task 5227 : 5.77979e+06
Task 5228 : 1.15844e+07
Task 5229 : 1.076e+07
Task 5230 : 6.97249e+06
Task 5231 : 1.06319e+07
Task 5232 : 9.01331e+06
Task 5233 : 6.49185e+06
Task 5234 : 7.98831e+06
Task 5235 : 2.81822e+06
Task 5236 : 6.44935e+06
Task 5237 : 1.30189e+07
Task 5238 : 1.06564e+07
Task 5239 : 5.41518e+06
Task 5240 : 6.927e+06
Task 5241 : 9.99029e+06
Task 5242 : 8.20593e+06
Task 5243 : 3.46073e+06
Task 5244 : 3.46073e+06
Task 5245 : 3.46073e+06
Task 5246 : 7.9702e+06
Task 5247 : 1.19559e+07
Task 5248 : 1.08734e+07
Task 5249 : 7.87891e+06
Task 5250 : 8.53353e+06
Task 5251 : 1.09474e+07
Task 5252 : 5.50896e+06
Task 5253 : 4.94035e+06
Task 5254 : 5.28954e+06
Task 5255 : 1.22164e+07
Task 5256 : 1.02438e+07
Task 5257 : 5.97763e+06
Task 5258 : 6.10513e+06
Task 5259 : 8.58436e+06
Task 5260 : 4.37383e+06
Task 5261 : 4.59831e+06
Task 5262 : 1.19497e+07
Task 5263 : 6.25586e+06
Task 5264 : 7.97266e+06
Task 5265 : 7.45396e+06
Task 5266 : 3.53691e+06
Task 5267 : 6.33428e+06
Task 5268 : 4.81782e+06
Task 5269 : 1.29729e+07
Task 5270 : 8.18076e+06
Task 5271 : 6.32163e+06
Task 5272 : 6.17114e+06
Task 5273 : 8.91312e+06
Task 5274 : 9.82906e+06
Task 5275 : 8.80427e+06
Task 5276 : 1.27738e+07
Task 5277 : 1.08254e+07
Task 5278 : 8.6621e+06
Task 5279 : 1.03903e+07
Task 5280 : 6.44308e+06
Task 5281 : 1.05421e+07
Task 5282 : 6.71362e+06
Task 5283 : 1.23476e+07
Task 5284 : 1.26659e+07
Task 5285 : 7.88466e+06
Task 5286 : 7.82937e+06
Task 5287 : 1.16798e+07
Task 5288 : 1.16125e+07
Task 5289 : 1.1848e+07
Task 5290 : 8.21134e+06
Task 5291 : 7.41752e+06
Task 5292 : 6.68942e+06
Task 5293 : 1.07777e+07
Task 5294 : 2.90347e+06
Task 5295 : 1.19956e+07
Task 5296 : 8.20454e+06
Task 5297 : 3.58273e+06
Task 5298 : 9.40321e+06
Task 5299 : 8.65393e+06
Task 5300 : 8.4971e+06
Task 5301 : 1.0087e+07
Task 5302 : 7.07472e+06
Task 5303 : 5.75831e+06
Task 5304 : 8.04019e+06
Task 5305 : 1.20972e+07
Task 5306 : 3.75118e+06
Task 5307 : 3.75118e+06
Task 5308 : 9.2345e+06
Task 5309 : 7.94662e+06
Task 5310 : 4.61211e+06
Task 5311 : 9.90387e+06
Task 5312 : 6.85026e+06
Task 5313 : 3.62678e+06
Task 5314 : 1.10077e+07
Task 5315 : 1.19019e+07
Task 5316 : 7.57967e+06
Task 5317 : 1.06638e+07
Task 5318 : 3.32309e+06
Task 5319 : 3.32309e+06
Task 5320 : 7.91602e+06
Task 5321 : 1.1551e+07
Task 5322 : 6.89012e+06
Task 5323 : 1.01102e+07
Task 5324 : 1.10962e+07
Task 5325 : 9.80506e+06
Task 5326 : 8.70372e+06
Task 5327 : 6.77641e+06
Task 5328 : 8.16992e+06
Task 5329 : 7.98134e+06
Task 5330 : 6.3355e+06
Task 5331 : 1.02273e+07
Task 5332 : 1.1727e+07
Task 5333 : 1.00475e+07
Task 5334 : 1.02844e+07
Task 5335 : 7.13001e+06
Task 5336 : 1.03297e+07
Task 5337 : 7.00635e+06
Task 5338 : 1.09348e+07
Task 5339 : 6.32121e+06
Task 5340 : 1.03185e+07
Task 5341 : 1.15022e+07
Task 5342 : 9.97384e+06
Task 5343 : 1.09335e+07
Task 5344 : 7.96878e+06
Task 5345 : 1.132e+07
Task 5346 : 8.28368e+06
Task 5347 : 7.57766e+06
Task 5348 : 8.8711e+06
Task 5349 : 9.99346e+06
Task 5350 : 5.83739e+06
Task 5351 : 8.11614e+06
Task 5352 : 6.96086e+06
Task 5353 : 1.14576e+07
Task 5354 : 8.52756e+06
Task 5355 : 5.50386e+06
Task 5356 : 5.97376e+06
Task 5357 : 1.13713e+07
Task 5358 : 5.91829e+06
Task 5359 : 6.76676e+06
Task 5360 : 8.09935e+06
Task 5361 : 8.75428e+06
Task 5362 : 1.20703e+07
Task 5363 : 8.18969e+06
Task 5364 : 8.76806e+06
Task 5365 : 2.95371e+06
Task 5366 : 5.00934e+06
Task 5367 : 7.13419e+06
Task 5368 : 5.33308e+06
Task 5369 : 8.23965e+06
Task 5370 : 5.84947e+06
Task 5371 : 9.31311e+06
Task 5372 : 8.5976e+06
Task 5373 : 5.69363e+06
Task 5374 : 1.10126e+07
Task 5375 : 8.56303e+06
Task 5376 : 6.59928e+06
Task 5377 : 9.87218e+06
Task 5378 : 5.99328e+06
Task 5379 : 9.8726e+06
Task 5380 : 1.18438e+07
Task 5381 : 8.86586e+06
Task 5382 : 5.89438e+06
Task 5383 : 7.5941e+06
Task 5384 : 1.10613e+07
Task 5385 : 9.13569e+06
Task 5386 : 6.9636e+06
Task 5387 : 7.47616e+06
Task 5388 : 7.59119e+06
Task 5389 : 6.00994e+06
Task 5390 : 1.0988e+07
Task 5391 : 8.60454e+06
Task 5392 : 1.0546e+07
Task 5393 : 1.11306e+07
Task 5394 : 5.85861e+06
Task 5395 : 1.04425e+07
Task 5396 : 1.10146e+07
Task 5397 : 7.90783e+06
Task 5398 : 4.66508e+06
Task 5399 : 1.07327e+07
Task 5400 : 8.16376e+06
Task 5401 : 6.39252e+06
Task 5402 : 1.12919e+07
Task 5403 : 1.06317e+07
Task 5404 : 1.11249e+07
Task 5405 : 6.38406e+06
Task 5406 : 1.18558e+07
Task 5407 : 1.12392e+07
Task 5408 : 6.11538e+06
Task 5409 : 1.04368e+07
Task 5410 : 8.82742e+06
Task 5411 : 9.8006e+06
Task 5412 : 7.41486e+06
Task 5413 : 5.81532e+06
Task 5414 : 5.60587e+06
Task 5415 : 7.67893e+06
Task 5416 : 4.60265e+06
Task 5417 : 4.10126e+06
Task 5418 : 4.46977e+06
Task 5419 : 5.00774e+06
Task 5420 : 4.95195e+06
Task 5421 : 9.06423e+06
Task 5422 : 4.28334e+06
Task 5423 : 6.64719e+06
Task 5424 : 1.15989e+07
Task 5425 : 9.19463e+06
Task 5426 : 4.97966e+06
Task 5427 : 4.65154e+06
Task 5428 : 3.59933e+06
Task 5429 : 7.21368e+06
Task 5430 : 8.56341e+06
Task 5431 : 1.01603e+07
Task 5432 : 7.00167e+06
Task 5433 : 1.02785e+07
Task 5434 : 9.64842e+06
Task 5435 : 9.35709e+06
Task 5436 : 2.97987e+06
Task 5437 : 1.04104e+07
Task 5438 : 7.34233e+06
Task 5439 : 7.54261e+06
Task 5440 : 1.15202e+07
Task 5441 : 8.1343e+06
Task 5442 : 8.28972e+06
Task 5443 : 9.49653e+06
Task 5444 : 6.0823e+06
Task 5445 : 7.54924e+06
Task 5446 : 6.45875e+06
Task 5447 : 8.78572e+06
Task 5448 : 8.40976e+06
Task 5449 : 6.91057e+06
Task 5450 : 7.03073e+06
Task 5451 : 7.09073e+06
Task 5452 : 5.48837e+06
Task 5453 : 7.81376e+06
Task 5454 : 7.53457e+06
Task 5455 : 8.83085e+06
Task 5456 : 6.44902e+06
Task 5457 : 7.57335e+06
Task 5458 : 1.2145e+07
Task 5459 : 9.51626e+06
Task 5460 : 8.88015e+06
Task 5461 : 7.75157e+06
Task 5462 : 9.35402e+06
Task 5463 : 7.93373e+06
Task 5464 : 7.66132e+06
Task 5465 : 8.24686e+06
Task 5466 : 8.4573e+06
Task 5467 : 8.1809e+06
Task 5468 : 5.13216e+06
Task 5469 : 7.47761e+06
Task 5470 : 8.45379e+06
Task 5471 : 7.70254e+06
Task 5472 : 7.42601e+06
Task 5473 : 6.45253e+06
Task 5474 : 1.17017e+07
Task 5475 : 6.55695e+06
Task 5476 : 8.29496e+06
Task 5477 : 1.21311e+07
Task 5478 : 1.06791e+07
Task 5479 : 4.62296e+06
Task 5480 : 7.76656e+06
Task 5481 : 8.68745e+06
Task 5482 : 1.00755e+07
Task 5483 : 1.08318e+07
Task 5484 : 3.71546e+06
Task 5485 : 1.04824e+07
Task 5486 : 1.02779e+07
Task 5487 : 1.16441e+07
Task 5488 : 9.34862e+06
Task 5489 : 8.8022e+06
Task 5490 : 4.26568e+06
Task 5491 : 4.26568e+06
Task 5492 : 1.03911e+07
Task 5493 : 9.78263e+06
Task 5494 : 7.50184e+06
Task 5495 : 6.70998e+06
Task 5496 : 5.93161e+06
Task 5497 : 8.09658e+06
Task 5498 : 6.64568e+06
Task 5499 : 1.14656e+07
Task 5500 : 3.02462e+06
Task 5501 : 8.54206e+06
Task 5502 : 8.63664e+06
Task 5503 : 9.25373e+06
Task 5504 : 6.54189e+06
Task 5505 : 7.76629e+06
Task 5506 : 1.11494e+07
Task 5507 : 6.43428e+06
Task 5508 : 5.99418e+06
Task 5509 : 6.25116e+06
Task 5510 : 1.91086e+06
Task 5511 : 1.91086e+06
Task 5512 : 1.09649e+07
Task 5513 : 1.12923e+07
Task 5514 : 6.21564e+06
Task 5515 : 7.41346e+06
Task 5516 : 8.14599e+06
Task 5517 : 7.18578e+06
Task 5518 : 6.49371e+06
Task 5519 : 7.28188e+06
Task 5520 : 3.10526e+06
Task 5521 : 1.04608e+07
Task 5522 : 1.21183e+07
Task 5523 : 1.18255e+07
Task 5524 : 1.05384e+07
Task 5525 : 6.36142e+06
Task 5526 : 6.64526e+06
Task 5527 : 7.80947e+06
Task 5528 : 7.81761e+06
Task 5529 : 7.75707e+06
Task 5530 : 6.36221e+06
Task 5531 : 7.59774e+06
Task 5532 : 8.85002e+06
Task 5533 : 7.05793e+06
Task 5534 : 8.46459e+06
Task 5535 : 7.79338e+06
Task 5536 : 1.19305e+07
Task 5537 : 7.35032e+06
Task 5538 : 8.53589e+06
Task 5539 : 1.18825e+07
Task 5540 : 1.18999e+07
Task 5541 : 1.13254e+07
Task 5542 : 9.17767e+06
Task 5543 : 1.17794e+07
Task 5544 : 7.05111e+06
Task 5545 : 1.21079e+07
Task 5546 : 4.45866e+06
Task 5547 : 5.99428e+06
Task 5548 : 5.73441e+06
Task 5549 : 7.2343e+06
Task 5550 : 6.8006e+06
Task 5551 : 1.22933e+07
Task 5552 : 8.08466e+06
Task 5553 : 4.7312e+06
Task 5554 : 9.66042e+06
Task 5555 : 5.47555e+06
Task 5556 : 1.0154e+07
Task 5557 : 1.11386e+07
Task 5558 : 8.43047e+06
Task 5559 : 8.00412e+06
Task 5560 : 6.02886e+06
Task 5561 : 3.79142e+06
Task 5562 : 4.25991e+06
Task 5563 : 1.17466e+07
Task 5564 : 1.1661e+07
Task 5565 : 6.94027e+06
Task 5566 : 5.96861e+06
Task 5567 : 1.22171e+07
Task 5568 : 7.83089e+06
Task 5569 : 1.0998e+07
Task 5570 : 6.23914e+06
Task 5571 : 6.20955e+06
Task 5572 : 7.25215e+06
Task 5573 : 1.01553e+07
Task 5574 : 4.49576e+06
Task 5575 : 5.81673e+06
Task 5576 : 8.80695e+06
Task 5577 : 4.22255e+06
Task 5578 : 4.22255e+06
Task 5579 : 6.55067e+06
Task 5580 : 1.11245e+07
Task 5581 : 6.3213e+06
Task 5582 : 8.45185e+06
Task 5583 : 8.31681e+06
Task 5584 : 8.36588e+06
Task 5585 : 8.04995e+06
Task 5586 : 3.35528e+06
Task 5587 : 3.35528e+06
Task 5588 : 4.40512e+06
Task 5589 : 9.58558e+06
Task 5590 : 5.69952e+06
Task 5591 : 4.27617e+06
Task 5592 : 1.01765e+07
Task 5593 : 9.08525e+06
Task 5594 : 8.36075e+06
Task 5595 : 4.1446e+06
Task 5596 : 7.78765e+06
Task 5597 : 6.1665e+06
Task 5598 : 8.75038e+06
Task 5599 : 7.56296e+06
Task 5600 : 1.12451e+07
Task 5601 : 4.49367e+06
Task 5602 : 9.58248e+06
Task 5603 : 1.02708e+07
Task 5604 : 7.40876e+06
Task 5605 : 1.2686e+07
Task 5606 : 9.97528e+06
Task 5607 : 1.13147e+07
Task 5608 : 7.15392e+06
Task 5609 : 1.05958e+07
Task 5610 : 5.77291e+06
Task 5611 : 4.40717e+06
Task 5612 : 5.49049e+06
Task 5613 : 8.63667e+06
Task 5614 : 8.5307e+06
Task 5615 : 1.09575e+07
Task 5616 : 3.79707e+06
Task 5617 : 9.84401e+06
Task 5618 : 7.76989e+06
Task 5619 : 4.81426e+06
Task 5620 : 4.88444e+06
Task 5621 : 1.2036e+07
Task 5622 : 6.85278e+06
Task 5623 : 1.05976e+07
Task 5624 : 4.18355e+06
Task 5625 : 7.14176e+06
Task 5626 : 1.01146e+07
Task 5627 : 7.15832e+06
Task 5628 : 8.50964e+06
Task 5629 : 7.13913e+06
Task 5630 : 3.84509e+06
Task 5631 : 7.48573e+06
Task 5632 : 7.32642e+06
Task 5633 : 7.08442e+06
Task 5634 : 5.88343e+06
Task 5635 : 5.43079e+06
Task 5636 : 4.85048e+06
Task 5637 : 7.41842e+06
Task 5638 : 6.52183e+06
Task 5639 : 8.65221e+06
Task 5640 : 4.065e+06
Task 5641 : 1.07445e+07
Task 5642 : 6.39526e+06
Task 5643 : 9.23924e+06
Task 5644 : 6.79467e+06
Task 5645 : 9.71979e+06
Task 5646 : 1.03675e+07
Task 5647 : 6.92028e+06
Task 5648 : 8.93296e+06
Task 5649 : 1.03651e+07
Task 5650 : 4.13764e+06
Task 5651 : 1.09272e+07
Task 5652 : 8.69279e+06
Task 5653 : 6.51284e+06
Task 5654 : 8.51771e+06
Task 5655 : 8.36691e+06
Task 5656 : 9.23065e+06
Task 5657 : 4.30996e+06
Task 5658 : 8.45154e+06
Task 5659 : 1.09701e+07
Task 5660 : 9.62204e+06
Task 5661 : 6.03212e+06
Task 5662 : 9.61422e+06
Task 5663 : 7.42849e+06
Task 5664 : 2.7919e+06
Task 5665 : 2.7919e+06
Task 5666 : 9.19247e+06
Task 5667 : 7.23655e+06
Task 5668 : 9.88333e+06
Task 5669 : 1.02343e+07
Task 5670 : 6.90061e+06
Task 5671 : 8.75438e+06
Task 5672 : 1.06489e+07
Task 5673 : 7.81206e+06
Task 5674 : 4.72531e+06
Task 5675 : 1.05211e+07
Task 5676 : 8.27713e+06
Task 5677 : 7.60951e+06
Task 5678 : 4.08627e+06
Task 5679 : 8.38742e+06
Task 5680 : 4.87731e+06
Task 5681 : 2.92647e+06
Task 5682 : 3.88574e+06
Task 5683 : 8.02126e+06
Task 5684 : 1.00676e+07
Task 5685 : 6.0337e+06
Task 5686 : 6.77281e+06
Task 5687 : 5.04512e+06
Task 5688 : 6.47308e+06
Task 5689 : 4.14805e+06
Task 5690 : 6.45052e+06
Task 5691 : 6.61196e+06
Task 5692 : 9.89351e+06
Task 5693 : 4.97211e+06
Task 5694 : 1.20464e+07
Task 5695 : 5.24264e+06
Task 5696 : 6.53064e+06
Task 5697 : 4.00184e+06
Task 5698 : 6.21963e+06
Task 5699 : 7.33828e+06
Task 5700 : 6.87627e+06
Task 5701 : 9.75908e+06
Task 5702 : 9.15808e+06
Task 5703 : 8.11234e+06
Task 5704 : 5.92094e+06
Task 5705 : 8.00512e+06
Task 5706 : 1.00616e+07
Task 5707 : 7.55374e+06
Task 5708 : 9.63209e+06
Task 5709 : 4.63829e+06
Task 5710 : 1.11002e+07
Task 5711 : 8.8267e+06
Task 5712 : 6.80417e+06
Task 5713 : 6.96991e+06
Task 5714 : 4.10394e+06
Task 5715 : 5.07053e+06
Task 5716 : 9.00782e+06
Task 5717 : 8.87992e+06
Task 5718 : 1.75536e+06
Task 5719 : 1.75536e+06
Task 5720 : 6.58029e+06
Task 5721 : 2.69012e+06
Task 5722 : 2.69012e+06
Task 5723 : 7.6497e+06
Task 5724 : 9.6573e+06
Task 5725 : 9.08312e+06
Task 5726 : 7.77615e+06
Task 5727 : 5.17647e+06
Task 5728 : 8.60691e+06
Task 5729 : 1.07416e+07
Task 5730 : 5.40629e+06
Task 5731 : 1.25419e+07
Task 5732 : 4.9406e+06
Task 5733 : 7.45164e+06
Task 5734 : 7.64515e+06
Task 5735 : 6.50057e+06
Task 5736 : 4.05504e+06
Task 5737 : 7.05869e+06
Task 5738 : 3.14113e+06
Task 5739 : 1.11888e+07
Task 5740 : 4.33941e+06
Task 5741 : 3.92881e+06
Task 5742 : 5.84442e+06
Task 5743 : 6.80768e+06
Task 5744 : 9.22373e+06
Task 5745 : 4.36118e+06
Task 5746 : 6.17233e+06
Task 5747 : 4.50512e+06
Task 5748 : 4.38794e+06
Task 5749 : 6.67684e+06
Task 5750 : 1.27527e+07
Task 5751 : 7.71223e+06
Task 5752 : 6.97007e+06
Task 5753 : 3.20137e+06
Task 5754 : 6.27827e+06
Task 5755 : 8.27381e+06
Task 5756 : 1.06643e+07
Task 5757 : 8.38359e+06
Task 5758 : 9.93974e+06
Task 5759 : 5.84697e+06
Task 5760 : 5.05866e+06
Task 5761 : 5.02709e+06
Task 5762 : 7.88482e+06
Task 5763 : 2.78098e+06
Task 5764 : 3.93991e+06
Task 5765 : 5.73342e+06
Task 5766 : 1.11716e+07
Task 5767 : 3.98802e+06
Task 5768 : 9.86899e+06
Task 5769 : 3.86781e+06
Task 5770 : 4.82236e+06
Task 5771 : 7.3528e+06
Task 5772 : 8.16533e+06
Task 5773 : 4.09208e+06
Task 5774 : 8.37203e+06
Task 5775 : 5.44038e+06
Task 5776 : 7.56268e+06
Task 5777 : 9.60009e+06
Task 5778 : 7.95613e+06
Task 5779 : 1.0403e+07
Task 5780 : 1.06498e+07
Task 5781 : 5.75375e+06
Task 5782 : 1.14842e+07
Task 5783 : 6.21781e+06
Task 5784 : 7.47403e+06
Task 5785 : 3.88279e+06
Task 5786 : 5.68031e+06
Task 5787 : 1.09085e+07
Task 5788 : 7.77084e+06
Task 5789 : 1.01563e+07
Task 5790 : 1.1106e+07
Task 5791 : 7.52947e+06
Task 5792 : 5.47468e+06
Task 5793 : 1.19475e+07
Task 5794 : 8.03727e+06
Task 5795 : 6.04486e+06
Task 5796 : 1.0899e+07
Task 5797 : 5.73332e+06
Task 5798 : 7.9695e+06
Task 5799 : 5.72195e+06
Task 5800 : 1.03549e+07
Task 5801 : 5.95758e+06
Task 5802 : 1.17761e+07
Task 5803 : 5.83349e+06
Task 5804 : 8.61766e+06
Task 5805 : 6.0486e+06
Task 5806 : 7.74435e+06
Task 5807 : 8.7801e+06
Task 5808 : 1.0983e+07
Task 5809 : 6.43234e+06
Task 5810 : 7.19933e+06
Task 5811 : 8.52355e+06
Task 5812 : 9.00712e+06
Task 5813 : 7.32221e+06
Task 5814 : 8.44521e+06
Task 5815 : 1.09239e+07
Task 5816 : 9.62424e+06
Task 5817 : 1.12846e+07
Task 5818 : 4.58764e+06
Task 5819 : 9.18721e+06
Task 5820 : 8.37685e+06
Task 5821 : 4.42232e+06
Task 5822 : 1.02771e+07
Task 5823 : 9.4599e+06
Task 5824 : 9.49863e+06
Task 5825 : 1.22824e+07
Task 5826 : 3.7787e+06
Task 5827 : 4.49898e+06
Task 5828 : 7.70796e+06
Task 5829 : 1.02128e+07
Task 5830 : 1.28388e+07
Task 5831 : 9.88828e+06
Task 5832 : 9.9796e+06
Task 5833 : 7.73885e+06
Task 5834 : 9.0164e+06
Task 5835 : 4.80701e+06
Task 5836 : 9.96142e+06
Task 5837 : 6.77924e+06
Task 5838 : 5.82463e+06
Task 5839 : 6.43665e+06
Task 5840 : 5.11749e+06
Task 5841 : 5.97533e+06
Task 5842 : 6.80859e+06
Task 5843 : 1.11413e+07
Task 5844 : 7.37338e+06
Task 5845 : 6.04219e+06
Task 5846 : 9.91271e+06
Task 5847 : 7.4699e+06
Task 5848 : 1.06104e+07
Task 5849 : 9.74217e+06
Task 5850 : 8.45734e+06
Task 5851 : 6.04789e+06
Task 5852 : 9.06685e+06
Task 5853 : 8.40875e+06
Task 5854 : 5.87325e+06
Task 5855 : 9.35148e+06
Task 5856 : 6.07693e+06
Task 5857 : 1.1953e+07
Task 5858 : 6.49178e+06
Task 5859 : 1.15081e+07
Task 5860 : 9.16373e+06
Task 5861 : 6.92447e+06
Task 5862 : 6.63921e+06
Task 5863 : 7.79226e+06
Task 5864 : 5.67708e+06
Task 5865 : 1.00716e+07
Task 5866 : 6.15857e+06
Task 5867 : 7.34234e+06
Task 5868 : 9.52538e+06
Task 5869 : 5.40151e+06
Task 5870 : 4.32309e+06
Task 5871 : 4.66287e+06
Task 5872 : 4.75512e+06
Task 5873 : 4.59362e+06
Task 5874 : 6.01706e+06
Task 5875 : 7.53296e+06
Task 5876 : 4.00243e+06
Task 5877 : 6.87502e+06
Task 5878 : 6.6628e+06
Task 5879 : 4.095e+06
Task 5880 : 9.15428e+06
Task 5881 : 7.26218e+06
Task 5882 : 8.51538e+06
Task 5883 : 8.44672e+06
Task 5884 : 4.42601e+06
Task 5885 : 1.01803e+07
Task 5886 : 8.77391e+06
Task 5887 : 5.83646e+06
Task 5888 : 7.15742e+06
Task 5889 : 9.5693e+06
Task 5890 : 7.04834e+06
Task 5891 : 9.90374e+06
Task 5892 : 7.55667e+06
Task 5893 : 1.13091e+07
Task 5894 : 7.746e+06
Task 5895 : 7.3099e+06
Task 5896 : 6.49558e+06
Task 5897 : 1.07861e+07
Task 5898 : 9.50323e+06
Task 5899 : 9.96712e+06
Task 5900 : 5.75629e+06
Task 5901 : 3.88766e+06
Task 5902 : 6.30501e+06
Task 5903 : 1.01606e+07
Task 5904 : 7.59177e+06
Task 5905 : 5.32788e+06
Task 5906 : 7.22252e+06
Task 5907 : 1.13111e+07
Task 5908 : 2.49212e+06
Task 5909 : 4.49073e+06
Task 5910 : 6.44062e+06
Task 5911 : 4.54799e+06
Task 5912 : 6.84088e+06
Task 5913 : 7.80528e+06
Task 5914 : 3.81004e+06
Task 5915 : 9.8554e+06
Task 5916 : 9.02875e+06
Task 5917 : 6.28739e+06
Task 5918 : 1.08087e+07
Task 5919 : 7.71662e+06
Task 5920 : 3.61039e+06
Task 5921 : 7.81512e+06
Task 5922 : 6.86794e+06
Task 5923 : 9.16032e+06
Task 5924 : 4.20445e+06
Task 5925 : 5.816e+06
Task 5926 : 8.46819e+06
Task 5927 : 5.18604e+06
Task 5928 : 2.45058e+06
Task 5929 : 5.5142e+06
Task 5930 : 5.23998e+06
Task 5931 : 1.07588e+07
Task 5932 : 5.55255e+06
Task 5933 : 3.74403e+06
Task 5934 : 4.48606e+06
Task 5935 : 9.76668e+06
Task 5936 : 5.57476e+06
Task 5937 : 5.6846e+06
Task 5938 : 6.51383e+06
Task 5939 : 5.33831e+06
Task 5940 : 1.01318e+07
Task 5941 : 7.61399e+06
Task 5942 : 1.12168e+07
Task 5943 : 5.88184e+06
Task 5944 : 6.18824e+06
Task 5945 : 6.39877e+06
Task 5946 : 9.52033e+06
Task 5947 : 5.45292e+06
Task 5948 : 4.7481e+06
Task 5949 : 5.57016e+06
Task 5950 : 5.87576e+06
Task 5951 : 1.04544e+07
Task 5952 : 3.9752e+06
Task 5953 : 6.12697e+06
Task 5954 : 5.31333e+06
Task 5955 : 8.55168e+06
Task 5956 : 1.12309e+07
Task 5957 : 3.74554e+06
Task 5958 : 6.58314e+06
Task 5959 : 9.86991e+06
Task 5960 : 9.4281e+06
Task 5961 : 4.08317e+06
Task 5962 : 6.17764e+06
Task 5963 : 7.97346e+06
Task 5964 : 1.07195e+07
Task 5965 : 8.44346e+06
Task 5966 : 9.91706e+06
Task 5967 : 5.90432e+06
Task 5968 : 3.34981e+06
Task 5969 : 4.73944e+06
Task 5970 : 6.37717e+06
Task 5971 : 6.10158e+06
Task 5972 : 4.13451e+06
Task 5973 : 1.10038e+07
Task 5974 : 1.02383e+07
Task 5975 : 7.36219e+06
Task 5976 : 5.26944e+06
Task 5977 : 6.83694e+06
Task 5978 : 1.04136e+07
Task 5979 : 5.48258e+06
Task 5980 : 6.08928e+06
Task 5981 : 7.8328e+06
Task 5982 : 1.07455e+07
Task 5983 : 6.88257e+06
Task 5984 : 8.93692e+06
Task 5985 : 5.52996e+06
Task 5986 : 9.55072e+06
Task 5987 : 7.57254e+06
Task 5988 : 1.06601e+07
Task 5989 : 7.34408e+06
Task 5990 : 5.7105e+06
Task 5991 : 5.22751e+06
Task 5992 : 1.03082e+07
Task 5993 : 5.15582e+06
Task 5994 : 1.04527e+07
Task 5995 : 6.41321e+06
Task 5996 : 4.53348e+06
Task 5997 : 5.27415e+06
Task 5998 : 5.14807e+06
Task 5999 : 9.52741e+06
Task 6000 : 1.1068e+07
Task 6001 : 8.45836e+06
Task 6002 : 3.82051e+06
Task 6003 : 9.56239e+06
Task 6004 : 1.05326e+07
Task 6005 : 5.51674e+06
Task 6006 : 8.14219e+06
Task 6007 : 9.7878e+06
Task 6008 : 1.13546e+07
Task 6009 : 3.26162e+06
Task 6010 : 6.41349e+06
Task 6011 : 9.59061e+06
Task 6012 : 5.77662e+06
Task 6013 : 3.53216e+06
Task 6014 : 1.02791e+07
Task 6015 : 7.46849e+06
Task 6016 : 5.50105e+06
Task 6017 : 5.33781e+06
Task 6018 : 1.14063e+07
Task 6019 : 3.46844e+06
Task 6020 : 8.85438e+06
Task 6021 : 7.1803e+06
Task 6022 : 1.05693e+07
Task 6023 : 7.16812e+06
Task 6024 : 9.11885e+06
Task 6025 : 4.39615e+06
Task 6026 : 7.81364e+06
Task 6027 : 1.2131e+07
Task 6028 : 7.67444e+06
Task 6029 : 7.30029e+06
Task 6030 : 5.66233e+06
Task 6031 : 5.85754e+06
Task 6032 : 5.4886e+06
Task 6033 : 5.28685e+06
Task 6034 : 6.24674e+06
Task 6035 : 1.09595e+07
Task 6036 : 1.19285e+07
Task 6037 : 1.0231e+07
Task 6038 : 1.05379e+07
Task 6039 : 5.23683e+06
Task 6040 : 5.45162e+06
Task 6041 : 3.44846e+06
Task 6042 : 5.28534e+06
Task 6043 : 5.3589e+06
Task 6044 : 4.70512e+06
Task 6045 : 5.95661e+06
Task 6046 : 3.90493e+06
Task 6047 : 5.53448e+06
Task 6048 : 6.6329e+06
Task 6049 : 1.10143e+07
Task 6050 : 1.18403e+07
Task 6051 : 6.89916e+06
Task 6052 : 1.00027e+07
Task 6053 : 6.60142e+06
Task 6054 : 1.02116e+07
Task 6055 : 5.73307e+06
Task 6056 : 1.43065e+06
Task 6057 : 8.81853e+06
Task 6058 : 4.62071e+06
Task 6059 : 5.30011e+06
Task 6060 : 7.26049e+06
Task 6061 : 8.53505e+06
Task 6062 : 4.77285e+06
Task 6063 : 9.12542e+06
Task 6064 : 5.58089e+06
Task 6065 : 4.13563e+06
Task 6066 : 1.21928e+07
Task 6067 : 6.71555e+06
Task 6068 : 7.36683e+06
Task 6069 : 5.16067e+06
Task 6070 : 8.96748e+06
Task 6071 : 6.62529e+06
Task 6072 : 1.16011e+07
Task 6073 : 1.12068e+07
Task 6074 : 5.71813e+06
Task 6075 : 5.36445e+06
Task 6076 : 6.80163e+06
Task 6077 : 4.84383e+06
Task 6078 : 1.19705e+07
Task 6079 : 8.44985e+06
Task 6080 : 4.56318e+06
Task 6081 : 1.06379e+07
Task 6082 : 6.1275e+06
Task 6083 : 7.8808e+06
Task 6084 : 4.99654e+06
Task 6085 : 8.9489e+06
Task 6086 : 3.82081e+06
Task 6087 : 1.07465e+07
Task 6088 : 5.18332e+06
Task 6089 : 1.09995e+07
Task 6090 : 5.29985e+06
Task 6091 : 9.14986e+06
Task 6092 : 5.5006e+06
Task 6093 : 8.03458e+06
Task 6094 : 4.94978e+06
Task 6095 : 6.45735e+06
Task 6096 : 5.55517e+06
Task 6097 : 5.41246e+06
Task 6098 : 5.25589e+06
Task 6099 : 7.3673e+06
Task 6100 : 9.90937e+06
Task 6101 : 8.94309e+06
Task 6102 : 9.49597e+06
Task 6103 : 5.3059e+06
Task 6104 : 6.43967e+06
Task 6105 : 8.99692e+06
Task 6106 : 6.38324e+06
Task 6107 : 1.14417e+07
Task 6108 : 1.07611e+07
Task 6109 : 1.14318e+07
Task 6110 : 9.81972e+06
Task 6111 : 5.02791e+06
Task 6112 : 6.41684e+06
Task 6113 : 7.53546e+06
Task 6114 : 5.98079e+06
Task 6115 : 1.14022e+07
Task 6116 : 6.92508e+06
Task 6117 : 4.33578e+06
Task 6118 : 3.85756e+06
Task 6119 : 3.53402e+06
Task 6120 : 4.82703e+06
Task 6121 : 1.27632e+07
Task 6122 : 7.19154e+06
Task 6123 : 8.16694e+06
Task 6124 : 7.27611e+06
Task 6125 : 5.37611e+06
Task 6126 : 6.68218e+06
Task 6127 : 2.14956e+06
Task 6128 : 9.32122e+06
Task 6129 : 9.11516e+06
Task 6130 : 5.33727e+06
Task 6131 : 8.40483e+06
Task 6132 : 6.74338e+06
Task 6133 : 6.26198e+06
Task 6134 : 2.55429e+06
Task 6135 : 5.64379e+06
Task 6136 : 1.06861e+07
Task 6137 : 6.49612e+06
Task 6138 : 4.5044e+06
Task 6139 : 6.41414e+06
Task 6140 : 2.66091e+06
Task 6141 : 5.87293e+06
Task 6142 : 6.66878e+06
Task 6143 : 4.57646e+06
Task 6144 : 5.9365e+06
Task 6145 : 7.35073e+06
Task 6146 : 5.79852e+06
Task 6147 : 6.85747e+06
Task 6148 : 1.0045e+07
Task 6149 : 5.49058e+06
Task 6150 : 6.99471e+06
Task 6151 : 5.56583e+06
Task 6152 : 8.06319e+06
Task 6153 : 5.08761e+06
Task 6154 : 4.76407e+06
Task 6155 : 3.81169e+06
Task 6156 : 5.02204e+06
Task 6157 : 3.74198e+06
Task 6158 : 9.6096e+06
Task 6159 : 8.7522e+06
Task 6160 : 2.4436e+06
Task 6161 : 1.08552e+07
Task 6162 : 4.9309e+06
Task 6163 : 7.08606e+06
Task 6164 : 7.72819e+06
Task 6165 : 4.76549e+06
Task 6166 : 6.14919e+06
Task 6167 : 7.36326e+06
Task 6168 : 5.69028e+06
Task 6169 : 5.2957e+06
Task 6170 : 7.02305e+06
Task 6171 : 4.09888e+06
Task 6172 : 6.0702e+06
Task 6173 : 7.32994e+06
Task 6174 : 6.43699e+06
Task 6175 : 9.89866e+06
Task 6176 : 7.48658e+06
Task 6177 : 5.38218e+06
Task 6178 : 4.3874e+06
Task 6179 : 8.70708e+06
Task 6180 : 6.01025e+06
Task 6181 : 7.28578e+06
Task 6182 : 1.08081e+07
Task 6183 : 6.37833e+06
Task 6184 : 6.96605e+06
Task 6185 : 6.12182e+06
Task 6186 : 2.09154e+06
Task 6187 : 2.1186e+06
Task 6188 : 4.96227e+06
Task 6189 : 5.55608e+06
Task 6190 : 4.49334e+06
Task 6191 : 4.95731e+06
Task 6192 : 9.06911e+06
Task 6193 : 8.21147e+06
Task 6194 : 4.31408e+06
Task 6195 : 7.24156e+06
Task 6196 : 7.67365e+06
Task 6197 : 3.12138e+06
Task 6198 : 1.13424e+07
Task 6199 : 8.917e+06
Task 6200 : 5.55942e+06
Task 6201 : 5.65066e+06
Task 6202 : 5.96677e+06
Task 6203 : 7.50559e+06
Task 6204 : 6.56362e+06
Task 6205 : 5.2238e+06
Task 6206 : 8.80914e+06
Task 6207 : 2.4009e+06
Task 6208 : 9.34621e+06
Task 6209 : 5.39916e+06
Task 6210 : 4.49243e+06
Task 6211 : 9.48902e+06
Task 6212 : 1.13554e+07
Task 6213 : 4.23256e+06
Task 6214 : 4.59138e+06
Task 6215 : 6.25347e+06
Task 6216 : 9.58212e+06
Task 6217 : 6.08502e+06
Task 6218 : 8.82613e+06
Task 6219 : 4.69933e+06
Task 6220 : 1.08292e+07
Task 6221 : 3.8064e+06
Task 6222 : 7.35045e+06
Task 6223 : 1.07276e+07
Task 6224 : 5.44859e+06
Task 6225 : 3.46195e+06
Task 6226 : 4.80784e+06
Task 6227 : 7.92022e+06
Task 6228 : 5.11297e+06
Task 6229 : 8.37194e+06
Task 6230 : 9.19386e+06
Task 6231 : 4.58999e+06
Task 6232 : 5.72505e+06
Task 6233 : 8.74256e+06
Task 6234 : 5.69164e+06
Task 6235 : 1.04794e+07
Task 6236 : 5.43177e+06
Task 6237 : 6.82204e+06
Task 6238 : 8.45328e+06
Task 6239 : 9.47462e+06
Task 6240 : 9.6711e+06
Task 6241 : 2.09786e+06
Task 6242 : 4.74608e+06
Task 6243 : 6.49901e+06
Task 6244 : 4.98521e+06
Task 6245 : 5.7013e+06
Task 6246 : 4.05706e+06
Task 6247 : 7.04754e+06
Task 6248 : 5.44144e+06
Task 6249 : 4.64544e+06
Task 6250 : 5.32661e+06
Task 6251 : 9.09325e+06
Task 6252 : 1.03713e+07
Task 6253 : 3.83317e+06
Task 6254 : 8.84492e+06
Task 6255 : 4.24642e+06
Task 6256 : 9.39036e+06
Task 6257 : 1.07837e+07
Task 6258 : 5.60471e+06
Task 6259 : 6.09859e+06
Task 6260 : 7.39423e+06
Task 6261 : 3.46739e+06
Task 6262 : 8.45159e+06
Task 6263 : 4.75315e+06
Task 6264 : 5.03464e+06
Task 6265 : 1.02661e+07
Task 6266 : 1.17357e+07
Task 6267 : 9.24481e+06
Task 6268 : 8.61659e+06
Task 6269 : 6.31513e+06
Task 6270 : 8.79478e+06
Task 6271 : 1.00568e+07
Task 6272 : 5.38379e+06
Task 6273 : 6.77378e+06
Task 6274 : 1.13743e+07
Task 6275 : 1.01996e+07
Task 6276 : 2.0259e+06
Task 6277 : 5.75885e+06
Task 6278 : 8.72972e+06
Task 6279 : 4.65794e+06
Task 6280 : 9.54749e+06
Task 6281 : 9.36149e+06
Task 6282 : 6.25675e+06
Task 6283 : 1.05966e+07
Task 6284 : 4.81636e+06
Task 6285 : 5.44117e+06
Task 6286 : 6.41409e+06
Task 6287 : 3.62678e+06
Task 6288 : 8.61828e+06
Task 6289 : 5.93715e+06
Task 6290 : 5.29833e+06
Task 6291 : 8.50159e+06
Task 6292 : 6.89432e+06
Task 6293 : 9.95413e+06
Task 6294 : 8.24819e+06
Task 6295 : 6.63072e+06
Task 6296 : 9.1487e+06
Task 6297 : 6.9017e+06
Task 6298 : 4.5015e+06
Task 6299 : 6.25434e+06
Task 6300 : 8.10159e+06
Task 6301 : 5.84714e+06
Task 6302 : 5.47465e+06
Task 6303 : 5.51684e+06
Task 6304 : 4.73482e+06
Task 6305 : 1.11199e+07
Task 6306 : 3.84088e+06
Task 6307 : 5.00727e+06
Task 6308 : 9.86075e+06
Task 6309 : 4.02559e+06
Task 6310 : 4.73064e+06
Task 6311 : 9.86052e+06
Task 6312 : 5.74852e+06
Task 6313 : 6.6495e+06
Task 6314 : 6.30566e+06
Task 6315 : 7.84299e+06
Task 6316 : 6.43072e+06
Task 6317 : 8.02524e+06
Task 6318 : 1.05982e+07
Task 6319 : 5.78262e+06
Task 6320 : 7.28898e+06
Task 6321 : 6.32209e+06
Task 6322 : 1.04426e+07
Task 6323 : 9.11964e+06
Task 6324 : 8.53816e+06
Task 6325 : 1.17758e+07
Task 6326 : 4.98037e+06
Task 6327 : 5.33561e+06
Task 6328 : 6.90095e+06
Task 6329 : 5.8255e+06
Task 6330 : 1.02413e+07
Task 6331 : 7.61272e+06
Task 6332 : 6.70372e+06
Task 6333 : 8.42125e+06
Task 6334 : 8.41458e+06
Task 6335 : 8.77268e+06
Task 6336 : 6.86592e+06
Task 6337 : 4.77293e+06
Task 6338 : 2.32328e+06
Task 6339 : 8.05253e+06
Task 6340 : 8.28811e+06
Task 6341 : 6.57345e+06
Task 6342 : 5.90125e+06
Task 6343 : 4.2105e+06
Task 6344 : 4.76301e+06
Task 6345 : 6.95894e+06
Task 6346 : 7.38718e+06
Task 6347 : 8.14394e+06
Task 6348 : 5.44213e+06
Task 6349 : 4.0265e+06
Task 6350 : 1.03094e+07
Task 6351 : 5.27697e+06
Task 6352 : 4.93421e+06
Task 6353 : 9.49962e+06
Task 6354 : 4.35875e+06
Task 6355 : 8.52105e+06
Task 6356 : 7.06489e+06
Task 6357 : 3.54677e+06
Task 6358 : 1.97909e+06
Task 6359 : 5.40409e+06
Task 6360 : 7.25941e+06
Task 6361 : 5.68987e+06
Task 6362 : 3.40125e+06
Task 6363 : 5.74294e+06
Task 6364 : 7.22964e+06
Task 6365 : 4.44601e+06
Task 6366 : 6.49664e+06
Task 6367 : 4.94065e+06
Task 6368 : 6.25003e+06
Task 6369 : 1.13382e+07
Task 6370 : 6.32988e+06
Task 6371 : 7.24808e+06
Task 6372 : 7.60489e+06
Task 6373 : 4.60503e+06
Task 6374 : 5.3999e+06
Task 6375 : 5.11454e+06
Task 6376 : 1.198e+07
Task 6377 : 7.5666e+06
Task 6378 : 8.58537e+06
Task 6379 : 9.69562e+06
Task 6380 : 9.46186e+06
Task 6381 : 3.50719e+06
Task 6382 : 7.35129e+06
Task 6383 : 7.19236e+06
Task 6384 : 1.08526e+07
Task 6385 : 5.5051e+06
Task 6386 : 5.74528e+06
Task 6387 : 9.16933e+06
Task 6388 : 4.77467e+06
Task 6389 : 5.9549e+06
Task 6390 : 1.15788e+07
Task 6391 : 1.05502e+07
Task 6392 : 9.20263e+06
Task 6393 : 5.08805e+06
Task 6394 : 6.06919e+06
Task 6395 : 7.84344e+06
Task 6396 : 4.54492e+06
Task 6397 : 1.16361e+07
Task 6398 : 5.47392e+06
Task 6399 : 6.91483e+06
Task 6400 : 8.87682e+06
Task 6401 : 4.80897e+06
Task 6402 : 9.25004e+06
Task 6403 : 4.12228e+06
Task 6404 : 4.87042e+06
Task 6405 : 4.61029e+06
Task 6406 : 3.75161e+06
Task 6407 : 4.44145e+06
Task 6408 : 3.27339e+06
Task 6409 : 2.94985e+06
Task 6410 : 7.46736e+06
Task 6411 : 1.00733e+07
Task 6412 : 2.46709e+06
Task 6413 : 4.18158e+06
Task 6414 : 4.07279e+06
Task 6415 : 9.40798e+06
Task 6416 : 8.96402e+06
Task 6417 : 1.03791e+07
Task 6418 : 6.49799e+06
Task 6419 : 9.8138e+06
Task 6420 : 4.89804e+06
Task 6421 : 5.3163e+06
Task 6422 : 5.7989e+06
Task 6423 : 6.48268e+06
Task 6424 : 7.26579e+06
Task 6425 : 4.48444e+06
Task 6426 : 6.97269e+06
Task 6427 : 8.17867e+06
Task 6428 : 9.04924e+06
Task 6429 : 4.4695e+06
Task 6430 : 6.11957e+06
Task 6431 : 3.90983e+06
Task 6432 : 5.02331e+06
Task 6433 : 3.62399e+06
Task 6434 : 3.57421e+06
Task 6435 : 8.59199e+06
Task 6436 : 3.70047e+06
Task 6437 : 2.24198e+06
Task 6438 : 6.69922e+06
Task 6439 : 4.83549e+06
Task 6440 : 1.01986e+07
Task 6441 : 6.98018e+06
Task 6442 : 4.01384e+06
Task 6443 : 1.1117e+06
Task 6444 : 6.3935e+06
Task 6445 : 3.13804e+06
Task 6446 : 9.37078e+06
Task 6447 : 7.40432e+06
Task 6448 : 6.88918e+06
Task 6449 : 3.73477e+06
Task 6450 : 4.78742e+06
Task 6451 : 6.18581e+06
Task 6452 : 4.9983e+06
Task 6453 : 3.45141e+06
Task 6454 : 1.08217e+06
Task 6455 : 8.79252e+06
Task 6456 : 4.70888e+06
Task 6457 : 7.30952e+06
Task 6458 : 8.35162e+06
Task 6459 : 4.89095e+06
Task 6460 : 6.25325e+06
Task 6461 : 3.17234e+06
Task 6462 : 3.95497e+06
Task 6463 : 4.60842e+06
Task 6464 : 4.4777e+06
Task 6465 : 5.04367e+06
Task 6466 : 8.21473e+06
Task 6467 : 7.84453e+06
Task 6468 : 4.59944e+06
Task 6469 : 4.06409e+06
Task 6470 : 5.13716e+06
Task 6471 : 3.78756e+06
Task 6472 : 9.61611e+06
Task 6473 : 3.71687e+06
Task 6474 : 1.02152e+07
Task 6475 : 1.19405e+07
Task 6476 : 6.07446e+06
Task 6477 : 6.34206e+06
Task 6478 : 7.18731e+06
Task 6479 : 3.74829e+06
Task 6480 : 9.66873e+06
Task 6481 : 8.80631e+06
Task 6482 : 1.09308e+07
Task 6483 : 3.04273e+06
Task 6484 : 2.99437e+06
Task 6485 : 8.44867e+06
Task 6486 : 3.41267e+06
Task 6487 : 6.95746e+06
Task 6488 : 4.08308e+06
Task 6489 : 2.67206e+06
Task 6490 : 2.65875e+06
Task 6491 : 1.01127e+07
Task 6492 : 2.19384e+06
Task 6493 : 1.8703e+06
Task 6494 : 7.35433e+06
Task 6495 : 3.74746e+06
Task 6496 : 9.48933e+06
Task 6497 : 9.53445e+06
Task 6498 : 6.31844e+06
Task 6499 : 4.70801e+06
Task 6500 : 5.4197e+06
Task 6501 : 6.33729e+06
Task 6502 : 5.53083e+06
Task 6503 : 1.01083e+07
Task 6504 : 4.57146e+06
Task 6505 : 7.39391e+06
Task 6506 : 8.2341e+06
Task 6507 : 3.79316e+06
Task 6508 : 1.04973e+07
Task 6509 : 3.89046e+06
Task 6510 : 1.06164e+07
Task 6511 : 5.20204e+06
Task 6512 : 4.01074e+06
Task 6513 : 3.6872e+06
Task 6514 : 3.76076e+06
Task 6515 : 3.93635e+06
Task 6516 : 7.42601e+06
Task 6517 : 8.84215e+06
Task 6518 : 5.29414e+06
Task 6519 : 3.82434e+06
Task 6520 : 7.31074e+06
Task 6521 : 3.34612e+06
Task 6522 : 3.02257e+06
Task 6523 : 4.02551e+06
Task 6524 : 3.70197e+06
Task 6525 : 5.45542e+06
Task 6526 : 7.36964e+06
Task 6527 : 4.91792e+06
Task 6528 : 8.6286e+06
Task 6529 : 1.04397e+07
Task 6530 : 7.71722e+06
Task 6531 : 6.38861e+06
Task 6532 : 6.2421e+06
Task 6533 : 4.76945e+06
Task 6534 : 5.20331e+06
Task 6535 : 4.11469e+06
Task 6536 : 6.84364e+06
Task 6537 : 6.29461e+06
Task 6538 : 3.82521e+06
Task 6539 : 5.11813e+06
Task 6540 : 5.34714e+06
Task 6541 : 9.35852e+06
Task 6542 : 6.23122e+06
Task 6543 : 8.73082e+06
Task 6544 : 8.70658e+06
Task 6545 : 3.11422e+06
Task 6546 : 9.48946e+06
Task 6547 : 5.29366e+06
Task 6548 : 5.49565e+06
Task 6549 : 7.8131e+06
Task 6550 : 4.75616e+06
Task 6551 : 5.38549e+06
Task 6552 : 5.8406e+06
Task 6553 : 8.7427e+06
Task 6554 : 7.69496e+06
Task 6555 : 6.43696e+06
Task 6556 : 5.4042e+06
Task 6557 : 4.73856e+06
Task 6558 : 4.6483e+06
Task 6559 : 4.80987e+06
Task 6560 : 9.21772e+06
Task 6561 : 1.09205e+07
Task 6562 : 1.02646e+07
Task 6563 : 5.92469e+06
Task 6564 : 9.82128e+06
Task 6565 : 7.66645e+06
Task 6566 : 3.84322e+06
Task 6567 : 4.15375e+06
Task 6568 : 8.74928e+06
Task 6569 : 3.94545e+06
Task 6570 : 5.41599e+06
Task 6571 : 6.51378e+06
Task 6572 : 9.45133e+06
Task 6573 : 4.73063e+06
Task 6574 : 3.69756e+06
Task 6575 : 6.50044e+06
Task 6576 : 4.84369e+06
Task 6577 : 5.33955e+06
Task 6578 : 4.63005e+06
Task 6579 : 8.66652e+06
Task 6580 : 5.8351e+06
Task 6581 : 3.80535e+06
Task 6582 : 3.85683e+06
Task 6583 : 1.06609e+07
Task 6584 : 3.91896e+06
Task 6585 : 8.50548e+06
Task 6586 : 4.73373e+06
Task 6587 : 6.12816e+06
Task 6588 : 4.89979e+06
Task 6589 : 5.3819e+06
Task 6590 : 5.97692e+06
Task 6591 : 4.88012e+06
Task 6592 : 1.09465e+07
Task 6593 : 4.81328e+06
Task 6594 : 3.88564e+06
Task 6595 : 8.86625e+06
Task 6596 : 6.52002e+06
Task 6597 : 5.5078e+06
Task 6598 : 7.44119e+06
Task 6599 : 7.85702e+06
Task 6600 : 5.68086e+06
Task 6601 : 6.82551e+06
Task 6602 : 6.84058e+06
Task 6603 : 7.18292e+06
Task 6604 : 5.15702e+06
Task 6605 : 7.58323e+06
Task 6606 : 5.73254e+06
Task 6607 : 3.85503e+06
Task 6608 : 8.59969e+06
Task 6609 : 3.38264e+06
Task 6610 : 6.39825e+06
Task 6611 : 5.59083e+06
Task 6612 : 6.00106e+06
Task 6613 : 6.28487e+06
Task 6614 : 4.6785e+06
Task 6615 : 5.30496e+06
Task 6616 : 9.69912e+06
Task 6617 : 5.69916e+06
Task 6618 : 5.43017e+06
Task 6619 : 8.94769e+06
Task 6620 : 6.5915e+06
Task 6621 : 8.20617e+06
Task 6622 : 9.08823e+06
Task 6623 : 4.11637e+06
Task 6624 : 4.59459e+06
Task 6625 : 4.62921e+06
Task 6626 : 1.01291e+07
Task 6627 : 8.51093e+06
Task 6628 : 4.50689e+06
Task 6629 : 4.29517e+06
Task 6630 : 8.63251e+06
Task 6631 : 6.17354e+06
Task 6632 : 6.42682e+06
Task 6633 : 3.32135e+06
Task 6634 : 3.75767e+06
Task 6635 : 3.32164e+06
Task 6636 : 3.5765e+06
Task 6637 : 3.40914e+06
Task 6638 : 9.66093e+06
Task 6639 : 6.62031e+06
Task 6640 : 1.03548e+07
Task 6641 : 1.22062e+07
Task 6642 : 1.11352e+07
Task 6643 : 8.6342e+06
Task 6644 : 3.55078e+06
Task 6645 : 5.33546e+06
Task 6646 : 8.08674e+06
Task 6647 : 7.88854e+06
Task 6648 : 7.87413e+06
Task 6649 : 6.31895e+06
Task 6650 : 5.20519e+06
Task 6651 : 6.98184e+06
Task 6652 : 8.76112e+06
Task 6653 : 6.25103e+06
Task 6654 : 6.47015e+06
Task 6655 : 5.61495e+06
Task 6656 : 8.03674e+06
Task 6657 : 6.33325e+06
Task 6658 : 3.64837e+06
Task 6659 : 1.09098e+07
Task 6660 : 6.56994e+06
Task 6661 : 3.60786e+06
Task 6662 : 5.57277e+06
Task 6663 : 5.29582e+06
Task 6664 : 5.19492e+06
Task 6665 : 3.51641e+06
Task 6666 : 7.08925e+06
Task 6667 : 9.21332e+06
Task 6668 : 6.64037e+06
Task 6669 : 6.95038e+06
Task 6670 : 4.93094e+06
Task 6671 : 781677
Task 6672 : 4.55345e+06
Task 6673 : 5.43419e+06
Task 6674 : 6.22683e+06
Task 6675 : 7.59836e+06
Task 6676 : 1.53185e+06
Task 6677 : 6.12808e+06
Task 6678 : 5.36963e+06
Task 6679 : 6.7096e+06
Task 6680 : 5.60442e+06
Task 6681 : 4.31884e+06
Task 6682 : 7.21842e+06
Task 6683 : 1.04591e+07
Task 6684 : 3.76782e+06
Task 6685 : 4.99849e+06
Task 6686 : 7.31839e+06
Task 6687 : 1.13384e+07
Task 6688 : 7.45173e+06
Task 6689 : 4.04299e+06
Task 6690 : 4.1121e+06
Task 6691 : 3.59706e+06
Task 6692 : 9.11697e+06
Task 6693 : 3.52493e+06
Task 6694 : 7.72158e+06
Task 6695 : 5.51577e+06
Task 6696 : 6.29134e+06
Task 6697 : 2.57417e+06
Task 6698 : 6.73021e+06
Task 6699 : 799227
Task 6700 : 8.3021e+06
Task 6701 : 4.4749e+06
Task 6702 : 6.38652e+06
Task 6703 : 5.16281e+06
Task 6704 : 5.35953e+06
Task 6705 : 5.67318e+06
Task 6706 : 3.89036e+06
Task 6707 : 4.88154e+06
Task 6708 : 6.3518e+06
Task 6709 : 9.22211e+06
Task 6710 : 9.63406e+06
Task 6711 : 2.01174e+06
Task 6712 : 9.04607e+06
Task 6713 : 5.78358e+06
Task 6714 : 9.38456e+06
Task 6715 : 7.3785e+06
Task 6716 : 4.95018e+06
Task 6717 : 4.58631e+06
Task 6718 : 5.86159e+06
Task 6719 : 3.96471e+06
Task 6720 : 4.71861e+06
Task 6721 : 4.06473e+06
Task 6722 : 9.0487e+06
Task 6723 : 8.53889e+06
Task 6724 : 6.69758e+06
Task 6725 : 5.93437e+06
Task 6726 : 4.87384e+06
Task 6727 : 5.8174e+06
Task 6728 : 3.75368e+06
Task 6729 : 4.80642e+06
Task 6730 : 6.53378e+06
Task 6731 : 5.76961e+06
Task 6732 : 4.92635e+06
Task 6733 : 4.12314e+06
Task 6734 : 5.09334e+06
Task 6735 : 8.58438e+06
Task 6736 : 3.80572e+06
Task 6737 : 5.12566e+06
Task 6738 : 4.20864e+06
Task 6739 : 5.69735e+06
Task 6740 : 4.85679e+06
Task 6741 : 7.09272e+06
Task 6742 : 9.39763e+06
Task 6743 : 4.87353e+06
Task 6744 : 1.00981e+07
Task 6745 : 4.16785e+06
Task 6746 : 6.56973e+06
Task 6747 : 4.31247e+06
Task 6748 : 6.49724e+06
Task 6749 : 5.69408e+06
Task 6750 : 4.03594e+06
Task 6751 : 8.30848e+06
Task 6752 : 5.96012e+06
Task 6753 : 4.83296e+06
Task 6754 : 7.18929e+06
Task 6755 : 4.55643e+06
Task 6756 : 7.02503e+06
Task 6757 : 671499
Task 6758 : 4.93177e+06
Task 6759 : 7.67546e+06
Task 6760 : 8.3714e+06
Task 6761 : 4.20588e+06
Task 6762 : 7.66604e+06
Task 6763 : 6.53984e+06
Task 6764 : 5.95992e+06
Task 6765 : 4.93681e+06
Task 6766 : 3.50028e+06
Task 6767 : 8.52669e+06
Task 6768 : 3.66929e+06
Task 6769 : 4.18363e+06
Task 6770 : 4.89242e+06
Task 6771 : 9.55368e+06
Task 6772 : 6.9672e+06
Task 6773 : 5.34522e+06
Task 6774 : 9.5248e+06
Task 6775 : 5.28912e+06
Task 6776 : 4.58913e+06
Task 6777 : 7.35033e+06
Task 6778 : 4.3126e+06
Task 6779 : 4.59002e+06
Task 6780 : 7.69922e+06
Task 6781 : 7.89941e+06
Task 6782 : 7.30204e+06
Task 6783 : 3.09609e+06
Task 6784 : 4.83467e+06
Task 6785 : 7.10204e+06
Task 6786 : 4.73676e+06
Task 6787 : 1.02437e+07
Task 6788 : 9.30916e+06
Task 6789 : 6.42892e+06
Task 6790 : 2.43663e+06
Task 6791 : 5.98922e+06
Task 6792 : 4.25271e+06
Task 6793 : 5.17379e+06
Task 6794 : 2.17676e+06
Task 6795 : 3.2352e+06
Task 6796 : 8.28281e+06
Task 6797 : 4.40114e+06
Task 6798 : 830676
Task 6799 : 3.70193e+06
Task 6800 : 6.71318e+06
Task 6801 : 4.78022e+06
Task 6802 : 4.54736e+06
Task 6803 : 4.85783e+06
Task 6804 : 4.58089e+06
Task 6805 : 4.98741e+06
Task 6806 : 4.38099e+06
Task 6807 : 1.08099e+07
Task 6808 : 5.11982e+06
Task 6809 : 3.76055e+06
Task 6810 : 5.67925e+06
Task 6811 : 8.01698e+06
Task 6812 : 3.84109e+06
Task 6813 : 6.93961e+06
Task 6814 : 8.60545e+06
Task 6815 : 3.90018e+06
Task 6816 : 6.90816e+06
Task 6817 : 5.48369e+06
Task 6818 : 4.10144e+06
Task 6819 : 7.42804e+06
Task 6820 : 4.75288e+06
Task 6821 : 3.81091e+06
Task 6822 : 3.94697e+06
Task 6823 : 3.87004e+06
Task 6824 : 4.27469e+06
Task 6825 : 3.97905e+06
Task 6826 : 2.97509e+06
Task 6827 : 4.91721e+06
Task 6828 : 9.1455e+06
Task 6829 : 7.51011e+06
Task 6830 : 4.07248e+06
Task 6831 : 6.0692e+06
Task 6832 : 4.01778e+06
Task 6833 : 5.94288e+06
Task 6834 : 4.7076e+06
Task 6835 : 4.92557e+06
Task 6836 : 4.1666e+06
Task 6837 : 5.3488e+06
Task 6838 : 8.41256e+06
Task 6839 : 5.08593e+06
Task 6840 : 4.6657e+06
Task 6841 : 5.04057e+06
Task 6842 : 7.33153e+06
Task 6843 : 5.31375e+06
Task 6844 : 6.24859e+06
Task 6845 : 4.08879e+06
Task 6846 : 4.35154e+06
Task 6847 : 9.21591e+06
Task 6848 : 6.6755e+06
Task 6849 : 9.888e+06
Task 6850 : 6.29407e+06
Task 6851 : 3.57832e+06
Task 6852 : 3.74267e+06
Task 6853 : 6.18117e+06
Task 6854 : 7.10053e+06
Task 6855 : 5.60331e+06
Task 6856 : 4.05756e+06
Task 6857 : 6.18374e+06
Task 6858 : 6.03946e+06
Task 6859 : 6.48838e+06
Task 6860 : 7.53753e+06
Task 6861 : 4.25747e+06
Task 6862 : 5.37447e+06
Task 6863 : 7.00113e+06
Task 6864 : 9.56429e+06
Task 6865 : 4.18544e+06
Task 6866 : 4.00075e+06
Task 6867 : 5.49395e+06
Task 6868 : 5.65576e+06
Task 6869 : 5.78016e+06
Task 6870 : 6.09314e+06
Task 6871 : 5.88434e+06
Task 6872 : 2.60768e+06
Task 6873 : 1.93273e+06
Task 6874 : 3.06013e+06
Task 6875 : 5.95608e+06
Task 6876 : 6.15164e+06
Task 6877 : 6.0371e+06
Task 6878 : 2.07018e+06
Task 6879 : 8.20868e+06
Task 6880 : 7.37684e+06
Task 6881 : 3.97932e+06
Task 6882 : 1.02223e+07
Task 6883 : 6.2525e+06
Task 6884 : 7.39465e+06
Task 6885 : 7.28594e+06
Task 6886 : 3.25712e+06
Task 6887 : 4.07334e+06
Task 6888 : 7.23433e+06
Task 6889 : 4.60064e+06
Task 6890 : 4.53462e+06
Task 6891 : 4.30175e+06
Task 6892 : 4.0932e+06
Task 6893 : 3.09977e+06
Task 6894 : 6.25124e+06
Task 6895 : 4.17418e+06
Task 6896 : 3.94148e+06
Task 6897 : 4.30125e+06
Task 6898 : 5.04617e+06
Task 6899 : 4.40054e+06
Task 6900 : 4.84094e+06
Task 6901 : 3.86581e+06
Task 6902 : 7.53127e+06
Task 6903 : 4.48213e+06
Task 6904 : 3.16708e+06
Task 6905 : 3.25709e+06
Task 6906 : 4.54298e+06
Task 6907 : 5.94109e+06
Task 6908 : 4.70328e+06
Task 6909 : 3.3241e+06
Task 6910 : 4.60945e+06
Task 6911 : 6.57231e+06
Task 6912 : 6.35672e+06
Task 6913 : 4.50867e+06
Task 6914 : 3.3763e+06
Task 6915 : 5.90833e+06
Task 6916 : 4.71062e+06
Task 6917 : 3.41474e+06
Task 6918 : 4.53184e+06
Task 6919 : 6.44149e+06
Task 6920 : 3.52754e+06
Task 6921 : 3.99938e+06
Task 6922 : 3.461e+06
Task 6923 : 4.12722e+06
Task 6924 : 6.47415e+06
Task 6925 : 8.11798e+06
Task 6926 : 5.55226e+06
Task 6927 : 3.84318e+06
Task 6928 : 5.32377e+06
Task 6929 : 3.09609e+06
Task 6930 : 4.92569e+06
Task 6931 : 3.56248e+06
Task 6932 : 5.34289e+06
Task 6933 : 5.25828e+06
Task 6934 : 6.8814e+06
Task 6935 : 2.88101e+06
Task 6936 : 2.86339e+06
Task 6937 : 3.82179e+06
Task 6938 : 5.96684e+06
Task 6939 : 5.66624e+06
Task 6940 : 3.6171e+06
Task 6941 : 6.94868e+06
Task 6942 : 9.32948e+06
Task 6943 : 5.88225e+06
Task 6944 : 3.43976e+06
Task 6945 : 4.86093e+06
Task 6946 : 2.94874e+06
Task 6947 : 3.43191e+06
Task 6948 : 6.67327e+06
Task 6949 : 3.38344e+06
Task 6950 : 3.15745e+06
Task 6951 : 3.3236e+06
Task 6952 : 3.24166e+06
Task 6953 : 3.28132e+06
Task 6954 : 3.99989e+06
Task 6955 : 7.01512e+06
Task 6956 : 3.18426e+06
Task 6957 : 5.42252e+06
Task 6958 : 7.77818e+06
Task 6959 : 3.11896e+06
Task 6960 : 2.97683e+06
Task 6961 : 2.88759e+06
Task 6962 : 5.14599e+06
Task 6963 : 3.03768e+06
Task 6964 : 3.06909e+06
Task 6965 : 6.02444e+06
Task 6966 : 2.61106e+06
Task 6967 : 6.08682e+06
Task 6968 : 3.66461e+06
Task 6969 : 6.50987e+06
Task 6970 : 3.65504e+06
Task 6971 : 2.59087e+06
Task 6972 : 2.26733e+06
Task 6973 : 3.11586e+06
Task 6974 : 7.8158e+06
Task 6975 : 5.91272e+06
Task 6976 : 5.77798e+06
Task 6977 : 2.72837e+06
Task 6978 : 3.25712e+06
Task 6979 : 2.56665e+06
Task 6980 : 6.84017e+06
Task 6981 : 3.08508e+06
Task 6982 : 4.96753e+06
Task 6983 : 6.01146e+06
Task 6984 : 3.78125e+06
Task 6985 : 4.51528e+06
Task 6986 : 4.41632e+06
Task 6987 : 4.34629e+06
Task 6988 : 4.27786e+06
Task 6989 : 4.18567e+06
Task 6990 : 4.08016e+06
Task 6991 : 3.8493e+06
Task 6992 : 4.89018e+06
Task 6993 : 2.80891e+06
Task 6994 : 3.95235e+06
Task 6995 : 3.30783e+06
Task 6996 : 6.64238e+06
Task 6997 : 4.07367e+06
Task 6998 : 8.81399e+06
Task 6999 : 4.2901e+06
Task 7000 : 6.16356e+06
Task 7001 : 3.0996e+06
Task 7002 : 3.57859e+06
Task 7003 : 3.23615e+06
Task 7004 : 3.18633e+06
Task 7005 : 3.14031e+06
Task 7006 : 7.61813e+06
Task 7007 : 3.07751e+06
Task 7008 : 2.09379e+06
Task 7009 : 3.00428e+06
Task 7010 : 5.11745e+06
Task 7011 : 2.844e+06
Task 7012 : 6.78317e+06
Task 7013 : 5.49626e+06
Task 7014 : 2.91354e+06
Task 7015 : 6.06623e+06
Task 7016 : 6.61078e+06
Task 7017 : 1.83393e+06
Task 7018 : 7.38409e+06
Task 7019 : 4.31658e+06
Task 7020 : 6.84062e+06
Task 7021 : 3.90613e+06
Task 7022 : 3.56028e+06
Task 7023 : 4.41836e+06
Task 7024 : 6.10536e+06
Task 7025 : 6.90884e+06
Task 7026 : 7.38512e+06
Task 7027 : 6.51944e+06
Task 7028 : 3.52017e+06
Task 7029 : 3.52017e+06
Task 7030 : 3.52017e+06
Task 7031 : 2.70972e+06
Task 7032 : 7.34797e+06
Task 7033 : 7.21103e+06
Task 7034 : 4.12145e+06
Task 7035 : 4.71597e+06
Task 7036 : 4.50686e+06
Task 7037 : 8.65304e+06
Task 7038 : 7.50846e+06
Task 7039 : 7.5593e+06
Task 7040 : 2.56665e+06
Task 7041 : 2.56665e+06
Task 7042 : 2.56665e+06
Task 7043 : 5.00083e+06
Task 7044 : 2.25781e+06
Task 7045 : 3.69334e+06
Task 7046 : 1.95008e+06
Task 7047 : 2.60269e+06
Task 7048 : 4.69907e+06
Task 7049 : 5.58922e+06
Task 7050 : 7.912e+06
Task 7051 : 5.60203e+06
Task 7052 : 5.66625e+06
Task 7053 : 3.39417e+06
Task 7054 : 2.56356e+06
Task 7055 : 5.60903e+06
Task 7056 : 5.65441e+06
Task 7057 : 5.63511e+06
Task 7058 : 5.62719e+06
Task 7059 : 5.61772e+06
Task 7060 : 5.64688e+06
Task 7061 : 5.64052e+06
Task 7062 : 2.53582e+06
Task 7063 : 5.65109e+06
Task 7064 : 2.50706e+06
Task 7065 : 2.24487e+06
Task 7066 : 5.83085e+06
Task 7067 : 4.27002e+06
Task 7068 : 2.47225e+06
Task 7069 : 5.49626e+06
Task 7070 : 5.49626e+06
Task 7071 : 5.49626e+06
Task 7072 : 5.49626e+06
Task 7073 : 5.49626e+06
Task 7074 : 5.49626e+06
Task 7075 : 5.49626e+06
Task 7076 : 5.49626e+06
Task 7077 : 5.49626e+06
Task 7078 : 5.49626e+06
Task 7079 : 5.49626e+06
Task 7080 : 5.49626e+06
Task 7081 : 5.49626e+06
Task 7082 : 2.43205e+06
Task 7083 : 2.30335e+06
Task 7084 : 2.38552e+06
Task 7085 : 2.34331e+06
Task 7086 : 3.9734e+06
Task 7087 : 2.1654e+06
Task 7088 : 4.53751e+06
Task 7089 : 3.92244e+06
Task 7090 : 3.53856e+06
Task 7091 : 3.88716e+06
Task 7092 : 3.85204e+06
Task 7093 : 3.81184e+06
Task 7094 : 3.76372e+06
Task 7095 : 2.5508e+06
Task 7096 : 2.5508e+06
Task 7097 : 2.5508e+06
Task 7098 : 5.11283e+06
Task 7099 : 3.60985e+06
Task 7100 : 3.7077e+06
Task 7101 : 3.65681e+06
Task 7102 : 1.41258e+06
Task 7103 : 1.88886e+06
Task 7104 : 3.48316e+06
Task 7105 : 2.74302e+06
Task 7106 : 2.74302e+06
Task 7107 : 2.74302e+06
Task 7108 : 2.74302e+06
Task 7109 : 2.74302e+06
Task 7110 : 2.25781e+06
Task 7111 : 2.25781e+06
Task 7112 : 2.25781e+06
Task 7113 : 2.25781e+06
Task 7114 : 2.25781e+06
Task 7115 : 1.85171e+06
Task 7116 : 1.85171e+06
Task 7117 : 1.85171e+06
Task 7118 : 4.14951e+06
Task 7119 : 1.95605e+06
Task 7120 : 3.15678e+06
Task 7121 : 3.15678e+06
Task 7122 : 3.15678e+06
Task 7123 : 3.15678e+06
Task 7124 : 3.15678e+06
Task 7125 : 3.15678e+06
Task 7126 : 3.15678e+06
Task 7127 : 2.01221e+06
Task 7128 : 2.01221e+06
Task 7129 : 2.01221e+06
Task 7130 : 2.01221e+06
Task 7131 : 2.01221e+06
Task 7132 : 2.61419e+06
Task 7133 : 1.95605e+06
Task 7134 : 1.95605e+06
Task 7135 : 1.95605e+06
Task 7136 : 1.95605e+06
Task 7137 : 1.95605e+06
Task 7138 : 1.95605e+06
Task 7139 : 1.95605e+06


==> plots/estimations/cpu-gpu-task-comparison/friendster-white-outputs/white-friendster-cpu.txt <==
Task 0 : 3063639.00
Task 1 : 2129775.00
Task 2 : 3348711.00
Task 3 : 2791839.00
Task 4 : 2686795.00
Task 5 : 2467188.00
Task 6 : 2356721.00
Task 7 : 2061965.00
Task 8 : 1814968.00
Task 9 : 1818708.00
Task 10 : 1629373.00
Task 11 : 1075758.00
Task 12 : 1384400.00
Task 13 : 1994064.00
Task 14 : 1791759.00
Task 15 : 1020096.00
Task 16 : 1008148.00
Task 17 : 2098338.00
Task 18 : 1648578.00
Task 19 : 1339605.00
Task 20 : 1078066.00
Task 21 : 941311.00
Task 22 : 915799.00
Task 23 : 627378.00
Task 24 : 813363.00
Task 25 : 1273838.00
Task 26 : 530315.00
Task 27 : 498724.00
Task 28 : 520662.00
Task 29 : 498918.00
Task 30 : 512228.00
Task 31 : 526483.00
Task 32 : 637806.00
Task 33 : 505449.00
Task 34 : 546370.00
Task 35 : 313755.00
Task 36 : 206808.00
Task 37 : 138061.00
Task 38 : 68937.00
Task 39 : 39463.00
Task 40 : 25714.00
Task 41 : 2089944.00
Task 42 : 1919679.00
Task 43 : 1963038.00
Task 44 : 1303496.00
Task 45 : 1634121.00
Task 46 : 1419319.00
Task 47 : 1797492.00
Task 48 : 1442042.00
Task 49 : 1401113.00
Task 50 : 1277447.00
Task 51 : 1438026.00
Task 52 : 1011030.00
Task 53 : 1438819.00
Task 54 : 769712.00
Task 55 : 1282245.00
Task 56 : 648019.00
Task 57 : 1528204.00
Task 58 : 795292.00
Task 59 : 1161309.00
Task 60 : 1151673.00
Task 61 : 1265112.00
Task 62 : 640105.00
Task 63 : 1063580.00
Task 64 : 1024194.00
Task 65 : 1235381.00
Task 66 : 940829.00
Task 67 : 1234462.00
Task 68 : 1426425.00
Task 69 : 1447981.00
Task 70 : 1238692.00
Task 71 : 1012146.00
Task 72 : 853027.00
Task 73 : 690488.00
Task 74 : 525870.00
Task 75 : 642255.00
Task 76 : 610148.00
Task 77 : 669768.00
Task 78 : 1192746.00
Task 79 : 984478.00
Task 80 : 1112461.00
Task 81 : 494518.00
Task 82 : 444088.00
Task 83 : 449296.00
Task 84 : 455834.00
Task 85 : 351320.00
Task 86 : 418617.00
Task 87 : 410921.00
Task 88 : 478893.00
Task 89 : 469008.00
Task 90 : 1161334.00
Task 91 : 1087607.00
Task 92 : 289930.00
Task 93 : 1098272.00
Task 94 : 215735.00
Task 95 : 126541.00
Task 96 : 67587.00
Task 97 : 41645.00
Task 98 : 28044.00
Task 99 : 1078058.00
Task 100 : 851567.00
Task 101 : 857121.00
Task 102 : 647670.00
Task 103 : 728775.00
Task 104 : 708866.00
Task 105 : 1183226.00
Task 106 : 723204.00
Task 107 : 677068.00
Task 108 : 886608.00
Task 109 : 448520.00
Task 110 : 398391.00
Task 111 : 401379.00
Task 112 : 409908.00
Task 113 : 296312.00
Task 114 : 355636.00
Task 115 : 351600.00
Task 116 : 403607.00
Task 117 : 402107.00
Task 118 : 255522.00
Task 119 : 199602.00
Task 120 : 108154.00
Task 121 : 56063.00
Task 122 : 36433.00
Task 123 : 24017.00
Task 124 : 942292.00
Task 125 : 908749.00
Task 126 : 1039358.00
Task 127 : 1299075.00
Task 128 : 518891.00
Task 129 : 986419.00
Task 130 : 493816.00
Task 131 : 977998.00
Task 132 : 849250.00
Task 133 : 938724.00
Task 134 : 1053384.00
Task 135 : 759573.00
Task 136 : 487298.00
Task 137 : 1055650.00
Task 138 : 900537.00
Task 139 : 986239.00
Task 140 : 872946.00
Task 141 : 943908.00
Task 142 : 566146.00
Task 143 : 858807.00
Task 144 : 815019.00
Task 145 : 828883.00
Task 146 : 815932.00
Task 147 : 1380060.00
Task 148 : 862888.00
Task 149 : 766378.00
Task 150 : 872309.00
Task 151 : 1114072.00
Task 152 : 976582.00
Task 153 : 888847.00
Task 154 : 723760.00
Task 155 : 870220.00
Task 156 : 618227.00
Task 157 : 778959.00
Task 158 : 597942.00
Task 159 : 388772.00
Task 160 : 502322.00
Task 161 : 733643.00
Task 162 : 852890.00
Task 163 : 343257.00
Task 164 : 340171.00
Task 165 : 313209.00
Task 166 : 325331.00
Task 167 : 316522.00
Task 168 : 336526.00
Task 169 : 416559.00
Task 170 : 330379.00
Task 171 : 351595.00
Task 172 : 193183.00
Task 173 : 904206.00
Task 174 : 143589.00
Task 175 : 106735.00
Task 176 : 61541.00
Task 177 : 38652.00
Task 178 : 25625.00
Task 179 : 1066397.00
Task 180 : 1061723.00
Task 181 : 821542.00
Task 182 : 1018278.00
Task 183 : 764638.00
Task 184 : 838279.00
Task 185 : 754531.00
Task 186 : 925292.00
Task 187 : 875187.00
Task 188 : 779267.00
Task 189 : 409693.00
Task 190 : 854332.00
Task 191 : 1045372.00
Task 192 : 955913.00
Task 193 : 819033.00
Task 194 : 603999.00
Task 195 : 382170.00
Task 196 : 611175.00
Task 197 : 789195.00
Task 198 : 616319.00
Task 199 : 633572.00
Task 200 : 595472.00
Task 201 : 865455.00
Task 202 : 534918.00
Task 203 : 624503.00
Task 204 : 788133.00
Task 205 : 597888.00
Task 206 : 585550.00
Task 207 : 574032.00
Task 208 : 741913.00
Task 209 : 847542.00
Task 210 : 455896.00
Task 211 : 858676.00
Task 212 : 476451.00
Task 213 : 422296.00
Task 214 : 371793.00
Task 215 : 425601.00
Task 216 : 423635.00
Task 217 : 717179.00
Task 218 : 716221.00
Task 219 : 778876.00
Task 220 : 274725.00
Task 221 : 340076.00
Task 222 : 323761.00
Task 223 : 743138.00
Task 224 : 665959.00
Task 225 : 374832.00
Task 226 : 335360.00
Task 227 : 391996.00
Task 228 : 357740.00
Task 229 : 566143.00
Task 230 : 1198487.00
Task 231 : 382704.00
Task 232 : 612998.00
Task 233 : 362436.00
Task 234 : 740640.00
Task 235 : 842684.00
Task 236 : 645653.00
Task 237 : 259976.00
Task 238 : 272692.00
Task 239 : 563086.00
Task 240 : 212033.00
Task 241 : 328499.00
Task 242 : 115271.00
Task 243 : 313438.00
Task 244 : 66030.00
Task 245 : 46895.00
Task 246 : 33042.00
Task 247 : 370532.00
Task 248 : 359387.00
Task 249 : 222840.00
Task 250 : 166577.00
Task 251 : 95565.00
Task 252 : 485471.00
Task 253 : 392192.00
Task 254 : 51221.00
Task 255 : 381139.00
Task 256 : 32630.00
Task 257 : 22919.00
Task 258 : 718481.00
Task 259 : 392330.00
Task 260 : 648159.00
Task 261 : 667888.00
Task 262 : 273609.00
Task 263 : 338161.00
Task 264 : 329603.00
Task 265 : 378265.00
Task 266 : 342123.00
Task 267 : 608780.00
Task 268 : 269268.00
Task 269 : 238222.00
Task 270 : 108248.00
Task 271 : 56462.00
Task 272 : 36890.00
Task 273 : 23939.00
Task 274 : 395950.00
Task 275 : 690179.00
Task 276 : 768027.00
Task 277 : 662015.00
Task 278 : 714733.00
Task 279 : 601478.00
Task 280 : 578666.00
Task 281 : 667025.00
Task 282 : 437932.00
Task 283 : 542361.00
Task 284 : 628861.00
Task 285 : 797477.00
Task 286 : 741852.00
Task 287 : 569523.00
Task 288 : 334171.00
Task 289 : 542037.00
Task 290 : 682486.00
Task 291 : 926474.00
Task 292 : 897933.00
Task 293 : 602426.00
Task 294 : 512550.00
Task 295 : 627260.00
Task 296 : 510807.00
Task 297 : 621440.00
Task 298 : 284590.00
Task 299 : 655769.00
Task 300 : 581612.00
Task 301 : 628307.00
Task 302 : 746544.00
Task 303 : 585530.00
Task 304 : 406905.00
Task 305 : 787955.00
Task 306 : 578428.00
Task 307 : 259807.00
Task 308 : 460852.00
Task 309 : 299760.00
Task 310 : 389343.00
Task 311 : 524185.00
Task 312 : 424701.00
Task 313 : 445895.00
Task 314 : 606236.00
Task 315 : 501679.00
Task 316 : 434405.00
Task 317 : 671502.00
Task 318 : 426693.00
Task 319 : 412648.00
Task 320 : 534917.00
Task 321 : 539206.00
Task 322 : 637310.00
Task 323 : 532309.00
Task 324 : 522038.00
Task 325 : 608155.00
Task 326 : 809939.00
Task 327 : 375581.00
Task 328 : 332678.00
Task 329 : 349958.00
Task 330 : 588021.00
Task 331 : 318920.00
Task 332 : 683295.00
Task 333 : 654688.00
Task 334 : 541003.00
Task 335 : 355331.00
Task 336 : 342255.00
Task 337 : 400144.00
Task 338 : 366766.00
Task 339 : 212443.00
Task 340 : 634042.00
Task 341 : 343054.00
Task 342 : 328018.00
Task 343 : 526401.00
Task 344 : 293759.00
Task 345 : 483958.00
Task 346 : 678504.00
Task 347 : 284371.00
Task 348 : 613755.00
Task 349 : 201553.00
Task 350 : 368386.00
Task 351 : 335534.00
Task 352 : 464545.00
Task 353 : 477022.00
Task 354 : 499345.00
Task 355 : 280749.00
Task 356 : 409716.00
Task 357 : 526885.00
Task 358 : 261037.00
Task 359 : 504736.00
Task 360 : 256709.00
Task 361 : 292158.00
Task 362 : 290048.00
Task 363 : 196248.00
Task 364 : 599292.00
Task 365 : 109391.00
Task 366 : 61791.00
Task 367 : 41264.00
Task 368 : 27836.00
Task 369 : 198041.00
Task 370 : 143438.00
Task 371 : 689895.00
Task 372 : 578669.00
Task 373 : 89574.00
Task 374 : 51663.00
Task 375 : 36822.00
Task 376 : 27592.00
Task 377 : 292751.00
Task 378 : 299891.00
Task 379 : 281958.00
Task 380 : 647372.00
Task 381 : 278574.00
Task 382 : 391405.00
Task 383 : 369907.00
Task 384 : 383105.00
Task 385 : 228867.00
Task 386 : 370211.00
Task 387 : 643186.00
Task 388 : 272165.00
Task 389 : 603501.00
Task 390 : 261750.00
Task 391 : 308579.00
Task 392 : 287984.00
Task 393 : 558919.00
Task 394 : 220592.00
Task 395 : 520567.00
Task 396 : 490313.00
Task 397 : 304749.00
Task 398 : 287482.00
Task 399 : 489561.00
Task 400 : 495449.00
Task 401 : 194944.00
Task 402 : 308729.00
Task 403 : 485607.00
Task 404 : 354436.00
Task 405 : 314999.00
Task 406 : 136514.00
Task 407 : 491018.00
Task 408 : 96317.00
Task 409 : 496912.00
Task 410 : 57925.00
Task 411 : 38282.00
Task 412 : 24474.00
Task 413 : 253284.00
Task 414 : 536223.00
Task 415 : 211972.00
Task 416 : 102276.00
Task 417 : 510360.00
Task 418 : 517526.00
Task 419 : 60599.00
Task 420 : 37765.00
Task 421 : 24044.00
Task 422 : 404537.00
Task 423 : 375813.00
Task 424 : 414741.00
Task 425 : 384473.00
Task 426 : 530354.00
Task 427 : 413706.00
Task 428 : 439548.00
Task 429 : 653650.00
Task 430 : 470090.00
Task 431 : 487736.00
Task 432 : 267224.00
Task 433 : 241784.00
Task 434 : 482634.00
Task 435 : 427641.00
Task 436 : 313264.00
Task 437 : 304732.00
Task 438 : 563395.00
Task 439 : 497201.00
Task 440 : 342857.00
Task 441 : 308673.00
Task 442 : 514666.00
Task 443 : 522706.00
Task 444 : 260772.00
Task 445 : 556207.00
Task 446 : 423267.00
Task 447 : 621556.00
Task 448 : 237979.00
Task 449 : 606021.00
Task 450 : 524666.00
Task 451 : 112429.00
Task 452 : 384061.00
Task 453 : 232015.00
Task 454 : 62179.00
Task 455 : 38962.00
Task 456 : 24764.00
Task 457 : 457938.00
Task 458 : 502626.00
Task 459 : 511793.00
Task 460 : 258670.00
Task 461 : 509056.00
Task 462 : 502780.00
Task 463 : 476102.00
Task 464 : 152178.00
Task 465 : 634290.00
Task 466 : 378182.00
Task 467 : 219887.00
Task 468 : 555501.00
Task 469 : 291253.00
Task 470 : 136794.00
Task 471 : 481255.00
Task 472 : 118631.00
Task 473 : 540500.00
Task 474 : 241295.00
Task 475 : 465651.00
Task 476 : 458969.00
Task 477 : 405661.00
Task 478 : 476984.00
Task 479 : 193502.00
Task 480 : 478437.00
Task 481 : 395702.00
Task 482 : 158685.00
Task 483 : 93217.00
Task 484 : 1363152.00
Task 485 : 255542.00
Task 486 : 402149.00
Task 487 : 460894.00
Task 488 : 84717.00
Task 489 : 261523.00
Task 490 : 479256.00
Task 491 : 82838.00
Task 492 : 549923.00
Task 493 : 565979.00
Task 494 : 435387.00
Task 495 : 450418.00
Task 496 : 458676.00
Task 497 : 522338.00
Task 498 : 742145.00
Task 499 : 637418.00
Task 500 : 435354.00
Task 501 : 425226.00
Task 502 : 421669.00
Task 503 : 416234.00
Task 504 : 504350.00
Task 505 : 579853.00
Task 506 : 362629.00
Task 507 : 342064.00
Task 508 : 525556.00
Task 509 : 371336.00
Task 510 : 542221.00
Task 511 : 432697.00
Task 512 : 342880.00
Task 513 : 458255.00
Task 514 : 579517.00
Task 515 : 327105.00
Task 516 : 475791.00
Task 517 : 308507.00
Task 518 : 329001.00
Task 519 : 433270.00
Task 520 : 204148.00
Task 521 : 479083.00
Task 522 : 301582.00
Task 523 : 535807.00
Task 524 : 308184.00
Task 525 : 290075.00
Task 526 : 181918.00
Task 527 : 13106.00
Task 528 : 0.00
Task 529 : 0.00
Task 530 : 0.00
Task 531 : 0.00
Task 532 : 0.00
Task 533 : 0.00
Task 534 : 320951.00
Task 535 : 293611.00
Task 536 : 268399.00
Task 537 : 257216.00
Task 538 : 391385.00
Task 539 : 367638.00
Task 540 : 229799.00
Task 541 : 285472.00
Task 542 : 293662.00
Task 543 : 413430.00
Task 544 : 482753.00
Task 545 : 261118.00
Task 546 : 499531.00
Task 547 : 187764.00
Task 548 : 374494.00
Task 549 : 531228.00
Task 550 : 105342.00
Task 551 : 432806.00
Task 552 : 409677.00
Task 553 : 638085.00
Task 554 : 445764.00
Task 555 : 60685.00
Task 556 : 211867.00
Task 557 : 37439.00
Task 558 : 24450.00
Task 559 : 153656.00
Task 560 : 440860.00
Task 561 : 459511.00
Task 562 : 207868.00
Task 563 : 90569.00
Task 564 : 51095.00
Task 565 : 32515.00
Task 566 : 22794.00
Task 567 : 301124.00
Task 568 : 345589.00
Task 569 : 382277.00
Task 570 : 627896.00
Task 571 : 388165.00
Task 572 : 298646.00
Task 573 : 331089.00
Task 574 : 333394.00
Task 575 : 455355.00
Task 576 : 301540.00
Task 577 : 595707.00
Task 578 : 383166.00
Task 579 : 661544.00
Task 580 : 251293.00
Task 581 : 209096.00
Task 582 : 106192.00
Task 583 : 309436.00
Task 584 : 59248.00
Task 585 : 37836.00
Task 586 : 308921.00
Task 587 : 24431.00
Task 588 : 344457.00
Task 589 : 634560.00
Task 590 : 308191.00
Task 591 : 635008.00
Task 592 : 483424.00
Task 593 : 492109.00
Task 594 : 202981.00
Task 595 : 530050.00
Task 596 : 170301.00
Task 597 : 361089.00
Task 598 : 218854.00
Task 599 : 245743.00
Task 600 : 228018.00
Task 601 : 245035.00
Task 602 : 564089.00
Task 603 : 277596.00
Task 604 : 224944.00
Task 605 : 250212.00
Task 606 : 1308747.00
Task 607 : 207643.00
Task 608 : 643317.00
Task 609 : 566496.00
Task 610 : 180816.00
Task 611 : 534515.00
Task 612 : 182872.00
Task 613 : 468056.00
Task 614 : 409202.00
Task 615 : 488058.00
Task 616 : 90174.00
Task 617 : 528149.00
Task 618 : 53001.00
Task 619 : 35181.00
Task 620 : 23333.00
Task 621 : 499543.00
Task 622 : 510931.00
Task 623 : 276237.00
Task 624 : 371293.00
Task 625 : 442638.00
Task 626 : 468579.00
Task 627 : 543499.00
Task 628 : 473240.00
Task 629 : 396110.00
Task 630 : 391401.00
Task 631 : 570935.00
Task 632 : 438428.00
Task 633 : 428005.00
Task 634 : 358687.00
Task 635 : 403947.00
Task 636 : 377288.00
Task 637 : 364333.00
Task 638 : 273339.00
Task 639 : 454483.00
Task 640 : 482396.00
Task 641 : 207294.00
Task 642 : 332050.00
Task 643 : 215680.00
Task 644 : 425190.00
Task 645 : 431872.00
Task 646 : 344891.00
Task 647 : 318755.00
Task 648 : 330253.00
Task 649 : 319221.00
Task 650 : 295919.00
Task 651 : 359124.00
Task 652 : 358636.00
Task 653 : 366243.00
Task 654 : 377344.00
Task 655 : 323904.00
Task 656 : 393169.00
Task 657 : 347573.00
Task 658 : 373046.00
Task 659 : 314816.00
Task 660 : 350645.00
Task 661 : 480549.00
Task 662 : 297674.00
Task 663 : 508695.00
Task 664 : 511870.00
Task 665 : 327857.00
Task 666 : 370065.00
Task 667 : 288507.00
Task 668 : 455987.00
Task 669 : 453994.00
Task 670 : 201448.00
Task 671 : 304286.00
Task 672 : 501483.00
Task 673 : 299561.00
Task 674 : 539769.00
Task 675 : 210217.00
Task 676 : 293823.00
Task 677 : 262335.00
Task 678 : 157402.00
Task 679 : 221886.00
Task 680 : 276258.00
Task 681 : 518191.00
Task 682 : 240491.00
Task 683 : 304221.00
Task 684 : 240690.00
Task 685 : 331916.00
Task 686 : 466458.00
Task 687 : 387786.00
Task 688 : 299638.00
Task 689 : 429128.00
Task 690 : 223239.00
Task 691 : 273993.00
Task 692 : 230339.00
Task 693 : 371705.00
Task 694 : 153935.00
Task 695 : 183583.00
Task 696 : 241119.00
Task 697 : 252308.00
Task 698 : 249643.00
Task 699 : 440713.00
Task 700 : 143712.00
Task 701 : 560145.00
Task 702 : 425892.00
Task 703 : 189459.00
Task 704 : 829072.00
Task 705 : 505809.00
Task 706 : 235715.00
Task 707 : 169248.00
Task 708 : 209971.00
Task 709 : 234654.00
Task 710 : 99708.00
Task 711 : 315460.00
Task 712 : 226992.00
Task 713 : 57395.00
Task 714 : 261107.00
Task 715 : 539781.00
Task 716 : 37234.00
Task 717 : 24183.00
Task 718 : 267129.00
Task 719 : 260218.00
Task 720 : 327200.00
Task 721 : 162191.00
Task 722 : 271673.00
Task 723 : 303020.00
Task 724 : 241056.00
Task 725 : 256098.00
Task 726 : 151076.00
Task 727 : 261896.00
Task 728 : 331008.00
Task 729 : 95984.00
Task 730 : 58185.00
Task 731 : 40363.00
Task 732 : 27569.00
Task 733 : 293000.00
Task 734 : 263467.00
Task 735 : 452251.00
Task 736 : 320875.00
Task 737 : 174975.00
Task 738 : 175537.00
Task 739 : 170968.00
Task 740 : 484932.00
Task 741 : 215233.00
Task 742 : 429334.00
Task 743 : 133959.00
Task 744 : 515141.00
Task 745 : 219617.00
Task 746 : 192884.00
Task 747 : 255278.00
Task 748 : 81581.00
Task 749 : 223180.00
Task 750 : 186420.00
Task 751 : 482927.00
Task 752 : 265877.00
Task 753 : 47731.00
Task 754 : 248828.00
Task 755 : 31799.00
Task 756 : 23282.00
Task 757 : 173888.00
Task 758 : 208815.00
Task 759 : 587952.00
Task 760 : 404282.00
Task 761 : 99040.00
Task 762 : 388945.00
Task 763 : 416027.00
Task 764 : 56374.00
Task 765 : 131438.00
Task 766 : 157984.00
Task 767 : 36346.00
Task 768 : 207992.00
Task 769 : 264596.00
Task 770 : 23870.00
Task 771 : 365700.00
Task 772 : 250257.00
Task 773 : 187101.00
Task 774 : 423706.00
Task 775 : 367764.00
Task 776 : 291680.00
Task 777 : 164735.00
Task 778 : 250399.00
Task 779 : 389444.00
Task 780 : 304081.00
Task 781 : 327182.00
Task 782 : 492621.00
Task 783 : 89448.00
Task 784 : 532465.00
Task 785 : 307884.00
Task 786 : 57651.00
Task 787 : 43096.00
Task 788 : 26294.00
Task 789 : 378702.00
Task 790 : 358272.00
Task 791 : 220988.00
Task 792 : 418201.00
Task 793 : 185426.00
Task 794 : 398570.00
Task 795 : 590455.00
Task 796 : 460395.00
Task 797 : 931840.00
Task 798 : 591940.00
Task 799 : 101392.00
Task 800 : 311290.00
Task 801 : 544821.00
Task 802 : 348640.00
Task 803 : 58679.00
Task 804 : 37026.00
Task 805 : 23703.00
Task 806 : 296098.00
Task 807 : 297391.00
Task 808 : 424342.00
Task 809 : 324631.00
Task 810 : 261424.00
Task 811 : 158565.00
Task 812 : 601791.00
Task 813 : 411380.00
Task 814 : 222524.00
Task 815 : 336200.00
Task 816 : 292559.00
Task 817 : 313378.00
Task 818 : 604640.00
Task 819 : 281040.00
Task 820 : 403731.00
Task 821 : 387629.00
Task 822 : 385073.00
Task 823 : 276438.00
Task 824 : 545453.00
Task 825 : 359718.00
Task 826 : 374369.00
Task 827 : 389708.00
Task 828 : 544249.00
Task 829 : 426310.00
Task 830 : 537278.00
Task 831 : 363519.00
Task 832 : 500746.00
Task 833 : 539784.00
Task 834 : 259258.00
Task 835 : 260871.00
Task 836 : 409984.00
Task 837 : 454277.00
Task 838 : 231355.00
Task 839 : 323276.00
Task 840 : 162675.00
Task 841 : 299466.00
Task 842 : 522409.00
Task 843 : 391820.00
Task 844 : 235966.00
Task 845 : 386578.00
Task 846 : 366749.00
Task 847 : 412137.00
Task 848 : 230587.00
Task 849 : 336643.00
Task 850 : 266807.00
Task 851 : 24627.00
Task 852 : 258169.00
Task 853 : 293202.00
Task 854 : 365084.00
Task 855 : 433978.00
Task 856 : 248062.00
Task 857 : 262795.00
Task 858 : 619681.00
Task 859 : 225287.00
Task 860 : 155937.00
Task 861 : 0.00
Task 862 : 269821.00
Task 863 : 301065.00
Task 864 : 287787.00
Task 865 : 321901.00
Task 866 : 232432.00
Task 867 : 273783.00
Task 868 : 133088.00
Task 869 : 290126.00
Task 870 : 209365.00
Task 871 : 392053.00
Task 872 : 368290.00
Task 873 : 276961.00
Task 874 : 238550.00
Task 875 : 178362.00
Task 876 : 281979.00
Task 877 : 465456.00
Task 878 : 312323.00
Task 879 : 237577.00
Task 880 : 118184.00
Task 881 : 385411.00
Task 882 : 274332.00
Task 883 : 140876.00
Task 884 : 253620.00
Task 885 : 106103.00
Task 886 : 97960.00
Task 887 : 307751.00
Task 888 : 294389.00
Task 889 : 57622.00
Task 890 : 450118.00
Task 891 : 231978.00
Task 892 : 36898.00
Task 893 : 223063.00
Task 894 : 23548.00
Task 895 : 360813.00
Task 896 : 367247.00
Task 897 : 335061.00
Task 898 : 269375.00
Task 899 : 377356.00
Task 900 : 458884.00
Task 901 : 372090.00
Task 902 : 387681.00
Task 903 : 119637.00
Task 904 : 212126.00
Task 905 : 355761.00
Task 906 : 374208.00
Task 907 : 151609.00
Task 908 : 300342.00
Task 909 : 185314.00
Task 910 : 90283.00
Task 911 : 173204.00
Task 912 : 383591.00
Task 913 : 332063.00
Task 914 : 416119.00
Task 915 : 133486.00
Task 916 : 218265.00
Task 917 : 216742.00
Task 918 : 341942.00
Task 919 : 234460.00
Task 920 : 333117.00
Task 921 : 344067.00
Task 922 : 398654.00
Task 923 : 234775.00
Task 924 : 210440.00
Task 925 : 85062.00
Task 926 : 78628.00
Task 927 : 278920.00
Task 928 : 283884.00
Task 929 : 296401.00
Task 930 : 294291.00
Task 931 : 347893.00
Task 932 : 216125.00
Task 933 : 202759.00
Task 934 : 146331.00
Task 935 : 265187.00
Task 936 : 173472.00
Task 937 : 220496.00
Task 938 : 274069.00
Task 939 : 437419.00
Task 940 : 323180.00
Task 941 : 392286.00
Task 942 : 211830.00
Task 943 : 398411.00
Task 944 : 220730.00
Task 945 : 228078.00
Task 946 : 292118.00
Task 947 : 141873.00
Task 948 : 157548.00
Task 949 : 208768.00
Task 950 : 238359.00
Task 951 : 200440.00
Task 952 : 85008.00
Task 953 : 287053.00
Task 954 : 52343.00
Task 955 : 37881.00
Task 956 : 26827.00
Task 957 : 153288.00
Task 958 : 375413.00
Task 959 : 242919.00
Task 960 : 173769.00
Task 961 : 241765.00
Task 962 : 158247.00
Task 963 : 284626.00
Task 964 : 203196.00
Task 965 : 371966.00
Task 966 : 388361.00
Task 967 : 458875.00
Task 968 : 323395.00
Task 969 : 346759.00
Task 970 : 374063.00
Task 971 : 306165.00
Task 972 : 92653.00
Task 973 : 124640.00
Task 974 : 264163.00
Task 975 : 363398.00
Task 976 : 261551.00
Task 977 : 150634.00
Task 978 : 55158.00
Task 979 : 227886.00
Task 980 : 35495.00
Task 981 : 23206.00
Task 982 : 276414.00
Task 983 : 375852.00
Task 984 : 185900.00
Task 985 : 76660.00
Task 986 : 237747.00
Task 987 : 305274.00
Task 988 : 326793.00
Task 989 : 281275.00
Task 990 : 45688.00
Task 991 : 361434.00
Task 992 : 335969.00
Task 993 : 588869.00
Task 994 : 31246.00
Task 995 : 22387.00
Task 996 : 166400.00
Task 997 : 328610.00
Task 998 : 207623.00
Task 999 : 285044.00
Task 1000 : 271187.00
Task 1001 : 338082.00
Task 1002 : 334968.00
Task 1003 : 304292.00
Task 1004 : 89470.00
Task 1005 : 248464.00
Task 1006 : 226716.00
Task 1007 : 247762.00
Task 1008 : 187653.00
Task 1009 : 209841.00
Task 1010 : 53706.00
Task 1011 : 35163.00
Task 1012 : 312914.00
Task 1013 : 23342.00
Task 1014 : 379515.00
Task 1015 : 395841.00
Task 1016 : 247332.00
Task 1017 : 230142.00
Task 1018 : 273947.00
Task 1019 : 100178.00
Task 1020 : 396241.00
Task 1021 : 371116.00
Task 1022 : 276318.00
Task 1023 : 295792.00
Task 1024 : 426754.00
Task 1025 : 273687.00
Task 1026 : 64403.00
Task 1027 : 153355.00
Task 1028 : 39297.00
Task 1029 : 24267.00
Task 1030 : 225258.00
Task 1031 : 531171.00
Task 1032 : 377802.00
Task 1033 : 266672.00
Task 1034 : 228556.00
Task 1035 : 311456.00
Task 1036 : 0.00
Task 1037 : 326240.00
Task 1038 : 286193.00
Task 1039 : 231840.00
Task 1040 : 1.00
Task 1041 : 0.00
Task 1042 : 0.00
Task 1043 : 0.00
Task 1044 : 237962.00
Task 1045 : 282273.00
Task 1046 : 354894.00
Task 1047 : 144617.00
Task 1048 : 325679.00
Task 1049 : 280858.00
Task 1050 : 258787.00
Task 1051 : 232913.00
Task 1052 : 345741.00
Task 1053 : 324349.00
Task 1054 : 355694.00
Task 1055 : 279418.00
Task 1056 : 242381.00
Task 1057 : 336672.00
Task 1058 : 209820.00
Task 1059 : 313134.00
Task 1060 : 255315.00
Task 1061 : 298788.00
Task 1062 : 178178.00
Task 1063 : 306768.00
Task 1064 : 300352.00
Task 1065 : 243073.00
Task 1066 : 329440.00
Task 1067 : 341323.00
Task 1068 : 297058.00
Task 1069 : 309117.00
Task 1070 : 223727.00
Task 1071 : 404190.00
Task 1072 : 274418.00
Task 1073 : 269917.00
Task 1074 : 184700.00
Task 1075 : 272372.00
Task 1076 : 660374.00
Task 1077 : 303814.00
Task 1078 : 194152.00
Task 1079 : 218459.00
Task 1080 : 357669.00
Task 1081 : 108650.00
Task 1082 : 188185.00
Task 1083 : 246412.00
Task 1084 : 350275.00
Task 1085 : 250067.00
Task 1086 : 339351.00
Task 1087 : 344292.00
Task 1088 : 204458.00
Task 1089 : 267814.00
Task 1090 : 241438.00
Task 1091 : 782440.00
Task 1092 : 174956.00
Task 1093 : 267877.00
Task 1094 : 263888.00
Task 1095 : 276064.00
Task 1096 : 202262.00
Task 1097 : 405638.00
Task 1098 : 277811.00
Task 1099 : 127145.00
Task 1100 : 94804.00
Task 1101 : 161190.00
Task 1102 : 212986.00
Task 1103 : 275143.00
Task 1104 : 57199.00
Task 1105 : 304729.00
Task 1106 : 300750.00
Task 1107 : 264985.00
Task 1108 : 37328.00
Task 1109 : 135565.00
Task 1110 : 23428.00
Task 1111 : 418062.00
Task 1112 : 208602.00
Task 1113 : 327714.00
Task 1114 : 352414.00
Task 1115 : 301013.00
Task 1116 : 201500.00
Task 1117 : 284494.00
Task 1118 : 379804.00
Task 1119 : 150616.00
Task 1120 : 280791.00
Task 1121 : 326261.00
Task 1122 : 233410.00
Task 1123 : 307777.00
Task 1124 : 261351.00
Task 1125 : 416469.00
Task 1126 : 223906.00
Task 1127 : 143175.00
Task 1128 : 202488.00
Task 1129 : 313336.00
Task 1130 : 131534.00
Task 1131 : 276927.00
Task 1132 : 308571.00
Task 1133 : 228989.00
Task 1134 : 84110.00
Task 1135 : 301507.00
Task 1136 : 455460.00
Task 1137 : 55764.00
Task 1138 : 310466.00
Task 1139 : 325445.00
Task 1140 : 217028.00
Task 1141 : 264459.00
Task 1142 : 45512.00
Task 1143 : 26732.00
Task 1144 : 205871.00
Task 1145 : 279407.00
Task 1146 : 112343.00
Task 1147 : 274852.00
Task 1148 : 206317.00
Task 1149 : 205622.00
Task 1150 : 227871.00
Task 1151 : 203630.00
Task 1152 : 303866.00
Task 1153 : 525693.00
Task 1154 : 250143.00
Task 1155 : 202476.00
Task 1156 : 301873.00
Task 1157 : 238476.00
Task 1158 : 238540.00
Task 1159 : 306345.00
Task 1160 : 240674.00
Task 1161 : 215369.00
Task 1162 : 214447.00
Task 1163 : 301212.00
Task 1164 : 180160.00
Task 1165 : 672379.00
Task 1166 : 250157.00
Task 1167 : 304964.00
Task 1168 : 240189.00
Task 1169 : 261909.00
Task 1170 : 275685.00
Task 1171 : 209422.00
Task 1172 : 311889.00
Task 1173 : 369384.00
Task 1174 : 214689.00
Task 1175 : 161762.00
Task 1176 : 173911.00
Task 1177 : 329893.00
Task 1178 : 239794.00
Task 1179 : 192403.00
Task 1180 : 289332.00
Task 1181 : 273919.00
Task 1182 : 320425.00
Task 1183 : 181764.00
Task 1184 : 436459.00
Task 1185 : 318198.00
Task 1186 : 310217.00
Task 1187 : 132254.00
Task 1188 : 180076.00
Task 1189 : 319868.00
Task 1190 : 301176.00
Task 1191 : 181713.00
Task 1192 : 199689.00
Task 1193 : 233533.00
Task 1194 : 232218.00
Task 1195 : 300540.00
Task 1196 : 351584.00
Task 1197 : 157294.00
Task 1198 : 269420.00
Task 1199 : 460319.00
Task 1200 : 354815.00
Task 1201 : 171174.00
Task 1202 : 211948.00
Task 1203 : 252051.00
Task 1204 : 324771.00
Task 1205 : 308444.00
Task 1206 : 667545.00
Task 1207 : 85897.00
Task 1208 : 373909.00
Task 1209 : 217077.00
Task 1210 : 328539.00
Task 1211 : 438071.00
Task 1212 : 55369.00
Task 1213 : 308089.00
Task 1214 : 305400.00
Task 1215 : 142668.00
Task 1216 : 179774.00
Task 1217 : 305125.00
Task 1218 : 39277.00
Task 1219 : 27436.00
Task 1220 : 130149.00
Task 1221 : 487313.00
Task 1222 : 254997.00
Task 1223 : 343263.00
Task 1224 : 86553.00
Task 1225 : 230589.00
Task 1226 : 155024.00
Task 1227 : 306820.00
Task 1228 : 351234.00
Task 1229 : 287022.00
Task 1230 : 667413.00
Task 1231 : 216794.00
Task 1232 : 52504.00
Task 1233 : 210690.00
Task 1234 : 359065.00
Task 1235 : 35321.00
Task 1236 : 22772.00
Task 1237 : 137660.00
Task 1238 : 773646.00
Task 1239 : 302833.00
Task 1240 : 110758.00
Task 1241 : 289949.00
Task 1242 : 295252.00
Task 1243 : 354275.00
Task 1244 : 265874.00
Task 1245 : 285886.00
Task 1246 : 320604.00
Task 1247 : 99833.00
Task 1248 : 385772.00
Task 1249 : 558824.00
Task 1250 : 371242.00
Task 1251 : 69759.00
Task 1252 : 306247.00
Task 1253 : 250335.00
Task 1254 : 130433.00
Task 1255 : 195494.00
Task 1256 : 42598.00
Task 1257 : 25390.00
Task 1258 : 61676.00
Task 1259 : 125080.00
Task 1260 : 339258.00
Task 1261 : 38053.00
Task 1262 : 525899.00
Task 1263 : 23761.00
Task 1264 : 262856.00
Task 1265 : 287938.00
Task 1266 : 227436.00
Task 1267 : 471662.00
Task 1268 : 310453.00
Task 1269 : 373624.00
Task 1270 : 284167.00
Task 1271 : 318522.00
Task 1272 : 79737.00
Task 1273 : 297824.00
Task 1274 : 217714.00
Task 1275 : 277521.00
Task 1276 : 451062.00
Task 1277 : 282333.00
Task 1278 : 307566.00
Task 1279 : 276992.00
Task 1280 : 48495.00
Task 1281 : 243308.00
Task 1282 : 263825.00
Task 1283 : 366608.00
Task 1284 : 32839.00
Task 1285 : 228179.00
Task 1286 : 300850.00
Task 1287 : 23376.00
Task 1288 : 299471.00
Task 1289 : 326152.00
Task 1290 : 371531.00
Task 1291 : 359836.00
Task 1292 : 299156.00
Task 1293 : 213621.00
Task 1294 : 354672.00
Task 1295 : 261754.00
Task 1296 : 338537.00
Task 1297 : 433045.00
Task 1298 : 259922.00
Task 1299 : 301026.00
Task 1300 : 289014.00
Task 1301 : 305703.00
Task 1302 : 195046.00
Task 1303 : 258074.00
Task 1304 : 178737.00
Task 1305 : 413810.00
Task 1306 : 350458.00
Task 1307 : 191012.00
Task 1308 : 293320.00
Task 1309 : 109219.00
Task 1310 : 291328.00
Task 1311 : 347811.00
Task 1312 : 170517.00
Task 1313 : 254655.00
Task 1314 : 252380.00
Task 1315 : 131706.00
Task 1316 : 308124.00
Task 1317 : 343802.00
Task 1318 : 176116.00
Task 1319 : 190321.00
Task 1320 : 212929.00
Task 1321 : 161062.00
Task 1322 : 424664.00
Task 1323 : 125817.00
Task 1324 : 316722.00
Task 1325 : 396666.00
Task 1326 : 209573.00
Task 1327 : 97367.00
Task 1328 : 295279.00
Task 1329 : 180761.00
Task 1330 : 556377.00
Task 1331 : 89810.00
Task 1332 : 71170.00
Task 1333 : 263365.00
Task 1334 : 263114.00
Task 1335 : 205498.00
Task 1336 : 318284.00
Task 1337 : 371013.00
Task 1338 : 279330.00
Task 1339 : 600081.00
Task 1340 : 355137.00
Task 1341 : 64131.00
Task 1342 : 229538.00
Task 1343 : 400764.00
Task 1344 : 58126.00
Task 1345 : 355927.00
Task 1346 : 40700.00
Task 1347 : 302275.00
Task 1348 : 260635.00
Task 1349 : 24760.00
Task 1350 : 239410.00
Task 1351 : 95475.00
Task 1352 : 38870.00
Task 1353 : 99658.00
Task 1354 : 24666.00
Task 1355 : 569308.00
Task 1356 : 427433.00
Task 1357 : 245663.00
Task 1358 : 295136.00
Task 1359 : 407783.00
Task 1360 : 284768.00
Task 1361 : 278476.00
Task 1362 : 120363.00
Task 1363 : 203143.00
Task 1364 : 181765.00
Task 1365 : 184477.00
Task 1366 : 577157.00
Task 1367 : 152657.00
Task 1368 : 640203.00
Task 1369 : 641996.00
Task 1370 : 214930.00
Task 1371 : 371842.00
Task 1372 : 195020.00
Task 1373 : 369541.00
Task 1374 : 199448.00
Task 1375 : 162887.00
Task 1376 : 663276.00
Task 1377 : 238514.00
Task 1378 : 361028.00
Task 1379 : 46335.00
Task 1380 : 396037.00
Task 1381 : 255900.00
Task 1382 : 348896.00
Task 1383 : 565802.00
Task 1384 : 257814.00
Task 1385 : 262284.00
Task 1386 : 125152.00
Task 1387 : 376339.00
Task 1388 : 316284.00
Task 1389 : 218667.00
Task 1390 : 185451.00
Task 1391 : 211174.00
Task 1392 : 147223.00
Task 1393 : 190251.00
Task 1394 : 155276.00
Task 1395 : 270102.00
Task 1396 : 415917.00
Task 1397 : 134520.00
Task 1398 : 343337.00
Task 1399 : 148694.00
Task 1400 : 180421.00
Task 1401 : 208040.00
Task 1402 : 69598.00
Task 1403 : 650499.00
Task 1404 : 422102.00
Task 1405 : 211574.00
Task 1406 : 338465.00
Task 1407 : 330243.00
Task 1408 : 419212.00
Task 1409 : 325451.00
Task 1410 : 227244.00
Task 1411 : 262800.00
Task 1412 : 603003.00
Task 1413 : 158819.00
Task 1414 : 392815.00
Task 1415 : 330930.00
Task 1416 : 269318.00
Task 1417 : 168241.00
Task 1418 : 206214.00
Task 1419 : 241625.00
Task 1420 : 396975.00
Task 1421 : 175059.00
Task 1422 : 323747.00
Task 1423 : 243449.00
Task 1424 : 166786.00
Task 1425 : 170693.00
Task 1426 : 121098.00
Task 1427 : 546919.00
Task 1428 : 216642.00
Task 1429 : 419955.00
Task 1430 : 297031.00
Task 1431 : 291484.00
Task 1432 : 260705.00
Task 1433 : 382094.00
Task 1434 : 123790.00
Task 1435 : 286209.00
Task 1436 : 421464.00
Task 1437 : 54803.00
Task 1438 : 81051.00
Task 1439 : 202856.00
Task 1440 : 288008.00
Task 1441 : 310875.00
Task 1442 : 146756.00
Task 1443 : 599326.00
Task 1444 : 394503.00
Task 1445 : 285476.00
Task 1446 : 91326.00
Task 1447 : 218318.00
Task 1448 : 512403.00
Task 1449 : 48612.00
Task 1450 : 282175.00
Task 1451 : 199293.00
Task 1452 : 53909.00
Task 1453 : 62143.00
Task 1454 : 385054.00
Task 1455 : 38328.00
Task 1456 : 397582.00
Task 1457 : 492924.00
Task 1458 : 26761.00
Task 1459 : 250488.00
Task 1460 : 161747.00
Task 1461 : 61009.00
Task 1462 : 589370.00
Task 1463 : 503722.00
Task 1464 : 38575.00
Task 1465 : 126443.00
Task 1466 : 23693.00
Task 1467 : 203204.00
Task 1468 : 84263.00
Task 1469 : 85890.00
Task 1470 : 536328.00
Task 1471 : 217722.00
Task 1472 : 191114.00
Task 1473 : 587550.00
Task 1474 : 265784.00
Task 1475 : 487333.00
Task 1476 : 536865.00
Task 1477 : 52469.00
Task 1478 : 521930.00
Task 1479 : 368230.00
Task 1480 : 251328.00
Task 1481 : 244920.00
Task 1482 : 35006.00
Task 1483 : 142743.00
Task 1484 : 23142.00
Task 1485 : 498305.00
Task 1486 : 236600.00
Task 1487 : 182827.00
Task 1488 : 417884.00
Task 1489 : 295235.00
Task 1490 : 345867.00
Task 1491 : 96579.00
Task 1492 : 339103.00
Task 1493 : 543671.00
Task 1494 : 269458.00
Task 1495 : 270724.00
Task 1496 : 213551.00
Task 1497 : 296678.00
Task 1498 : 288965.00
Task 1499 : 206715.00
Task 1500 : 212221.00
Task 1501 : 324011.00
Task 1502 : 0.00
Task 1503 : 187971.00
Task 1504 : 206587.00
Task 1505 : 82045.00
Task 1506 : 308415.00
Task 1507 : 475002.00
Task 1508 : 256332.00
Task 1509 : 172843.00
Task 1510 : 66524.00
Task 1511 : 192473.00
Task 1512 : 521386.00
Task 1513 : 345005.00
Task 1514 : 54206.00
Task 1515 : 42000.00
Task 1516 : 229120.00
Task 1517 : 318103.00
Task 1518 : 319976.00
Task 1519 : 406459.00
Task 1520 : 236303.00
Task 1521 : 36168.00
Task 1522 : 30376.00
Task 1523 : 22189.00
Task 1524 : 23209.00
Task 1525 : 556506.00
Task 1526 : 341861.00
Task 1527 : 123025.00
Task 1528 : 477662.00
Task 1529 : 200562.00
Task 1530 : 489328.00
Task 1531 : 177350.00
Task 1532 : 468889.00
Task 1533 : 299713.00
Task 1534 : 341091.00
Task 1535 : 95017.00
Task 1536 : 270319.00
Task 1537 : 352506.00
Task 1538 : 359743.00
Task 1539 : 241396.00
Task 1540 : 207608.00
Task 1541 : 297340.00
Task 1542 : 171057.00
Task 1543 : 518795.00
Task 1544 : 63185.00
Task 1545 : 506152.00
Task 1546 : 39374.00
Task 1547 : 273079.00
Task 1548 : 245857.00
Task 1549 : 24444.00
Task 1550 : 222787.00
Task 1551 : 362433.00
Task 1552 : 242950.00
Task 1553 : 237214.00
Task 1554 : 202939.00
Task 1555 : 391827.00
Task 1556 : 255220.00
Task 1557 : 262668.00
Task 1558 : 297985.00
Task 1559 : 317414.00
Task 1560 : 95757.00
Task 1561 : 550422.00
Task 1562 : 458165.00
Task 1563 : 532176.00
Task 1564 : 64704.00
Task 1565 : 151230.00
Task 1566 : 355636.00
Task 1567 : 433365.00
Task 1568 : 307197.00
Task 1569 : 296336.00
Task 1570 : 41378.00
Task 1571 : 23866.00
Task 1572 : 221214.00
Task 1573 : 254464.00
Task 1574 : 399174.00
Task 1575 : 279253.00
Task 1576 : 356268.00
Task 1577 : 320203.00
Task 1578 : 251397.00
Task 1579 : 393374.00
Task 1580 : 301575.00
Task 1581 : 372795.00
Task 1582 : 550117.00
Task 1583 : 418527.00
Task 1584 : 541215.00
Task 1585 : 576938.00
Task 1586 : 388988.00
Task 1587 : 450928.00
Task 1588 : 138314.00
Task 1589 : 528145.00
Task 1590 : 242213.00
Task 1591 : 418513.00
Task 1592 : 105381.00
Task 1593 : 247028.00
Task 1594 : 1.00
Task 1595 : 216417.00
Task 1596 : 363539.00
Task 1597 : 205306.00
Task 1598 : 64544.00
Task 1599 : 232595.00
Task 1600 : 375174.00
Task 1601 : 254145.00
Task 1602 : 340438.00
Task 1603 : 455748.00
Task 1604 : 41580.00
Task 1605 : 11764.00
Task 1606 : 25107.00
Task 1607 : 264320.00
Task 1608 : 319083.00
Task 1609 : 197351.00
Task 1610 : 608385.00
Task 1611 : 594275.00
Task 1612 : 637080.00
Task 1613 : 538520.00
Task 1614 : 242152.00
Task 1615 : 536694.00
Task 1616 : 383090.00
Task 1617 : 411764.00
Task 1618 : 111345.00
Task 1619 : 365285.00
Task 1620 : 1.00
Task 1621 : 361131.00
Task 1622 : 214846.00
Task 1623 : 394575.00
Task 1624 : 267833.00
Task 1625 : 614716.00
Task 1626 : 221532.00
Task 1627 : 204899.00
Task 1628 : 333040.00
Task 1629 : 337306.00
Task 1630 : 251482.00
Task 1631 : 149556.00
Task 1632 : 489535.00
Task 1633 : 308727.00
Task 1634 : 276522.00
Task 1635 : 1.00
Task 1636 : 0.00
Task 1637 : 0.00
Task 1638 : 0.00
Task 1639 : 219008.00
Task 1640 : 569901.00
Task 1641 : 268957.00
Task 1642 : 359834.00
Task 1643 : 206323.00
Task 1644 : 469466.00
Task 1645 : 522722.00
Task 1646 : 313113.00
Task 1647 : 152923.00
Task 1648 : 332926.00
Task 1649 : 397522.00
Task 1650 : 281640.00
Task 1651 : 605152.00
Task 1652 : 256287.00
Task 1653 : 412596.00
Task 1654 : 421830.00
Task 1655 : 390784.00
Task 1656 : 639240.00
Task 1657 : 600683.00
Task 1658 : 579707.00
Task 1659 : 499492.00
Task 1660 : 321128.00
Task 1661 : 250514.00
Task 1662 : 406568.00
Task 1663 : 182149.00
Task 1664 : 447579.00
Task 1665 : 154307.00
Task 1666 : 553511.00
Task 1667 : 350971.00
Task 1668 : 464638.00
Task 1669 : 201601.00
Task 1670 : 531498.00
Task 1671 : 481318.00
Task 1672 : 466536.00
Task 1673 : 306898.00
Task 1674 : 127428.00
Task 1675 : 208556.00
Task 1676 : 184239.00
Task 1677 : 215438.00
Task 1678 : 207069.00
Task 1679 : 488132.00
Task 1680 : 360914.00
Task 1681 : 320150.00
Task 1682 : 110698.00
Task 1683 : 424937.00
Task 1684 : 214907.00
Task 1685 : 202465.00
Task 1686 : 277452.00
Task 1687 : 485053.00
Task 1688 : 182231.00
Task 1689 : 318126.00
Task 1690 : 210961.00
Task 1691 : 213205.00
Task 1692 : 345407.00
Task 1693 : 459033.00
Task 1694 : 321072.00
Task 1695 : 211902.00
Task 1696 : 451826.00
Task 1697 : 224788.00
Task 1698 : 462338.00
Task 1699 : 198371.00
Task 1700 : 443774.00
Task 1701 : 343037.00
Task 1702 : 290096.00
Task 1703 : 274461.00
Task 1704 : 310360.00
Task 1705 : 94740.00
Task 1706 : 427912.00
Task 1707 : 289344.00
Task 1708 : 175923.00
Task 1709 : 220623.00
Task 1710 : 330374.00
Task 1711 : 384463.00
Task 1712 : 297690.00
Task 1713 : 224887.00
Task 1714 : 297746.00
Task 1715 : 210194.00
Task 1716 : 423076.00
Task 1717 : 196771.00
Task 1718 : 207614.00
Task 1719 : 457404.00
Task 1720 : 66352.00
Task 1721 : 230381.00
Task 1722 : 383399.00
Task 1723 : 411682.00
Task 1724 : 432235.00
Task 1725 : 431262.00
Task 1726 : 308210.00
Task 1727 : 173363.00
Task 1728 : 45287.00
Task 1729 : 167625.00
Task 1730 : 572391.00
Task 1731 : 29137.00
Task 1732 : 428238.00
Task 1733 : 267082.00
Task 1734 : 459886.00
Task 1735 : 265639.00
Task 1736 : 415480.00
Task 1737 : 172837.00
Task 1738 : 373425.00
Task 1739 : 315648.00
Task 1740 : 283834.00
Task 1741 : 198659.00
Task 1742 : 126784.00
Task 1743 : 422090.00
Task 1744 : 194103.00
Task 1745 : 319219.00
Task 1746 : 298855.00
Task 1747 : 456646.00
Task 1748 : 467595.00
Task 1749 : 349831.00
Task 1750 : 181946.00
Task 1751 : 181834.00
Task 1752 : 489167.00
Task 1753 : 204804.00
Task 1754 : 299444.00
Task 1755 : 390573.00
Task 1756 : 395157.00
Task 1757 : 361910.00
Task 1758 : 180350.00
Task 1759 : 156632.00
Task 1760 : 187421.00
Task 1761 : 382335.00
Task 1762 : 385217.00
Task 1763 : 349415.00
Task 1764 : 193569.00
Task 1765 : 276810.00
Task 1766 : 201062.00
Task 1767 : 186835.00
Task 1768 : 282455.00
Task 1769 : 153386.00
Task 1770 : 375327.00
Task 1771 : 395793.00
Task 1772 : 153622.00
Task 1773 : 576422.00
Task 1774 : 468301.00
Task 1775 : 452425.00
Task 1776 : 509307.00
Task 1777 : 437450.00
Task 1778 : 494337.00
Task 1779 : 227930.00
Task 1780 : 275656.00
Task 1781 : 442014.00
Task 1782 : 555304.00
Task 1783 : 279489.00
Task 1784 : 448984.00
Task 1785 : 502683.00
Task 1786 : 186067.00
Task 1787 : 324576.00
Task 1788 : 204195.00
Task 1789 : 192193.00
Task 1790 : 318269.00
Task 1791 : 484528.00
Task 1792 : 354678.00
Task 1793 : 226854.00
Task 1794 : 426118.00
Task 1795 : 290287.00
Task 1796 : 359049.00
Task 1797 : 357485.00
Task 1798 : 237082.00
Task 1799 : 486809.00
Task 1800 : 297567.00
Task 1801 : 199173.00
Task 1802 : 179858.00
Task 1803 : 329209.00
Task 1804 : 484811.00
Task 1805 : 363157.00
Task 1806 : 553566.00
Task 1807 : 92779.00
Task 1808 : 413481.00
Task 1809 : 177314.00
Task 1810 : 141716.00
Task 1811 : 383084.00
Task 1812 : 355427.00
Task 1813 : 424577.00
Task 1814 : 385801.00
Task 1815 : 425674.00
Task 1816 : 306737.00
Task 1817 : 355272.00
Task 1818 : 170512.00
Task 1819 : 289523.00
Task 1820 : 178561.00
Task 1821 : 313856.00
Task 1822 : 245039.00
Task 1823 : 63705.00
Task 1824 : 439616.00
Task 1825 : 448921.00
Task 1826 : 451923.00
Task 1827 : 213762.00
Task 1828 : 310983.00
Task 1829 : 182468.00
Task 1830 : 464389.00
Task 1831 : 144632.00
Task 1832 : 196438.00
Task 1833 : 40401.00
Task 1834 : 537072.00
Task 1835 : 20744.00
Task 1836 : 269142.00
Task 1837 : 23975.00
Task 1838 : 168679.00
Task 1839 : 368750.00
Task 1840 : 402770.00
Task 1841 : 308784.00
Task 1842 : 375154.00
Task 1843 : 164599.00
Task 1844 : 452502.00
Task 1845 : 283108.00
Task 1846 : 176068.00
Task 1847 : 84020.00
Task 1848 : 366653.00
Task 1849 : 298707.00
Task 1850 : 287633.00
Task 1851 : 310895.00
Task 1852 : 327856.00
Task 1853 : 320426.00
Task 1854 : 375044.00
Task 1855 : 387689.00
Task 1856 : 266227.00
Task 1857 : 164268.00
Task 1858 : 430855.00
Task 1859 : 190033.00
Task 1860 : 129717.00
Task 1861 : 490738.00
Task 1862 : 561368.00
Task 1863 : 59927.00
Task 1864 : 168498.00
Task 1865 : 312420.00
Task 1866 : 273587.00
Task 1867 : 47683.00
Task 1868 : 532461.00
Task 1869 : 172930.00
Task 1870 : 146552.00
Task 1871 : 98839.00
Task 1872 : 28668.00
Task 1873 : 129868.00
Task 1874 : 326399.00
Task 1875 : 418066.00
Task 1876 : 248573.00
Task 1877 : 363978.00
Task 1878 : 278048.00
Task 1879 : 358618.00
Task 1880 : 451484.00
Task 1881 : 329028.00
Task 1882 : 370416.00
Task 1883 : 140162.00
Task 1884 : 298808.00
Task 1885 : 153022.00
Task 1886 : 448791.00
Task 1887 : 548117.00
Task 1888 : 150872.00
Task 1889 : 311110.00
Task 1890 : 220656.00
Task 1891 : 380612.00
Task 1892 : 422428.00
Task 1893 : 459782.00
Task 1894 : 282974.00
Task 1895 : 161340.00
Task 1896 : 459476.00
Task 1897 : 436164.00
Task 1898 : 288079.00
Task 1899 : 440494.00
Task 1900 : 371514.00
Task 1901 : 286757.00
Task 1902 : 288086.00
Task 1903 : 453286.00
Task 1904 : 270129.00
Task 1905 : 185532.00
Task 1906 : 278611.00
Task 1907 : 310339.00
Task 1908 : 97350.00
Task 1909 : 456275.00
Task 1910 : 260778.00
Task 1911 : 407279.00
Task 1912 : 486723.00
Task 1913 : 243721.00
Task 1914 : 293920.00
Task 1915 : 427841.00
Task 1916 : 409660.00
Task 1917 : 285212.00
Task 1918 : 396989.00
Task 1919 : 219769.00
Task 1920 : 284799.00
Task 1921 : 171615.00
Task 1922 : 422701.00
Task 1923 : 363223.00
Task 1924 : 232539.00
Task 1925 : 286939.00
Task 1926 : 189353.00
Task 1927 : 505103.00
Task 1928 : 166647.00
Task 1929 : 406602.00
Task 1930 : 128008.00
Task 1931 : 188637.00
Task 1932 : 67674.00
Task 1933 : 237102.00
Task 1934 : 441160.00
Task 1935 : 178879.00
Task 1936 : 113437.00
Task 1937 : 418614.00
Task 1938 : 188590.00
Task 1939 : 314779.00
Task 1940 : 522405.00
Task 1941 : 163733.00
Task 1942 : 460865.00
Task 1943 : 42045.00
Task 1944 : 388582.00
Task 1945 : 387683.00
Task 1946 : 24494.00
Task 1947 : 283084.00
Task 1948 : 245569.00
Task 1949 : 446848.00
Task 1950 : 355800.00
Task 1951 : 96532.00
Task 1952 : 429660.00
Task 1953 : 390194.00
Task 1954 : 236629.00
Task 1955 : 419581.00
Task 1956 : 275600.00
Task 1957 : 195543.00
Task 1958 : 410393.00
Task 1959 : 239093.00
Task 1960 : 386092.00
Task 1961 : 586073.00
Task 1962 : 142974.00
Task 1963 : 361041.00
Task 1964 : 292503.00
Task 1965 : 426164.00
Task 1966 : 188589.00
Task 1967 : 159434.00
Task 1968 : 363741.00
Task 1969 : 209456.00
Task 1970 : 260095.00
Task 1971 : 250887.00
Task 1972 : 239942.00
Task 1973 : 409117.00
Task 1974 : 315345.00
Task 1975 : 123932.00
Task 1976 : 280913.00
Task 1977 : 123688.00
Task 1978 : 318607.00
Task 1979 : 257938.00
Task 1980 : 363668.00
Task 1981 : 303404.00
Task 1982 : 125572.00
Task 1983 : 67900.00
Task 1984 : 384378.00
Task 1985 : 288222.00
Task 1986 : 151413.00
Task 1987 : 339478.00
Task 1988 : 255351.00
Task 1989 : 227403.00
Task 1990 : 432501.00
Task 1991 : 201720.00
Task 1992 : 416012.00
Task 1993 : 241317.00
Task 1994 : 333267.00
Task 1995 : 359778.00
Task 1996 : 42219.00
Task 1997 : 418389.00
Task 1998 : 24036.00
Task 1999 : 353656.00
Task 2000 : 206808.00
Task 2001 : 281198.00
Task 2002 : 401582.00
Task 2003 : 428295.00
Task 2004 : 320936.00
Task 2005 : 352616.00
Task 2006 : 407188.00
Task 2007 : 158425.00
Task 2008 : 427111.00
Task 2009 : 411529.00
Task 2010 : 203903.00
Task 2011 : 361864.00
Task 2012 : 381955.00
Task 2013 : 356276.00
Task 2014 : 286474.00
Task 2015 : 314572.00
Task 2016 : 383108.00
Task 2017 : 288732.00
Task 2018 : 265405.00
Task 2019 : 194540.00
Task 2020 : 425639.00
Task 2021 : 313028.00
Task 2022 : 412166.00
Task 2023 : 425719.00
Task 2024 : 143917.00
Task 2025 : 228350.00
Task 2026 : 242042.00
Task 2027 : 255985.00
Task 2028 : 420772.00
Task 2029 : 461980.00
Task 2030 : 166657.00
Task 2031 : 378456.00
Task 2032 : 390904.00
Task 2033 : 192873.00
Task 2034 : 366026.00
Task 2035 : 117850.00
Task 2036 : 16445.00
Task 2037 : 248802.00
Task 2038 : 412648.00
Task 2039 : 267840.00
Task 2040 : 93785.00
Task 2041 : 116218.00
Task 2042 : 343401.00
Task 2043 : 242587.00
Task 2044 : 143223.00
Task 2045 : 393886.00
Task 2046 : 395766.00
Task 2047 : 430090.00
Task 2048 : 375058.00
Task 2049 : 172201.00
Task 2050 : 179421.00
Task 2051 : 285602.00
Task 2052 : 168336.00
Task 2053 : 277799.00
Task 2054 : 150331.00
Task 2055 : 364300.00
Task 2056 : 331015.00
Task 2057 : 408994.00
Task 2058 : 214745.00
Task 2059 : 361796.00
Task 2060 : 201315.00
Task 2061 : 239434.00
Task 2062 : 263515.00
Task 2063 : 443729.00
Task 2064 : 425225.00
Task 2065 : 373272.00
Task 2066 : 421811.00
Task 2067 : 341904.00
Task 2068 : 235496.00
Task 2069 : 202661.00
Task 2070 : 341779.00
Task 2071 : 332324.00
Task 2072 : 294103.00
Task 2073 : 489236.00
Task 2074 : 280794.00
Task 2075 : 200748.00
Task 2076 : 196046.00
Task 2077 : 82795.00
Task 2078 : 350180.00
Task 2079 : 273258.00
Task 2080 : 356389.00
Task 2081 : 207842.00
Task 2082 : 419433.00
Task 2083 : 325625.00
Task 2084 : 320021.00
Task 2085 : 379745.00
Task 2086 : 435545.00
Task 2087 : 418950.00
Task 2088 : 378775.00
Task 2089 : 208041.00
Task 2090 : 289840.00
Task 2091 : 464190.00
Task 2092 : 322596.00
Task 2093 : 256191.00
Task 2094 : 399896.00
Task 2095 : 341006.00
Task 2096 : 176921.00
Task 2097 : 237459.00
Task 2098 : 417382.00
Task 2099 : 267893.00
Task 2100 : 483892.00
Task 2101 : 0.00
Task 2102 : 94099.00
Task 2103 : 351252.00
Task 2104 : 233258.00
Task 2105 : 357536.00
Task 2106 : 194210.00
Task 2107 : 288476.00
Task 2108 : 289839.00
Task 2109 : 259186.00
Task 2110 : 314573.00
Task 2111 : 315971.00
Task 2112 : 139188.00
Task 2113 : 284250.00
Task 2114 : 0.00
Task 2115 : 464844.00
Task 2116 : 432258.00
Task 2117 : 437759.00
Task 2118 : 338680.00
Task 2119 : 280522.00
Task 2120 : 297480.00
Task 2121 : 210974.00
Task 2122 : 439343.00
Task 2123 : 282586.00
Task 2124 : 364616.00
Task 2125 : 343733.00
Task 2126 : 292179.00
Task 2127 : 455334.00
Task 2128 : 82743.00
Task 2129 : 278971.00
Task 2130 : 283157.00
Task 2131 : 103403.00
Task 2132 : 278231.00
Task 2133 : 344059.00
Task 2134 : 407908.00
Task 2135 : 356379.00
Task 2136 : 437122.00
Task 2137 : 373196.00
Task 2138 : 280990.00
Task 2139 : 292858.00
Task 2140 : 294836.00
Task 2141 : 209664.00
Task 2142 : 328092.00
Task 2143 : 245311.00
Task 2144 : 269041.00
Task 2145 : 294524.00
Task 2146 : 293646.00
Task 2147 : 238862.00
Task 2148 : 247662.00
Task 2149 : 213120.00
Task 2150 : 509549.00
Task 2151 : 366537.00
Task 2152 : 235775.00
Task 2153 : 285499.00
Task 2154 : 392970.00
Task 2155 : 146691.00
Task 2156 : 455268.00
Task 2157 : 270627.00
Task 2158 : 343910.00
Task 2159 : 288051.00
Task 2160 : 252282.00
Task 2161 : 34034.00
Task 2162 : 233472.00
Task 2163 : 199131.00
Task 2164 : 255085.00
Task 2165 : 275068.00
Task 2166 : 234432.00
Task 2167 : 368735.00
Task 2168 : 266578.00
Task 2169 : 390057.00
Task 2170 : 84568.00
Task 2171 : 486832.00
Task 2172 : 194490.00
Task 2173 : 117211.00
Task 2174 : 349520.00
Task 2175 : 306139.00
Task 2176 : 339490.00
Task 2177 : 206175.00
Task 2178 : 208065.00
Task 2179 : 265173.00
Task 2180 : 355562.00
Task 2181 : 348025.00
Task 2182 : 169990.00
Task 2183 : 450626.00
Task 2184 : 346103.00
Task 2185 : 104317.00
Task 2186 : 199759.00
Task 2187 : 318602.00
Task 2188 : 195992.00
Task 2189 : 333900.00
Task 2190 : 312730.00
Task 2191 : 372770.00
Task 2192 : 116357.00
Task 2193 : 227199.00
Task 2194 : 356212.00
Task 2195 : 242392.00
Task 2196 : 409653.00
Task 2197 : 184718.00
Task 2198 : 283238.00
Task 2199 : 366399.00
Task 2200 : 302460.00
Task 2201 : 303843.00
Task 2202 : 241711.00
Task 2203 : 110463.00
Task 2204 : 306903.00
Task 2205 : 231136.00
Task 2206 : 216472.00
Task 2207 : 267132.00
Task 2208 : 328183.00
Task 2209 : 236599.00
Task 2210 : 391658.00
Task 2211 : 244343.00
Task 2212 : 163670.00
Task 2213 : 14292.00
Task 2214 : 265249.00
Task 2215 : 85843.00
Task 2216 : 338748.00
Task 2217 : 348349.00
Task 2218 : 237171.00
Task 2219 : 122018.00
Task 2220 : 138752.00
Task 2221 : 255973.00
Task 2222 : 251983.00
Task 2223 : 196642.00
Task 2224 : 278698.00
Task 2225 : 336373.00
Task 2226 : 0.00
Task 2227 : 349977.00
Task 2228 : 296382.00
Task 2229 : 350552.00
Task 2230 : 305390.00
Task 2231 : 210209.00
Task 2232 : 448281.00
Task 2233 : 350438.00
Task 2234 : 267172.00
Task 2235 : 327361.00
Task 2236 : 183964.00
Task 2237 : 237826.00
Task 2238 : 512097.00
Task 2239 : 73665.00
Task 2240 : 176039.00
Task 2241 : 179743.00
Task 2242 : 288616.00
Task 2243 : 354077.00
Task 2244 : 358533.00
Task 2245 : 352048.00
Task 2246 : 36321.00
Task 2247 : 226602.00
Task 2248 : 207436.00
Task 2249 : 212890.00
Task 2250 : 263298.00
Task 2251 : 220458.00
Task 2252 : 195535.00
Task 2253 : 152720.00
Task 2254 : 327504.00
Task 2255 : 234665.00
Task 2256 : 237702.00
Task 2257 : 129269.00
Task 2258 : 329317.00
Task 2259 : 312722.00
Task 2260 : 317277.00
Task 2261 : 324854.00
Task 2262 : 227718.00
Task 2263 : 198560.00
Task 2264 : 167975.00
Task 2265 : 16668.00
Task 2266 : 193623.00
Task 2267 : 210521.00
Task 2268 : 250718.00
Task 2269 : 305977.00
Task 2270 : 359939.00
Task 2271 : 323598.00
Task 2272 : 240830.00
Task 2273 : 271556.00
Task 2274 : 381959.00
Task 2275 : 346193.00
Task 2276 : 243809.00
Task 2277 : 220859.00
Task 2278 : 276997.00
Task 2279 : 352753.00
Task 2280 : 0.00
Task 2281 : 363747.00
Task 2282 : 246375.00
Task 2283 : 316383.00
Task 2284 : 349274.00
Task 2285 : 259652.00
Task 2286 : 229528.00
Task 2287 : 333215.00
Task 2288 : 118547.00
Task 2289 : 352242.00
Task 2290 : 441716.00
Task 2291 : 88663.00
Task 2292 : 232529.00
Task 2293 : 152788.00
Task 2294 : 218399.00
Task 2295 : 330295.00
Task 2296 : 328550.00
Task 2297 : 357519.00
Task 2298 : 184232.00
Task 2299 : 388921.00
Task 2300 : 347475.00
Task 2301 : 385490.00
Task 2302 : 340143.00
Task 2303 : 328121.00
Task 2304 : 272935.00
Task 2305 : 325052.00
Task 2306 : 367369.00
Task 2307 : 260042.00
Task 2308 : 128508.00
Task 2309 : 210926.00
Task 2310 : 210783.00
Task 2311 : 342345.00
Task 2312 : 303089.00
Task 2313 : 232471.00
Task 2314 : 398837.00
Task 2315 : 220000.00
Task 2316 : 233415.00
Task 2317 : 368194.00
Task 2318 : 276295.00
Task 2319 : 306175.00
Task 2320 : 241263.00
Task 2321 : 329819.00
Task 2322 : 334728.00
Task 2323 : 161884.00
Task 2324 : 328630.00
Task 2325 : 88518.00
Task 2326 : 317985.00
Task 2327 : 336879.00
Task 2328 : 177693.00
Task 2329 : 197624.00
Task 2330 : 281796.00
Task 2331 : 193549.00
Task 2332 : 261449.00
Task 2333 : 308297.00
Task 2334 : 274617.00
Task 2335 : 336191.00
Task 2336 : 282944.00
Task 2337 : 243170.00
Task 2338 : 226350.00
Task 2339 : 289624.00
Task 2340 : 220650.00
Task 2341 : 316683.00
Task 2342 : 161597.00
Task 2343 : 323258.00
Task 2344 : 267381.00
Task 2345 : 193473.00
Task 2346 : 105739.00
Task 2347 : 334649.00
Task 2348 : 247348.00
Task 2349 : 343316.00
Task 2350 : 325997.00
Task 2351 : 199711.00
Task 2352 : 439023.00
Task 2353 : 221727.00
Task 2354 : 277158.00
Task 2355 : 224644.00
Task 2356 : 339084.00
Task 2357 : 383493.00
Task 2358 : 0.00
Task 2359 : 190639.00
Task 2360 : 0.00
Task 2361 : 0.00
Task 2362 : 0.00
Task 2363 : 247298.00
Task 2364 : 274394.00
Task 2365 : 209128.00
Task 2366 : 164630.00
Task 2367 : 295601.00
Task 2368 : 288378.00
Task 2369 : 281324.00
Task 2370 : 226192.00
Task 2371 : 273910.00
Task 2372 : 88097.00
Task 2373 : 175598.00
Task 2374 : 234955.00
Task 2375 : 304345.00
Task 2376 : 301983.00
Task 2377 : 278815.00
Task 2378 : 471847.00
Task 2379 : 299580.00
Task 2380 : 201679.00
Task 2381 : 181505.00
Task 2382 : 359023.00
Task 2383 : 200132.00
Task 2384 : 248306.00
Task 2385 : 161859.00
Task 2386 : 239312.00
Task 2387 : 343778.00
Task 2388 : 390158.00
Task 2389 : 232207.00
Task 2390 : 313336.00
Task 2391 : 293395.00
Task 2392 : 221093.00
Task 2393 : 197448.00
Task 2394 : 398861.00
Task 2395 : 122315.00
Task 2396 : 142645.00
Task 2397 : 221161.00
Task 2398 : 320379.00
Task 2399 : 141065.00
Task 2400 : 198180.00
Task 2401 : 259321.00
Task 2402 : 321095.00
Task 2403 : 315149.00
Task 2404 : 298125.00
Task 2405 : 295920.00
Task 2406 : 227011.00
Task 2407 : 242076.00
Task 2408 : 256086.00
Task 2409 : 339470.00
Task 2410 : 235173.00
Task 2411 : 245028.00
Task 2412 : 134140.00
Task 2413 : 237369.00
Task 2414 : 229816.00
Task 2415 : 277061.00
Task 2416 : 312610.00
Task 2417 : 255760.00
Task 2418 : 253642.00
Task 2419 : 202165.00
Task 2420 : 0.00
Task 2421 : 234313.00
Task 2422 : 232302.00
Task 2423 : 348573.00
Task 2424 : 344667.00
Task 2425 : 238443.00
Task 2426 : 155035.00
Task 2427 : 209173.00
Task 2428 : 227945.00
Task 2429 : 153999.00
Task 2430 : 291795.00
Task 2431 : 281010.00
Task 2432 : 108750.00
Task 2433 : 419032.00
Task 2434 : 279560.00
Task 2435 : 477910.00
Task 2436 : 94749.00
Task 2437 : 368538.00
Task 2438 : 193902.00
Task 2439 : 317127.00
Task 2440 : 484304.00
Task 2441 : 224270.00
Task 2442 : 377121.00
Task 2443 : 0.00
Task 2444 : 227083.00
Task 2445 : 223167.00
Task 2446 : 399389.00
Task 2447 : 320681.00
Task 2448 : 380499.00
Task 2449 : 400743.00
Task 2450 : 386486.00
Task 2451 : 278666.00
Task 2452 : 149941.00
Task 2453 : 319223.00
Task 2454 : 300291.00
Task 2455 : 264675.00
Task 2456 : 430111.00
Task 2457 : 358355.00
Task 2458 : 257741.00
Task 2459 : 313886.00
Task 2460 : 405967.00
Task 2461 : 258008.00
Task 2462 : 135881.00
Task 2463 : 377578.00
Task 2464 : 445688.00
Task 2465 : 303313.00
Task 2466 : 326121.00
Task 2467 : 177931.00
Task 2468 : 215314.00
Task 2469 : 347069.00
Task 2470 : 246210.00
Task 2471 : 223365.00
Task 2472 : 316055.00
Task 2473 : 1.00
Task 2474 : 221088.00
Task 2475 : 193048.00
Task 2476 : 146009.00
Task 2477 : 321666.00
Task 2478 : 220563.00
Task 2479 : 159715.00
Task 2480 : 156785.00
Task 2481 : 231172.00
Task 2482 : 227221.00
Task 2483 : 199147.00
Task 2484 : 209531.00
Task 2485 : 116421.00
Task 2486 : 225644.00
Task 2487 : 304294.00
Task 2488 : 240489.00
Task 2489 : 297330.00
Task 2490 : 244221.00
Task 2491 : 376451.00
Task 2492 : 169331.00
Task 2493 : 316261.00
Task 2494 : 183770.00
Task 2495 : 309942.00
Task 2496 : 253453.00
Task 2497 : 360544.00
Task 2498 : 273719.00
Task 2499 : 134408.00
Task 2500 : 312858.00
Task 2501 : 304739.00
Task 2502 : 111961.00
Task 2503 : 305436.00
Task 2504 : 213187.00
Task 2505 : 317859.00
Task 2506 : 233427.00
Task 2507 : 285093.00
Task 2508 : 340246.00
Task 2509 : 282147.00
Task 2510 : 237027.00
Task 2511 : 0.00
Task 2512 : 240101.00
Task 2513 : 296337.00
Task 2514 : 280731.00
Task 2515 : 310826.00
Task 2516 : 291307.00
Task 2517 : 215597.00
Task 2518 : 327590.00
Task 2519 : 135193.00
Task 2520 : 382561.00
Task 2521 : 220063.00
Task 2522 : 235756.00
Task 2523 : 338307.00
Task 2524 : 275552.00
Task 2525 : 310322.00
Task 2526 : 216932.00
Task 2527 : 157011.00
Task 2528 : 293621.00
Task 2529 : 318634.00
Task 2530 : 231254.00
Task 2531 : 235433.00
Task 2532 : 330572.00
Task 2533 : 123885.00
Task 2534 : 374262.00
Task 2535 : 206502.00
Task 2536 : 241645.00
Task 2537 : 329351.00
Task 2538 : 281148.00
Task 2539 : 296529.00
Task 2540 : 336837.00
Task 2541 : 298869.00
Task 2542 : 310532.00
Task 2543 : 246951.00
Task 2544 : 354477.00
Task 2545 : 287376.00
Task 2546 : 297194.00
Task 2547 : 228655.00
Task 2548 : 288100.00
Task 2549 : 300960.00
Task 2550 : 76862.00
Task 2551 : 251478.00
Task 2552 : 237967.00
Task 2553 : 132767.00
Task 2554 : 234953.00
Task 2555 : 118433.00
Task 2556 : 239040.00
Task 2557 : 197842.00
Task 2558 : 174173.00
Task 2559 : 275178.00
Task 2560 : 291167.00
Task 2561 : 207094.00
Task 2562 : 200113.00
Task 2563 : 208186.00
Task 2564 : 202839.00
Task 2565 : 0.00
Task 2566 : 188676.00
Task 2567 : 237085.00
Task 2568 : 359755.00
Task 2569 : 134056.00
Task 2570 : 176685.00
Task 2571 : 304015.00
Task 2572 : 0.00
Task 2573 : 227323.00
Task 2574 : 300189.00
Task 2575 : 263146.00
Task 2576 : 285775.00
Task 2577 : 210524.00
Task 2578 : 83010.00
Task 2579 : 334085.00
Task 2580 : 354985.00
Task 2581 : 210391.00
Task 2582 : 206638.00
Task 2583 : 346077.00
Task 2584 : 228685.00
Task 2585 : 210174.00
Task 2586 : 92712.00
Task 2587 : 208720.00
Task 2588 : 194573.00
Task 2589 : 374294.00
Task 2590 : 145942.00
Task 2591 : 349467.00
Task 2592 : 280949.00
Task 2593 : 222276.00
Task 2594 : 379009.00
Task 2595 : 405865.00
Task 2596 : 357010.00
Task 2597 : 265626.00
Task 2598 : 239737.00
Task 2599 : 323346.00
Task 2600 : 89497.00
Task 2601 : 0.00
Task 2602 : 203457.00
Task 2603 : 250709.00
Task 2604 : 317239.00
Task 2605 : 88682.00
Task 2606 : 201136.00
Task 2607 : 276495.00
Task 2608 : 174932.00
Task 2609 : 82536.00
Task 2610 : 269414.00
Task 2611 : 241269.00
Task 2612 : 35516.00
Task 2613 : 242635.00
Task 2614 : 218274.00
Task 2615 : 320159.00
Task 2616 : 156945.00
Task 2617 : 243752.00
Task 2618 : 15665.00
Task 2619 : 62050.00
Task 2620 : 226771.00
Task 2621 : 259051.00
Task 2622 : 331924.00
Task 2623 : 332142.00
Task 2624 : 145128.00
Task 2625 : 218592.00
Task 2626 : 304359.00
Task 2627 : 237017.00
Task 2628 : 159627.00
Task 2629 : 234914.00
Task 2630 : 148734.00
Task 2631 : 310859.00
Task 2632 : 249589.00
Task 2633 : 355519.00
Task 2634 : 230681.00
Task 2635 : 308365.00
Task 2636 : 127893.00
Task 2637 : 244487.00
Task 2638 : 146589.00
Task 2639 : 273834.00
Task 2640 : 248567.00
Task 2641 : 322571.00
Task 2642 : 312403.00
Task 2643 : 326391.00
Task 2644 : 322148.00
Task 2645 : 297803.00
Task 2646 : 311496.00
Task 2647 : 0.00
Task 2648 : 248762.00
Task 2649 : 442544.00
Task 2650 : 261431.00
Task 2651 : 86801.00
Task 2652 : 380520.00
Task 2653 : 182794.00
Task 2654 : 227057.00
Task 2655 : 340946.00
Task 2656 : 122741.00
Task 2657 : 301846.00
Task 2658 : 320694.00
Task 2659 : 183216.00
Task 2660 : 295955.00
Task 2661 : 311694.00
Task 2662 : 341069.00
Task 2663 : 267857.00
Task 2664 : 338213.00
Task 2665 : 133554.00
Task 2666 : 215521.00
Task 2667 : 319811.00
Task 2668 : 344341.00
Task 2669 : 84617.00
Task 2670 : 153810.00
Task 2671 : 310671.00
Task 2672 : 261571.00
Task 2673 : 170809.00
Task 2674 : 299715.00
Task 2675 : 305370.00
Task 2676 : 319337.00
Task 2677 : 290155.00
Task 2678 : 285187.00
Task 2679 : 309984.00
Task 2680 : 223531.00
Task 2681 : 266439.00
Task 2682 : 267493.00
Task 2683 : 271498.00
Task 2684 : 266895.00
Task 2685 : 141898.00
Task 2686 : 257839.00
Task 2687 : 251007.00
Task 2688 : 302443.00
Task 2689 : 194914.00
Task 2690 : 391070.00
Task 2691 : 204153.00
Task 2692 : 313646.00
Task 2693 : 315696.00
Task 2694 : 326112.00
Task 2695 : 317194.00
Task 2696 : 217699.00
Task 2697 : 284832.00
Task 2698 : 327721.00
Task 2699 : 363946.00
Task 2700 : 209187.00
Task 2701 : 160469.00
Task 2702 : 98214.00
Task 2703 : 167484.00
Task 2704 : 312957.00
Task 2705 : 246506.00
Task 2706 : 457059.00
Task 2707 : 200687.00
Task 2708 : 268268.00
Task 2709 : 148068.00
Task 2710 : 204006.00
Task 2711 : 221971.00
Task 2712 : 201274.00
Task 2713 : 147019.00
Task 2714 : 286223.00
Task 2715 : 75742.00
Task 2716 : 332264.00
Task 2717 : 284127.00
Task 2718 : 194902.00
Task 2719 : 231542.00
Task 2720 : 275247.00
Task 2721 : 318446.00
Task 2722 : 219159.00
Task 2723 : 189843.00
Task 2724 : 190851.00
Task 2725 : 229910.00
Task 2726 : 273576.00
Task 2727 : 327121.00
Task 2728 : 332769.00
Task 2729 : 165000.00
Task 2730 : 215316.00
Task 2731 : 225915.00
Task 2732 : 293284.00
Task 2733 : 333722.00
Task 2734 : 219705.00
Task 2735 : 263709.00
Task 2736 : 189028.00
Task 2737 : 258190.00
Task 2738 : 176603.00
Task 2739 : 233907.00
Task 2740 : 330962.00
Task 2741 : 248567.00
Task 2742 : 130807.00
Task 2743 : 187624.00
Task 2744 : 153010.00
Task 2745 : 193466.00
Task 2746 : 296890.00
Task 2747 : 292315.00
Task 2748 : 285057.00
Task 2749 : 235291.00
Task 2750 : 83663.00
Task 2751 : 339678.00
Task 2752 : 230323.00
Task 2753 : 299542.00
Task 2754 : 84853.00
Task 2755 : 77335.00
Task 2756 : 249973.00
Task 2757 : 281328.00
Task 2758 : 255188.00
Task 2759 : 295259.00
Task 2760 : 281696.00
Task 2761 : 270844.00
Task 2762 : 277944.00
Task 2763 : 234899.00
Task 2764 : 339689.00
Task 2765 : 90192.00
Task 2766 : 207191.00
Task 2767 : 190383.00
Task 2768 : 168497.00
Task 2769 : 265829.00
Task 2770 : 319361.00
Task 2771 : 329494.00
Task 2772 : 158791.00
Task 2773 : 266267.00
Task 2774 : 221604.00
Task 2775 : 339112.00
Task 2776 : 277385.00
Task 2777 : 196670.00
Task 2778 : 151480.00
Task 2779 : 303441.00
Task 2780 : 259991.00
Task 2781 : 184300.00
Task 2782 : 228053.00
Task 2783 : 217112.00
Task 2784 : 300675.00
Task 2785 : 245367.00
Task 2786 : 321307.00
Task 2787 : 277368.00
Task 2788 : 183183.00
Task 2789 : 369508.00
Task 2790 : 160109.00
Task 2791 : 185159.00
Task 2792 : 308409.00
Task 2793 : 170995.00
Task 2794 : 293078.00
Task 2795 : 284665.00
Task 2796 : 290992.00
Task 2797 : 233363.00
Task 2798 : 337226.00
Task 2799 : 243602.00
Task 2800 : 212231.00
Task 2801 : 169705.00
Task 2802 : 280286.00
Task 2803 : 80285.00
Task 2804 : 352712.00
Task 2805 : 290584.00
Task 2806 : 189251.00
Task 2807 : 310092.00
Task 2808 : 130122.00
Task 2809 : 382647.00
Task 2810 : 348083.00
Task 2811 : 299620.00
Task 2812 : 212612.00
Task 2813 : 325684.00
Task 2814 : 0.00
Task 2815 : 169318.00
Task 2816 : 204212.00
Task 2817 : 306807.00
Task 2818 : 138555.00
Task 2819 : 213639.00
Task 2820 : 202677.00
Task 2821 : 317177.00
Task 2822 : 384322.00
Task 2823 : 305707.00
Task 2824 : 248890.00
Task 2825 : 224541.00
Task 2826 : 205229.00
Task 2827 : 168375.00
Task 2828 : 170387.00
Task 2829 : 337291.00
Task 2830 : 259535.00
Task 2831 : 284115.00
Task 2832 : 330618.00
Task 2833 : 144842.00
Task 2834 : 322571.00
Task 2835 : 278644.00
Task 2836 : 314512.00
Task 2837 : 307542.00
Task 2838 : 158305.00
Task 2839 : 220376.00
Task 2840 : 86185.00
Task 2841 : 197194.00
Task 2842 : 243273.00
Task 2843 : 273393.00
Task 2844 : 266045.00
Task 2845 : 352521.00
Task 2846 : 117163.00
Task 2847 : 250790.00
Task 2848 : 59845.00
Task 2849 : 307690.00
Task 2850 : 176655.00
Task 2851 : 305597.00
Task 2852 : 327599.00
Task 2853 : 97443.00
Task 2854 : 303281.00
Task 2855 : 271332.00
Task 2856 : 141203.00
Task 2857 : 201183.00
Task 2858 : 281757.00
Task 2859 : 167346.00
Task 2860 : 265990.00
Task 2861 : 235949.00
Task 2862 : 90260.00
Task 2863 : 319873.00
Task 2864 : 82305.00
Task 2865 : 242639.00
Task 2866 : 267000.00
Task 2867 : 267881.00
Task 2868 : 137665.00
Task 2869 : 312331.00
Task 2870 : 307194.00
Task 2871 : 96917.00
Task 2872 : 363322.00
Task 2873 : 272346.00
Task 2874 : 197708.00
Task 2875 : 276583.00
Task 2876 : 85567.00
Task 2877 : 139689.00
Task 2878 : 290673.00
Task 2879 : 207498.00
Task 2880 : 214546.00
Task 2881 : 246021.00
Task 2882 : 271030.00
Task 2883 : 164781.00
Task 2884 : 229994.00
Task 2885 : 292766.00
Task 2886 : 281547.00
Task 2887 : 259334.00
Task 2888 : 171221.00
Task 2889 : 274918.00
Task 2890 : 179424.00
Task 2891 : 311183.00
Task 2892 : 119480.00
Task 2893 : 162099.00
Task 2894 : 261218.00
Task 2895 : 357173.00
Task 2896 : 361018.00
Task 2897 : 332451.00
Task 2898 : 203848.00
Task 2899 : 266622.00
Task 2900 : 294002.00
Task 2901 : 178575.00
Task 2902 : 359542.00
Task 2903 : 373116.00
Task 2904 : 322908.00
Task 2905 : 382703.00
Task 2906 : 224816.00
Task 2907 : 289043.00
Task 2908 : 381138.00
Task 2909 : 235259.00
Task 2910 : 185449.00
Task 2911 : 257361.00
Task 2912 : 181013.00
Task 2913 : 241451.00
Task 2914 : 397405.00
Task 2915 : 278179.00
Task 2916 : 425447.00
Task 2917 : 353457.00
Task 2918 : 366937.00
Task 2919 : 367122.00
Task 2920 : 12962.00
Task 2921 : 247122.00
Task 2922 : 326076.00
Task 2923 : 262751.00
Task 2924 : 325610.00
Task 2925 : 306721.00
Task 2926 : 317928.00
Task 2927 : 284849.00
Task 2928 : 376966.00
Task 2929 : 145044.00
Task 2930 : 143996.00
Task 2931 : 267923.00
Task 2932 : 291230.00
Task 2933 : 175235.00
Task 2934 : 288301.00
Task 2935 : 275969.00
Task 2936 : 286759.00
Task 2937 : 225988.00
Task 2938 : 351579.00
Task 2939 : 255023.00
Task 2940 : 99827.00
Task 2941 : 344036.00
Task 2942 : 319368.00
Task 2943 : 275009.00
Task 2944 : 262851.00
Task 2945 : 104920.00
Task 2946 : 324366.00
Task 2947 : 278627.00
Task 2948 : 254241.00
Task 2949 : 282140.00
Task 2950 : 244259.00
Task 2951 : 184686.00
Task 2952 : 324005.00
Task 2953 : 294001.00
Task 2954 : 320505.00
Task 2955 : 261482.00
Task 2956 : 236713.00
Task 2957 : 153489.00
Task 2958 : 180306.00
Task 2959 : 204819.00
Task 2960 : 266603.00
Task 2961 : 301152.00
Task 2962 : 308321.00
Task 2963 : 219332.00
Task 2964 : 318690.00
Task 2965 : 0.00
Task 2966 : 134021.00
Task 2967 : 155520.00
Task 2968 : 307935.00
Task 2969 : 260348.00
Task 2970 : 284054.00
Task 2971 : 102227.00
Task 2972 : 317139.00
Task 2973 : 155847.00
Task 2974 : 202618.00
Task 2975 : 259033.00
Task 2976 : 286003.00
Task 2977 : 313367.00
Task 2978 : 331262.00
Task 2979 : 234314.00
Task 2980 : 325820.00
Task 2981 : 379689.00
Task 2982 : 188390.00
Task 2983 : 289328.00
Task 2984 : 217700.00
Task 2985 : 264729.00
Task 2986 : 285622.00
Task 2987 : 235806.00
Task 2988 : 136120.00
Task 2989 : 318587.00
Task 2990 : 182108.00
Task 2991 : 289120.00
Task 2992 : 330501.00
Task 2993 : 223130.00
Task 2994 : 273173.00
Task 2995 : 314904.00
Task 2996 : 159796.00
Task 2997 : 182268.00
Task 2998 : 166617.00
Task 2999 : 177570.00
Task 3000 : 313825.00
Task 3001 : 243637.00
Task 3002 : 292896.00
Task 3003 : 272549.00
Task 3004 : 217139.00
Task 3005 : 282164.00
Task 3006 : 305495.00
Task 3007 : 301935.00
Task 3008 : 225721.00
Task 3009 : 98056.00
Task 3010 : 47511.00
Task 3011 : 273722.00
Task 3012 : 148063.00
Task 3013 : 216718.00
Task 3014 : 268174.00
Task 3015 : 275393.00
Task 3016 : 314113.00
Task 3017 : 297207.00
Task 3018 : 183261.00
Task 3019 : 107682.00
Task 3020 : 170835.00
Task 3021 : 272409.00
Task 3022 : 263598.00
Task 3023 : 266764.00
Task 3024 : 255850.00
Task 3025 : 274768.00
Task 3026 : 318758.00
Task 3027 : 318184.00
Task 3028 : 177796.00
Task 3029 : 218839.00
Task 3030 : 262973.00
Task 3031 : 284546.00
Task 3032 : 132489.00
Task 3033 : 0.00
Task 3034 : 220288.00
Task 3035 : 207323.00
Task 3036 : 265752.00
Task 3037 : 281128.00
Task 3038 : 250442.00
Task 3039 : 303739.00
Task 3040 : 244308.00
Task 3041 : 79821.00
Task 3042 : 71705.00
Task 3043 : 196286.00
Task 3044 : 208408.00
Task 3045 : 112168.00
Task 3046 : 289262.00
Task 3047 : 316338.00
Task 3048 : 306844.00
Task 3049 : 168733.00
Task 3050 : 361398.00
Task 3051 : 177982.00
Task 3052 : 135697.00
Task 3053 : 249025.00
Task 3054 : 188177.00
Task 3055 : 84596.00
Task 3056 : 301184.00
Task 3057 : 245695.00
Task 3058 : 247971.00
Task 3059 : 243758.00
Task 3060 : 335899.00
Task 3061 : 261403.00
Task 3062 : 310071.00
Task 3063 : 232561.00
Task 3064 : 373231.00
Task 3065 : 306081.00
Task 3066 : 238563.00
Task 3067 : 309008.00
Task 3068 : 96452.00
Task 3069 : 131485.00
Task 3070 : 290150.00
Task 3071 : 222956.00
Task 3072 : 165301.00
Task 3073 : 324194.00
Task 3074 : 255224.00
Task 3075 : 244298.00
Task 3076 : 256214.00
Task 3077 : 220816.00
Task 3078 : 0.00
Task 3079 : 0.00
Task 3080 : 223372.00
Task 3081 : 373551.00
Task 3082 : 185592.00
Task 3083 : 386249.00
Task 3084 : 193601.00
Task 3085 : 230386.00
Task 3086 : 309412.00
Task 3087 : 141925.00
Task 3088 : 295887.00
Task 3089 : 225527.00
Task 3090 : 290426.00
Task 3091 : 351832.00
Task 3092 : 214820.00
Task 3093 : 270180.00
Task 3094 : 169094.00
Task 3095 : 154578.00
Task 3096 : 364178.00
Task 3097 : 322275.00
Task 3098 : 140944.00
Task 3099 : 16228.00
Task 3100 : 376759.00
Task 3101 : 351815.00
Task 3102 : 399017.00
Task 3103 : 252838.00
Task 3104 : 361461.00
Task 3105 : 385279.00
Task 3106 : 339925.00
Task 3107 : 360800.00
Task 3108 : 356950.00
Task 3109 : 91133.00
Task 3110 : 194654.00
Task 3111 : 290453.00
Task 3112 : 353717.00
Task 3113 : 176769.00
Task 3114 : 110689.00
Task 3115 : 370087.00
Task 3116 : 199236.00
Task 3117 : 326094.00
Task 3118 : 118961.00
Task 3119 : 165525.00
Task 3120 : 158697.00
Task 3121 : 197235.00
Task 3122 : 367120.00
Task 3123 : 278967.00
Task 3124 : 304052.00
Task 3125 : 313360.00
Task 3126 : 248719.00
Task 3127 : 109451.00
Task 3128 : 271116.00
Task 3129 : 342169.00
Task 3130 : 352405.00
Task 3131 : 294184.00
Task 3132 : 257650.00
Task 3133 : 301232.00
Task 3134 : 270938.00
Task 3135 : 270668.00
Task 3136 : 319876.00
Task 3137 : 318865.00
Task 3138 : 368508.00
Task 3139 : 217967.00
Task 3140 : 299009.00
Task 3141 : 328886.00
Task 3142 : 277561.00
Task 3143 : 154679.00
Task 3144 : 338124.00
Task 3145 : 313272.00
Task 3146 : 225641.00
Task 3147 : 298640.00
Task 3148 : 291033.00
Task 3149 : 369996.00
Task 3150 : 90031.00
Task 3151 : 135695.00
Task 3152 : 151300.00
Task 3153 : 279919.00
Task 3154 : 291062.00
Task 3155 : 163733.00
Task 3156 : 392978.00
Task 3157 : 437873.00
Task 3158 : 215855.00
Task 3159 : 301264.00
Task 3160 : 93770.00
Task 3161 : 15012.00
Task 3162 : 244769.00
Task 3163 : 182307.00
Task 3164 : 389570.00
Task 3165 : 372552.00
Task 3166 : 313142.00
Task 3167 : 264710.00
Task 3168 : 312662.00
Task 3169 : 264329.00
Task 3170 : 106131.00
Task 3171 : 200532.00
Task 3172 : 196580.00
Task 3173 : 247362.00
Task 3174 : 298078.00
Task 3175 : 355450.00
Task 3176 : 309904.00
Task 3177 : 180905.00
Task 3178 : 70644.00
Task 3179 : 406556.00
Task 3180 : 245043.00
Task 3181 : 328891.00
Task 3182 : 374672.00
Task 3183 : 97630.00
Task 3184 : 323565.00
Task 3185 : 353864.00
Task 3186 : 258700.00
Task 3187 : 193853.00
Task 3188 : 320300.00
Task 3189 : 112723.00
Task 3190 : 230434.00
Task 3191 : 333924.00
Task 3192 : 174352.00
Task 3193 : 95893.00
Task 3194 : 249102.00
Task 3195 : 270721.00
Task 3196 : 359750.00
Task 3197 : 274562.00
Task 3198 : 316991.00
Task 3199 : 195593.00
Task 3200 : 289874.00
Task 3201 : 353258.00
Task 3202 : 160897.00
Task 3203 : 80352.00
Task 3204 : 375032.00
Task 3205 : 173455.00
Task 3206 : 230160.00
Task 3207 : 343011.00
Task 3208 : 152062.00
Task 3209 : 178451.00
Task 3210 : 295974.00
Task 3211 : 390450.00
Task 3212 : 324552.00
Task 3213 : 308651.00
Task 3214 : 252404.00
Task 3215 : 70916.00
Task 3216 : 152283.00
Task 3217 : 263495.00
Task 3218 : 248537.00
Task 3219 : 308994.00
Task 3220 : 188449.00
Task 3221 : 180301.00
Task 3222 : 163431.00
Task 3223 : 382833.00
Task 3224 : 273366.00
Task 3225 : 261689.00
Task 3226 : 252881.00
Task 3227 : 210108.00
Task 3228 : 285395.00
Task 3229 : 345522.00
Task 3230 : 220749.00
Task 3231 : 0.00
Task 3232 : 0.00
Task 3233 : 381353.00
Task 3234 : 334181.00
Task 3235 : 240470.00
Task 3236 : 166218.00
Task 3237 : 319382.00
Task 3238 : 311210.00
Task 3239 : 254036.00
Task 3240 : 205705.00
Task 3241 : 182219.00
Task 3242 : 247578.00
Task 3243 : 89342.00
Task 3244 : 227554.00
Task 3245 : 311620.00
Task 3246 : 226942.00
Task 3247 : 132466.00
Task 3248 : 327067.00
Task 3249 : 125860.00
Task 3250 : 313334.00
Task 3251 : 71473.00
Task 3252 : 300405.00
Task 3253 : 219769.00
Task 3254 : 265713.00
Task 3255 : 167296.00
Task 3256 : 186901.00
Task 3257 : 172090.00
Task 3258 : 61164.00
Task 3259 : 200261.00
Task 3260 : 187135.00
Task 3261 : 276124.00
Task 3262 : 214809.00
Task 3263 : 81632.00
Task 3264 : 353536.00
Task 3265 : 213591.00
Task 3266 : 312000.00
Task 3267 : 406385.00
Task 3268 : 210215.00
Task 3269 : 119493.00
Task 3270 : 320085.00
Task 3271 : 329606.00
Task 3272 : 371023.00
Task 3273 : 196835.00
Task 3274 : 353438.00
Task 3275 : 338448.00
Task 3276 : 49784.00
Task 3277 : 304510.00
Task 3278 : 156596.00
Task 3279 : 29204.00
Task 3280 : 278180.00
Task 3281 : 304373.00
Task 3282 : 148179.00
Task 3283 : 240966.00
Task 3284 : 287776.00
Task 3285 : 92674.00
Task 3286 : 305448.00
Task 3287 : 205289.00
Task 3288 : 173578.00
Task 3289 : 209273.00
Task 3290 : 236280.00
Task 3291 : 166066.00
Task 3292 : 153032.00
Task 3293 : 366047.00
Task 3294 : 226639.00
Task 3295 : 17079.00
Task 3296 : 178081.00
Task 3297 : 205944.00
Task 3298 : 0.00
Task 3299 : 329709.00
Task 3300 : 0.00
Task 3301 : 310451.00
Task 3302 : 162192.00
Task 3303 : 275471.00
Task 3304 : 247516.00
Task 3305 : 129726.00
Task 3306 : 120840.00
Task 3307 : 245107.00
Task 3308 : 217031.00
Task 3309 : 327626.00
Task 3310 : 278639.00
Task 3311 : 178432.00
Task 3312 : 249068.00
Task 3313 : 263127.00
Task 3314 : 308427.00
Task 3315 : 147770.00
Task 3316 : 317570.00
Task 3317 : 231610.00
Task 3318 : 309768.00
Task 3319 : 219156.00
Task 3320 : 260428.00
Task 3321 : 140191.00
Task 3322 : 334842.00
Task 3323 : 185431.00
Task 3324 : 221639.00
Task 3325 : 177813.00
Task 3326 : 291730.00
Task 3327 : 263986.00
Task 3328 : 231536.00
Task 3329 : 263749.00
Task 3330 : 140802.00
Task 3331 : 250124.00
Task 3332 : 235138.00
Task 3333 : 118635.00
Task 3334 : 142048.00
Task 3335 : 83795.00
Task 3336 : 308380.00
Task 3337 : 191570.00
Task 3338 : 164415.00
Task 3339 : 116098.00
Task 3340 : 86909.00
Task 3341 : 172915.00
Task 3342 : 249468.00
Task 3343 : 116122.00
Task 3344 : 345869.00
Task 3345 : 338951.00
Task 3346 : 280564.00
Task 3347 : 186067.00
Task 3348 : 314378.00
Task 3349 : 246557.00
Task 3350 : 178183.00
Task 3351 : 196401.00
Task 3352 : 239829.00
Task 3353 : 0.00
Task 3354 : 171179.00
Task 3355 : 175032.00
Task 3356 : 128465.00
Task 3357 : 0.00
Task 3358 : 295838.00
Task 3359 : 310038.00
Task 3360 : 211703.00
Task 3361 : 128198.00
Task 3362 : 0.00
Task 3363 : 189296.00
Task 3364 : 258175.00
Task 3365 : 435172.00
Task 3366 : 328986.00
Task 3367 : 166037.00
Task 3368 : 256803.00
Task 3369 : 294595.00
Task 3370 : 279409.00
Task 3371 : 41530.00
Task 3372 : 156421.00
Task 3373 : 260206.00
Task 3374 : 311527.00
Task 3375 : 205323.00
Task 3376 : 185866.00
Task 3377 : 253656.00
Task 3378 : 162408.00
Task 3379 : 280808.00
Task 3380 : 97290.00
Task 3381 : 206283.00
Task 3382 : 143247.00
Task 3383 : 278206.00
Task 3384 : 0.00
Task 3385 : 200770.00
Task 3386 : 164321.00
Task 3387 : 243244.00
Task 3388 : 146408.00
Task 3389 : 254608.00
Task 3390 : 168186.00
Task 3391 : 193252.00
Task 3392 : 236201.00
Task 3393 : 239256.00
Task 3394 : 32172.00
Task 3395 : 245874.00
Task 3396 : 269517.00
Task 3397 : 0.00
Task 3398 : 238207.00
Task 3399 : 271676.00
Task 3400 : 268875.00
Task 3401 : 205174.00
Task 3402 : 213931.00
Task 3403 : 272172.00
Task 3404 : 162980.00
Task 3405 : 209415.00
Task 3406 : 0.00
Task 3407 : 0.00
Task 3408 : 209625.00
Task 3409 : 157237.00
Task 3410 : 158239.00
Task 3411 : 265845.00
Task 3412 : 157189.00
Task 3413 : 226863.00
Task 3414 : 208774.00
Task 3415 : 150445.00
Task 3416 : 360467.00
Task 3417 : 196976.00
Task 3418 : 200630.00
Task 3419 : 232875.00
Task 3420 : 136775.00
Task 3421 : 178005.00
Task 3422 : 24709.00
Task 3423 : 334827.00
Task 3424 : 307752.00
Task 3425 : 228760.00
Task 3426 : 289329.00
Task 3427 : 194292.00
Task 3428 : 11971.00
Task 3429 : 337869.00
Task 3430 : 135425.00
Task 3431 : 0.00
Task 3432 : 265024.00
Task 3433 : 112898.00
Task 3434 : 174398.00
Task 3435 : 184732.00
Task 3436 : 249610.00
Task 3437 : 195803.00
Task 3438 : 127440.00
Task 3439 : 187009.00
Task 3440 : 77085.00
Task 3441 : 342635.00
Task 3442 : 233287.00
Task 3443 : 161668.00
Task 3444 : 174218.00
Task 3445 : 429744.00
Task 3446 : 165540.00
Task 3447 : 248533.00
Task 3448 : 262110.00
Task 3449 : 236046.00
Task 3450 : 213561.00
Task 3451 : 135947.00
Task 3452 : 84301.00
Task 3453 : 123226.00
Task 3454 : 291417.00
Task 3455 : 221376.00
Task 3456 : 285309.00
Task 3457 : 191653.00
Task 3458 : 79595.00
Task 3459 : 318009.00
Task 3460 : 96196.00
Task 3461 : 154047.00
Task 3462 : 344266.00
Task 3463 : 187867.00
Task 3464 : 334789.00
Task 3465 : 0.00
Task 3466 : 203312.00
Task 3467 : 291642.00
Task 3468 : 289964.00
Task 3469 : 273260.00
Task 3470 : 166326.00
Task 3471 : 205955.00
Task 3472 : 231729.00
Task 3473 : 113337.00
Task 3474 : 181442.00
Task 3475 : 305295.00
Task 3476 : 229228.00
Task 3477 : 299985.00
Task 3478 : 257745.00
Task 3479 : 354816.00
Task 3480 : 288776.00
Task 3481 : 230708.00
Task 3482 : 0.00
Task 3483 : 325843.00
Task 3484 : 189053.00
Task 3485 : 267316.00
Task 3486 : 200834.00
Task 3487 : 198384.00
Task 3488 : 243573.00
Task 3489 : 161060.00
Task 3490 : 95946.00
Task 3491 : 200197.00
Task 3492 : 246031.00
Task 3493 : 174025.00
Task 3494 : 89023.00
Task 3495 : 88349.00
Task 3496 : 289090.00
Task 3497 : 125449.00
Task 3498 : 263813.00
Task 3499 : 246274.00
Task 3500 : 184409.00
Task 3501 : 56919.00
Task 3502 : 180241.00
Task 3503 : 231829.00
Task 3504 : 240521.00
Task 3505 : 237411.00
Task 3506 : 237361.00
Task 3507 : 248704.00
Task 3508 : 172199.00
Task 3509 : 234899.00
Task 3510 : 254287.00
Task 3511 : 0.00
Task 3512 : 338283.00
Task 3513 : 242035.00
Task 3514 : 0.00
Task 3515 : 283776.00
Task 3516 : 209511.00
Task 3517 : 138084.00
Task 3518 : 156748.00
Task 3519 : 238872.00
Task 3520 : 79221.00
Task 3521 : 62841.00
Task 3522 : 240547.00
Task 3523 : 357566.00
Task 3524 : 285156.00
Task 3525 : 54133.00
Task 3526 : 205738.00
Task 3527 : 0.00
Task 3528 : 266349.00
Task 3529 : 0.00
Task 3530 : 262145.00
Task 3531 : 282099.00
Task 3532 : 304568.00
Task 3533 : 243292.00
Task 3534 : 216942.00
Task 3535 : 103001.00
Task 3536 : 266250.00
Task 3537 : 254781.00
Task 3538 : 260278.00
Task 3539 : 52207.00
Task 3540 : 336127.00
Task 3541 : 282887.00
Task 3542 : 407883.00
Task 3543 : 160942.00
Task 3544 : 54675.00
Task 3545 : 69039.00
Task 3546 : 187977.00
Task 3547 : 24926.00
Task 3548 : 262064.00
Task 3549 : 178258.00
Task 3550 : 254289.00
Task 3551 : 164188.00
Task 3552 : 161361.00
Task 3553 : 245028.00
Task 3554 : 114898.00
Task 3555 : 246954.00
Task 3556 : 272653.00
Task 3557 : 271253.00
Task 3558 : 129576.00
Task 3559 : 8771.00
Task 3560 : 358140.00
Task 3561 : 241608.00
Task 3562 : 320407.00
Task 3563 : 0.00
Task 3564 : 240707.00
Task 3565 : 76929.00
Task 3566 : 259716.00
Task 3567 : 151537.00
Task 3568 : 334774.00
Task 3569 : 113128.00
Task 3570 : 171815.00
Task 3571 : 249571.00
Task 3572 : 108337.00
Task 3573 : 119314.00
Task 3574 : 253584.00
Task 3575 : 101155.00
Task 3576 : 0.00
Task 3577 : 0.00
Task 3578 : 0.00
Task 3579 : 362083.00
Task 3580 : 170015.00
Task 3581 : 55968.00
Task 3582 : 274686.00
Task 3583 : 0.00
Task 3584 : 365998.00
Task 3585 : 272271.00
Task 3586 : 0.00
Task 3587 : 0.00
Task 3588 : 50023.00
Task 3589 : 168848.00
Task 3590 : 0.00
Task 3591 : 251995.00
Task 3592 : 195765.00
Task 3593 : 317367.00
Task 3594 : 109411.00
Task 3595 : 0.00
Task 3596 : 131432.00
Task 3597 : 0.00
Task 3598 : 156044.00
Task 3599 : 340176.00
Task 3600 : 111878.00
Task 3601 : 0.00
Task 3602 : 108030.00
Task 3603 : 106821.00
Task 3604 : 212754.00
Task 3605 : 16761.00
Task 3606 : 205819.00
Task 3607 : 165353.00
Task 3608 : 0.00
Task 3609 : 0.00
Task 3610 : 261554.00
Task 3611 : 85858.00
Task 3612 : 191206.00
Task 3613 : 181858.00
Task 3614 : 61203.00
Task 3615 : 257533.00
Task 3616 : 195104.00
Task 3617 : 169250.00
Task 3618 : 167529.00
Task 3619 : 260868.00
Task 3620 : 283657.00
Task 3621 : 273928.00
Task 3622 : 104424.00
Task 3623 : 142290.00
Task 3624 : 64967.00
Task 3625 : 194842.00
Task 3626 : 276223.00
Task 3627 : 356427.00
Task 3628 : 363128.00
Task 3629 : 181393.00
Task 3630 : 112184.00
Task 3631 : 387991.00
Task 3632 : 253525.00
Task 3633 : 144808.00
Task 3634 : 136889.00
Task 3635 : 30641.00
Task 3636 : 70753.00
Task 3637 : 277403.00
Task 3638 : 421318.00
Task 3639 : 328894.00
Task 3640 : 164739.00
Task 3641 : 18913.00
Task 3642 : 207138.00
Task 3643 : 329891.00
Task 3644 : 124391.00
Task 3645 : 295423.00
Task 3646 : 1.00
Task 3647 : 236662.00
Task 3648 : 108218.00
Task 3649 : 155607.00
Task 3650 : 103832.00
Task 3651 : 222157.00
Task 3652 : 152102.00
Task 3653 : 0.00
Task 3654 : 206662.00
Task 3655 : 118044.00
Task 3656 : 142736.00
Task 3657 : 273114.00
Task 3658 : 203491.00
Task 3659 : 331917.00
Task 3660 : 58405.00
Task 3661 : 130470.00
Task 3662 : 265932.00
Task 3663 : 269121.00
Task 3664 : 184605.00
Task 3665 : 170929.00
Task 3666 : 116221.00
Task 3667 : 236016.00
Task 3668 : 189304.00
Task 3669 : 184754.00
Task 3670 : 43699.00
Task 3671 : 272244.00
Task 3672 : 284628.00
Task 3673 : 262183.00
Task 3674 : 197836.00
Task 3675 : 205486.00
Task 3676 : 241762.00
Task 3677 : 231880.00
Task 3678 : 292582.00
Task 3679 : 43634.00
Task 3680 : 156557.00
Task 3681 : 269889.00
Task 3682 : 207894.00
Task 3683 : 294337.00
Task 3684 : 165120.00
Task 3685 : 273204.00
Task 3686 : 228428.00
Task 3687 : 212386.00
Task 3688 : 270161.00
Task 3689 : 157414.00
Task 3690 : 217190.00
Task 3691 : 174913.00
Task 3692 : 87299.00
Task 3693 : 148371.00
Task 3694 : 152690.00
Task 3695 : 72197.00
Task 3696 : 46878.00
Task 3697 : 132113.00
Task 3698 : 358590.00
Task 3699 : 95465.00
Task 3700 : 206812.00
Task 3701 : 238139.00
Task 3702 : 117133.00
Task 3703 : 218422.00
Task 3704 : 158232.00
Task 3705 : 360473.00
Task 3706 : 228261.00
Task 3707 : 90722.00
Task 3708 : 167733.00
Task 3709 : 374889.00
Task 3710 : 262150.00
Task 3711 : 253978.00
Task 3712 : 8374.00
Task 3713 : 0.00
Task 3714 : 165610.00
Task 3715 : 286419.00
Task 3716 : 261826.00
Task 3717 : 132437.00
Task 3718 : 189150.00
Task 3719 : 28125.00
Task 3720 : 210432.00
Task 3721 : 0.00
Task 3722 : 299272.00
Task 3723 : 200589.00
Task 3724 : 98155.00
Task 3725 : 290580.00
Task 3726 : 298718.00
Task 3727 : 0.00
Task 3728 : 0.00
Task 3729 : 251105.00
Task 3730 : 193300.00
Task 3731 : 414354.00
Task 3732 : 277182.00
Task 3733 : 163646.00
Task 3734 : 226861.00
Task 3735 : 222901.00
Task 3736 : 180978.00
Task 3737 : 100314.00
Task 3738 : 382240.00
Task 3739 : 230809.00
Task 3740 : 190057.00
Task 3741 : 120651.00
Task 3742 : 189107.00
Task 3743 : 190781.00
Task 3744 : 0.00
Task 3745 : 220434.00
Task 3746 : 112687.00
Task 3747 : 70719.00
Task 3748 : 232108.00
Task 3749 : 205049.00
Task 3750 : 109116.00
Task 3751 : 200545.00
Task 3752 : 226282.00
Task 3753 : 209644.00
Task 3754 : 217474.00
Task 3755 : 319763.00
Task 3756 : 137248.00
Task 3757 : 124078.00
Task 3758 : 192634.00
Task 3759 : 284865.00
Task 3760 : 225632.00
Task 3761 : 317039.00
Task 3762 : 286601.00
Task 3763 : 41773.00
Task 3764 : 369986.00
Task 3765 : 106534.00
Task 3766 : 315850.00
Task 3767 : 128163.00
Task 3768 : 229143.00
Task 3769 : 243312.00
Task 3770 : 0.00
Task 3771 : 187321.00
Task 3772 : 186164.00
Task 3773 : 243513.00
Task 3774 : 256556.00
Task 3775 : 401330.00
Task 3776 : 268350.00
Task 3777 : 34426.00
Task 3778 : 169327.00
Task 3779 : 142166.00
Task 3780 : 0.00
Task 3781 : 251528.00
Task 3782 : 265469.00
Task 3783 : 286274.00
Task 3784 : 292149.00
Task 3785 : 239375.00
Task 3786 : 254554.00
Task 3787 : 276239.00
Task 3788 : 339629.00
Task 3789 : 196119.00
Task 3790 : 218103.00
Task 3791 : 246399.00
Task 3792 : 310922.00
Task 3793 : 229264.00
Task 3794 : 200165.00
Task 3795 : 17687.00
Task 3796 : 196272.00
Task 3797 : 144562.00
Task 3798 : 79829.00
Task 3799 : 270894.00
Task 3800 : 184002.00
Task 3801 : 237741.00
Task 3802 : 70580.00
Task 3803 : 270816.00
Task 3804 : 256382.00
Task 3805 : 321625.00
Task 3806 : 327795.00
Task 3807 : 151893.00
Task 3808 : 292873.00
Task 3809 : 254850.00
Task 3810 : 327654.00
Task 3811 : 0.00
Task 3812 : 119905.00
Task 3813 : 225052.00
Task 3814 : 251398.00
Task 3815 : 143072.00
Task 3816 : 183981.00
Task 3817 : 95898.00
Task 3818 : 245696.00
Task 3819 : 0.00
Task 3820 : 388286.00
Task 3821 : 301360.00
Task 3822 : 156873.00
Task 3823 : 0.00
Task 3824 : 214584.00
Task 3825 : 66593.00
Task 3826 : 386994.00
Task 3827 : 93331.00
Task 3828 : 75005.00
Task 3829 : 204070.00
Task 3830 : 260528.00
Task 3831 : 243283.00
Task 3832 : 241128.00
Task 3833 : 210554.00
Task 3834 : 287448.00
Task 3835 : 113566.00
Task 3836 : 188223.00
Task 3837 : 196656.00
Task 3838 : 250835.00
Task 3839 : 262098.00
Task 3840 : 290776.00
Task 3841 : 275967.00
Task 3842 : 185394.00
Task 3843 : 72778.00
Task 3844 : 290373.00
Task 3845 : 189689.00
Task 3846 : 282372.00
Task 3847 : 126033.00
Task 3848 : 166821.00
Task 3849 : 213329.00
Task 3850 : 144306.00
Task 3851 : 320958.00
Task 3852 : 268286.00
Task 3853 : 275183.00
Task 3854 : 232977.00
Task 3855 : 354579.00
Task 3856 : 53671.00
Task 3857 : 233914.00
Task 3858 : 302889.00
Task 3859 : 71288.00
Task 3860 : 259317.00
Task 3861 : 219952.00
Task 3862 : 136504.00
Task 3863 : 244758.00
Task 3864 : 159541.00
Task 3865 : 129949.00
Task 3866 : 164837.00
Task 3867 : 202729.00
Task 3868 : 0.00
Task 3869 : 224119.00
Task 3870 : 230131.00
Task 3871 : 307199.00
Task 3872 : 115828.00
Task 3873 : 252635.00
Task 3874 : 341422.00
Task 3875 : 0.00
Task 3876 : 0.00
Task 3877 : 269298.00
Task 3878 : 0.00
Task 3879 : 0.00
Task 3880 : 0.00
Task 3881 : 0.00
Task 3882 : 203597.00
Task 3883 : 0.00
Task 3884 : 383076.00
Task 3885 : 64176.00
Task 3886 : 46374.00
Task 3887 : 146151.00
Task 3888 : 350282.00
Task 3889 : 158088.00
Task 3890 : 258016.00
Task 3891 : 342724.00
Task 3892 : 272082.00
Task 3893 : 285739.00
Task 3894 : 262109.00
Task 3895 : 258362.00
Task 3896 : 350390.00
Task 3897 : 0.00
Task 3898 : 197621.00
Task 3899 : 209857.00
Task 3900 : 246618.00
Task 3901 : 9660.00
Task 3902 : 242162.00
Task 3903 : 203049.00
Task 3904 : 108539.00
Task 3905 : 153201.00
Task 3906 : 115376.00
Task 3907 : 111774.00
Task 3908 : 239973.00
Task 3909 : 102984.00
Task 3910 : 153692.00
Task 3911 : 210558.00
Task 3912 : 196519.00
Task 3913 : 211843.00
Task 3914 : 124989.00
Task 3915 : 253213.00
Task 3916 : 246889.00
Task 3917 : 102391.00
Task 3918 : 261868.00
Task 3919 : 271224.00
Task 3920 : 266849.00
Task 3921 : 94371.00
Task 3922 : 182636.00
Task 3923 : 251933.00
Task 3924 : 219861.00
Task 3925 : 190295.00
Task 3926 : 204296.00
Task 3927 : 142187.00
Task 3928 : 217299.00
Task 3929 : 294999.00
Task 3930 : 105351.00
Task 3931 : 63261.00
Task 3932 : 348075.00
Task 3933 : 167360.00
Task 3934 : 116137.00
Task 3935 : 208907.00
Task 3936 : 128307.00
Task 3937 : 380323.00
Task 3938 : 195116.00
Task 3939 : 86794.00
Task 3940 : 274745.00
Task 3941 : 198351.00
Task 3942 : 201170.00
Task 3943 : 16979.00
Task 3944 : 260482.00
Task 3945 : 213629.00
Task 3946 : 252375.00
Task 3947 : 289925.00
Task 3948 : 144072.00
Task 3949 : 332951.00
Task 3950 : 235636.00
Task 3951 : 212308.00
Task 3952 : 221531.00
Task 3953 : 243844.00
Task 3954 : 2.00
Task 3955 : 203640.00
Task 3956 : 275938.00
Task 3957 : 96482.00
Task 3958 : 302528.00
Task 3959 : 73730.00
Task 3960 : 138018.00
Task 3961 : 192648.00
Task 3962 : 59295.00
Task 3963 : 296455.00
Task 3964 : 321415.00
Task 3965 : 130328.00
Task 3966 : 148719.00
Task 3967 : 278995.00
Task 3968 : 149691.00
Task 3969 : 205202.00
Task 3970 : 210347.00
Task 3971 : 134781.00
Task 3972 : 0.00
Task 3973 : 105053.00
Task 3974 : 185360.00
Task 3975 : 232506.00
Task 3976 : 337274.00
Task 3977 : 249963.00
Task 3978 : 285382.00
Task 3979 : 128387.00
Task 3980 : 75312.00
Task 3981 : 235517.00
Task 3982 : 178543.00
Task 3983 : 140074.00
Task 3984 : 87690.00
Task 3985 : 165109.00
Task 3986 : 357717.00
Task 3987 : 146847.00
Task 3988 : 155887.00
Task 3989 : 207040.00
Task 3990 : 0.00
Task 3991 : 167128.00
Task 3992 : 258230.00
Task 3993 : 292215.00
Task 3994 : 237476.00
Task 3995 : 212055.00
Task 3996 : 185565.00
Task 3997 : 79577.00
Task 3998 : 377792.00
Task 3999 : 344427.00
Task 4000 : 66957.00
Task 4001 : 0.00
Task 4002 : 212729.00
Task 4003 : 274973.00
Task 4004 : 246197.00
Task 4005 : 236053.00
Task 4006 : 163034.00
Task 4007 : 0.00
Task 4008 : 0.00
Task 4009 : 0.00
Task 4010 : 126326.00
Task 4011 : 132928.00
Task 4012 : 0.00
Task 4013 : 63713.00
Task 4014 : 180346.00
Task 4015 : 246003.00
Task 4016 : 200503.00
Task 4017 : 98701.00
Task 4018 : 110657.00
Task 4019 : 199073.00
Task 4020 : 115687.00
Task 4021 : 56492.00
Task 4022 : 216422.00
Task 4023 : 205057.00
Task 4024 : 336516.00
Task 4025 : 273613.00
Task 4026 : 155838.00
Task 4027 : 141477.00
Task 4028 : 303068.00
Task 4029 : 0.00
Task 4030 : 93102.00
Task 4031 : 225381.00
Task 4032 : 19577.00
Task 4033 : 341803.00
Task 4034 : 268330.00
Task 4035 : 174862.00
Task 4036 : 149511.00
Task 4037 : 0.00
Task 4038 : 0.00
Task 4039 : 227549.00
Task 4040 : 127874.00
Task 4041 : 217345.00
Task 4042 : 202644.00
Task 4043 : 246982.00
Task 4044 : 114837.00
Task 4045 : 129394.00
Task 4046 : 173864.00
Task 4047 : 0.00
Task 4048 : 221529.00
Task 4049 : 209722.00
Task 4050 : 302583.00
Task 4051 : 193805.00
Task 4052 : 159029.00
Task 4053 : 225993.00
Task 4054 : 122617.00
Task 4055 : 158496.00
Task 4056 : 378410.00
Task 4057 : 162085.00
Task 4058 : 198678.00
Task 4059 : 205898.00
Task 4060 : 171480.00
Task 4061 : 227765.00
Task 4062 : 216937.00
Task 4063 : 202131.00
Task 4064 : 204293.00
Task 4065 : 241296.00
Task 4066 : 209376.00
Task 4067 : 92210.00
Task 4068 : 49937.00
Task 4069 : 223284.00
Task 4070 : 219286.00
Task 4071 : 112649.00
Task 4072 : 0.00
Task 4073 : 159814.00
Task 4074 : 150557.00
Task 4075 : 115498.00
Task 4076 : 209101.00
Task 4077 : 161933.00
Task 4078 : 221126.00
Task 4079 : 253681.00
Task 4080 : 309659.00
Task 4081 : 208917.00
Task 4082 : 228062.00
Task 4083 : 191509.00
Task 4084 : 0.00
Task 4085 : 218476.00
Task 4086 : 240202.00
Task 4087 : 74066.00
Task 4088 : 247819.00
Task 4089 : 93942.00
Task 4090 : 0.00
Task 4091 : 242953.00
Task 4092 : 129204.00
Task 4093 : 317116.00
Task 4094 : 218022.00
Task 4095 : 210762.00
Task 4096 : 214303.00
Task 4097 : 147022.00
Task 4098 : 183243.00
Task 4099 : 101642.00
Task 4100 : 128303.00
Task 4101 : 102961.00
Task 4102 : 210736.00
Task 4103 : 85345.00
Task 4104 : 191809.00
Task 4105 : 238869.00
Task 4106 : 0.00
Task 4107 : 265283.00
Task 4108 : 120909.00
Task 4109 : 295324.00
Task 4110 : 200114.00
Task 4111 : 238609.00
Task 4112 : 269392.00
Task 4113 : 198961.00
Task 4114 : 220464.00
Task 4115 : 0.00
Task 4116 : 247338.00
Task 4117 : 280217.00
Task 4118 : 176133.00
Task 4119 : 172366.00
Task 4120 : 332723.00
Task 4121 : 231670.00
Task 4122 : 281775.00
Task 4123 : 316529.00
Task 4124 : 185996.00
Task 4125 : 200591.00
Task 4126 : 0.00
Task 4127 : 141676.00
Task 4128 : 156378.00
Task 4129 : 219343.00
Task 4130 : 176257.00
Task 4131 : 209710.00
Task 4132 : 195043.00
Task 4133 : 342858.00
Task 4134 : 374198.00
Task 4135 : 126157.00
Task 4136 : 155686.00
Task 4137 : 220320.00
Task 4138 : 138521.00
Task 4139 : 337320.00
Task 4140 : 242862.00
Task 4141 : 117608.00
Task 4142 : 188584.00
Task 4143 : 187165.00
Task 4144 : 178480.00
Task 4145 : 0.00
Task 4146 : 17063.00
Task 4147 : 166736.00
Task 4148 : 21575.00
Task 4149 : 116251.00
Task 4150 : 258422.00
Task 4151 : 214708.00
Task 4152 : 122515.00
Task 4153 : 225489.00
Task 4154 : 305324.00
Task 4155 : 131334.00
Task 4156 : 160210.00
Task 4157 : 203145.00
Task 4158 : 133786.00
Task 4159 : 164674.00
Task 4160 : 109650.00
Task 4161 : 222804.00
Task 4162 : 302492.00
Task 4163 : 126366.00
Task 4164 : 130187.00
Task 4165 : 179751.00
Task 4166 : 130193.00
Task 4167 : 132540.00
Task 4168 : 194977.00
Task 4169 : 125209.00
Task 4170 : 245397.00
Task 4171 : 198594.00
Task 4172 : 170737.00
Task 4173 : 218080.00
Task 4174 : 0.00
Task 4175 : 0.00
Task 4176 : 183056.00
Task 4177 : 88254.00
Task 4178 : 103727.00
Task 4179 : 161840.00
Task 4180 : 228833.00
Task 4181 : 0.00
Task 4182 : 33649.00
Task 4183 : 114266.00
Task 4184 : 190097.00
Task 4185 : 177282.00
Task 4186 : 165051.00
Task 4187 : 89914.00
Task 4188 : 95755.00
Task 4189 : 165362.00
Task 4190 : 228740.00
Task 4191 : 167338.00
Task 4192 : 92061.00
Task 4193 : 156055.00
Task 4194 : 260523.00
Task 4195 : 195933.00
Task 4196 : 0.00
Task 4197 : 110358.00
Task 4198 : 212775.00
Task 4199 : 201648.00
Task 4200 : 197367.00
Task 4201 : 159642.00
Task 4202 : 126651.00
Task 4203 : 147711.00
Task 4204 : 233009.00
Task 4205 : 203072.00
Task 4206 : 197907.00
Task 4207 : 99203.00
Task 4208 : 180035.00
Task 4209 : 0.00
Task 4210 : 153498.00
Task 4211 : 116346.00
Task 4212 : 192589.00
Task 4213 : 0.00
Task 4214 : 96914.00
Task 4215 : 149490.00
Task 4216 : 192220.00
Task 4217 : 194149.00
Task 4218 : 278238.00
Task 4219 : 294778.00
Task 4220 : 122733.00
Task 4221 : 0.00
Task 4222 : 175753.00
Task 4223 : 159750.00
Task 4224 : 298074.00
Task 4225 : 312254.00
Task 4226 : 158622.00
Task 4227 : 145658.00
Task 4228 : 98180.00
Task 4229 : 169785.00
Task 4230 : 201984.00
Task 4231 : 151063.00
Task 4232 : 199929.00
Task 4233 : 0.00
Task 4234 : 0.00
Task 4235 : 180375.00
Task 4236 : 143478.00
Task 4237 : 107286.00
Task 4238 : 298516.00
Task 4239 : 186560.00
Task 4240 : 0.00
Task 4241 : 31192.00
Task 4242 : 174477.00
Task 4243 : 112154.00
Task 4244 : 108259.00
Task 4245 : 205167.00
Task 4246 : 106490.00
Task 4247 : 103616.00
Task 4248 : 197403.00
Task 4249 : 134493.00
Task 4250 : 36798.00
Task 4251 : 211349.00
Task 4252 : 170743.00
Task 4253 : 217930.00
Task 4254 : 153622.00
Task 4255 : 201598.00
Task 4256 : 171075.00
Task 4257 : 157800.00
Task 4258 : 189749.00
Task 4259 : 193916.00
Task 4260 : 210962.00
Task 4261 : 179946.00
Task 4262 : 120608.00
Task 4263 : 173518.00
Task 4264 : 289977.00
Task 4265 : 123366.00
Task 4266 : 95827.00
Task 4267 : 100166.00
Task 4268 : 85423.00
Task 4269 : 187891.00
Task 4270 : 189736.00
Task 4271 : 194371.00
Task 4272 : 177195.00
Task 4273 : 160037.00
Task 4274 : 161197.00
Task 4275 : 180473.00
Task 4276 : 193046.00
Task 4277 : 179810.00
Task 4278 : 16971.00
Task 4279 : 302522.00
Task 4280 : 203503.00
Task 4281 : 144389.00
Task 4282 : 155959.00
Task 4283 : 117661.00
Task 4284 : 168505.00
Task 4285 : 99061.00
Task 4286 : 190842.00
Task 4287 : 194345.00
Task 4288 : 209023.00
Task 4289 : 73504.00
Task 4290 : 192445.00
Task 4291 : 162486.00
Task 4292 : 131474.00
Task 4293 : 150518.00
Task 4294 : 208368.00
Task 4295 : 282519.00
Task 4296 : 79056.00
Task 4297 : 0.00
Task 4298 : 189532.00
Task 4299 : 99471.00
Task 4300 : 151421.00
Task 4301 : 151478.00
Task 4302 : 182407.00
Task 4303 : 172365.00
Task 4304 : 172668.00
Task 4305 : 126901.00
Task 4306 : 172521.00
Task 4307 : 0.00
Task 4308 : 198059.00
Task 4309 : 187245.00
Task 4310 : 145975.00
Task 4311 : 92707.00
Task 4312 : 95473.00
Task 4313 : 163723.00
Task 4314 : 214944.00
Task 4315 : 234350.00
Task 4316 : 195049.00
Task 4317 : 90830.00
Task 4318 : 0.00
Task 4319 : 108374.00
Task 4320 : 153513.00
Task 4321 : 147459.00
Task 4322 : 201814.00
Task 4323 : 107857.00
Task 4324 : 176612.00
Task 4325 : 276739.00
Task 4326 : 173806.00
Task 4327 : 100922.00
Task 4328 : 329802.00
Task 4329 : 234625.00
Task 4330 : 203028.00
Task 4331 : 0.00
Task 4332 : 187736.00
Task 4333 : 135389.00
Task 4334 : 0.00
Task 4335 : 162708.00
Task 4336 : 111794.00
Task 4337 : 165521.00
Task 4338 : 166249.00
Task 4339 : 122325.00
Task 4340 : 0.00
Task 4341 : 173249.00
Task 4342 : 172689.00
Task 4343 : 1.00
Task 4344 : 160168.00
Task 4345 : 276744.00
Task 4346 : 159827.00
Task 4347 : 172686.00
Task 4348 : 129995.00
Task 4349 : 175672.00
Task 4350 : 99700.00
Task 4351 : 204717.00
Task 4352 : 0.00
Task 4353 : 141369.00
Task 4354 : 138483.00
Task 4355 : 57231.00
Task 4356 : 151523.00
Task 4357 : 10244.00
Task 4358 : 185856.00
Task 4359 : 102169.00
Task 4360 : 1.00
Task 4361 : 127893.00
Task 4362 : 138838.00
Task 4363 : 194222.00
Task 4364 : 166542.00
Task 4365 : 311661.00
Task 4366 : 235169.00
Task 4367 : 252912.00
Task 4368 : 0.00
Task 4369 : 82923.00
Task 4370 : 180206.00
Task 4371 : 175787.00
Task 4372 : 289560.00
Task 4373 : 128195.00
Task 4374 : 190776.00
Task 4375 : 104367.00
Task 4376 : 0.00
Task 4377 : 64753.00
Task 4378 : 181807.00
Task 4379 : 327689.00
Task 4380 : 0.00
Task 4381 : 117570.00
Task 4382 : 172154.00
Task 4383 : 178492.00
Task 4384 : 195186.00
Task 4385 : 244027.00
Task 4386 : 166264.00
Task 4387 : 237204.00
Task 4388 : 129147.00
Task 4389 : 190116.00
Task 4390 : 255818.00
Task 4391 : 179996.00
Task 4392 : 46023.00
Task 4393 : 164656.00
Task 4394 : 183734.00
Task 4395 : 247499.00
Task 4396 : 89396.00
Task 4397 : 296689.00
Task 4398 : 261810.00
Task 4399 : 202993.00
Task 4400 : 196060.00
Task 4401 : 162315.00
Task 4402 : 28390.00
Task 4403 : 129152.00
Task 4404 : 98164.00
Task 4405 : 249034.00
Task 4406 : 191401.00
Task 4407 : 232488.00
Task 4408 : 169295.00
Task 4409 : 247654.00
Task 4410 : 49100.00
Task 4411 : 79850.00
Task 4412 : 309480.00
Task 4413 : 203961.00
Task 4414 : 300773.00
Task 4415 : 118725.00
Task 4416 : 11247.00
Task 4417 : 161407.00
Task 4418 : 118963.00
Task 4419 : 206488.00
Task 4420 : 17098.00
Task 4421 : 221972.00
Task 4422 : 272166.00
Task 4423 : 213834.00
Task 4424 : 162519.00
Task 4425 : 245725.00
Task 4426 : 258303.00
Task 4427 : 273898.00
Task 4428 : 62691.00
Task 4429 : 232014.00
Task 4430 : 170180.00
Task 4431 : 0.00
Task 4432 : 143016.00
Task 4433 : 168103.00
Task 4434 : 339864.00
Task 4435 : 246727.00
Task 4436 : 253477.00
Task 4437 : 226416.00
Task 4438 : 288575.00
Task 4439 : 0.00
Task 4440 : 0.00
Task 4441 : 0.00
Task 4442 : 196414.00
Task 4443 : 247936.00
Task 4444 : 297130.00
Task 4445 : 184971.00
Task 4446 : 164314.00
Task 4447 : 140438.00
Task 4448 : 198539.00
Task 4449 : 111911.00
Task 4450 : 212164.00
Task 4451 : 224548.00
Task 4452 : 1.00
Task 4453 : 264390.00
Task 4454 : 211910.00
Task 4455 : 288793.00
Task 4456 : 236548.00
Task 4457 : 266561.00
Task 4458 : 210449.00
Task 4459 : 269493.00
Task 4460 : 164465.00
Task 4461 : 209668.00
Task 4462 : 187956.00
Task 4463 : 199923.00
Task 4464 : 0.00
Task 4465 : 69008.00
Task 4466 : 193142.00
Task 4467 : 0.00
Task 4468 : 230021.00
Task 4469 : 200178.00
Task 4470 : 289939.00
Task 4471 : 187256.00
Task 4472 : 178001.00
Task 4473 : 198809.00
Task 4474 : 175357.00
Task 4475 : 258651.00
Task 4476 : 74077.00
Task 4477 : 76024.00
Task 4478 : 229832.00
Task 4479 : 288030.00
Task 4480 : 196084.00
Task 4481 : 227876.00
Task 4482 : 269039.00
Task 4483 : 89830.00
Task 4484 : 127204.00
Task 4485 : 197725.00
Task 4486 : 155133.00
Task 4487 : 0.00
Task 4488 : 0.00
Task 4489 : 0.00
Task 4490 : 0.00
Task 4491 : 0.00
Task 4492 : 145885.00
Task 4493 : 225267.00
Task 4494 : 173049.00
Task 4495 : 202083.00
Task 4496 : 217928.00
Task 4497 : 0.00
Task 4498 : 265637.00
Task 4499 : 227422.00
Task 4500 : 64969.00
Task 4501 : 0.00
Task 4502 : 237158.00
Task 4503 : 76705.00
Task 4504 : 0.00
Task 4505 : 254615.00
Task 4506 : 92763.00
Task 4507 : 105745.00
Task 4508 : 166902.00
Task 4509 : 320617.00
Task 4510 : 30124.00
Task 4511 : 209829.00
Task 4512 : 238798.00
Task 4513 : 310971.00
Task 4514 : 247163.00
Task 4515 : 260600.00
Task 4516 : 77482.00
Task 4517 : 223726.00
Task 4518 : 143751.00
Task 4519 : 187634.00
Task 4520 : 295299.00
Task 4521 : 239647.00
Task 4522 : 0.00
Task 4523 : 274990.00
Task 4524 : 288458.00
Task 4525 : 181798.00
Task 4526 : 228396.00
Task 4527 : 146824.00
Task 4528 : 121278.00
Task 4529 : 0.00
Task 4530 : 170883.00
Task 4531 : 174585.00
Task 4532 : 228033.00
Task 4533 : 213007.00
Task 4534 : 112631.00
Task 4535 : 181003.00
Task 4536 : 181528.00
Task 4537 : 133221.00
Task 4538 : 184117.00
Task 4539 : 125333.00
Task 4540 : 0.00
Task 4541 : 151929.00
Task 4542 : 262758.00
Task 4543 : 226427.00
Task 4544 : 251698.00
Task 4545 : 176321.00
Task 4546 : 267219.00
Task 4547 : 209714.00
Task 4548 : 104736.00
Task 4549 : 138201.00
Task 4550 : 0.00
Task 4551 : 16275.00
Task 4552 : 198214.00
Task 4553 : 35981.00
Task 4554 : 156331.00
Task 4555 : 193747.00
Task 4556 : 179233.00
Task 4557 : 199772.00
Task 4558 : 143374.00
Task 4559 : 145597.00
Task 4560 : 47652.00
Task 4561 : 0.00
Task 4562 : 0.00
Task 4563 : 0.00
Task 4564 : 217413.00
Task 4565 : 214232.00
Task 4566 : 145270.00
Task 4567 : 197698.00
Task 4568 : 174639.00
Task 4569 : 16221.00
Task 4570 : 356322.00
Task 4571 : 279521.00
Task 4572 : 159844.00
Task 4573 : 1.00
Task 4574 : 167141.00
Task 4575 : 0.00
Task 4576 : 197527.00
Task 4577 : 64472.00
Task 4578 : 285601.00
Task 4579 : 160598.00
Task 4580 : 143475.00
Task 4581 : 290934.00
Task 4582 : 319122.00
Task 4583 : 32342.00
Task 4584 : 168586.00
Task 4585 : 184208.00
Task 4586 : 207841.00
Task 4587 : 68720.00
Task 4588 : 152146.00
Task 4589 : 179405.00
Task 4590 : 0.00
Task 4591 : 193437.00
Task 4592 : 136514.00
Task 4593 : 175750.00
Task 4594 : 0.00
Task 4595 : 188784.00
Task 4596 : 243585.00
Task 4597 : 288639.00
Task 4598 : 50834.00
Task 4599 : 165724.00
Task 4600 : 235004.00
Task 4601 : 241995.00
Task 4602 : 173467.00
Task 4603 : 183263.00
Task 4604 : 160757.00
Task 4605 : 218406.00
Task 4606 : 135349.00
Task 4607 : 273245.00
Task 4608 : 94101.00
Task 4609 : 156326.00
Task 4610 : 176370.00
Task 4611 : 83674.00
Task 4612 : 186735.00
Task 4613 : 191928.00
Task 4614 : 235022.00
Task 4615 : 275030.00
Task 4616 : 194107.00
Task 4617 : 264169.00
Task 4618 : 222498.00
Task 4619 : 93446.00
Task 4620 : 0.00
Task 4621 : 0.00
Task 4622 : 0.00
Task 4623 : 0.00
Task 4624 : 127385.00
Task 4625 : 0.00
Task 4626 : 230948.00
Task 4627 : 196903.00
Task 4628 : 181980.00
Task 4629 : 190554.00
Task 4630 : 185177.00
Task 4631 : 113572.00
Task 4632 : 184173.00
Task 4633 : 140654.00
Task 4634 : 126527.00
Task 4635 : 139699.00
Task 4636 : 235796.00
Task 4637 : 215205.00
Task 4638 : 55483.00
Task 4639 : 0.00
Task 4640 : 310453.00
Task 4641 : 280896.00
Task 4642 : 163805.00
Task 4643 : 111459.00
Task 4644 : 195087.00
Task 4645 : 259049.00
Task 4646 : 0.00
Task 4647 : 188077.00
Task 4648 : 124383.00
Task 4649 : 86151.00
Task 4650 : 0.00
Task 4651 : 0.00
Task 4652 : 0.00
Task 4653 : 0.00
Task 4654 : 183109.00
Task 4655 : 297673.00
Task 4656 : 206522.00
Task 4657 : 263703.00
Task 4658 : 154343.00
Task 4659 : 0.00
Task 4660 : 194712.00
Task 4661 : 0.00
Task 4662 : 234934.00
Task 4663 : 145588.00
Task 4664 : 121028.00
Task 4665 : 180650.00
Task 4666 : 159261.00
Task 4667 : 256361.00
Task 4668 : 253033.00
Task 4669 : 245887.00
Task 4670 : 207761.00
Task 4671 : 127195.00
Task 4672 : 76103.00
Task 4673 : 102596.00
Task 4674 : 0.00
Task 4675 : 181144.00
Task 4676 : 172960.00
Task 4677 : 162787.00
Task 4678 : 0.00
Task 4679 : 131867.00
Task 4680 : 139209.00
Task 4681 : 178005.00
Task 4682 : 90032.00
Task 4683 : 85338.00
Task 4684 : 0.00
Task 4685 : 195408.00
Task 4686 : 128792.00
Task 4687 : 241464.00
Task 4688 : 215681.00
Task 4689 : 203620.00
Task 4690 : 0.00
Task 4691 : 224898.00
Task 4692 : 168181.00
Task 4693 : 126867.00
Task 4694 : 147014.00
Task 4695 : 239832.00
Task 4696 : 105783.00
Task 4697 : 203276.00
Task 4698 : 187421.00
Task 4699 : 175681.00
Task 4700 : 181918.00
Task 4701 : 0.00
Task 4702 : 0.00
Task 4703 : 207142.00
Task 4704 : 259750.00
Task 4705 : 107905.00
Task 4706 : 120599.00
Task 4707 : 205519.00
Task 4708 : 21380.00
Task 4709 : 79847.00
Task 4710 : 54259.00
Task 4711 : 0.00
Task 4712 : 87870.00
Task 4713 : 0.00
Task 4714 : 0.00
Task 4715 : 135088.00
Task 4716 : 0.00
Task 4717 : 149041.00
Task 4718 : 187271.00
Task 4719 : 206575.00
Task 4720 : 132100.00
Task 4721 : 122095.00
Task 4722 : 157311.00
Task 4723 : 48502.00
Task 4724 : 161109.00
Task 4725 : 188087.00
Task 4726 : 118883.00
Task 4727 : 178312.00
Task 4728 : 266231.00
Task 4729 : 212196.00
Task 4730 : 162985.00
Task 4731 : 197742.00
Task 4732 : 0.00
Task 4733 : 163762.00
Task 4734 : 246425.00
Task 4735 : 131076.00
Task 4736 : 15999.00
Task 4737 : 156836.00
Task 4738 : 0.00
Task 4739 : 201283.00
Task 4740 : 102292.00
Task 4741 : 183161.00
Task 4742 : 192606.00
Task 4743 : 205355.00
Task 4744 : 33500.00
Task 4745 : 148635.00
Task 4746 : 167134.00
Task 4747 : 0.00
Task 4748 : 0.00
Task 4749 : 135329.00
Task 4750 : 181579.00
Task 4751 : 0.00
Task 4752 : 196052.00
Task 4753 : 167833.00
Task 4754 : 160317.00
Task 4755 : 175188.00
Task 4756 : 100348.00
Task 4757 : 228836.00
Task 4758 : 288353.00
Task 4759 : 101404.00
Task 4760 : 167189.00
Task 4761 : 158423.00
Task 4762 : 124614.00
Task 4763 : 142671.00
Task 4764 : 286150.00
Task 4765 : 181510.00
Task 4766 : 172351.00
Task 4767 : 161807.00
Task 4768 : 126045.00
Task 4769 : 171093.00
Task 4770 : 120658.00
Task 4771 : 179705.00
Task 4772 : 121299.00
Task 4773 : 11260.00
Task 4774 : 61923.00
Task 4775 : 196736.00
Task 4776 : 182043.00
Task 4777 : 100488.00
Task 4778 : 115335.00
Task 4779 : 0.00
Task 4780 : 167592.00
Task 4781 : 254459.00
Task 4782 : 163593.00
Task 4783 : 112190.00
Task 4784 : 231663.00
Task 4785 : 298350.00
Task 4786 : 221681.00
Task 4787 : 171845.00
Task 4788 : 214372.00
Task 4789 : 51185.00
Task 4790 : 153435.00
Task 4791 : 0.00
Task 4792 : 187196.00
Task 4793 : 102143.00
Task 4794 : 133143.00
Task 4795 : 98437.00
Task 4796 : 164559.00
Task 4797 : 280466.00
Task 4798 : 166374.00
Task 4799 : 245788.00
Task 4800 : 0.00
Task 4801 : 178252.00
Task 4802 : 256057.00
Task 4803 : 146806.00
Task 4804 : 190521.00
Task 4805 : 180070.00
Task 4806 : 108044.00
Task 4807 : 213390.00
Task 4808 : 106883.00
Task 4809 : 185201.00
Task 4810 : 286315.00
Task 4811 : 170817.00
Task 4812 : 0.00
Task 4813 : 177134.00
Task 4814 : 274667.00
Task 4815 : 145287.00
Task 4816 : 0.00
Task 4817 : 270780.00
Task 4818 : 273785.00
Task 4819 : 174235.00
Task 4820 : 0.00
Task 4821 : 149347.00
Task 4822 : 143223.00
Task 4823 : 220287.00
Task 4824 : 106578.00
Task 4825 : 309133.00
Task 4826 : 52245.00
Task 4827 : 310517.00
Task 4828 : 324405.00
Task 4829 : 190777.00
Task 4830 : 169266.00
Task 4831 : 333436.00
Task 4832 : 148095.00
Task 4833 : 118214.00
Task 4834 : 109964.00
Task 4835 : 11029.00
Task 4836 : 299516.00
Task 4837 : 100045.00
Task 4838 : 177378.00
Task 4839 : 0.00
Task 4840 : 139634.00
Task 4841 : 1.00
Task 4842 : 263019.00
Task 4843 : 135734.00
Task 4844 : 194910.00
Task 4845 : 0.00
Task 4846 : 0.00
Task 4847 : 174149.00
Task 4848 : 0.00
Task 4849 : 39170.00
Task 4850 : 170402.00
Task 4851 : 0.00
Task 4852 : 233240.00
Task 4853 : 96442.00
Task 4854 : 244806.00
Task 4855 : 145733.00
Task 4856 : 186123.00
Task 4857 : 187894.00
Task 4858 : 190044.00
Task 4859 : 294875.00
Task 4860 : 167834.00
Task 4861 : 257871.00
Task 4862 : 158730.00
Task 4863 : 175569.00
Task 4864 : 177167.00
Task 4865 : 132083.00
Task 4866 : 147881.00
Task 4867 : 167869.00
Task 4868 : 147732.00
Task 4869 : 72453.00
Task 4870 : 0.00
Task 4871 : 261272.00
Task 4872 : 88894.00
Task 4873 : 139217.00
Task 4874 : 252887.00
Task 4875 : 108537.00
Task 4876 : 349294.00
Task 4877 : 0.00
Task 4878 : 0.00
Task 4879 : 0.00
Task 4880 : 139837.00
Task 4881 : 202569.00
Task 4882 : 34392.00
Task 4883 : 0.00
Task 4884 : 183045.00
Task 4885 : 177082.00
Task 4886 : 36908.00
Task 4887 : 159830.00
Task 4888 : 151566.00
Task 4889 : 78782.00
Task 4890 : 244450.00
Task 4891 : 15037.00
Task 4892 : 173557.00
Task 4893 : 129836.00
Task 4894 : 207315.00
Task 4895 : 154726.00
Task 4896 : 177014.00
Task 4897 : 189942.00
Task 4898 : 134740.00
Task 4899 : 105234.00
Task 4900 : 169244.00
Task 4901 : 192397.00
Task 4902 : 205353.00
Task 4903 : 119169.00
Task 4904 : 181077.00
Task 4905 : 90629.00
Task 4906 : 0.00
Task 4907 : 154266.00
Task 4908 : 216683.00
Task 4909 : 60492.00
Task 4910 : 177036.00
Task 4911 : 0.00
Task 4912 : 29810.00
Task 4913 : 182516.00
Task 4914 : 150976.00
Task 4915 : 212137.00
Task 4916 : 200726.00
Task 4917 : 0.00
Task 4918 : 0.00
Task 4919 : 190168.00
Task 4920 : 243597.00
Task 4921 : 0.00
Task 4922 : 28797.00
Task 4923 : 120568.00
Task 4924 : 32414.00
Task 4925 : 29323.00
Task 4926 : 193013.00
Task 4927 : 165028.00
Task 4928 : 79868.00
Task 4929 : 224374.00
Task 4930 : 264629.00
Task 4931 : 183777.00
Task 4932 : 148605.00
Task 4933 : 124150.00
Task 4934 : 195484.00
Task 4935 : 183592.00
Task 4936 : 191765.00
Task 4937 : 55052.00
Task 4938 : 22048.00
Task 4939 : 166155.00
Task 4940 : 0.00
Task 4941 : 167386.00
Task 4942 : 148069.00
Task 4943 : 143508.00
Task 4944 : 14737.00
Task 4945 : 113252.00
Task 4946 : 100721.00
Task 4947 : 147857.00
Task 4948 : 137461.00
Task 4949 : 170872.00
Task 4950 : 0.00
Task 4951 : 236555.00
Task 4952 : 121444.00
Task 4953 : 330156.00
Task 4954 : 0.00
Task 4955 : 17024.00
Task 4956 : 211695.00
Task 4957 : 104782.00
Task 4958 : 183227.00
Task 4959 : 178433.00
Task 4960 : 14406.00
Task 4961 : 216421.00
Task 4962 : 172633.00
Task 4963 : 168473.00
Task 4964 : 216480.00
Task 4965 : 209110.00
Task 4966 : 118784.00
Task 4967 : 171389.00
Task 4968 : 0.00
Task 4969 : 239107.00
Task 4970 : 0.00
Task 4971 : 0.00
Task 4972 : 158053.00
Task 4973 : 312682.00
Task 4974 : 245138.00
Task 4975 : 137265.00
Task 4976 : 0.00
Task 4977 : 211352.00
Task 4978 : 193202.00
Task 4979 : 126636.00
Task 4980 : 0.00
Task 4981 : 155511.00
Task 4982 : 116419.00
Task 4983 : 149329.00
Task 4984 : 0.00
Task 4985 : 0.00
Task 4986 : 179645.00
Task 4987 : 205609.00
Task 4988 : 195486.00
Task 4989 : 222093.00
Task 4990 : 149245.00
Task 4991 : 164662.00
Task 4992 : 239200.00
Task 4993 : 150818.00
Task 4994 : 183259.00
Task 4995 : 167527.00
Task 4996 : 117208.00
Task 4997 : 158269.00
Task 4998 : 150644.00
Task 4999 : 207974.00
Task 5000 : 0.00
Task 5001 : 0.00
Task 5002 : 193300.00
Task 5003 : 206306.00
Task 5004 : 123482.00
Task 5005 : 180300.00
Task 5006 : 16099.00
Task 5007 : 229576.00
Task 5008 : 318873.00
Task 5009 : 240214.00
Task 5010 : 110494.00
Task 5011 : 186820.00
Task 5012 : 1.00
Task 5013 : 29095.00
Task 5014 : 186539.00
Task 5015 : 180592.00
Task 5016 : 187009.00
Task 5017 : 138751.00
Task 5018 : 20928.00
Task 5019 : 184861.00
Task 5020 : 123228.00
Task 5021 : 177720.00
Task 5022 : 142039.00
Task 5023 : 0.00
Task 5024 : 198208.00
Task 5025 : 220627.00
Task 5026 : 0.00
Task 5027 : 31328.00
Task 5028 : 22118.00
Task 5029 : 49224.00
Task 5030 : 196698.00
Task 5031 : 67987.00
Task 5032 : 171370.00
Task 5033 : 128234.00
Task 5034 : 188132.00
Task 5035 : 182740.00
Task 5036 : 153486.00
Task 5037 : 172787.00
Task 5038 : 68326.00
Task 5039 : 84139.00
Task 5040 : 233270.00
Task 5041 : 65693.00
Task 5042 : 107850.00
Task 5043 : 197918.00
Task 5044 : 59715.00
Task 5045 : 154968.00
Task 5046 : 244363.00
Task 5047 : 63260.00
Task 5048 : 183218.00
Task 5049 : 168019.00
Task 5050 : 200226.00
Task 5051 : 282412.00
Task 5052 : 177738.00
Task 5053 : 181401.00
Task 5054 : 183253.00
Task 5055 : 336941.00
Task 5056 : 184878.00
Task 5057 : 191159.00
Task 5058 : 121928.00
Task 5059 : 0.00
Task 5060 : 0.00
Task 5061 : 0.00
Task 5062 : 194865.00
Task 5063 : 0.00
Task 5064 : 138766.00
Task 5065 : 221747.00
Task 5066 : 148350.00
Task 5067 : 197072.00
Task 5068 : 108773.00
Task 5069 : 105568.00
Task 5070 : 68712.00
Task 5071 : 118160.00
Task 5072 : 211617.00
Task 5073 : 104685.00
Task 5074 : 174903.00
Task 5075 : 190044.00
Task 5076 : 67377.00
Task 5077 : 172388.00
Task 5078 : 179668.00
Task 5079 : 230967.00
Task 5080 : 104756.00
Task 5081 : 149601.00
Task 5082 : 15280.00
Task 5083 : 101079.00
Task 5084 : 151662.00
Task 5085 : 0.00
Task 5086 : 217653.00
Task 5087 : 103441.00
Task 5088 : 19154.00
Task 5089 : 84982.00
Task 5090 : 177213.00
Task 5091 : 156519.00
Task 5092 : 0.00
Task 5093 : 191107.00
Task 5094 : 0.00
Task 5095 : 71312.00
Task 5096 : 178772.00
Task 5097 : 92493.00
Task 5098 : 92568.00
Task 5099 : 199118.00
Task 5100 : 168935.00
Task 5101 : 32373.00
Task 5102 : 33371.00
Task 5103 : 0.00
Task 5104 : 48855.00
Task 5105 : 118202.00
Task 5106 : 151323.00
Task 5107 : 73720.00
Task 5108 : 62783.00
Task 5109 : 103580.00
Task 5110 : 0.00
Task 5111 : 47980.00
Task 5112 : 167752.00
Task 5113 : 74172.00
Task 5114 : 157987.00
Task 5115 : 0.00
Task 5116 : 149244.00
Task 5117 : 151207.00
Task 5118 : 0.00
Task 5119 : 0.00
Task 5120 : 124606.00
Task 5121 : 88805.00
Task 5122 : 187061.00
Task 5123 : 175945.00
Task 5124 : 0.00
Task 5125 : 68928.00
Task 5126 : 61456.00
Task 5127 : 92827.00
Task 5128 : 304473.00
Task 5129 : 162683.00
Task 5130 : 178113.00
Task 5131 : 133569.00
Task 5132 : 120255.00
Task 5133 : 126350.00
Task 5134 : 175243.00
Task 5135 : 32712.00
Task 5136 : 170421.00
Task 5137 : 239880.00
Task 5138 : 143914.00
Task 5139 : 172716.00
Task 5140 : 188658.00
Task 5141 : 43684.00
Task 5142 : 123572.00
Task 5143 : 171255.00
Task 5144 : 48471.00
Task 5145 : 239820.00
Task 5146 : 173958.00
Task 5147 : 152402.00
Task 5148 : 0.00
Task 5149 : 14888.00
Task 5150 : 164635.00
Task 5151 : 29187.00
Task 5152 : 186589.00
Task 5153 : 180879.00
Task 5154 : 89903.00
Task 5155 : 105520.00
Task 5156 : 112451.00
Task 5157 : 186179.00
Task 5158 : 0.00
Task 5159 : 78877.00
Task 5160 : 131538.00
Task 5161 : 177977.00
Task 5162 : 183020.00
Task 5163 : 0.00
Task 5164 : 128289.00
Task 5165 : 1.00
Task 5166 : 49871.00
Task 5167 : 178754.00
Task 5168 : 171174.00
Task 5169 : 0.00
Task 5170 : 154430.00
Task 5171 : 229221.00
Task 5172 : 239889.00
Task 5173 : 226887.00
Task 5174 : 0.00
Task 5175 : 196425.00
Task 5176 : 118427.00
Task 5177 : 0.00
Task 5178 : 0.00
Task 5179 : 136069.00
Task 5180 : 183450.00
Task 5181 : 210784.00
Task 5182 : 0.00
Task 5183 : 203177.00
Task 5184 : 184452.00
Task 5185 : 0.00
Task 5186 : 166544.00
Task 5187 : 12912.00
Task 5188 : 222560.00
Task 5189 : 95245.00
Task 5190 : 0.00
Task 5191 : 177854.00
Task 5192 : 3.00
Task 5193 : 97222.00
Task 5194 : 115031.00
Task 5195 : 0.00
Task 5196 : 201485.00
Task 5197 : 143029.00
Task 5198 : 177738.00
Task 5199 : 62455.00
Task 5200 : 156138.00
Task 5201 : 140210.00
Task 5202 : 152229.00
Task 5203 : 188064.00
Task 5204 : 179407.00
Task 5205 : 137602.00
Task 5206 : 188282.00
Task 5207 : 32619.00
Task 5208 : 196711.00
Task 5209 : 101046.00
Task 5210 : 141936.00
Task 5211 : 0.00
Task 5212 : 0.00
Task 5213 : 207972.00
Task 5214 : 126078.00
Task 5215 : 151370.00
Task 5216 : 211631.00
Task 5217 : 151577.00
Task 5218 : 352078.00
Task 5219 : 0.00
Task 5220 : 77891.00
Task 5221 : 100661.00
Task 5222 : 0.00
Task 5223 : 63726.00
Task 5224 : 197874.00
Task 5225 : 190002.00
Task 5226 : 0.00
Task 5227 : 87254.00
Task 5228 : 166016.00
Task 5229 : 0.00
Task 5230 : 187132.00
Task 5231 : 44172.00
Task 5232 : 121529.00
Task 5233 : 83756.00
Task 5234 : 175411.00
Task 5235 : 183540.00
Task 5236 : 0.00
Task 5237 : 0.00
Task 5238 : 64624.00
Task 5239 : 0.00
Task 5240 : 59234.00
Task 5241 : 79371.00
Task 5242 : 33473.00
Task 5243 : 84898.00
Task 5244 : 138769.00
Task 5245 : 0.00
Task 5246 : 124630.00
Task 5247 : 0.00
Task 5248 : 140573.00
Task 5249 : 166409.00
Task 5250 : 0.00
Task 5251 : 162603.00
Task 5252 : 44449.00
Task 5253 : 113752.00
Task 5254 : 127869.00
Task 5255 : 193423.00
Task 5256 : 0.00
Task 5257 : 0.00
Task 5258 : 0.00
Task 5259 : 0.00
Task 5260 : 0.00
Task 5261 : 155853.00
Task 5262 : 0.00
Task 5263 : 165300.00
Task 5264 : 0.00
Task 5265 : 145696.00
Task 5266 : 44288.00
Task 5267 : 135392.00
Task 5268 : 105298.00
Task 5269 : 57727.00
Task 5270 : 152605.00
Task 5271 : 189989.00
Task 5272 : 51218.00
Task 5273 : 161991.00
Task 5274 : 94328.00
Task 5275 : 290647.00
Task 5276 : 130238.00
Task 5277 : 181582.00
Task 5278 : 0.00
Task 5279 : 30930.00
Task 5280 : 87530.00
Task 5281 : 117213.00
Task 5282 : 165719.00
Task 5283 : 145120.00
Task 5284 : 101055.00
Task 5285 : 84530.00
Task 5286 : 0.00
Task 5287 : 190798.00
Task 5288 : 144132.00
Task 5289 : 190381.00
Task 5290 : 321908.00
Task 5291 : 69137.00
Task 5292 : 125810.00
Task 5293 : 158346.00
Task 5294 : 178178.00
Task 5295 : 0.00
Task 5296 : 132304.00
Task 5297 : 76305.00
Task 5298 : 12375.00
Task 5299 : 0.00
Task 5300 : 0.00
Task 5301 : 105403.00
Task 5302 : 0.00
Task 5303 : 110335.00
Task 5304 : 69135.00
Task 5305 : 161512.00
Task 5306 : 218486.00
Task 5307 : 176154.00
Task 5308 : 28265.00
Task 5309 : 171529.00
Task 5310 : 15204.00
Task 5311 : 215416.00
Task 5312 : 111924.00
Task 5313 : 51910.00
Task 5314 : 0.00
Task 5315 : 137874.00
Task 5316 : 21137.00
Task 5317 : 0.00
Task 5318 : 108073.00
Task 5319 : 159097.00
Task 5320 : 188713.00
Task 5321 : 248321.00
Task 5322 : 100720.00
Task 5323 : 0.00
Task 5324 : 0.00
Task 5325 : 0.00
Task 5326 : 86566.00
Task 5327 : 0.00
Task 5328 : 129642.00
Task 5329 : 25068.00
Task 5330 : 26174.00
Task 5331 : 69132.00
Task 5332 : 58550.00
Task 5333 : 101177.00
Task 5334 : 105522.00
Task 5335 : 160831.00
Task 5336 : 176815.00
Task 5337 : 149841.00
Task 5338 : 78257.00
Task 5339 : 79623.00
Task 5340 : 190436.00
Task 5341 : 0.00
Task 5342 : 0.00
Task 5343 : 187034.00
Task 5344 : 0.00
Task 5345 : 61614.00
Task 5346 : 0.00
Task 5347 : 24340.00
Task 5348 : 0.00
Task 5349 : 46164.00
Task 5350 : 124901.00
Task 5351 : 0.00
Task 5352 : 0.00
Task 5353 : 0.00
Task 5354 : 0.00
Task 5355 : 0.00
Task 5356 : 108470.00
Task 5357 : 0.00
Task 5358 : 103182.00
Task 5359 : 126088.00
Task 5360 : 191315.00
Task 5361 : 147452.00
Task 5362 : 113299.00
Task 5363 : 56989.00
Task 5364 : 78795.00
Task 5365 : 27422.00
Task 5366 : 46513.00
Task 5367 : 156077.00
Task 5368 : 137569.00
Task 5369 : 171005.00
Task 5370 : 0.00
Task 5371 : 0.00
Task 5372 : 180475.00
Task 5373 : 216233.00
Task 5374 : 328115.00
Task 5375 : 0.00
Task 5376 : 0.00
Task 5377 : 171307.00
Task 5378 : 12118.00
Task 5379 : 32726.00
Task 5380 : 72822.00
Task 5381 : 0.00
Task 5382 : 54867.00
Task 5383 : 0.00
Task 5384 : 0.00
Task 5385 : 234086.00
Task 5386 : 0.00
Task 5387 : 98128.00
Task 5388 : 78173.00
Task 5389 : 106232.00
Task 5390 : 156901.00
Task 5391 : 159716.00
Task 5392 : 128872.00
Task 5393 : 19530.00
Task 5394 : 193688.00
Task 5395 : 0.00
Task 5396 : 131692.00
Task 5397 : 68596.00
Task 5398 : 140192.00
Task 5399 : 59254.00
Task 5400 : 0.00
Task 5401 : 128478.00
Task 5402 : 0.00
Task 5403 : 0.00
Task 5404 : 95690.00
Task 5405 : 79605.00
Task 5406 : 166384.00
Task 5407 : 106412.00
Task 5408 : 84233.00
Task 5409 : 0.00
Task 5410 : 69053.00
Task 5411 : 174766.00
Task 5412 : 27044.00
Task 5413 : 61771.00
Task 5414 : 50276.00
Task 5415 : 176026.00
Task 5416 : 0.00
Task 5417 : 13223.00
Task 5418 : 206398.00
Task 5419 : 132832.00
Task 5420 : 180907.00
Task 5421 : 84426.00
Task 5422 : 1.00
Task 5423 : 173234.00
Task 5424 : 188575.00
Task 5425 : 0.00
Task 5426 : 66667.00
Task 5427 : 121056.00
Task 5428 : 177593.00
Task 5429 : 206312.00
Task 5430 : 0.00
Task 5431 : 82828.00
Task 5432 : 183988.00
Task 5433 : 142103.00
Task 5434 : 53694.00
Task 5435 : 141367.00
Task 5436 : 151573.00
Task 5437 : 87489.00
Task 5438 : 59194.00
Task 5439 : 89949.00
Task 5440 : 0.00
Task 5441 : 155994.00
Task 5442 : 61683.00
Task 5443 : 26381.00
Task 5444 : 72188.00
Task 5445 : 157209.00
Task 5446 : 159657.00
Task 5447 : 40066.00
Task 5448 : 141907.00
Task 5449 : 0.00
Task 5450 : 118366.00
Task 5451 : 187621.00
Task 5452 : 117443.00
Task 5453 : 152164.00
Task 5454 : 0.00
Task 5455 : 146143.00
Task 5456 : 119212.00
Task 5457 : 66793.00
Task 5458 : 0.00
Task 5459 : 35378.00
Task 5460 : 82391.00
Task 5461 : 26672.00
Task 5462 : 0.00
Task 5463 : 130808.00
Task 5464 : 15251.00
Task 5465 : 125283.00
Task 5466 : 0.00
Task 5467 : 137791.00
Task 5468 : 178574.00
Task 5469 : 0.00
Task 5470 : 129056.00
Task 5471 : 116553.00
Task 5472 : 78194.00
Task 5473 : 70354.00
Task 5474 : 92884.00
Task 5475 : 0.00
Task 5476 : 119259.00
Task 5477 : 144414.00
Task 5478 : 224194.00
Task 5479 : 160566.00
Task 5480 : 68015.00
Task 5481 : 129686.00
Task 5482 : 71651.00
Task 5483 : 0.00
Task 5484 : 159499.00
Task 5485 : 140973.00
Task 5486 : 0.00
Task 5487 : 104046.00
Task 5488 : 96249.00
Task 5489 : 115967.00
Task 5490 : 0.00
Task 5491 : 0.00
Task 5492 : 0.00
Task 5493 : 37587.00
Task 5494 : 85126.00
Task 5495 : 103827.00
Task 5496 : 96635.00
Task 5497 : 0.00
Task 5498 : 183417.00
Task 5499 : 122606.00
Task 5500 : 52906.00
Task 5501 : 0.00
Task 5502 : 166638.00
Task 5503 : 0.00
Task 5504 : 192576.00
Task 5505 : 0.00
Task 5506 : 90301.00
Task 5507 : 0.00
Task 5508 : 0.00
Task 5509 : 0.00
Task 5510 : 80950.00
Task 5511 : 122679.00
Task 5512 : 0.00
Task 5513 : 207480.00
Task 5514 : 23875.00
Task 5515 : 0.00
Task 5516 : 119292.00
Task 5517 : 0.00
Task 5518 : 72192.00
Task 5519 : 155008.00
Task 5520 : 0.00
Task 5521 : 284987.00
Task 5522 : 216391.00
Task 5523 : 203547.00
Task 5524 : 66741.00
Task 5525 : 0.00
Task 5526 : 0.00
Task 5527 : 132873.00
Task 5528 : 162487.00
Task 5529 : 86680.00
Task 5530 : 147499.00
Task 5531 : 302630.00
Task 5532 : 124250.00
Task 5533 : 210475.00
Task 5534 : 0.00
Task 5535 : 0.00
Task 5536 : 123460.00
Task 5537 : 135999.00
Task 5538 : 201511.00
Task 5539 : 114021.00
Task 5540 : 247102.00
Task 5541 : 67680.00
Task 5542 : 203179.00
Task 5543 : 202555.00
Task 5544 : 76977.00
Task 5545 : 75281.00
Task 5546 : 244421.00
Task 5547 : 198420.00
Task 5548 : 40372.00
Task 5549 : 0.00
Task 5550 : 74813.00
Task 5551 : 0.00
Task 5552 : 0.00
Task 5553 : 13477.00
Task 5554 : 0.00
Task 5555 : 115221.00
Task 5556 : 164372.00
Task 5557 : 0.00
Task 5558 : 235413.00
Task 5559 : 190899.00
Task 5560 : 0.00
Task 5561 : 232306.00
Task 5562 : 167604.00
Task 5563 : 103851.00
Task 5564 : 128879.00
Task 5565 : 158766.00
Task 5566 : 253536.00
Task 5567 : 43007.00
Task 5568 : 62489.00
Task 5569 : 156946.00
Task 5570 : 107062.00
Task 5571 : 76078.00
Task 5572 : 62088.00
Task 5573 : 148136.00
Task 5574 : 30579.00
Task 5575 : 149486.00
Task 5576 : 135855.00
Task 5577 : 0.00
Task 5578 : 163016.00
Task 5579 : 164142.00
Task 5580 : 78926.00
Task 5581 : 0.00
Task 5582 : 0.00
Task 5583 : 211568.00
Task 5584 : 109943.00
Task 5585 : 257671.00
Task 5586 : 208317.00
Task 5587 : 0.00
Task 5588 : 0.00
Task 5589 : 221582.00
Task 5590 : 72759.00
Task 5591 : 146456.00
Task 5592 : 157861.00
Task 5593 : 14602.00
Task 5594 : 219562.00
Task 5595 : 115273.00
Task 5596 : 76113.00
Task 5597 : 55351.00
Task 5598 : 59705.00
Task 5599 : 49246.00
Task 5600 : 211659.00
Task 5601 : 0.00
Task 5602 : 0.00
Task 5603 : 71418.00
Task 5604 : 0.00
Task 5605 : 48294.00
Task 5606 : 159014.00
Task 5607 : 0.00
Task 5608 : 69918.00
Task 5609 : 0.00
Task 5610 : 103577.00
Task 5611 : 151895.00
Task 5612 : 107387.00
Task 5613 : 130279.00
Task 5614 : 62644.00
Task 5615 : 77281.00
Task 5616 : 0.00
Task 5617 : 79866.00
Task 5618 : 0.00
Task 5619 : 0.00
Task 5620 : 78465.00
Task 5621 : 122081.00
Task 5622 : 82491.00
Task 5623 : 155456.00
Task 5624 : 56776.00
Task 5625 : 196572.00
Task 5626 : 0.00
Task 5627 : 92559.00
Task 5628 : 161237.00
Task 5629 : 0.00
Task 5630 : 0.00
Task 5631 : 0.00
Task 5632 : 191310.00
Task 5633 : 94208.00
Task 5634 : 77013.00
Task 5635 : 162814.00
Task 5636 : 140833.00
Task 5637 : 54823.00
Task 5638 : 101867.00
Task 5639 : 161893.00
Task 5640 : 0.00
Task 5641 : 91928.00
Task 5642 : 0.00
Task 5643 : 139575.00
Task 5644 : 36936.00
Task 5645 : 70101.00
Task 5646 : 0.00
Task 5647 : 0.00
Task 5648 : 27124.00
Task 5649 : 0.00
Task 5650 : 97618.00
Task 5651 : 0.00
Task 5652 : 90891.00
Task 5653 : 68266.00
Task 5654 : 0.00
Task 5655 : 137915.00
Task 5656 : 208148.00
Task 5657 : 238854.00
Task 5658 : 16862.00
Task 5659 : 147049.00
Task 5660 : 60759.00
Task 5661 : 61801.00
Task 5662 : 69713.00
Task 5663 : 134342.00
Task 5664 : 0.00
Task 5665 : 0.00
Task 5666 : 185569.00
Task 5667 : 89278.00
Task 5668 : 69369.00
Task 5669 : 61831.00
Task 5670 : 65545.00
Task 5671 : 93766.00
Task 5672 : 76571.00
Task 5673 : 77087.00
Task 5674 : 146514.00
Task 5675 : 5793.00
Task 5676 : 57488.00
Task 5677 : 64629.00
Task 5678 : 225653.00
Task 5679 : 178589.00
Task 5680 : 0.00
Task 5681 : 0.00
Task 5682 : 0.00
Task 5683 : 176221.00
Task 5684 : 0.00
Task 5685 : 0.00
Task 5686 : 0.00
Task 5687 : 95869.00
Task 5688 : 21544.00
Task 5689 : 0.00
Task 5690 : 0.00
Task 5691 : 70418.00
Task 5692 : 65343.00
Task 5693 : 63060.00
Task 5694 : 0.00
Task 5695 : 0.00
Task 5696 : 0.00
Task 5697 : 204837.00
Task 5698 : 13319.00
Task 5699 : 254572.00
Task 5700 : 143514.00
Task 5701 : 55531.00
Task 5702 : 241776.00
Task 5703 : 0.00
Task 5704 : 119208.00
Task 5705 : 0.00
Task 5706 : 0.00
Task 5707 : 0.00
Task 5708 : 45471.00
Task 5709 : 60169.00
Task 5710 : 0.00
Task 5711 : 36355.00
Task 5712 : 88785.00
Task 5713 : 58800.00
Task 5714 : 220704.00
Task 5715 : 0.00
Task 5716 : 0.00
Task 5717 : 62588.00
Task 5718 : 123308.00
Task 5719 : 224795.00
Task 5720 : 35613.00
Task 5721 : 229010.00
Task 5722 : 72772.00
Task 5723 : 175546.00
Task 5724 : 210224.00
Task 5725 : 14875.00
Task 5726 : 214522.00
Task 5727 : 18567.00
Task 5728 : 64094.00
Task 5729 : 83242.00
Task 5730 : 158372.00
Task 5731 : 32655.00
Task 5732 : 36098.00
Task 5733 : 159333.00
Task 5734 : 57517.00
Task 5735 : 76085.00
Task 5736 : 49303.00
Task 5737 : 0.00
Task 5738 : 88012.00
Task 5739 : 70137.00
Task 5740 : 233821.00
Task 5741 : 15380.00
Task 5742 : 13719.00
Task 5743 : 95759.00
Task 5744 : 58988.00
Task 5745 : 86726.00
Task 5746 : 61870.00
Task 5747 : 147751.00
Task 5748 : 35866.00
Task 5749 : 58963.00
Task 5750 : 241542.00
Task 5751 : 35164.00
Task 5752 : 119682.00
Task 5753 : 238516.00
Task 5754 : 0.00
Task 5755 : 192910.00
Task 5756 : 59179.00
Task 5757 : 187858.00
Task 5758 : 111113.00
Task 5759 : 179305.00
Task 5760 : 182316.00
Task 5761 : 115555.00
Task 5762 : 33839.00
Task 5763 : 0.00
Task 5764 : 210741.00
Task 5765 : 206711.00
Task 5766 : 178613.00
Task 5767 : 181582.00
Task 5768 : 0.00
Task 5769 : 54740.00
Task 5770 : 0.00
Task 5771 : 0.00
Task 5772 : 238622.00
Task 5773 : 93757.00
Task 5774 : 0.00
Task 5775 : 89850.00
Task 5776 : 0.00
Task 5777 : 242907.00
Task 5778 : 76764.00
Task 5779 : 0.00
Task 5780 : 96886.00
Task 5781 : 0.00
Task 5782 : 53688.00
Task 5783 : 0.00
Task 5784 : 0.00
Task 5785 : 0.00
Task 5786 : 33192.00
Task 5787 : 30733.00
Task 5788 : 22350.00
Task 5789 : 0.00
Task 5790 : 28743.00
Task 5791 : 0.00
Task 5792 : 67064.00
Task 5793 : 0.00
Task 5794 : 175427.00
Task 5795 : 60226.00
Task 5796 : 87842.00
Task 5797 : 0.00
Task 5798 : 87634.00
Task 5799 : 0.00
Task 5800 : 42900.00
Task 5801 : 0.00
Task 5802 : 110774.00
Task 5803 : 183400.00
Task 5804 : 0.00
Task 5805 : 66685.00
Task 5806 : 163356.00
Task 5807 : 19516.00
Task 5808 : 177428.00
Task 5809 : 17297.00
Task 5810 : 175108.00
Task 5811 : 186569.00
Task 5812 : 15234.00
Task 5813 : 46848.00
Task 5814 : 68351.00
Task 5815 : 0.00
Task 5816 : 0.00
Task 5817 : 31273.00
Task 5818 : 17599.00
Task 5819 : 0.00
Task 5820 : 176499.00
Task 5821 : 0.00
Task 5822 : 0.00
Task 5823 : 54867.00
Task 5824 : 0.00
Task 5825 : 81340.00
Task 5826 : 112533.00
Task 5827 : 213012.00
Task 5828 : 86718.00
Task 5829 : 186125.00
Task 5830 : 85405.00
Task 5831 : 0.00
Task 5832 : 87442.00
Task 5833 : 0.00
Task 5834 : 16651.00
Task 5835 : 26823.00
Task 5836 : 0.00
Task 5837 : 16298.00
Task 5838 : 51695.00
Task 5839 : 54543.00
Task 5840 : 173205.00
Task 5841 : 175039.00
Task 5842 : 59469.00
Task 5843 : 69561.00
Task 5844 : 104608.00
Task 5845 : 163040.00
Task 5846 : 54389.00
Task 5847 : 194543.00
Task 5848 : 0.00
Task 5849 : 16846.00
Task 5850 : 15988.00
Task 5851 : 92700.00
Task 5852 : 0.00
Task 5853 : 16871.00
Task 5854 : 161152.00
Task 5855 : 50819.00
Task 5856 : 14855.00
Task 5857 : 0.00
Task 5858 : 81895.00
Task 5859 : 100252.00
Task 5860 : 68235.00
Task 5861 : 88530.00
Task 5862 : 192255.00
Task 5863 : 154307.00
Task 5864 : 0.00
Task 5865 : 0.00
Task 5866 : 239301.00
Task 5867 : 0.00
Task 5868 : 62525.00
Task 5869 : 82274.00
Task 5870 : 0.00
Task 5871 : 0.00
Task 5872 : 101227.00
Task 5873 : 82009.00
Task 5874 : 58319.00
Task 5875 : 131348.00
Task 5876 : 0.00
Task 5877 : 0.00
Task 5878 : 52471.00
Task 5879 : 0.00
Task 5880 : 0.00
Task 5881 : 87133.00
Task 5882 : 52849.00
Task 5883 : 0.00
Task 5884 : 136859.00
Task 5885 : 16526.00
Task 5886 : 0.00
Task 5887 : 38169.00
Task 5888 : 0.00
Task 5889 : 15394.00
Task 5890 : 80550.00
Task 5891 : 81954.00
Task 5892 : 79414.00
Task 5893 : 178200.00
Task 5894 : 132860.00
Task 5895 : 93583.00
Task 5896 : 13706.00
Task 5897 : 0.00
Task 5898 : 51747.00
Task 5899 : 47128.00
Task 5900 : 0.00
Task 5901 : 169904.00
Task 5902 : 0.00
Task 5903 : 0.00
Task 5904 : 129713.00
Task 5905 : 60787.00
Task 5906 : 123910.00
Task 5907 : 0.00
Task 5908 : 0.00
Task 5909 : 0.00
Task 5910 : 0.00
Task 5911 : 0.00
Task 5912 : 0.00
Task 5913 : 56590.00
Task 5914 : 31995.00
Task 5915 : 0.00
Task 5916 : 0.00
Task 5917 : 48940.00
Task 5918 : 79449.00
Task 5919 : 0.00
Task 5920 : 0.00
Task 5921 : 191605.00
Task 5922 : 57416.00
Task 5923 : 119599.00
Task 5924 : 0.00
Task 5925 : 118452.00
Task 5926 : 162036.00
Task 5927 : 0.00
Task 5928 : 0.00
Task 5929 : 96732.00
Task 5930 : 0.00
Task 5931 : 14831.00
Task 5932 : 0.00
Task 5933 : 0.00
Task 5934 : 116799.00
Task 5935 : 0.00
Task 5936 : 0.00
Task 5937 : 233621.00
Task 5938 : 0.00
Task 5939 : 66817.00
Task 5940 : 0.00
Task 5941 : 0.00
Task 5942 : 0.00
Task 5943 : 0.00
Task 5944 : 0.00
Task 5945 : 133098.00
Task 5946 : 0.00
Task 5947 : 54460.00
Task 5948 : 48976.00
Task 5949 : 0.00
Task 5950 : 0.00
Task 5951 : 225268.00
Task 5952 : 0.00
Task 5953 : 91009.00
Task 5954 : 0.00
Task 5955 : 74994.00
Task 5956 : 13758.00
Task 5957 : 0.00
Task 5958 : 15457.00
Task 5959 : 199192.00
Task 5960 : 0.00
Task 5961 : 0.00
Task 5962 : 0.00
Task 5963 : 59636.00
Task 5964 : 0.00
Task 5965 : 12628.00
Task 5966 : 172337.00
Task 5967 : 110230.00
Task 5968 : 0.00
Task 5969 : 127267.00
Task 5970 : 0.00
Task 5971 : 0.00
Task 5972 : 0.00
Task 5973 : 0.00
Task 5974 : 49607.00
Task 5975 : 0.00
Task 5976 : 48948.00
Task 5977 : 227291.00
Task 5978 : 1.00
Task 5979 : 47846.00
Task 5980 : 60323.00
Task 5981 : 70084.00
Task 5982 : 0.00
Task 5983 : 0.00
Task 5984 : 70034.00
Task 5985 : 0.00
Task 5986 : 173648.00
Task 5987 : 0.00
Task 5988 : 0.00
Task 5989 : 82752.00
Task 5990 : 162216.00
Task 5991 : 77213.00
Task 5992 : 0.00
Task 5993 : 75383.00
Task 5994 : 162023.00
Task 5995 : 11689.00
Task 5996 : 0.00
Task 5997 : 0.00
Task 5998 : 203310.00
Task 5999 : 0.00
Task 6000 : 16821.00
Task 6001 : 67545.00
Task 6002 : 55414.00
Task 6003 : 155852.00
Task 6004 : 43532.00
Task 6005 : 164254.00
Task 6006 : 0.00
Task 6007 : 0.00
Task 6008 : 74644.00
Task 6009 : 207457.00
Task 6010 : 51860.00
Task 6011 : 67698.00
Task 6012 : 0.00
Task 6013 : 0.00
Task 6014 : 29690.00
Task 6015 : 0.00
Task 6016 : 230771.00
Task 6017 : 149802.00
Task 6018 : 67618.00
Task 6019 : 131435.00
Task 6020 : 0.00
Task 6021 : 0.00
Task 6022 : 117694.00
Task 6023 : 0.00
Task 6024 : 0.00
Task 6025 : 16017.00
Task 6026 : 0.00
Task 6027 : 167526.00
Task 6028 : 67137.00
Task 6029 : 101832.00
Task 6030 : 70593.00
Task 6031 : 216513.00
Task 6032 : 69592.00
Task 6033 : 0.00
Task 6034 : 78365.00
Task 6035 : 78044.00
Task 6036 : 61965.00
Task 6037 : 0.00
Task 6038 : 76634.00
Task 6039 : 61521.00
Task 6040 : 115005.00
Task 6041 : 64990.00
Task 6042 : 0.00
Task 6043 : 208329.00
Task 6044 : 112128.00
Task 6045 : 49810.00
Task 6046 : 12291.00
Task 6047 : 0.00
Task 6048 : 0.00
Task 6049 : 45731.00
Task 6050 : 138337.00
Task 6051 : 0.00
Task 6052 : 234963.00
Task 6053 : 73921.00
Task 6054 : 121301.00
Task 6055 : 0.00
Task 6056 : 0.00
Task 6057 : 137803.00
Task 6058 : 49110.00
Task 6059 : 16011.00
Task 6060 : 219256.00
Task 6061 : 0.00
Task 6062 : 78859.00
Task 6063 : 0.00
Task 6064 : 79765.00
Task 6065 : 0.00
Task 6066 : 0.00
Task 6067 : 0.00
Task 6068 : 142149.00
Task 6069 : 56439.00
Task 6070 : 181243.00
Task 6071 : 0.00
Task 6072 : 0.00
Task 6073 : 142235.00
Task 6074 : 86742.00
Task 6075 : 0.00
Task 6076 : 0.00
Task 6077 : 0.00
Task 6078 : 46278.00
Task 6079 : 72877.00
Task 6080 : 231852.00
Task 6081 : 0.00
Task 6082 : 0.00
Task 6083 : 121566.00
Task 6084 : 0.00
Task 6085 : 0.00
Task 6086 : 0.00
Task 6087 : 0.00
Task 6088 : 197005.00
Task 6089 : 117892.00
Task 6090 : 43937.00
Task 6091 : 0.00
Task 6092 : 0.00
Task 6093 : 72777.00
Task 6094 : 75173.00
Task 6095 : 137351.00
Task 6096 : 0.00
Task 6097 : 175781.00
Task 6098 : 56577.00
Task 6099 : 45660.00
Task 6100 : 15965.00
Task 6101 : 49897.00
Task 6102 : 1.00
Task 6103 : 110431.00
Task 6104 : 91606.00
Task 6105 : 245349.00
Task 6106 : 142908.00
Task 6107 : 105209.00
Task 6108 : 255398.00
Task 6109 : 0.00
Task 6110 : 68037.00
Task 6111 : 136868.00
Task 6112 : 119261.00
Task 6113 : 61381.00
Task 6114 : 213000.00
Task 6115 : 125488.00
Task 6116 : 0.00
Task 6117 : 128499.00
Task 6118 : 112538.00
Task 6119 : 109619.00
Task 6120 : 0.00
Task 6121 : 65348.00
Task 6122 : 0.00
Task 6123 : 0.00
Task 6124 : 118194.00
Task 6125 : 74841.00
Task 6126 : 214291.00
Task 6127 : 185015.00
Task 6128 : 53635.00
Task 6129 : 185749.00
Task 6130 : 131741.00
Task 6131 : 180494.00
Task 6132 : 61117.00
Task 6133 : 54224.00
Task 6134 : 0.00
Task 6135 : 0.00
Task 6136 : 120649.00
Task 6137 : 224635.00
Task 6138 : 102026.00
Task 6139 : 15495.00
Task 6140 : 0.00
Task 6141 : 0.00
Task 6142 : 43751.00
Task 6143 : 0.00
Task 6144 : 62101.00
Task 6145 : 133061.00
Task 6146 : 68798.00
Task 6147 : 109322.00
Task 6148 : 124386.00
Task 6149 : 76960.00
Task 6150 : 90242.00
Task 6151 : 134643.00
Task 6152 : 0.00
Task 6153 : 60166.00
Task 6154 : 121080.00
Task 6155 : 53423.00
Task 6156 : 88344.00
Task 6157 : 60180.00
Task 6158 : 0.00
Task 6159 : 0.00
Task 6160 : 99892.00
Task 6161 : 0.00
Task 6162 : 92789.00
Task 6163 : 36176.00
Task 6164 : 98227.00
Task 6165 : 0.00
Task 6166 : 0.00
Task 6167 : 423601.00
Task 6168 : 0.00
Task 6169 : 66431.00
Task 6170 : 135701.00
Task 6171 : 0.00
Task 6172 : 0.00
Task 6173 : 186873.00
Task 6174 : 103539.00
Task 6175 : 138425.00
Task 6176 : 99122.00
Task 6177 : 0.00
Task 6178 : 122880.00
Task 6179 : 88011.00
Task 6180 : 104800.00
Task 6181 : 62866.00
Task 6182 : 0.00
Task 6183 : 0.00
Task 6184 : 0.00
Task 6185 : 0.00
Task 6186 : 136240.00
Task 6187 : 194785.00
Task 6188 : 0.00
Task 6189 : 113386.00
Task 6190 : 0.00
Task 6191 : 101213.00
Task 6192 : 0.00
Task 6193 : 72046.00
Task 6194 : 53467.00
Task 6195 : 0.00
Task 6196 : 69252.00
Task 6197 : 63494.00
Task 6198 : 95537.00
Task 6199 : 0.00
Task 6200 : 0.00
Task 6201 : 186183.00
Task 6202 : 57282.00
Task 6203 : 157434.00
Task 6204 : 74202.00
Task 6205 : 0.00
Task 6206 : 0.00
Task 6207 : 0.00
Task 6208 : 162747.00
Task 6209 : 124693.00
Task 6210 : 165201.00
Task 6211 : 114547.00
Task 6212 : 55833.00
Task 6213 : 63092.00
Task 6214 : 0.00
Task 6215 : 124342.00
Task 6216 : 141667.00
Task 6217 : 0.00
Task 6218 : 193599.00
Task 6219 : 168547.00
Task 6220 : 100767.00
Task 6221 : 55328.00
Task 6222 : 0.00
Task 6223 : 167546.00
Task 6224 : 183074.00
Task 6225 : 0.00
Task 6226 : 0.00
Task 6227 : 51598.00
Task 6228 : 0.00
Task 6229 : 0.00
Task 6230 : 0.00
Task 6231 : 0.00
Task 6232 : 169006.00
Task 6233 : 140533.00
Task 6234 : 55498.00
Task 6235 : 53152.00
Task 6236 : 95553.00
Task 6237 : 0.00
Task 6238 : 0.00
Task 6239 : 0.00
Task 6240 : 58135.00
Task 6241 : 0.00
Task 6242 : 0.00
Task 6243 : 74250.00
Task 6244 : 142750.00
Task 6245 : 0.00
Task 6246 : 0.00
Task 6247 : 0.00
Task 6248 : 0.00
Task 6249 : 41483.00
Task 6250 : 189517.00
Task 6251 : 0.00
Task 6252 : 0.00
Task 6253 : 120899.00
Task 6254 : 0.00
Task 6255 : 0.00
Task 6256 : 0.00
Task 6257 : 82944.00
Task 6258 : 88076.00
Task 6259 : 105150.00
Task 6260 : 168553.00
Task 6261 : 111109.00
Task 6262 : 115981.00
Task 6263 : 43159.00
Task 6264 : 0.00
Task 6265 : 0.00
Task 6266 : 0.00
Task 6267 : 80028.00
Task 6268 : 0.00
Task 6269 : 53604.00
Task 6270 : 50325.00
Task 6271 : 118226.00
Task 6272 : 0.00
Task 6273 : 0.00
Task 6274 : 0.00
Task 6275 : 136896.00
Task 6276 : 41975.00
Task 6277 : 0.00
Task 6278 : 0.00
Task 6279 : 0.00
Task 6280 : 0.00
Task 6281 : 93801.00
Task 6282 : 0.00
Task 6283 : 144657.00
Task 6284 : 64383.00
Task 6285 : 112431.00
Task 6286 : 134831.00
Task 6287 : 130949.00
Task 6288 : 99800.00
Task 6289 : 58957.00
Task 6290 : 50721.00
Task 6291 : 129678.00
Task 6292 : 141780.00
Task 6293 : 0.00
Task 6294 : 0.00
Task 6295 : 50436.00
Task 6296 : 0.00
Task 6297 : 46464.00
Task 6298 : 143198.00
Task 6299 : 45711.00
Task 6300 : 145575.00
Task 6301 : 140792.00
Task 6302 : 137455.00
Task 6303 : 48036.00
Task 6304 : 0.00
Task 6305 : 129104.00
Task 6306 : 0.00
Task 6307 : 0.00
Task 6308 : 0.00
Task 6309 : 83730.00
Task 6310 : 37538.00
Task 6311 : 148475.00
Task 6312 : 0.00
Task 6313 : 0.00
Task 6314 : 0.00
Task 6315 : 0.00
Task 6316 : 48777.00
Task 6317 : 122483.00
Task 6318 : 121525.00
Task 6319 : 77719.00
Task 6320 : 0.00
Task 6321 : 146513.00
Task 6322 : 0.00
Task 6323 : 94811.00
Task 6324 : 93665.00
Task 6325 : 0.00
Task 6326 : 160966.00
Task 6327 : 163488.00
Task 6328 : 54864.00
Task 6329 : 113171.00
Task 6330 : 158401.00
Task 6331 : 86228.00
Task 6332 : 165076.00
Task 6333 : 59292.00
Task 6334 : 60214.00
Task 6335 : 0.00
Task 6336 : 47444.00
Task 6337 : 0.00
Task 6338 : 110054.00
Task 6339 : 61447.00
Task 6340 : 60814.00
Task 6341 : 59076.00
Task 6342 : 155837.00
Task 6343 : 60327.00
Task 6344 : 59019.00
Task 6345 : 97190.00
Task 6346 : 58103.00
Task 6347 : 91015.00
Task 6348 : 0.00
Task 6349 : 162719.00
Task 6350 : 0.00
Task 6351 : 52882.00
Task 6352 : 0.00
Task 6353 : 0.00
Task 6354 : 74119.00
Task 6355 : 142147.00
Task 6356 : 87910.00
Task 6357 : 0.00
Task 6358 : 164644.00
Task 6359 : 0.00
Task 6360 : 0.00
Task 6361 : 0.00
Task 6362 : 0.00
Task 6363 : 57427.00
Task 6364 : 0.00
Task 6365 : 87823.00
Task 6366 : 36765.00
Task 6367 : 0.00
Task 6368 : 133826.00
Task 6369 : 0.00
Task 6370 : 0.00
Task 6371 : 149783.00
Task 6372 : 0.00
Task 6373 : 0.00
Task 6374 : 164267.00
Task 6375 : 0.00
Task 6376 : 82386.00
Task 6377 : 0.00
Task 6378 : 107348.00
Task 6379 : 182355.00
Task 6380 : 123356.00
Task 6381 : 164458.00
Task 6382 : 0.00
Task 6383 : 0.00
Task 6384 : 123432.00
Task 6385 : 0.00
Task 6386 : 81866.00
Task 6387 : 30378.00
Task 6388 : 83686.00
Task 6389 : 17132.00
Task 6390 : 118753.00
Task 6391 : 0.00
Task 6392 : 161974.00
Task 6393 : 0.00
Task 6394 : 0.00
Task 6395 : 106814.00
Task 6396 : 0.00
Task 6397 : 109856.00
Task 6398 : 0.00
Task 6399 : 107515.00
Task 6400 : 0.00
Task 6401 : 120727.00
Task 6402 : 0.00
Task 6403 : 83872.00
Task 6404 : 0.00
Task 6405 : 112560.00
Task 6406 : 82439.00
Task 6407 : 0.00
Task 6408 : 129732.00
Task 6409 : 79166.00
Task 6410 : 0.00
Task 6411 : 94767.00
Task 6412 : 82842.00
Task 6413 : 99058.00
Task 6414 : 0.00
Task 6415 : 111332.00
Task 6416 : 0.00
Task 6417 : 0.00
Task 6418 : 0.00
Task 6419 : 0.00
Task 6420 : 114504.00
Task 6421 : 114418.00
Task 6422 : 98875.00
Task 6423 : 88915.00
Task 6424 : 74799.00
Task 6425 : 0.00
Task 6426 : 99254.00
Task 6427 : 0.00
Task 6428 : 140121.00
Task 6429 : 100555.00
Task 6430 : 0.00
Task 6431 : 0.00
Task 6432 : 98538.00
Task 6433 : 103409.00
Task 6434 : 107025.00
Task 6435 : 0.00
Task 6436 : 137199.00
Task 6437 : 135644.00
Task 6438 : 97809.00
Task 6439 : 0.00
Task 6440 : 118014.00
Task 6441 : 99815.00
Task 6442 : 70686.00
Task 6443 : 0.00
Task 6444 : 0.00
Task 6445 : 66852.00
Task 6446 : 0.00
Task 6447 : 85361.00
Task 6448 : 68819.00
Task 6449 : 59751.00
Task 6450 : 0.00
Task 6451 : 89010.00
Task 6452 : 92029.00
Task 6453 : 0.00
Task 6454 : 0.00
Task 6455 : 0.00
Task 6456 : 78136.00
Task 6457 : 0.00
Task 6458 : 89797.00
Task 6459 : 0.00
Task 6460 : 48429.00
Task 6461 : 142004.00
Task 6462 : 47875.00
Task 6463 : 0.00
Task 6464 : 85005.00
Task 6465 : 0.00
Task 6466 : 206024.00
Task 6467 : 131733.00
Task 6468 : 47768.00
Task 6469 : 0.00
Task 6470 : 0.00
Task 6471 : 0.00
Task 6472 : 0.00
Task 6473 : 0.00
Task 6474 : 62383.00
Task 6475 : 0.00
Task 6476 : 0.00
Task 6477 : 47530.00
Task 6478 : 143990.00
Task 6479 : 18348.00
Task 6480 : 0.00
Task 6481 : 145735.00
Task 6482 : 155054.00
Task 6483 : 47408.00
Task 6484 : 0.00
Task 6485 : 0.00
Task 6486 : 0.00
Task 6487 : 0.00
Task 6488 : 166981.00
Task 6489 : 129697.00
Task 6490 : 75695.00
Task 6491 : 47494.00
Task 6492 : 63396.00
Task 6493 : 0.00
Task 6494 : 0.00
Task 6495 : 146013.00
Task 6496 : 0.00
Task 6497 : 98443.00
Task 6498 : 0.00
Task 6499 : 234666.00
Task 6500 : 148401.00
Task 6501 : 0.00
Task 6502 : 69181.00
Task 6503 : 94209.00
Task 6504 : 33479.00
Task 6505 : 0.00
Task 6506 : 45491.00
Task 6507 : 92426.00
Task 6508 : 80870.00
Task 6509 : 91375.00
Task 6510 : 0.00
Task 6511 : 42711.00
Task 6512 : 9455.00
Task 6513 : 115840.00
Task 6514 : 97206.00
Task 6515 : 88034.00
Task 6516 : 112091.00
Task 6517 : 0.00
Task 6518 : 0.00
Task 6519 : 116857.00
Task 6520 : 71809.00
Task 6521 : 108588.00
Task 6522 : 0.00
Task 6523 : 0.00
Task 6524 : 0.00
Task 6525 : 38627.00
Task 6526 : 106195.00
Task 6527 : 0.00
Task 6528 : 142831.00
Task 6529 : 41564.00
Task 6530 : 0.00
Task 6531 : 70749.00
Task 6532 : 168404.00
Task 6533 : 61008.00
Task 6534 : 101804.00
Task 6535 : 0.00
Task 6536 : 76279.00
Task 6537 : 89039.00
Task 6538 : 1.00
Task 6539 : 169738.00
Task 6540 : 84520.00
Task 6541 : 2.00
Task 6542 : 0.00
Task 6543 : 0.00
Task 6544 : 123718.00
Task 6545 : 96003.00
Task 6546 : 0.00
Task 6547 : 0.00
Task 6548 : 99194.00
Task 6549 : 46462.00
Task 6550 : 0.00
Task 6551 : 80689.00
Task 6552 : 98213.00
Task 6553 : 221106.00
Task 6554 : 76432.00
Task 6555 : 88651.00
Task 6556 : 0.00
Task 6557 : 48062.00
Task 6558 : 57944.00
Task 6559 : 0.00
Task 6560 : 34827.00
Task 6561 : 63412.00
Task 6562 : 0.00
Task 6563 : 29019.00
Task 6564 : 81524.00
Task 6565 : 40044.00
Task 6566 : 44721.00
Task 6567 : 83998.00
Task 6568 : 73535.00
Task 6569 : 50673.00
Task 6570 : 0.00
Task 6571 : 84230.00
Task 6572 : 69496.00
Task 6573 : 80755.00
Task 6574 : 35603.00
Task 6575 : 0.00
Task 6576 : 0.00
Task 6577 : 0.00
Task 6578 : 0.00
Task 6579 : 0.00
Task 6580 : 0.00
Task 6581 : 88840.00
Task 6582 : 51240.00
Task 6583 : 80221.00
Task 6584 : 76064.00
Task 6585 : 24990.00
Task 6586 : 82348.00
Task 6587 : 251578.00
Task 6588 : 31845.00
Task 6589 : 77173.00
Task 6590 : 84501.00
Task 6591 : 66536.00
Task 6592 : 0.00
Task 6593 : 0.00
Task 6594 : 80627.00
Task 6595 : 24354.00
Task 6596 : 80431.00
Task 6597 : 87557.00
Task 6598 : 67983.00
Task 6599 : 92263.00
Task 6600 : 0.00
Task 6601 : 75772.00
Task 6602 : 68775.00
Task 6603 : 89136.00
Task 6604 : 36871.00
Task 6605 : 69405.00
Task 6606 : 54269.00
Task 6607 : 71140.00
Task 6608 : 70650.00
Task 6609 : 65833.00
Task 6610 : 85178.00
Task 6611 : 0.00
Task 6612 : 84682.00
Task 6613 : 73831.00
Task 6614 : 25248.00
Task 6615 : 0.00
Task 6616 : 0.00
Task 6617 : 0.00
Task 6618 : 0.00
Task 6619 : 63663.00
Task 6620 : 0.00
Task 6621 : 0.00
Task 6622 : 85819.00
Task 6623 : 164933.00
Task 6624 : 64298.00
Task 6625 : 66962.00
Task 6626 : 87325.00
Task 6627 : 89610.00
Task 6628 : 58899.00
Task 6629 : 38353.00
Task 6630 : 0.00
Task 6631 : 85954.00
Task 6632 : 62786.00
Task 6633 : 0.00
Task 6634 : 57603.00
Task 6635 : 93007.00
Task 6636 : 25234.00
Task 6637 : 137900.00
Task 6638 : 0.00
Task 6639 : 88284.00
Task 6640 : 0.00
Task 6641 : 62931.00
Task 6642 : 397734.00
Task 6643 : 0.00
Task 6644 : 0.00
Task 6645 : 0.00
Task 6646 : 89333.00
Task 6647 : 59300.00
Task 6648 : 0.00
Task 6649 : 59256.00
Task 6650 : 38925.00
Task 6651 : 95571.00
Task 6652 : 91419.00
Task 6653 : 25288.00
Task 6654 : 0.00
Task 6655 : 89780.00
Task 6656 : 98479.00
Task 6657 : 0.00
Task 6658 : 0.00
Task 6659 : 87789.00
Task 6660 : 0.00
Task 6661 : 0.00
Task 6662 : 106026.00
Task 6663 : 113279.00
Task 6664 : 57684.00
Task 6665 : 82806.00
Task 6666 : 133720.00
Task 6667 : 98110.00
Task 6668 : 207786.00
Task 6669 : 0.00
Task 6670 : 0.00
Task 6671 : 0.00
Task 6672 : 60522.00
Task 6673 : 96265.00
Task 6674 : 99837.00
Task 6675 : 0.00
Task 6676 : 39394.00
Task 6677 : 187506.00
Task 6678 : 81996.00
Task 6679 : 0.00
Task 6680 : 47866.00
Task 6681 : 62723.00
Task 6682 : 25870.00
Task 6683 : 93022.00
Task 6684 : 13257.00
Task 6685 : 0.00
Task 6686 : 0.00
Task 6687 : 0.00
Task 6688 : 96829.00
Task 6689 : 0.00
Task 6690 : 0.00
Task 6691 : 87437.00
Task 6692 : 0.00
Task 6693 : 0.00
Task 6694 : 0.00
Task 6695 : 20442.00
Task 6696 : 0.00
Task 6697 : 29056.00
Task 6698 : 0.00
Task 6699 : 72225.00
Task 6700 : 86203.00
Task 6701 : 53665.00
Task 6702 : 17621.00
Task 6703 : 0.00
Task 6704 : 0.00
Task 6705 : 13388.00
Task 6706 : 0.00
Task 6707 : 0.00
Task 6708 : 36864.00
Task 6709 : 64421.00
Task 6710 : 0.00
Task 6711 : 40425.00
Task 6712 : 0.00
Task 6713 : 0.00
Task 6714 : 0.00
Task 6715 : 0.00
Task 6716 : 69308.00
Task 6717 : 0.00
Task 6718 : 0.00
Task 6719 : 127706.00
Task 6720 : 0.00
Task 6721 : 0.00
Task 6722 : 20307.00
Task 6723 : 20420.00
Task 6724 : 25299.00
Task 6725 : 48976.00
Task 6726 : 13415.00
Task 6727 : 0.00
Task 6728 : 41505.00
Task 6729 : 51760.00
Task 6730 : 45351.00
Task 6731 : 46191.00
Task 6732 : 0.00
Task 6733 : 81130.00
Task 6734 : 0.00
Task 6735 : 55202.00
Task 6736 : 0.00
Task 6737 : 65674.00
Task 6738 : 0.00
Task 6739 : 0.00
Task 6740 : 20120.00
Task 6741 : 25389.00
Task 6742 : 0.00
Task 6743 : 0.00
Task 6744 : 91861.00
Task 6745 : 0.00
Task 6746 : 13322.00
Task 6747 : 179994.00
Task 6748 : 0.00
Task 6749 : 0.00
Task 6750 : 199234.00
Task 6751 : 82017.00
Task 6752 : 72664.00
Task 6753 : 74980.00
Task 6754 : 0.00
Task 6755 : 0.00
Task 6756 : 0.00
Task 6757 : 19780.00
Task 6758 : 0.00
Task 6759 : 59054.00
Task 6760 : 0.00
Task 6761 : 0.00
Task 6762 : 42486.00
Task 6763 : 0.00
Task 6764 : 0.00
Task 6765 : 0.00
Task 6766 : 13296.00
Task 6767 : 0.00
Task 6768 : 0.00
Task 6769 : 0.00
Task 6770 : 0.00
Task 6771 : 0.00
Task 6772 : 25541.00
Task 6773 : 0.00
Task 6774 : 13221.00
Task 6775 : 0.00
Task 6776 : 19507.00
Task 6777 : 70794.00
Task 6778 : 42821.00
Task 6779 : 73119.00
Task 6780 : 0.00
Task 6781 : 191345.00
Task 6782 : 97862.00
Task 6783 : 46367.00
Task 6784 : 13004.00
Task 6785 : 19141.00
Task 6786 : 136653.00
Task 6787 : 0.00
Task 6788 : 96160.00
Task 6789 : 99564.00
Task 6790 : 109909.00
Task 6791 : 133450.00
Task 6792 : 92997.00
Task 6793 : 101724.00
Task 6794 : 12026.00
Task 6795 : 12884.00
Task 6796 : 0.00
Task 6797 : 90452.00
Task 6798 : 54805.00
Task 6799 : 58613.00
Task 6800 : 48767.00
Task 6801 : 59357.00
Task 6802 : 52617.00
Task 6803 : 14241.00
Task 6804 : 56583.00
Task 6805 : 61097.00
Task 6806 : 51493.00
Task 6807 : 58222.00
Task 6808 : 52392.00
Task 6809 : 58139.00
Task 6810 : 127889.00
Task 6811 : 50460.00
Task 6812 : 59073.00
Task 6813 : 86807.00
Task 6814 : 53053.00
Task 6815 : 18678.00
Task 6816 : 0.00
Task 6817 : 48271.00
Task 6818 : 62054.00
Task 6819 : 63966.00
Task 6820 : 20719.00
Task 6821 : 21545.00
Task 6822 : 94989.00
Task 6823 : 83758.00
Task 6824 : 17628.00
Task 6825 : 61512.00
Task 6826 : 16834.00
Task 6827 : 18222.00
Task 6828 : 52093.00
Task 6829 : 61738.00
Task 6830 : 64296.00
Task 6831 : 75655.00
Task 6832 : 29049.00
Task 6833 : 12194.00
Task 6834 : 28861.00
Task 6835 : 80015.00
Task 6836 : 26789.00
Task 6837 : 12650.00
Task 6838 : 27324.00
Task 6839 : 27863.00
Task 6840 : 25637.00
Task 6841 : 65017.00
Task 6842 : 71815.00
Task 6843 : 30145.00
Task 6844 : 58707.00
Task 6845 : 0.00
Task 6846 : 21938.00
Task 6847 : 23409.00
Task 6848 : 23254.00
Task 6849 : 23942.00
Task 6850 : 11779.00
Task 6851 : 24603.00
Task 6852 : 24247.00
Task 6853 : 112192.00
Task 6854 : 22518.00
Task 6855 : 29546.00
Task 6856 : 12450.00
Task 6857 : 24527.00
Task 6858 : 0.00
Task 6859 : 29398.00
Task 6860 : 5142.00
Task 6861 : 30465.00
Task 6862 : 24705.00
Task 6863 : 64297.00
Task 6864 : 30255.00
Task 6865 : 27657.00
Task 6866 : 26128.00
Task 6867 : 24916.00
Task 6868 : 24412.00
Task 6869 : 24548.00
Task 6870 : 24012.00
Task 6871 : 23609.00
Task 6872 : 23296.00
Task 6873 : 23262.00
Task 6874 : 23001.00
Task 6875 : 0.00
Task 6876 : 0.00
Task 6877 : 0.00
Task 6878 : 0.00
Task 6879 : 0.00
Task 6880 : 0.00
Task 6881 : 0.00
Task 6882 : 0.00
Task 6883 : 0.00
Task 6884 : 0.00
Task 6885 : 0.00
Task 6886 : 0.00
Task 6887 : 0.00
Task 6888 : 0.00
Task 6889 : 0.00
Task 6890 : 80278.00
Task 6891 : 96216.00
Task 6892 : 92131.00
Task 6893 : 76769.00
Task 6894 : 78891.00
Task 6895 : 83330.00
Task 6896 : 30612.00
Task 6897 : 146117.00
Task 6898 : 60842.00
Task 6899 : 85946.00
Task 6900 : 70440.00
Task 6901 : 81991.00
Task 6902 : 76083.00
Task 6903 : 159647.00
Task 6904 : 0.00
Task 6905 : 68400.00
Task 6906 : 77513.00
Task 6907 : 66920.00
Task 6908 : 217194.00
Task 6909 : 147521.00
Task 6910 : 0.00
Task 6911 : 0.00
Task 6912 : 65919.00
Task 6913 : 71859.00
Task 6914 : 72130.00
Task 6915 : 77328.00
Task 6916 : 65663.00
Task 6917 : 82017.00
Task 6918 : 63250.00
Task 6919 : 75732.00
Task 6920 : 129613.00
Task 6921 : 67167.00
Task 6922 : 67434.00
Task 6923 : 61322.00
Task 6924 : 62749.00
Task 6925 : 59261.00
Task 6926 : 100081.00
Task 6927 : 59760.00
Task 6928 : 191924.00
Task 6929 : 68677.00
Task 6930 : 53053.00
Task 6931 : 56985.00
Task 6932 : 171598.00
Task 6933 : 80095.00
Task 6934 : 57823.00
Task 6935 : 231676.00
Task 6936 : 54155.00
Task 6937 : 0.00
Task 6938 : 0.00
Task 6939 : 51482.00
Task 6940 : 12755.00
Task 6941 : 0.00
Task 6942 : 0.00
Task 6943 : 0.00
Task 6944 : 185211.00
Task 6945 : 53825.00
Task 6946 : 0.00
Task 6947 : 87133.00
Task 6948 : 35276.00
Task 6949 : 47140.00
Task 6950 : 34743.00
Task 6951 : 34250.00
Task 6952 : 0.00
Task 6953 : 34050.00
Task 6954 : 48188.00
Task 6955 : 35525.00
Task 6956 : 65494.00
Task 6957 : 33008.00
Task 6958 : 0.00
Task 6959 : 0.00
Task 6960 : 67812.00
Task 6961 : 63044.00
Task 6962 : 0.00
Task 6963 : 131627.00
Task 6964 : 56437.00
Task 6965 : 61348.00
Task 6966 : 69608.00
Task 6967 : 66407.00
Task 6968 : 65853.00
Task 6969 : 32518.00
Task 6970 : 58370.00
Task 6971 : 0.00
Task 6972 : 63093.00
Task 6973 : 0.00
Task 6974 : 60249.00
Task 6975 : 56004.00
Task 6976 : 30967.00
Task 6977 : 0.00
Task 6978 : 59046.00
Task 6979 : 0.00
Task 6980 : 52042.00
Task 6981 : 38960.00
Task 6982 : 56733.00
Task 6983 : 29676.00
Task 6984 : 0.00
Task 6985 : 38171.00
Task 6986 : 39878.00
Task 6987 : 54628.00
Task 6988 : 91195.00
Task 6989 : 37651.00
Task 6990 : 40295.00
Task 6991 : 48922.00
Task 6992 : 0.00
Task 6993 : 28694.00
Task 6994 : 36489.00
Task 6995 : 49542.00
Task 6996 : 46523.00
Task 6997 : 35441.00
Task 6998 : 0.00
Task 6999 : 44491.00
Task 7000 : 71755.00
Task 7001 : 69708.00
Task 7002 : 26844.00
Task 7003 : 0.00
Task 7004 : 66162.00
Task 7005 : 33723.00
Task 7006 : 44525.00
Task 7007 : 48943.00
Task 7008 : 41240.00
Task 7009 : 63962.00
Task 7010 : 62979.00
Task 7011 : 59396.00
Task 7012 : 56813.00
Task 7013 : 31909.00
Task 7014 : 41069.00
Task 7015 : 52149.00
Task 7016 : 48781.00
Task 7017 : 45269.00
Task 7018 : 40872.00
Task 7019 : 0.00
Task 7020 : 0.00
Task 7021 : 29497.00
Task 7022 : 42127.00
Task 7023 : 29036.00
Task 7024 : 27239.00
Task 7025 : 64697.00
Task 7026 : 62476.00
Task 7027 : 58881.00
Task 7028 : 0.00
Task 7029 : 0.00
Task 7030 : 0.00
Task 7031 : 56220.00
Task 7032 : 0.00
Task 7033 : 0.00
Task 7034 : 0.00
Task 7035 : 54797.00
Task 7036 : 51050.00
Task 7037 : 0.00
Task 7038 : 48660.00
Task 7039 : 44069.00
Task 7040 : 0.00
Task 7041 : 40738.00
Task 7042 : 37970.00
Task 7043 : 0.00
Task 7044 : 162603.00
Task 7045 : 34535.00
Task 7046 : 0.00
Task 7047 : 41025.00
Task 7048 : 0.00
Task 7049 : 40153.00
Task 7050 : 56219.00
Task 7051 : 54907.00
Task 7052 : 0.00
Task 7053 : 0.00
Task 7054 : 0.00
Task 7055 : 0.00
Task 7056 : 0.00
Task 7057 : 38530.00
Task 7058 : 52177.00
Task 7059 : 38604.00
Task 7060 : 37527.00
Task 7061 : 37025.00
Task 7062 : 34297.00
Task 7063 : 33086.00
Task 7064 : 36818.00
Task 7065 : 50457.00
Task 7066 : 31925.00
Task 7067 : 31257.00
Task 7068 : 30111.00
Task 7069 : 28875.00
Task 7070 : 27916.00
Task 7071 : 27191.00
Task 7072 : 48897.00
Task 7073 : 26287.00
Task 7074 : 35483.00
Task 7075 : 0.00
Task 7076 : 0.00
Task 7077 : 0.00
Task 7078 : 0.00
Task 7079 : 0.00
Task 7080 : 0.00
Task 7081 : 0.00
Task 7082 : 46206.00
Task 7083 : 34397.00
Task 7084 : 44225.00
Task 7085 : 33186.00
Task 7086 : 30909.00
Task 7087 : 40349.00
Task 7088 : 29612.00
Task 7089 : 0.00
Task 7090 : 37827.00
Task 7091 : 35787.00
Task 7092 : 27483.00
Task 7093 : 0.00
Task 7094 : 32691.00
Task 7095 : 0.00
Task 7096 : 0.00
Task 7097 : 39368.00
Task 7098 : 38421.00
Task 7099 : 36616.00
Task 7100 : 35296.00
Task 7101 : 0.00
Task 7102 : 0.00
Task 7103 : 0.00
Task 7104 : 0.00
Task 7105 : 0.00
Task 7106 : 34583.00
Task 7107 : 33114.00
Task 7108 : 31859.00
Task 7109 : 29850.00
Task 7110 : 0.00
Task 7111 : 0.00
Task 7112 : 0.00
Task 7113 : 28317.00
Task 7114 : 27050.00
Task 7115 : 25360.00
Task 7116 : 0.00
Task 7117 : 0.00
Task 7118 : 0.00
Task 7119 : 0.00
Task 7120 : 0.00
Task 7121 : 0.00
Task 7122 : 40576.00
Task 7123 : 39354.00
Task 7124 : 37295.00
Task 7125 : 36154.00
Task 7126 : 35012.00
Task 7127 : 33773.00
Task 7128 : 32451.00
Task 7129 : 30879.00
Task 7130 : 29640.00
Task 7131 : 28536.00
Task 7132 : 27320.00
Task 7133 : 0.00
Task 7134 : 0.00
Task 7135 : 0.00
Task 7136 : 0.00
Task 7137 : 0.00
Task 7138 : 0.00
Task 7139 : 0.00


==> plots/estimations/cpu-gpu-task-comparison/friendster-white-outputs/white-friendster-gpu.txt <==
Task 0 : 721586.00
Task 1 : 374704.00
Task 2 : 627326.00
Task 3 : 369594.00
Task 4 : 261052.00
Task 5 : 534241.00
Task 6 : 200153.00
Task 7 : 162771.00
Task 8 : 368125.00
Task 9 : 123644.00
Task 10 : 96539.00
Task 11 : 170843.00
Task 12 : 80805.00
Task 13 : 243877.00
Task 14 : 257337.00
Task 15 : 175361.00
Task 16 : 171788.00
Task 17 : 61117.00
Task 18 : 47543.00
Task 19 : 39217.00
Task 20 : 35034.00
Task 21 : 31194.00
Task 22 : 28488.00
Task 23 : 23185.00
Task 24 : 26453.00
Task 25 : 66516.00
Task 26 : 16598.00
Task 27 : 17106.00
Task 28 : 19223.00
Task 29 : 20615.00
Task 30 : 19259.00
Task 31 : 17233.00
Task 32 : 22023.00
Task 33 : 21157.00
Task 34 : 17930.00
Task 35 : 10987.00
Task 36 : 7510.00
Task 37 : 6070.00
Task 38 : 5689.00
Task 39 : 7382.00
Task 40 : 7012.00
Task 41 : 305428.00
Task 42 : 168835.00
Task 43 : 184560.00
Task 44 : 217414.00
Task 45 : 130014.00
Task 46 : 146334.00
Task 47 : 204490.00
Task 48 : 111471.00
Task 49 : 139823.00
Task 50 : 125035.00
Task 51 : 123676.00
Task 52 : 162343.00
Task 53 : 153933.00
Task 54 : 94680.00
Task 55 : 86040.00
Task 56 : 85852.00
Task 57 : 151378.00
Task 58 : 104488.00
Task 59 : 99851.00
Task 60 : 71068.00
Task 61 : 150965.00
Task 62 : 118274.00
Task 63 : 54883.00
Task 64 : 85083.00
Task 65 : 111269.00
Task 66 : 66928.00
Task 67 : 96313.00
Task 68 : 120424.00
Task 69 : 122960.00
Task 70 : 32437.00
Task 71 : 25556.00
Task 72 : 21680.00
Task 73 : 19629.00
Task 74 : 14348.00
Task 75 : 17979.00
Task 76 : 15331.00
Task 77 : 15296.00
Task 78 : 29930.00
Task 79 : 45605.00
Task 80 : 94218.00
Task 81 : 10445.00
Task 82 : 9528.00
Task 83 : 10583.00
Task 84 : 10308.00
Task 85 : 10882.00
Task 86 : 9986.00
Task 87 : 9927.00
Task 88 : 12164.00
Task 89 : 10735.00
Task 90 : 89579.00
Task 91 : 22938.00
Task 92 : 7233.00
Task 93 : 81821.00
Task 94 : 5391.00
Task 95 : 4538.00
Task 96 : 5274.00
Task 97 : 6979.00
Task 98 : 6857.00
Task 99 : 114186.00
Task 100 : 19834.00
Task 101 : 114688.00
Task 102 : 14549.00
Task 103 : 17112.00
Task 104 : 17330.00
Task 105 : 102968.00
Task 106 : 15417.00
Task 107 : 14232.00
Task 108 : 56283.00
Task 109 : 10753.00
Task 110 : 9557.00
Task 111 : 9742.00
Task 112 : 10148.00
Task 113 : 9160.00
Task 114 : 9567.00
Task 115 : 9430.00
Task 116 : 10740.00
Task 117 : 11225.00
Task 118 : 7650.00
Task 119 : 6802.00
Task 120 : 4484.00
Task 121 : 5088.00
Task 122 : 7047.00
Task 123 : 6830.00
Task 124 : 86934.00
Task 125 : 75504.00
Task 126 : 74355.00
Task 127 : 139876.00
Task 128 : 54168.00
Task 129 : 71770.00
Task 130 : 49172.00
Task 131 : 64833.00
Task 132 : 91999.00
Task 133 : 60170.00
Task 134 : 78251.00
Task 135 : 92366.00
Task 136 : 55228.00
Task 137 : 87992.00
Task 138 : 57673.00
Task 139 : 92361.00
Task 140 : 49171.00
Task 141 : 62703.00
Task 142 : 55207.00
Task 143 : 75354.00
Task 144 : 65408.00
Task 145 : 48233.00
Task 146 : 39944.00
Task 147 : 46881.00
Task 148 : 80499.00
Task 149 : 89612.00
Task 150 : 51762.00
Task 151 : 34937.00
Task 152 : 81421.00
Task 153 : 29880.00
Task 154 : 27809.00
Task 155 : 70368.00
Task 156 : 22384.00
Task 157 : 58450.00
Task 158 : 22114.00
Task 159 : 17214.00
Task 160 : 20491.00
Task 161 : 51048.00
Task 162 : 51174.00
Task 163 : 13673.00
Task 164 : 17032.00
Task 165 : 11654.00
Task 166 : 13036.00
Task 167 : 15889.00
Task 168 : 15414.00
Task 169 : 21990.00
Task 170 : 14808.00
Task 171 : 12140.00
Task 172 : 7523.00
Task 173 : 61679.00
Task 174 : 6552.00
Task 175 : 6774.00
Task 176 : 5332.00
Task 177 : 7931.00
Task 178 : 7078.00
Task 179 : 21070.00
Task 180 : 21675.00
Task 181 : 59072.00
Task 182 : 62319.00
Task 183 : 51983.00
Task 184 : 48035.00
Task 185 : 74804.00
Task 186 : 16338.00
Task 187 : 53751.00
Task 188 : 42664.00
Task 189 : 32331.00
Task 190 : 61194.00
Task 191 : 20488.00
Task 192 : 17235.00
Task 193 : 14273.00
Task 194 : 11116.00
Task 195 : 28618.00
Task 196 : 12216.00
Task 197 : 14680.00
Task 198 : 13038.00
Task 199 : 11604.00
Task 200 : 10713.00
Task 201 : 49982.00
Task 202 : 9852.00
Task 203 : 12558.00
Task 204 : 73863.00
Task 205 : 12360.00
Task 206 : 11090.00
Task 207 : 11178.00
Task 208 : 15161.00
Task 209 : 15739.00
Task 210 : 7575.00
Task 211 : 40974.00
Task 212 : 8197.00
Task 213 : 7033.00
Task 214 : 60890.00
Task 215 : 7851.00
Task 216 : 33309.00
Task 217 : 40025.00
Task 218 : 13851.00
Task 219 : 58113.00
Task 220 : 6437.00
Task 221 : 7013.00
Task 222 : 6898.00
Task 223 : 34476.00
Task 224 : 15055.00
Task 225 : 7841.00
Task 226 : 6876.00
Task 227 : 8005.00
Task 228 : 8137.00
Task 229 : 11661.00
Task 230 : 51111.00
Task 231 : 6964.00
Task 232 : 14342.00
Task 233 : 7360.00
Task 234 : 43018.00
Task 235 : 50234.00
Task 236 : 34285.00
Task 237 : 6884.00
Task 238 : 6226.00
Task 239 : 11157.00
Task 240 : 5325.00
Task 241 : 7131.00
Task 242 : 4145.00
Task 243 : 7163.00
Task 244 : 5091.00
Task 245 : 6956.00
Task 246 : 6708.00
Task 247 : 8279.00
Task 248 : 7903.00
Task 249 : 5267.00
Task 250 : 4314.00
Task 251 : 4167.00
Task 252 : 9969.00
Task 253 : 9689.00
Task 254 : 5080.00
Task 255 : 8606.00
Task 256 : 6915.00
Task 257 : 6731.00
Task 258 : 46002.00
Task 259 : 10675.00
Task 260 : 47991.00
Task 261 : 40849.00
Task 262 : 7077.00
Task 263 : 7388.00
Task 264 : 7697.00
Task 265 : 8978.00
Task 266 : 8963.00
Task 267 : 41151.00
Task 268 : 8163.00
Task 269 : 9069.00
Task 270 : 5304.00
Task 271 : 5838.00
Task 272 : 7378.00
Task 273 : 6960.00
Task 274 : 31268.00
Task 275 : 49664.00
Task 276 : 41553.00
Task 277 : 52586.00
Task 278 : 46156.00
Task 279 : 59220.00
Task 280 : 41492.00
Task 281 : 55608.00
Task 282 : 55854.00
Task 283 : 34230.00
Task 284 : 42491.00
Task 285 : 16145.00
Task 286 : 16431.00
Task 287 : 39448.00
Task 288 : 27618.00
Task 289 : 33181.00
Task 290 : 38321.00
Task 291 : 24681.00
Task 292 : 33818.00
Task 293 : 43135.00
Task 294 : 33759.00
Task 295 : 41533.00
Task 296 : 27696.00
Task 297 : 12731.00
Task 298 : 20698.00
Task 299 : 13360.00
Task 300 : 34443.00
Task 301 : 38623.00
Task 302 : 15731.00
Task 303 : 11262.00
Task 304 : 9006.00
Task 305 : 19293.00
Task 306 : 11635.00
Task 307 : 17845.00
Task 308 : 9915.00
Task 309 : 21995.00
Task 310 : 7899.00
Task 311 : 9012.00
Task 312 : 10060.00
Task 313 : 9959.00
Task 314 : 43643.00
Task 315 : 8358.00
Task 316 : 9759.00
Task 317 : 16300.00
Task 318 : 8669.00
Task 319 : 8572.00
Task 320 : 45783.00
Task 321 : 11300.00
Task 322 : 32056.00
Task 323 : 13840.00
Task 324 : 34072.00
Task 325 : 11915.00
Task 326 : 16991.00
Task 327 : 5915.00
Task 328 : 5824.00
Task 329 : 6488.00
Task 330 : 35047.00
Task 331 : 6072.00
Task 332 : 36102.00
Task 333 : 10724.00
Task 334 : 13458.00
Task 335 : 5754.00
Task 336 : 5734.00
Task 337 : 10512.00
Task 338 : 6198.00
Task 339 : 4751.00
Task 340 : 28868.00
Task 341 : 20547.00
Task 342 : 5892.00
Task 343 : 11630.00
Task 344 : 5541.00
Task 345 : 11049.00
Task 346 : 35511.00
Task 347 : 5585.00
Task 348 : 10052.00
Task 349 : 5457.00
Task 350 : 6229.00
Task 351 : 6192.00
Task 352 : 9026.00
Task 353 : 28986.00
Task 354 : 10502.00
Task 355 : 5640.00
Task 356 : 47968.00
Task 357 : 37119.00
Task 358 : 5668.00
Task 359 : 7759.00
Task 360 : 4467.00
Task 361 : 6477.00
Task 362 : 6096.00
Task 363 : 4045.00
Task 364 : 12798.00
Task 365 : 3933.00
Task 366 : 4885.00
Task 367 : 6868.00
Task 368 : 6704.00
Task 369 : 4153.00
Task 370 : 3765.00
Task 371 : 36705.00
Task 372 : 31802.00
Task 373 : 3970.00
Task 374 : 4909.00
Task 375 : 6870.00
Task 376 : 6701.00
Task 377 : 7265.00
Task 378 : 7539.00
Task 379 : 8062.00
Task 380 : 13799.00
Task 381 : 8159.00
Task 382 : 6240.00
Task 383 : 6070.00
Task 384 : 7158.00
Task 385 : 7804.00
Task 386 : 6530.00
Task 387 : 36335.00
Task 388 : 7581.00
Task 389 : 11710.00
Task 390 : 9325.00
Task 391 : 9426.00
Task 392 : 8354.00
Task 393 : 11438.00
Task 394 : 4882.00
Task 395 : 35130.00
Task 396 : 9869.00
Task 397 : 5426.00
Task 398 : 40282.00
Task 399 : 10404.00
Task 400 : 10845.00
Task 401 : 5136.00
Task 402 : 5304.00
Task 403 : 8568.00
Task 404 : 6261.00
Task 405 : 5910.00
Task 406 : 4241.00
Task 407 : 27297.00
Task 408 : 4046.00
Task 409 : 11440.00
Task 410 : 5056.00
Task 411 : 6992.00
Task 412 : 6816.00
Task 413 : 4834.00
Task 414 : 30175.00
Task 415 : 4663.00
Task 416 : 3922.00
Task 417 : 12961.00
Task 418 : 11304.00
Task 419 : 5026.00
Task 420 : 6932.00
Task 421 : 6776.00
Task 422 : 7181.00
Task 423 : 7257.00
Task 424 : 9873.00
Task 425 : 8556.00
Task 426 : 28874.00
Task 427 : 7713.00
Task 428 : 23027.00
Task 429 : 36061.00
Task 430 : 33761.00
Task 431 : 11038.00
Task 432 : 18724.00
Task 433 : 6806.00
Task 434 : 30815.00
Task 435 : 27744.00
Task 436 : 6888.00
Task 437 : 5835.00
Task 438 : 10983.00
Task 439 : 35615.00
Task 440 : 5960.00
Task 441 : 6302.00
Task 442 : 29822.00
Task 443 : 10625.00
Task 444 : 5084.00
Task 445 : 26277.00
Task 446 : 10658.00
Task 447 : 12962.00
Task 448 : 5209.00
Task 449 : 13109.00
Task 450 : 10528.00
Task 451 : 4524.00
Task 452 : 24011.00
Task 453 : 7408.00
Task 454 : 5176.00
Task 455 : 7185.00
Task 456 : 7199.00
Task 457 : 26971.00
Task 458 : 10579.00
Task 459 : 10452.00
Task 460 : 7496.00
Task 461 : 10385.00
Task 462 : 10351.00
Task 463 : 10044.00
Task 464 : 5923.00
Task 465 : 12415.00
Task 466 : 39498.00
Task 467 : 13431.00
Task 468 : 10393.00
Task 469 : 28611.00
Task 470 : 7307.00
Task 471 : 30418.00
Task 472 : 6824.00
Task 473 : 10468.00
Task 474 : 14220.00
Task 475 : 25282.00
Task 476 : 27271.00
Task 477 : 7328.00
Task 478 : 9066.00
Task 479 : 11211.00
Task 480 : 9194.00
Task 481 : 22525.00
Task 482 : 4501.00
Task 483 : 4827.00
Task 484 : 60113.00
Task 485 : 16980.00
Task 486 : 6539.00
Task 487 : 7769.00
Task 488 : 4196.00
Task 489 : 13971.00
Task 490 : 7336.00
Task 491 : 4684.00
Task 492 : 24218.00
Task 493 : 9387.00
Task 494 : 7796.00
Task 495 : 7920.00
Task 496 : 6948.00
Task 497 : 30588.00
Task 498 : 11891.00
Task 499 : 9345.00
Task 500 : 18717.00
Task 501 : 7559.00
Task 502 : 6864.00
Task 503 : 6927.00
Task 504 : 22344.00
Task 505 : 8769.00
Task 506 : 4773.00
Task 507 : 4810.00
Task 508 : 8404.00
Task 509 : 5416.00
Task 510 : 26807.00
Task 511 : 7034.00
Task 512 : 4980.00
Task 513 : 8301.00
Task 514 : 28729.00
Task 515 : 4777.00
Task 516 : 6487.00
Task 517 : 4553.00
Task 518 : 5154.00
Task 519 : 9970.00
Task 520 : 3804.00
Task 521 : 24565.00
Task 522 : 4758.00
Task 523 : 24127.00
Task 524 : 4438.00
Task 525 : 4540.00
Task 526 : 4045.00
Task 527 : 2713.00
Task 528 : 4.00
Task 529 : 3.00
Task 530 : 3.00
Task 531 : 3.00
Task 532 : 3.00
Task 533 : 3.00
Task 534 : 5041.00
Task 535 : 4939.00
Task 536 : 4557.00
Task 537 : 4566.00
Task 538 : 5112.00
Task 539 : 5184.00
Task 540 : 3742.00
Task 541 : 5043.00
Task 542 : 4939.00
Task 543 : 5694.00
Task 544 : 8778.00
Task 545 : 13126.00
Task 546 : 21963.00
Task 547 : 3724.00
Task 548 : 5416.00
Task 549 : 25055.00
Task 550 : 3815.00
Task 551 : 19527.00
Task 552 : 31899.00
Task 553 : 30737.00
Task 554 : 8325.00
Task 555 : 4861.00
Task 556 : 3529.00
Task 557 : 6851.00
Task 558 : 6701.00
Task 559 : 3437.00
Task 560 : 8782.00
Task 561 : 20162.00
Task 562 : 3604.00
Task 563 : 3808.00
Task 564 : 4925.00
Task 565 : 6870.00
Task 566 : 6695.00
Task 567 : 4361.00
Task 568 : 6632.00
Task 569 : 8342.00
Task 570 : 10563.00
Task 571 : 6323.00
Task 572 : 4390.00
Task 573 : 23185.00
Task 574 : 5194.00
Task 575 : 19546.00
Task 576 : 4752.00
Task 577 : 10504.00
Task 578 : 16095.00
Task 579 : 10979.00
Task 580 : 4144.00
Task 581 : 4372.00
Task 582 : 3823.00
Task 583 : 5494.00
Task 584 : 5000.00
Task 585 : 6913.00
Task 586 : 5274.00
Task 587 : 6752.00
Task 588 : 5928.00
Task 589 : 13432.00
Task 590 : 5867.00
Task 591 : 10251.00
Task 592 : 21216.00
Task 593 : 28489.00
Task 594 : 9354.00
Task 595 : 10106.00
Task 596 : 4036.00
Task 597 : 19146.00
Task 598 : 10661.00
Task 599 : 4360.00
Task 600 : 12254.00
Task 601 : 4326.00
Task 602 : 8426.00
Task 603 : 5233.00
Task 604 : 10739.00
Task 605 : 4833.00
Task 606 : 25623.00
Task 607 : 4487.00
Task 608 : 10241.00
Task 609 : 8007.00
Task 610 : 7620.00
Task 611 : 8521.00
Task 612 : 4906.00
Task 613 : 19722.00
Task 614 : 6143.00
Task 615 : 7415.00
Task 616 : 4098.00
Task 617 : 7949.00
Task 618 : 5101.00
Task 619 : 7023.00
Task 620 : 6820.00
Task 621 : 8017.00
Task 622 : 7833.00
Task 623 : 18823.00
Task 624 : 23645.00
Task 625 : 18797.00
Task 626 : 7505.00
Task 627 : 10590.00
Task 628 : 6275.00
Task 629 : 6315.00
Task 630 : 6305.00
Task 631 : 7833.00
Task 632 : 7815.00
Task 633 : 6138.00
Task 634 : 5400.00
Task 635 : 5669.00
Task 636 : 9390.00
Task 637 : 6811.00
Task 638 : 20115.00
Task 639 : 8543.00
Task 640 : 7025.00
Task 641 : 11243.00
Task 642 : 6403.00
Task 643 : 10610.00
Task 644 : 9185.00
Task 645 : 6810.00
Task 646 : 4922.00
Task 647 : 4827.00
Task 648 : 5693.00
Task 649 : 5882.00
Task 650 : 6310.00
Task 651 : 5450.00
Task 652 : 17920.00
Task 653 : 6014.00
Task 654 : 6985.00
Task 655 : 5379.00
Task 656 : 5449.00
Task 657 : 7996.00
Task 658 : 8822.00
Task 659 : 4152.00
Task 660 : 9019.00
Task 661 : 7535.00
Task 662 : 4153.00
Task 663 : 9464.00
Task 664 : 27482.00
Task 665 : 4519.00
Task 666 : 18475.00
Task 667 : 4175.00
Task 668 : 7359.00
Task 669 : 24049.00
Task 670 : 3710.00
Task 671 : 7099.00
Task 672 : 7226.00
Task 673 : 3721.00
Task 674 : 8708.00
Task 675 : 3939.00
Task 676 : 3995.00
Task 677 : 4187.00
Task 678 : 3058.00
Task 679 : 3861.00
Task 680 : 4355.00
Task 681 : 8732.00
Task 682 : 4283.00
Task 683 : 4795.00
Task 684 : 3809.00
Task 685 : 4483.00
Task 686 : 5488.00
Task 687 : 5817.00
Task 688 : 4161.00
Task 689 : 7004.00
Task 690 : 3996.00
Task 691 : 4564.00
Task 692 : 3758.00
Task 693 : 20015.00
Task 694 : 19215.00
Task 695 : 10417.00
Task 696 : 4078.00
Task 697 : 4211.00
Task 698 : 3795.00
Task 699 : 25748.00
Task 700 : 3215.00
Task 701 : 8569.00
Task 702 : 8945.00
Task 703 : 3975.00
Task 704 : 14980.00
Task 705 : 8292.00
Task 706 : 3796.00
Task 707 : 3010.00
Task 708 : 3275.00
Task 709 : 16363.00
Task 710 : 3853.00
Task 711 : 6405.00
Task 712 : 3737.00
Task 713 : 4872.00
Task 714 : 6137.00
Task 715 : 30797.00
Task 716 : 6895.00
Task 717 : 6739.00
Task 718 : 3642.00
Task 719 : 5380.00
Task 720 : 4611.00
Task 721 : 3504.00
Task 722 : 6194.00
Task 723 : 4544.00
Task 724 : 4139.00
Task 725 : 4066.00
Task 726 : 6800.00
Task 727 : 3788.00
Task 728 : 5586.00
Task 729 : 3789.00
Task 730 : 4882.00
Task 731 : 6849.00
Task 732 : 6703.00
Task 733 : 4243.00
Task 734 : 4046.00
Task 735 : 8711.00
Task 736 : 5092.00
Task 737 : 4063.00
Task 738 : 3055.00
Task 739 : 7543.00
Task 740 : 7759.00
Task 741 : 3520.00
Task 742 : 7261.00
Task 743 : 3351.00
Task 744 : 23976.00
Task 745 : 5001.00
Task 746 : 10220.00
Task 747 : 16008.00
Task 748 : 3755.00
Task 749 : 5077.00
Task 750 : 3863.00
Task 751 : 8455.00
Task 752 : 5651.00
Task 753 : 4871.00
Task 754 : 6345.00
Task 755 : 6856.00
Task 756 : 6709.00
Task 757 : 3806.00
Task 758 : 13526.00
Task 759 : 7584.00
Task 760 : 6904.00
Task 761 : 3760.00
Task 762 : 6629.00
Task 763 : 6961.00
Task 764 : 4885.00
Task 765 : 5577.00
Task 766 : 7403.00
Task 767 : 6916.00
Task 768 : 11538.00
Task 769 : 3533.00
Task 770 : 6724.00
Task 771 : 6622.00
Task 772 : 3689.00
Task 773 : 4887.00
Task 774 : 6793.00
Task 775 : 5353.00
Task 776 : 4374.00
Task 777 : 5233.00
Task 778 : 3990.00
Task 779 : 7117.00
Task 780 : 5320.00
Task 781 : 6830.00
Task 782 : 12077.00
Task 783 : 4141.00
Task 784 : 7330.00
Task 785 : 5268.00
Task 786 : 5077.00
Task 787 : 7145.00
Task 788 : 6781.00
Task 789 : 7447.00
Task 790 : 6199.00
Task 791 : 3615.00
Task 792 : 8994.00
Task 793 : 4201.00
Task 794 : 6518.00
Task 795 : 7090.00
Task 796 : 8017.00
Task 797 : 35057.00
Task 798 : 9952.00
Task 799 : 3816.00
Task 800 : 4798.00
Task 801 : 7148.00
Task 802 : 6216.00
Task 803 : 5066.00
Task 804 : 6957.00
Task 805 : 6794.00
Task 806 : 4369.00
Task 807 : 5188.00
Task 808 : 5935.00
Task 809 : 5183.00
Task 810 : 4501.00
Task 811 : 7266.00
Task 812 : 7042.00
Task 813 : 7382.00
Task 814 : 5530.00
Task 815 : 5165.00
Task 816 : 4856.00
Task 817 : 4883.00
Task 818 : 6866.00
Task 819 : 5508.00
Task 820 : 5855.00
Task 821 : 6083.00
Task 822 : 7346.00
Task 823 : 5379.00
Task 824 : 6890.00
Task 825 : 4930.00
Task 826 : 5758.00
Task 827 : 4773.00
Task 828 : 23675.00
Task 829 : 6113.00
Task 830 : 6812.00
Task 831 : 7486.00
Task 832 : 6366.00
Task 833 : 6828.00
Task 834 : 4859.00
Task 835 : 13131.00
Task 836 : 6106.00
Task 837 : 7699.00
Task 838 : 4296.00
Task 839 : 4853.00
Task 840 : 3748.00
Task 841 : 5423.00
Task 842 : 6718.00
Task 843 : 6024.00
Task 844 : 3296.00
Task 845 : 6211.00
Task 846 : 9480.00
Task 847 : 7819.00
Task 848 : 3477.00
Task 849 : 4818.00
Task 850 : 5001.00
Task 851 : 2510.00
Task 852 : 3644.00
Task 853 : 5975.00
Task 854 : 5138.00
Task 855 : 7652.00
Task 856 : 3515.00
Task 857 : 3968.00
Task 858 : 15748.00
Task 859 : 3631.00
Task 860 : 6785.00
Task 861 : 4.00
Task 862 : 3824.00
Task 863 : 4962.00
Task 864 : 3758.00
Task 865 : 6235.00
Task 866 : 3586.00
Task 867 : 3724.00
Task 868 : 4368.00
Task 869 : 4245.00
Task 870 : 3432.00
Task 871 : 9244.00
Task 872 : 20021.00
Task 873 : 3926.00
Task 874 : 3494.00
Task 875 : 3697.00
Task 876 : 4242.00
Task 877 : 9078.00
Task 878 : 4261.00
Task 879 : 3276.00
Task 880 : 4245.00
Task 881 : 5862.00
Task 882 : 3874.00
Task 883 : 2540.00
Task 884 : 3631.00
Task 885 : 3758.00
Task 886 : 3736.00
Task 887 : 4178.00
Task 888 : 4489.00
Task 889 : 4859.00
Task 890 : 21975.00
Task 891 : 3402.00
Task 892 : 6933.00
Task 893 : 3237.00
Task 894 : 6715.00
Task 895 : 8313.00
Task 896 : 5735.00
Task 897 : 4556.00
Task 898 : 4208.00
Task 899 : 8031.00
Task 900 : 7218.00
Task 901 : 5741.00
Task 902 : 16879.00
Task 903 : 3872.00
Task 904 : 3239.00
Task 905 : 6579.00
Task 906 : 6059.00
Task 907 : 2568.00
Task 908 : 4303.00
Task 909 : 11057.00
Task 910 : 3770.00
Task 911 : 6471.00
Task 912 : 5966.00
Task 913 : 6678.00
Task 914 : 7309.00
Task 915 : 2735.00
Task 916 : 3410.00
Task 917 : 3597.00
Task 918 : 9827.00
Task 919 : 3201.00
Task 920 : 6492.00
Task 921 : 4777.00
Task 922 : 20725.00
Task 923 : 3306.00
Task 924 : 3245.00
Task 925 : 3190.00
Task 926 : 3675.00
Task 927 : 4587.00
Task 928 : 8695.00
Task 929 : 8744.00
Task 930 : 5705.00
Task 931 : 6003.00
Task 932 : 15783.00
Task 933 : 3189.00
Task 934 : 2934.00
Task 935 : 3691.00
Task 936 : 3003.00
Task 937 : 3327.00
Task 938 : 4543.00
Task 939 : 22450.00
Task 940 : 5374.00
Task 941 : 6485.00
Task 942 : 3503.00
Task 943 : 5664.00
Task 944 : 3132.00
Task 945 : 3476.00
Task 946 : 6727.00
Task 947 : 3347.00
Task 948 : 2547.00
Task 949 : 3322.00
Task 950 : 3153.00
Task 951 : 3336.00
Task 952 : 3741.00
Task 953 : 4185.00
Task 954 : 4845.00
Task 955 : 6838.00
Task 956 : 6694.00
Task 957 : 6155.00
Task 958 : 8031.00
Task 959 : 3370.00
Task 960 : 3675.00
Task 961 : 3794.00
Task 962 : 2868.00
Task 963 : 3847.00
Task 964 : 3373.00
Task 965 : 5423.00
Task 966 : 6888.00
Task 967 : 7134.00
Task 968 : 5371.00
Task 969 : 5524.00
Task 970 : 6553.00
Task 971 : 4310.00
Task 972 : 3735.00
Task 973 : 3259.00
Task 974 : 4491.00
Task 975 : 5469.00
Task 976 : 3882.00
Task 977 : 6685.00
Task 978 : 4880.00
Task 979 : 3443.00
Task 980 : 6928.00
Task 981 : 6695.00
Task 982 : 4041.00
Task 983 : 5193.00
Task 984 : 3571.00
Task 985 : 3754.00
Task 986 : 3965.00
Task 987 : 4305.00
Task 988 : 5562.00
Task 989 : 4529.00
Task 990 : 4848.00
Task 991 : 5653.00
Task 992 : 5291.00
Task 993 : 7736.00
Task 994 : 6837.00
Task 995 : 6701.00
Task 996 : 4225.00
Task 997 : 5444.00
Task 998 : 3485.00
Task 999 : 4512.00
Task 1000 : 4799.00
Task 1001 : 4411.00
Task 1002 : 4713.00
Task 1003 : 5041.00
Task 1004 : 3719.00
Task 1005 : 4512.00
Task 1006 : 6699.00
Task 1007 : 7027.00
Task 1008 : 3730.00
Task 1009 : 6508.00
Task 1010 : 5072.00
Task 1011 : 6916.00
Task 1012 : 4520.00
Task 1013 : 6712.00
Task 1014 : 6955.00
Task 1015 : 20092.00
Task 1016 : 4502.00
Task 1017 : 6600.00
Task 1018 : 4565.00
Task 1019 : 3737.00
Task 1020 : 7300.00
Task 1021 : 6158.00
Task 1022 : 5217.00
Task 1023 : 5413.00
Task 1024 : 26131.00
Task 1025 : 4221.00
Task 1026 : 4853.00
Task 1027 : 2812.00
Task 1028 : 6846.00
Task 1029 : 6698.00
Task 1030 : 3035.00
Task 1031 : 10528.00
Task 1032 : 7320.00
Task 1033 : 4304.00
Task 1034 : 4454.00
Task 1035 : 5392.00
Task 1036 : 4.00
Task 1037 : 5385.00
Task 1038 : 4029.00
Task 1039 : 3185.00
Task 1040 : 3.00
Task 1041 : 3.00
Task 1042 : 3.00
Task 1043 : 3.00
Task 1044 : 3172.00
Task 1045 : 3431.00
Task 1046 : 5274.00
Task 1047 : 5461.00
Task 1048 : 5259.00
Task 1049 : 3927.00
Task 1050 : 3881.00
Task 1051 : 3170.00
Task 1052 : 5870.00
Task 1053 : 5443.00
Task 1054 : 5528.00
Task 1055 : 3463.00
Task 1056 : 3522.00
Task 1057 : 5145.00
Task 1058 : 3226.00
Task 1059 : 5143.00
Task 1060 : 3877.00
Task 1061 : 5392.00
Task 1062 : 4886.00
Task 1063 : 3967.00
Task 1064 : 4355.00
Task 1065 : 3380.00
Task 1066 : 4719.00
Task 1067 : 7267.00
Task 1068 : 6193.00
Task 1069 : 4596.00
Task 1070 : 3194.00
Task 1071 : 9701.00
Task 1072 : 3931.00
Task 1073 : 3570.00
Task 1074 : 5494.00
Task 1075 : 4172.00
Task 1076 : 10814.00
Task 1077 : 4840.00
Task 1078 : 3359.00
Task 1079 : 6983.00
Task 1080 : 5915.00
Task 1081 : 9114.00
Task 1082 : 5959.00
Task 1083 : 3872.00
Task 1084 : 8262.00
Task 1085 : 4285.00
Task 1086 : 17543.00
Task 1087 : 4967.00
Task 1088 : 2974.00
Task 1089 : 5161.00
Task 1090 : 4128.00
Task 1091 : 9168.00
Task 1092 : 3781.00
Task 1093 : 4320.00
Task 1094 : 5282.00
Task 1095 : 5035.00
Task 1096 : 2968.00
Task 1097 : 18528.00
Task 1098 : 4035.00
Task 1099 : 2218.00
Task 1100 : 3722.00
Task 1101 : 6100.00
Task 1102 : 3180.00
Task 1103 : 4840.00
Task 1104 : 4878.00
Task 1105 : 5155.00
Task 1106 : 5481.00
Task 1107 : 4005.00
Task 1108 : 6840.00
Task 1109 : 2211.00
Task 1110 : 6693.00
Task 1111 : 7520.00
Task 1112 : 2831.00
Task 1113 : 4756.00
Task 1114 : 17870.00
Task 1115 : 6095.00
Task 1116 : 3021.00
Task 1117 : 4890.00
Task 1118 : 19662.00
Task 1119 : 6843.00
Task 1120 : 4009.00
Task 1121 : 5322.00
Task 1122 : 4027.00
Task 1123 : 5119.00
Task 1124 : 3750.00
Task 1125 : 5742.00
Task 1126 : 2757.00
Task 1127 : 2541.00
Task 1128 : 2859.00
Task 1129 : 4742.00
Task 1130 : 2798.00
Task 1131 : 3977.00
Task 1132 : 14666.00
Task 1133 : 2887.00
Task 1134 : 5921.00
Task 1135 : 4323.00
Task 1136 : 6166.00
Task 1137 : 5631.00
Task 1138 : 4745.00
Task 1139 : 4501.00
Task 1140 : 3165.00
Task 1141 : 4121.00
Task 1142 : 7389.00
Task 1143 : 6921.00
Task 1144 : 2845.00
Task 1145 : 4126.00
Task 1146 : 2306.00
Task 1147 : 3988.00
Task 1148 : 3041.00
Task 1149 : 3218.00
Task 1150 : 3105.00
Task 1151 : 3525.00
Task 1152 : 4719.00
Task 1153 : 9086.00
Task 1154 : 3897.00
Task 1155 : 3218.00
Task 1156 : 4862.00
Task 1157 : 4265.00
Task 1158 : 3373.00
Task 1159 : 3848.00
Task 1160 : 3910.00
Task 1161 : 3128.00
Task 1162 : 4023.00
Task 1163 : 4626.00
Task 1164 : 2828.00
Task 1165 : 12576.00
Task 1166 : 4352.00
Task 1167 : 6037.00
Task 1168 : 3537.00
Task 1169 : 5326.00
Task 1170 : 4473.00
Task 1171 : 3202.00
Task 1172 : 5156.00
Task 1173 : 5606.00
Task 1174 : 3484.00
Task 1175 : 3033.00
Task 1176 : 2827.00
Task 1177 : 4968.00
Task 1178 : 3842.00
Task 1179 : 3199.00
Task 1180 : 3950.00
Task 1181 : 4305.00
Task 1182 : 5346.00
Task 1183 : 3320.00
Task 1184 : 6515.00
Task 1185 : 4991.00
Task 1186 : 4985.00
Task 1187 : 3321.00
Task 1188 : 3061.00
Task 1189 : 4653.00
Task 1190 : 4769.00
Task 1191 : 3061.00
Task 1192 : 3451.00
Task 1193 : 3888.00
Task 1194 : 3832.00
Task 1195 : 6968.00
Task 1196 : 5737.00
Task 1197 : 3635.00
Task 1198 : 3861.00
Task 1199 : 25338.00
Task 1200 : 17989.00
Task 1201 : 3462.00
Task 1202 : 3992.00
Task 1203 : 4401.00
Task 1204 : 6012.00
Task 1205 : 5463.00
Task 1206 : 7298.00
Task 1207 : 3742.00
Task 1208 : 18691.00
Task 1209 : 2936.00
Task 1210 : 5459.00
Task 1211 : 6389.00
Task 1212 : 4842.00
Task 1213 : 5492.00
Task 1214 : 4606.00
Task 1215 : 2358.00
Task 1216 : 3781.00
Task 1217 : 5893.00
Task 1218 : 6839.00
Task 1219 : 6693.00
Task 1220 : 2399.00
Task 1221 : 5419.00
Task 1222 : 3094.00
Task 1223 : 5810.00
Task 1224 : 3720.00
Task 1225 : 2894.00
Task 1226 : 3751.00
Task 1227 : 4527.00
Task 1228 : 5913.00
Task 1229 : 4225.00
Task 1230 : 7679.00
Task 1231 : 2952.00
Task 1232 : 4848.00
Task 1233 : 2980.00
Task 1234 : 5707.00
Task 1235 : 6825.00
Task 1236 : 6700.00
Task 1237 : 2817.00
Task 1238 : 7277.00
Task 1239 : 4059.00
Task 1240 : 3720.00
Task 1241 : 3120.00
Task 1242 : 3337.00
Task 1243 : 3883.00
Task 1244 : 3114.00
Task 1245 : 4235.00
Task 1246 : 4496.00
Task 1247 : 3717.00
Task 1248 : 6150.00
Task 1249 : 5913.00
Task 1250 : 5744.00
Task 1251 : 4872.00
Task 1252 : 5200.00
Task 1253 : 3340.00
Task 1254 : 3144.00
Task 1255 : 3797.00
Task 1256 : 6840.00
Task 1257 : 6693.00
Task 1258 : 4898.00
Task 1259 : 3224.00
Task 1260 : 5395.00
Task 1261 : 6833.00
Task 1262 : 6121.00
Task 1263 : 6778.00
Task 1264 : 3066.00
Task 1265 : 3357.00
Task 1266 : 2918.00
Task 1267 : 4993.00
Task 1268 : 3299.00
Task 1269 : 5691.00
Task 1270 : 4677.00
Task 1271 : 4069.00
Task 1272 : 3706.00
Task 1273 : 14896.00
Task 1274 : 2771.00
Task 1275 : 3089.00
Task 1276 : 21655.00
Task 1277 : 3654.00
Task 1278 : 6517.00
Task 1279 : 3686.00
Task 1280 : 4843.00
Task 1281 : 3276.00
Task 1282 : 3443.00
Task 1283 : 5754.00
Task 1284 : 6823.00
Task 1285 : 3189.00
Task 1286 : 6915.00
Task 1287 : 6694.00
Task 1288 : 4303.00
Task 1289 : 5234.00
Task 1290 : 4361.00
Task 1291 : 4869.00
Task 1292 : 3481.00
Task 1293 : 2702.00
Task 1294 : 15708.00
Task 1295 : 3343.00
Task 1296 : 4287.00
Task 1297 : 11217.00
Task 1298 : 3440.00
Task 1299 : 4434.00
Task 1300 : 4415.00
Task 1301 : 5879.00
Task 1302 : 3531.00
Task 1303 : 4128.00
Task 1304 : 3540.00
Task 1305 : 4752.00
Task 1306 : 17796.00
Task 1307 : 2922.00
Task 1308 : 3952.00
Task 1309 : 1996.00
Task 1310 : 5728.00
Task 1311 : 17033.00
Task 1312 : 2748.00
Task 1313 : 3251.00
Task 1314 : 4965.00
Task 1315 : 2526.00
Task 1316 : 6560.00
Task 1317 : 6135.00
Task 1318 : 3817.00
Task 1319 : 2611.00
Task 1320 : 3216.00
Task 1321 : 3744.00
Task 1322 : 4566.00
Task 1323 : 1999.00
Task 1324 : 5253.00
Task 1325 : 4899.00
Task 1326 : 3285.00
Task 1327 : 3733.00
Task 1328 : 5904.00
Task 1329 : 2586.00
Task 1330 : 6374.00
Task 1331 : 3824.00
Task 1332 : 2125.00
Task 1333 : 13250.00
Task 1334 : 3453.00
Task 1335 : 2578.00
Task 1336 : 16230.00
Task 1337 : 4700.00
Task 1338 : 4198.00
Task 1339 : 9234.00
Task 1340 : 4461.00
Task 1341 : 4865.00
Task 1342 : 3500.00
Task 1343 : 4989.00
Task 1344 : 4863.00
Task 1345 : 5451.00
Task 1346 : 6828.00
Task 1347 : 4367.00
Task 1348 : 3516.00
Task 1349 : 6692.00
Task 1350 : 3219.00
Task 1351 : 3163.00
Task 1352 : 6849.00
Task 1353 : 2113.00
Task 1354 : 6694.00
Task 1355 : 6268.00
Task 1356 : 5450.00
Task 1357 : 4206.00
Task 1358 : 4344.00
Task 1359 : 4959.00
Task 1360 : 3865.00
Task 1361 : 5511.00
Task 1362 : 2267.00
Task 1363 : 2562.00
Task 1364 : 2794.00
Task 1365 : 2930.00
Task 1366 : 7473.00
Task 1367 : 3145.00
Task 1368 : 6408.00
Task 1369 : 7254.00
Task 1370 : 3572.00
Task 1371 : 6174.00
Task 1372 : 2539.00
Task 1373 : 5086.00
Task 1374 : 3261.00
Task 1375 : 2574.00
Task 1376 : 8865.00
Task 1377 : 5255.00
Task 1378 : 5666.00
Task 1379 : 2046.00
Task 1380 : 4977.00
Task 1381 : 3318.00
Task 1382 : 17358.00
Task 1383 : 6074.00
Task 1384 : 6002.00
Task 1385 : 4637.00
Task 1386 : 2518.00
Task 1387 : 5329.00
Task 1388 : 4095.00
Task 1389 : 3011.00
Task 1390 : 2659.00
Task 1391 : 3288.00
Task 1392 : 4216.00
Task 1393 : 2558.00
Task 1394 : 2539.00
Task 1395 : 3583.00
Task 1396 : 4683.00
Task 1397 : 3297.00
Task 1398 : 17543.00
Task 1399 : 2772.00
Task 1400 : 3634.00
Task 1401 : 3864.00
Task 1402 : 2865.00
Task 1403 : 7367.00
Task 1404 : 4911.00
Task 1405 : 3519.00
Task 1406 : 4450.00
Task 1407 : 4115.00
Task 1408 : 6070.00
Task 1409 : 3985.00
Task 1410 : 3396.00
Task 1411 : 3578.00
Task 1412 : 6171.00
Task 1413 : 2745.00
Task 1414 : 19971.00
Task 1415 : 4445.00
Task 1416 : 5869.00
Task 1417 : 2873.00
Task 1418 : 2987.00
Task 1419 : 3299.00
Task 1420 : 20176.00
Task 1421 : 2696.00
Task 1422 : 16275.00
Task 1423 : 3947.00
Task 1424 : 4100.00
Task 1425 : 2910.00
Task 1426 : 3273.00
Task 1427 : 5970.00
Task 1428 : 4827.00
Task 1429 : 7114.00
Task 1430 : 4481.00
Task 1431 : 5061.00
Task 1432 : 3424.00
Task 1433 : 4477.00
Task 1434 : 1969.00
Task 1435 : 4510.00
Task 1436 : 5003.00
Task 1437 : 2197.00
Task 1438 : 3719.00
Task 1439 : 2535.00
Task 1440 : 5239.00
Task 1441 : 3889.00
Task 1442 : 3376.00
Task 1443 : 5924.00
Task 1444 : 6245.00
Task 1445 : 5369.00
Task 1446 : 3785.00
Task 1447 : 3881.00
Task 1448 : 6107.00
Task 1449 : 2029.00
Task 1450 : 4464.00
Task 1451 : 3295.00
Task 1452 : 4840.00
Task 1453 : 2386.00
Task 1454 : 4038.00
Task 1455 : 6826.00
Task 1456 : 4454.00
Task 1457 : 7608.00
Task 1458 : 6690.00
Task 1459 : 4197.00
Task 1460 : 2991.00
Task 1461 : 4883.00
Task 1462 : 5823.00
Task 1463 : 7449.00
Task 1464 : 6847.00
Task 1465 : 2683.00
Task 1466 : 6696.00
Task 1467 : 2646.00
Task 1468 : 3697.00
Task 1469 : 5545.00
Task 1470 : 6017.00
Task 1471 : 4934.00
Task 1472 : 4245.00
Task 1473 : 5752.00
Task 1474 : 3594.00
Task 1475 : 6758.00
Task 1476 : 5736.00
Task 1477 : 4837.00
Task 1478 : 10264.00
Task 1479 : 4894.00
Task 1480 : 3503.00
Task 1481 : 3316.00
Task 1482 : 6826.00
Task 1483 : 3498.00
Task 1484 : 6688.00
Task 1485 : 5738.00
Task 1486 : 5422.00
Task 1487 : 3783.00
Task 1488 : 4777.00
Task 1489 : 3572.00
Task 1490 : 4315.00
Task 1491 : 3236.00
Task 1492 : 8349.00
Task 1493 : 6554.00
Task 1494 : 3994.00
Task 1495 : 4691.00
Task 1496 : 5025.00
Task 1497 : 5220.00
Task 1498 : 4605.00
Task 1499 : 4084.00
Task 1500 : 3698.00
Task 1501 : 3875.00
Task 1502 : 4.00
Task 1503 : 4811.00
Task 1504 : 3038.00
Task 1505 : 3704.00
Task 1506 : 6638.00
Task 1507 : 5502.00
Task 1508 : 5715.00
Task 1509 : 4425.00
Task 1510 : 3695.00
Task 1511 : 2683.00
Task 1512 : 5631.00
Task 1513 : 7524.00
Task 1514 : 4844.00
Task 1515 : 4841.00
Task 1516 : 5274.00
Task 1517 : 15827.00
Task 1518 : 5163.00
Task 1519 : 4573.00
Task 1520 : 4645.00
Task 1521 : 6836.00
Task 1522 : 6827.00
Task 1523 : 6691.00
Task 1524 : 6691.00
Task 1525 : 5936.00
Task 1526 : 4666.00
Task 1527 : 1971.00
Task 1528 : 5296.00
Task 1529 : 2568.00
Task 1530 : 27286.00
Task 1531 : 5307.00
Task 1532 : 5821.00
Task 1533 : 3738.00
Task 1534 : 3839.00
Task 1535 : 3989.00
Task 1536 : 3505.00
Task 1537 : 4236.00
Task 1538 : 6198.00
Task 1539 : 3138.00
Task 1540 : 4022.00
Task 1541 : 5074.00
Task 1542 : 2954.00
Task 1543 : 5297.00
Task 1544 : 4911.00
Task 1545 : 5349.00
Task 1546 : 6841.00
Task 1547 : 4196.00
Task 1548 : 4734.00
Task 1549 : 6694.00
Task 1550 : 4279.00
Task 1551 : 4524.00
Task 1552 : 4209.00
Task 1553 : 3942.00
Task 1554 : 2653.00
Task 1555 : 4404.00
Task 1556 : 6774.00
Task 1557 : 3560.00
Task 1558 : 5451.00
Task 1559 : 5242.00
Task 1560 : 5240.00
Task 1561 : 5555.00
Task 1562 : 4823.00
Task 1563 : 6760.00
Task 1564 : 5054.00
Task 1565 : 3367.00
Task 1566 : 3771.00
Task 1567 : 5037.00
Task 1568 : 4742.00
Task 1569 : 4755.00
Task 1570 : 7032.00
Task 1571 : 6738.00
Task 1572 : 4110.00
Task 1573 : 4551.00
Task 1574 : 5759.00
Task 1575 : 3682.00
Task 1576 : 22405.00
Task 1577 : 5050.00
Task 1578 : 4392.00
Task 1579 : 4578.00
Task 1580 : 5023.00
Task 1581 : 7377.00
Task 1582 : 5068.00
Task 1583 : 4309.00
Task 1584 : 8101.00
Task 1585 : 5859.00
Task 1586 : 15358.00
Task 1587 : 4951.00
Task 1588 : 1939.00
Task 1589 : 5302.00
Task 1590 : 2570.00
Task 1591 : 4343.00
Task 1592 : 3707.00
Task 1593 : 2998.00
Task 1594 : 4.00
Task 1595 : 2702.00
Task 1596 : 5185.00
Task 1597 : 4219.00
Task 1598 : 4841.00
Task 1599 : 3268.00
Task 1600 : 6939.00
Task 1601 : 3497.00
Task 1602 : 4633.00
Task 1603 : 25642.00
Task 1604 : 6830.00
Task 1605 : 1684.00
Task 1606 : 6689.00
Task 1607 : 6428.00
Task 1608 : 4330.00
Task 1609 : 2715.00
Task 1610 : 5146.00
Task 1611 : 5210.00
Task 1612 : 5237.00
Task 1613 : 4977.00
Task 1614 : 2664.00
Task 1615 : 4945.00
Task 1616 : 4107.00
Task 1617 : 4289.00
Task 1618 : 5377.00
Task 1619 : 3539.00
Task 1620 : 4.00
Task 1621 : 5260.00
Task 1622 : 4865.00
Task 1623 : 4045.00
Task 1624 : 4784.00
Task 1625 : 5915.00
Task 1626 : 2951.00
Task 1627 : 3009.00
Task 1628 : 3658.00
Task 1629 : 4542.00
Task 1630 : 3747.00
Task 1631 : 3682.00
Task 1632 : 11174.00
Task 1633 : 5254.00
Task 1634 : 3998.00
Task 1635 : 3.00
Task 1636 : 3.00
Task 1637 : 3.00
Task 1638 : 3.00
Task 1639 : 5117.00
Task 1640 : 4966.00
Task 1641 : 4290.00
Task 1642 : 3780.00
Task 1643 : 3776.00
Task 1644 : 4753.00
Task 1645 : 4173.00
Task 1646 : 5322.00
Task 1647 : 2100.00
Task 1648 : 4021.00
Task 1649 : 6954.00
Task 1650 : 3993.00
Task 1651 : 5082.00
Task 1652 : 2650.00
Task 1653 : 4233.00
Task 1654 : 4352.00
Task 1655 : 14331.00
Task 1656 : 5155.00
Task 1657 : 4684.00
Task 1658 : 4721.00
Task 1659 : 6595.00
Task 1660 : 6549.00
Task 1661 : 3179.00
Task 1662 : 7997.00
Task 1663 : 3418.00
Task 1664 : 6270.00
Task 1665 : 3805.00
Task 1666 : 5904.00
Task 1667 : 3612.00
Task 1668 : 5558.00
Task 1669 : 2521.00
Task 1670 : 7038.00
Task 1671 : 4906.00
Task 1672 : 4923.00
Task 1673 : 4275.00
Task 1674 : 2490.00
Task 1675 : 3075.00
Task 1676 : 2691.00
Task 1677 : 6149.00
Task 1678 : 3562.00
Task 1679 : 8626.00
Task 1680 : 3847.00
Task 1681 : 3591.00
Task 1682 : 2879.00
Task 1683 : 4397.00
Task 1684 : 2650.00
Task 1685 : 2373.00
Task 1686 : 4037.00
Task 1687 : 5310.00
Task 1688 : 2427.00
Task 1689 : 14348.00
Task 1690 : 2789.00
Task 1691 : 2705.00
Task 1692 : 4258.00
Task 1693 : 4698.00
Task 1694 : 5661.00
Task 1695 : 4774.00
Task 1696 : 4639.00
Task 1697 : 4080.00
Task 1698 : 4604.00
Task 1699 : 3367.00
Task 1700 : 8444.00
Task 1701 : 4346.00
Task 1702 : 4401.00
Task 1703 : 4346.00
Task 1704 : 5465.00
Task 1705 : 3717.00
Task 1706 : 4565.00
Task 1707 : 3987.00
Task 1708 : 3541.00
Task 1709 : 2766.00
Task 1710 : 4113.00
Task 1711 : 4243.00
Task 1712 : 3297.00
Task 1713 : 4220.00
Task 1714 : 4216.00
Task 1715 : 3572.00
Task 1716 : 4575.00
Task 1717 : 2824.00
Task 1718 : 3786.00
Task 1719 : 5477.00
Task 1720 : 4851.00
Task 1721 : 5200.00
Task 1722 : 4510.00
Task 1723 : 4352.00
Task 1724 : 4294.00
Task 1725 : 4661.00
Task 1726 : 3969.00
Task 1727 : 3092.00
Task 1728 : 6825.00
Task 1729 : 2201.00
Task 1730 : 5035.00
Task 1731 : 6688.00
Task 1732 : 5108.00
Task 1733 : 3786.00
Task 1734 : 4761.00
Task 1735 : 4205.00
Task 1736 : 4045.00
Task 1737 : 2610.00
Task 1738 : 4250.00
Task 1739 : 4765.00
Task 1740 : 3985.00
Task 1741 : 2967.00
Task 1742 : 3604.00
Task 1743 : 4693.00
Task 1744 : 3834.00
Task 1745 : 4142.00
Task 1746 : 6745.00
Task 1747 : 4520.00
Task 1748 : 4582.00
Task 1749 : 4111.00
Task 1750 : 4557.00
Task 1751 : 3060.00
Task 1752 : 8588.00
Task 1753 : 2509.00
Task 1754 : 4087.00
Task 1755 : 4695.00
Task 1756 : 4450.00
Task 1757 : 4228.00
Task 1758 : 5137.00
Task 1759 : 3515.00
Task 1760 : 2933.00
Task 1761 : 3824.00
Task 1762 : 4745.00
Task 1763 : 5380.00
Task 1764 : 2839.00
Task 1765 : 4243.00
Task 1766 : 3041.00
Task 1767 : 2695.00
Task 1768 : 3910.00
Task 1769 : 3076.00
Task 1770 : 4759.00
Task 1771 : 4455.00
Task 1772 : 3126.00
Task 1773 : 4564.00
Task 1774 : 5768.00
Task 1775 : 4466.00
Task 1776 : 4559.00
Task 1777 : 4771.00
Task 1778 : 4731.00
Task 1779 : 3528.00
Task 1780 : 5144.00
Task 1781 : 4181.00
Task 1782 : 4358.00
Task 1783 : 4297.00
Task 1784 : 4638.00
Task 1785 : 4136.00
Task 1786 : 3039.00
Task 1787 : 3629.00
Task 1788 : 4187.00
Task 1789 : 2650.00
Task 1790 : 5560.00
Task 1791 : 5654.00
Task 1792 : 4094.00
Task 1793 : 4164.00
Task 1794 : 3742.00
Task 1795 : 3844.00
Task 1796 : 4063.00
Task 1797 : 5147.00
Task 1798 : 3661.00
Task 1799 : 4431.00
Task 1800 : 3152.00
Task 1801 : 2404.00
Task 1802 : 3377.00
Task 1803 : 21986.00
Task 1804 : 4340.00
Task 1805 : 3597.00
Task 1806 : 4288.00
Task 1807 : 3720.00
Task 1808 : 4699.00
Task 1809 : 3986.00
Task 1810 : 3475.00
Task 1811 : 4448.00
Task 1812 : 4073.00
Task 1813 : 4588.00
Task 1814 : 4184.00
Task 1815 : 4802.00
Task 1816 : 4702.00
Task 1817 : 4623.00
Task 1818 : 2450.00
Task 1819 : 4064.00
Task 1820 : 3254.00
Task 1821 : 3272.00
Task 1822 : 3409.00
Task 1823 : 4852.00
Task 1824 : 4538.00
Task 1825 : 5882.00
Task 1826 : 5856.00
Task 1827 : 6562.00
Task 1828 : 4139.00
Task 1829 : 2475.00
Task 1830 : 4465.00
Task 1831 : 4873.00
Task 1832 : 8435.00
Task 1833 : 6825.00
Task 1834 : 4171.00
Task 1835 : 1820.00
Task 1836 : 3794.00
Task 1837 : 6689.00
Task 1838 : 2465.00
Task 1839 : 4463.00
Task 1840 : 4116.00
Task 1841 : 6341.00
Task 1842 : 4135.00
Task 1843 : 2529.00
Task 1844 : 4559.00
Task 1845 : 3297.00
Task 1846 : 3579.00
Task 1847 : 3796.00
Task 1848 : 4017.00
Task 1849 : 3546.00
Task 1850 : 3951.00
Task 1851 : 4064.00
Task 1852 : 3596.00
Task 1853 : 3317.00
Task 1854 : 3915.00
Task 1855 : 4140.00
Task 1856 : 3774.00
Task 1857 : 3716.00
Task 1858 : 4149.00
Task 1859 : 2654.00
Task 1860 : 1875.00
Task 1861 : 4803.00
Task 1862 : 4389.00
Task 1863 : 4935.00
Task 1864 : 4674.00
Task 1865 : 2938.00
Task 1866 : 4838.00
Task 1867 : 6982.00
Task 1868 : 4062.00
Task 1869 : 2496.00
Task 1870 : 3543.00
Task 1871 : 2870.00
Task 1872 : 6820.00
Task 1873 : 3406.00
Task 1874 : 3948.00
Task 1875 : 4076.00
Task 1876 : 2949.00
Task 1877 : 5844.00
Task 1878 : 4226.00
Task 1879 : 4427.00
Task 1880 : 4308.00
Task 1881 : 4677.00
Task 1882 : 4367.00
Task 1883 : 3416.00
Task 1884 : 4167.00
Task 1885 : 3226.00
Task 1886 : 4329.00
Task 1887 : 4277.00
Task 1888 : 4469.00
Task 1889 : 4211.00
Task 1890 : 6516.00
Task 1891 : 3805.00
Task 1892 : 4222.00
Task 1893 : 5980.00
Task 1894 : 3377.00
Task 1895 : 4560.00
Task 1896 : 7328.00
Task 1897 : 4382.00
Task 1898 : 4016.00
Task 1899 : 4318.00
Task 1900 : 4121.00
Task 1901 : 6386.00
Task 1902 : 3251.00
Task 1903 : 7905.00
Task 1904 : 7358.00
Task 1905 : 3570.00
Task 1906 : 3111.00
Task 1907 : 3016.00
Task 1908 : 3781.00
Task 1909 : 4209.00
Task 1910 : 3127.00
Task 1911 : 3850.00
Task 1912 : 3966.00
Task 1913 : 6033.00
Task 1914 : 3293.00
Task 1915 : 4083.00
Task 1916 : 4028.00
Task 1917 : 3377.00
Task 1918 : 4307.00
Task 1919 : 2944.00
Task 1920 : 3512.00
Task 1921 : 4028.00
Task 1922 : 4119.00
Task 1923 : 3621.00
Task 1924 : 3188.00
Task 1925 : 3897.00
Task 1926 : 8313.00
Task 1927 : 6365.00
Task 1928 : 2699.00
Task 1929 : 3869.00
Task 1930 : 3417.00
Task 1931 : 3135.00
Task 1932 : 4852.00
Task 1933 : 3196.00
Task 1934 : 4717.00
Task 1935 : 3368.00
Task 1936 : 1714.00
Task 1937 : 3984.00
Task 1938 : 2650.00
Task 1939 : 5183.00
Task 1940 : 4047.00
Task 1941 : 5294.00
Task 1942 : 5686.00
Task 1943 : 6829.00
Task 1944 : 4336.00
Task 1945 : 3902.00
Task 1946 : 6690.00
Task 1947 : 4389.00
Task 1948 : 2990.00
Task 1949 : 4043.00
Task 1950 : 4220.00
Task 1951 : 4459.00
Task 1952 : 4153.00
Task 1953 : 5917.00
Task 1954 : 2937.00
Task 1955 : 4259.00
Task 1956 : 6924.00
Task 1957 : 2622.00
Task 1958 : 3892.00
Task 1959 : 6142.00
Task 1960 : 4139.00
Task 1961 : 4215.00
Task 1962 : 2763.00
Task 1963 : 5160.00
Task 1964 : 4688.00
Task 1965 : 4043.00
Task 1966 : 2814.00
Task 1967 : 2979.00
Task 1968 : 3853.00
Task 1969 : 3148.00
Task 1970 : 3106.00
Task 1971 : 3283.00
Task 1972 : 2907.00
Task 1973 : 3920.00
Task 1974 : 3397.00
Task 1975 : 2755.00
Task 1976 : 3056.00
Task 1977 : 3447.00
Task 1978 : 7255.00
Task 1979 : 3229.00
Task 1980 : 4052.00
Task 1981 : 5253.00
Task 1982 : 10702.00
Task 1983 : 4886.00
Task 1984 : 9195.00
Task 1985 : 3440.00
Task 1986 : 3106.00
Task 1987 : 4071.00
Task 1988 : 3639.00
Task 1989 : 3308.00
Task 1990 : 4441.00
Task 1991 : 4069.00
Task 1992 : 3877.00
Task 1993 : 3373.00
Task 1994 : 5789.00
Task 1995 : 4193.00
Task 1996 : 6941.00
Task 1997 : 4412.00
Task 1998 : 6691.00
Task 1999 : 3629.00
Task 2000 : 5188.00
Task 2001 : 3670.00
Task 2002 : 4025.00
Task 2003 : 3975.00
Task 2004 : 3865.00
Task 2005 : 4822.00
Task 2006 : 4126.00
Task 2007 : 3014.00
Task 2008 : 4019.00
Task 2009 : 3700.00
Task 2010 : 3623.00
Task 2011 : 6632.00
Task 2012 : 3676.00
Task 2013 : 4035.00
Task 2014 : 3736.00
Task 2015 : 3439.00
Task 2016 : 3952.00
Task 2017 : 3718.00
Task 2018 : 2914.00
Task 2019 : 2580.00
Task 2020 : 3906.00
Task 2021 : 6612.00
Task 2022 : 4013.00
Task 2023 : 6200.00
Task 2024 : 2396.00
Task 2025 : 2994.00
Task 2026 : 2857.00
Task 2027 : 3110.00
Task 2028 : 5640.00
Task 2029 : 5567.00
Task 2030 : 2944.00
Task 2031 : 3972.00
Task 2032 : 4114.00
Task 2033 : 2593.00
Task 2034 : 4180.00
Task 2035 : 2111.00
Task 2036 : 2034.00
Task 2037 : 3099.00
Task 2038 : 3842.00
Task 2039 : 3577.00
Task 2040 : 2401.00
Task 2041 : 4222.00
Task 2042 : 24677.00
Task 2043 : 4220.00
Task 2044 : 2839.00
Task 2045 : 3925.00
Task 2046 : 3856.00
Task 2047 : 3916.00
Task 2048 : 3788.00
Task 2049 : 3238.00
Task 2050 : 3241.00
Task 2051 : 3748.00
Task 2052 : 2415.00
Task 2053 : 4603.00
Task 2054 : 3631.00
Task 2055 : 6130.00
Task 2056 : 3556.00
Task 2057 : 3862.00
Task 2058 : 3465.00
Task 2059 : 4054.00
Task 2060 : 3287.00
Task 2061 : 3470.00
Task 2062 : 6367.00
Task 2063 : 4172.00
Task 2064 : 5718.00
Task 2065 : 3722.00
Task 2066 : 3896.00
Task 2067 : 5658.00
Task 2068 : 2746.00
Task 2069 : 3685.00
Task 2070 : 3896.00
Task 2071 : 4300.00
Task 2072 : 3600.00
Task 2073 : 3939.00
Task 2074 : 3084.00
Task 2075 : 2615.00
Task 2076 : 3524.00
Task 2077 : 1605.00
Task 2078 : 3772.00
Task 2079 : 3449.00
Task 2080 : 4754.00
Task 2081 : 2724.00
Task 2082 : 3863.00
Task 2083 : 3506.00
Task 2084 : 3569.00
Task 2085 : 5373.00
Task 2086 : 3919.00
Task 2087 : 3887.00
Task 2088 : 3659.00
Task 2089 : 3333.00
Task 2090 : 3480.00
Task 2091 : 5403.00
Task 2092 : 3544.00
Task 2093 : 3174.00
Task 2094 : 4105.00
Task 2095 : 4809.00
Task 2096 : 3027.00
Task 2097 : 3471.00
Task 2098 : 3889.00
Task 2099 : 3053.00
Task 2100 : 3901.00
Task 2101 : 4.00
Task 2102 : 1732.00
Task 2103 : 3975.00
Task 2104 : 3069.00
Task 2105 : 3793.00
Task 2106 : 3343.00
Task 2107 : 3357.00
Task 2108 : 3507.00
Task 2109 : 2801.00
Task 2110 : 2826.00
Task 2111 : 5556.00
Task 2112 : 3966.00
Task 2113 : 2910.00
Task 2114 : 4.00
Task 2115 : 3929.00
Task 2116 : 3727.00
Task 2117 : 4985.00
Task 2118 : 3198.00
Task 2119 : 3047.00
Task 2120 : 3133.00
Task 2121 : 2621.00
Task 2122 : 7481.00
Task 2123 : 3537.00
Task 2124 : 3222.00
Task 2125 : 3467.00
Task 2126 : 2793.00
Task 2127 : 3797.00
Task 2128 : 3003.00
Task 2129 : 3386.00
Task 2130 : 2812.00
Task 2131 : 3119.00
Task 2132 : 3638.00
Task 2133 : 3556.00
Task 2134 : 3367.00
Task 2135 : 3568.00
Task 2136 : 3805.00
Task 2137 : 3580.00
Task 2138 : 2707.00
Task 2139 : 5215.00
Task 2140 : 2796.00
Task 2141 : 3097.00
Task 2142 : 4873.00
Task 2143 : 2606.00
Task 2144 : 3549.00
Task 2145 : 2763.00
Task 2146 : 3854.00
Task 2147 : 2818.00
Task 2148 : 2583.00
Task 2149 : 3173.00
Task 2150 : 3827.00
Task 2151 : 3765.00
Task 2152 : 2829.00
Task 2153 : 3365.00
Task 2154 : 3434.00
Task 2155 : 3171.00
Task 2156 : 3602.00
Task 2157 : 4977.00
Task 2158 : 3503.00
Task 2159 : 3086.00
Task 2160 : 2821.00
Task 2161 : 1437.00
Task 2162 : 2915.00
Task 2163 : 2515.00
Task 2164 : 3801.00
Task 2165 : 3476.00
Task 2166 : 2806.00
Task 2167 : 7088.00
Task 2168 : 2981.00
Task 2169 : 3298.00
Task 2170 : 2887.00
Task 2171 : 3839.00
Task 2172 : 2459.00
Task 2173 : 2452.00
Task 2174 : 3698.00
Task 2175 : 3442.00
Task 2176 : 3680.00
Task 2177 : 2869.00
Task 2178 : 2844.00
Task 2179 : 4078.00
Task 2180 : 4678.00
Task 2181 : 3434.00
Task 2182 : 4510.00
Task 2183 : 5267.00
Task 2184 : 3470.00
Task 2185 : 3271.00
Task 2186 : 3143.00
Task 2187 : 3599.00
Task 2188 : 2557.00
Task 2189 : 5552.00
Task 2190 : 4208.00
Task 2191 : 3682.00
Task 2192 : 3298.00
Task 2193 : 3039.00
Task 2194 : 3757.00
Task 2195 : 3941.00
Task 2196 : 3814.00
Task 2197 : 2611.00
Task 2198 : 3233.00
Task 2199 : 3920.00
Task 2200 : 3280.00
Task 2201 : 3492.00
Task 2202 : 3195.00
Task 2203 : 2497.00
Task 2204 : 3276.00
Task 2205 : 2632.00
Task 2206 : 3297.00
Task 2207 : 6138.00
Task 2208 : 3600.00
Task 2209 : 3190.00
Task 2210 : 4088.00
Task 2211 : 3255.00
Task 2212 : 3203.00
Task 2213 : 1155.00
Task 2214 : 3240.00
Task 2215 : 2760.00
Task 2216 : 3222.00
Task 2217 : 3619.00
Task 2218 : 2563.00
Task 2219 : 3041.00
Task 2220 : 5288.00
Task 2221 : 2727.00
Task 2222 : 3050.00
Task 2223 : 2661.00
Task 2224 : 3441.00
Task 2225 : 18410.00
Task 2226 : 4.00
Task 2227 : 3344.00
Task 2228 : 3183.00
Task 2229 : 3293.00
Task 2230 : 3617.00
Task 2231 : 4281.00
Task 2232 : 5141.00
Task 2233 : 3620.00
Task 2234 : 2874.00
Task 2235 : 3123.00
Task 2236 : 2346.00
Task 2237 : 2963.00
Task 2238 : 3811.00
Task 2239 : 2986.00
Task 2240 : 3031.00
Task 2241 : 5268.00
Task 2242 : 5873.00
Task 2243 : 3241.00
Task 2244 : 3300.00
Task 2245 : 3731.00
Task 2246 : 2629.00
Task 2247 : 2955.00
Task 2248 : 2554.00
Task 2249 : 3335.00
Task 2250 : 4928.00
Task 2251 : 5098.00
Task 2252 : 2320.00
Task 2253 : 2742.00
Task 2254 : 3094.00
Task 2255 : 2723.00
Task 2256 : 2869.00
Task 2257 : 2550.00
Task 2258 : 4074.00
Task 2259 : 3272.00
Task 2260 : 3795.00
Task 2261 : 3250.00
Task 2262 : 2774.00
Task 2263 : 2831.00
Task 2264 : 3311.00
Task 2265 : 1851.00
Task 2266 : 2729.00
Task 2267 : 2469.00
Task 2268 : 15353.00
Task 2269 : 2989.00
Task 2270 : 3239.00
Task 2271 : 3697.00
Task 2272 : 3237.00
Task 2273 : 3208.00
Task 2274 : 3704.00
Task 2275 : 3157.00
Task 2276 : 2874.00
Task 2277 : 3363.00
Task 2278 : 3325.00
Task 2279 : 3238.00
Task 2280 : 4.00
Task 2281 : 3267.00
Task 2282 : 3684.00
Task 2283 : 4565.00
Task 2284 : 3102.00
Task 2285 : 2765.00
Task 2286 : 2588.00
Task 2287 : 3588.00
Task 2288 : 2449.00
Task 2289 : 3727.00
Task 2290 : 5113.00
Task 2291 : 2131.00
Task 2292 : 2858.00
Task 2293 : 3501.00
Task 2294 : 2619.00
Task 2295 : 3997.00
Task 2296 : 3458.00
Task 2297 : 3447.00
Task 2298 : 3084.00
Task 2299 : 3482.00
Task 2300 : 3584.00
Task 2301 : 5490.00
Task 2302 : 3108.00
Task 2303 : 3042.00
Task 2304 : 2914.00
Task 2305 : 3288.00
Task 2306 : 3283.00
Task 2307 : 2870.00
Task 2308 : 2057.00
Task 2309 : 2474.00
Task 2310 : 2863.00
Task 2311 : 3538.00
Task 2312 : 3174.00
Task 2313 : 4631.00
Task 2314 : 3450.00
Task 2315 : 3402.00
Task 2316 : 2577.00
Task 2317 : 5866.00
Task 2318 : 3183.00
Task 2319 : 3650.00
Task 2320 : 3198.00
Task 2321 : 3762.00
Task 2322 : 3432.00
Task 2323 : 2187.00
Task 2324 : 3204.00
Task 2325 : 2517.00
Task 2326 : 3434.00
Task 2327 : 3646.00
Task 2328 : 4325.00
Task 2329 : 6237.00
Task 2330 : 2969.00
Task 2331 : 3194.00
Task 2332 : 2782.00
Task 2333 : 3234.00
Task 2334 : 2921.00
Task 2335 : 3224.00
Task 2336 : 3177.00
Task 2337 : 3138.00
Task 2338 : 4081.00
Task 2339 : 2915.00
Task 2340 : 3024.00
Task 2341 : 3638.00
Task 2342 : 2308.00
Task 2343 : 2988.00
Task 2344 : 3015.00
Task 2345 : 2533.00
Task 2346 : 3834.00
Task 2347 : 3417.00
Task 2348 : 2516.00
Task 2349 : 3387.00
Task 2350 : 3012.00
Task 2351 : 2264.00
Task 2352 : 5209.00
Task 2353 : 2983.00
Task 2354 : 3792.00
Task 2355 : 2634.00
Task 2356 : 3439.00
Task 2357 : 3704.00
Task 2358 : 4.00
Task 2359 : 2763.00
Task 2360 : 3.00
Task 2361 : 3.00
Task 2362 : 3.00
Task 2363 : 2813.00
Task 2364 : 2984.00
Task 2365 : 3173.00
Task 2366 : 2891.00
Task 2367 : 3115.00
Task 2368 : 3343.00
Task 2369 : 3210.00
Task 2370 : 2904.00
Task 2371 : 3087.00
Task 2372 : 1803.00
Task 2373 : 2358.00
Task 2374 : 4419.00
Task 2375 : 2936.00
Task 2376 : 3103.00
Task 2377 : 3379.00
Task 2378 : 5303.00
Task 2379 : 3441.00
Task 2380 : 2643.00
Task 2381 : 2323.00
Task 2382 : 4072.00
Task 2383 : 3198.00
Task 2384 : 3426.00
Task 2385 : 2761.00
Task 2386 : 2623.00
Task 2387 : 3570.00
Task 2388 : 3435.00
Task 2389 : 2633.00
Task 2390 : 2991.00
Task 2391 : 3122.00
Task 2392 : 3353.00
Task 2393 : 2613.00
Task 2394 : 6613.00
Task 2395 : 2521.00
Task 2396 : 3783.00
Task 2397 : 2630.00
Task 2398 : 4438.00
Task 2399 : 2747.00
Task 2400 : 2467.00
Task 2401 : 3023.00
Task 2402 : 3351.00
Task 2403 : 3274.00
Task 2404 : 3156.00
Task 2405 : 2857.00
Task 2406 : 2675.00
Task 2407 : 2672.00
Task 2408 : 3070.00
Task 2409 : 3477.00
Task 2410 : 2516.00
Task 2411 : 2740.00
Task 2412 : 2401.00
Task 2413 : 3025.00
Task 2414 : 5937.00
Task 2415 : 3312.00
Task 2416 : 3482.00
Task 2417 : 2814.00
Task 2418 : 3016.00
Task 2419 : 2676.00
Task 2420 : 4.00
Task 2421 : 2974.00
Task 2422 : 2604.00
Task 2423 : 3759.00
Task 2424 : 5186.00
Task 2425 : 3624.00
Task 2426 : 2038.00
Task 2427 : 3424.00
Task 2428 : 3013.00
Task 2429 : 4153.00
Task 2430 : 3255.00
Task 2431 : 2615.00
Task 2432 : 2363.00
Task 2433 : 3691.00
Task 2434 : 2771.00
Task 2435 : 3540.00
Task 2436 : 2341.00
Task 2437 : 3235.00
Task 2438 : 2799.00
Task 2439 : 2957.00
Task 2440 : 3665.00
Task 2441 : 2711.00
Task 2442 : 3284.00
Task 2443 : 4.00
Task 2444 : 3359.00
Task 2445 : 3229.00
Task 2446 : 3212.00
Task 2447 : 3419.00
Task 2448 : 2905.00
Task 2449 : 3398.00
Task 2450 : 3619.00
Task 2451 : 2968.00
Task 2452 : 3156.00
Task 2453 : 3506.00
Task 2454 : 2713.00
Task 2455 : 3341.00
Task 2456 : 4299.00
Task 2457 : 3296.00
Task 2458 : 2899.00
Task 2459 : 4747.00
Task 2460 : 3492.00
Task 2461 : 2690.00
Task 2462 : 2341.00
Task 2463 : 3557.00
Task 2464 : 3352.00
Task 2465 : 2848.00
Task 2466 : 3196.00
Task 2467 : 2145.00
Task 2468 : 3387.00
Task 2469 : 3826.00
Task 2470 : 2981.00
Task 2471 : 5209.00
Task 2472 : 3321.00
Task 2473 : 4.00
Task 2474 : 2679.00
Task 2475 : 2586.00
Task 2476 : 2838.00
Task 2477 : 3328.00
Task 2478 : 2672.00
Task 2479 : 2809.00
Task 2480 : 6525.00
Task 2481 : 2710.00
Task 2482 : 6152.00
Task 2483 : 2608.00
Task 2484 : 3348.00
Task 2485 : 1909.00
Task 2486 : 2642.00
Task 2487 : 3371.00
Task 2488 : 2727.00
Task 2489 : 3128.00
Task 2490 : 2982.00
Task 2491 : 3383.00
Task 2492 : 3549.00
Task 2493 : 3347.00
Task 2494 : 2283.00
Task 2495 : 3432.00
Task 2496 : 2587.00
Task 2497 : 3374.00
Task 2498 : 2969.00
Task 2499 : 2538.00
Task 2500 : 3288.00
Task 2501 : 3197.00
Task 2502 : 1843.00
Task 2503 : 3262.00
Task 2504 : 2705.00
Task 2505 : 3794.00
Task 2506 : 2680.00
Task 2507 : 3167.00
Task 2508 : 3316.00
Task 2509 : 3161.00
Task 2510 : 2426.00
Task 2511 : 4.00
Task 2512 : 2575.00
Task 2513 : 3034.00
Task 2514 : 3099.00
Task 2515 : 3144.00
Task 2516 : 3017.00
Task 2517 : 2806.00
Task 2518 : 3577.00
Task 2519 : 3274.00
Task 2520 : 3548.00
Task 2521 : 3051.00
Task 2522 : 2908.00
Task 2523 : 3249.00
Task 2524 : 2758.00
Task 2525 : 3222.00
Task 2526 : 6043.00
Task 2527 : 2742.00
Task 2528 : 3070.00
Task 2529 : 3284.00
Task 2530 : 2535.00
Task 2531 : 2693.00
Task 2532 : 3136.00
Task 2533 : 2357.00
Task 2534 : 3663.00
Task 2535 : 3572.00
Task 2536 : 3555.00
Task 2537 : 3289.00
Task 2538 : 3084.00
Task 2539 : 3266.00
Task 2540 : 3269.00
Task 2541 : 2940.00
Task 2542 : 3111.00
Task 2543 : 3240.00
Task 2544 : 3285.00
Task 2545 : 2923.00
Task 2546 : 2749.00
Task 2547 : 2596.00
Task 2548 : 2613.00
Task 2549 : 3075.00
Task 2550 : 2346.00
Task 2551 : 2713.00
Task 2552 : 2794.00
Task 2553 : 3345.00
Task 2554 : 2678.00
Task 2555 : 4064.00
Task 2556 : 2916.00
Task 2557 : 2273.00
Task 2558 : 2555.00
Task 2559 : 3239.00
Task 2560 : 3567.00
Task 2561 : 5445.00
Task 2562 : 3419.00
Task 2563 : 2524.00
Task 2564 : 5706.00
Task 2565 : 4.00
Task 2566 : 3156.00
Task 2567 : 2648.00
Task 2568 : 3364.00
Task 2569 : 1835.00
Task 2570 : 2532.00
Task 2571 : 4076.00
Task 2572 : 4.00
Task 2573 : 2723.00
Task 2574 : 3342.00
Task 2575 : 2982.00
Task 2576 : 2926.00
Task 2577 : 2420.00
Task 2578 : 1718.00
Task 2579 : 2709.00
Task 2580 : 3487.00
Task 2581 : 3388.00
Task 2582 : 2227.00
Task 2583 : 2854.00
Task 2584 : 2616.00
Task 2585 : 2568.00
Task 2586 : 2306.00
Task 2587 : 2507.00
Task 2588 : 2980.00
Task 2589 : 3312.00
Task 2590 : 2337.00
Task 2591 : 2894.00
Task 2592 : 2636.00
Task 2593 : 2204.00
Task 2594 : 3150.00
Task 2595 : 3195.00
Task 2596 : 3253.00
Task 2597 : 3236.00
Task 2598 : 2507.00
Task 2599 : 3067.00
Task 2600 : 1790.00
Task 2601 : 4.00
Task 2602 : 5862.00
Task 2603 : 2735.00
Task 2604 : 3163.00
Task 2605 : 2783.00
Task 2606 : 2464.00
Task 2607 : 2814.00
Task 2608 : 2480.00
Task 2609 : 1709.00
Task 2610 : 2990.00
Task 2611 : 2499.00
Task 2612 : 1347.00
Task 2613 : 2671.00
Task 2614 : 3172.00
Task 2615 : 2907.00
Task 2616 : 2306.00
Task 2617 : 2693.00
Task 2618 : 1754.00
Task 2619 : 2686.00
Task 2620 : 2616.00
Task 2621 : 2910.00
Task 2622 : 3447.00
Task 2623 : 3712.00
Task 2624 : 4586.00
Task 2625 : 2587.00
Task 2626 : 3167.00
Task 2627 : 2645.00
Task 2628 : 2878.00
Task 2629 : 2558.00
Task 2630 : 2933.00
Task 2631 : 4942.00
Task 2632 : 3264.00
Task 2633 : 3255.00
Task 2634 : 2366.00
Task 2635 : 3841.00
Task 2636 : 4584.00
Task 2637 : 2640.00
Task 2638 : 3153.00
Task 2639 : 3005.00
Task 2640 : 2596.00
Task 2641 : 3171.00
Task 2642 : 3160.00
Task 2643 : 3073.00
Task 2644 : 3283.00
Task 2645 : 3124.00
Task 2646 : 3042.00
Task 2647 : 3.00
Task 2648 : 2590.00
Task 2649 : 3616.00
Task 2650 : 2728.00
Task 2651 : 1779.00
Task 2652 : 4769.00
Task 2653 : 3236.00
Task 2654 : 2765.00
Task 2655 : 3570.00
Task 2656 : 2318.00
Task 2657 : 3105.00
Task 2658 : 3517.00
Task 2659 : 2164.00
Task 2660 : 3013.00
Task 2661 : 3155.00
Task 2662 : 3325.00
Task 2663 : 2896.00
Task 2664 : 4010.00
Task 2665 : 2706.00
Task 2666 : 2512.00
Task 2667 : 4472.00
Task 2668 : 2982.00
Task 2669 : 2206.00
Task 2670 : 2834.00
Task 2671 : 2918.00
Task 2672 : 2870.00
Task 2673 : 2498.00
Task 2674 : 3054.00
Task 2675 : 2745.00
Task 2676 : 3084.00
Task 2677 : 3132.00
Task 2678 : 2777.00
Task 2679 : 3167.00
Task 2680 : 2540.00
Task 2681 : 3786.00
Task 2682 : 2785.00
Task 2683 : 2947.00
Task 2684 : 2823.00
Task 2685 : 2446.00
Task 2686 : 2783.00
Task 2687 : 2854.00
Task 2688 : 2900.00
Task 2689 : 2634.00
Task 2690 : 4791.00
Task 2691 : 2521.00
Task 2692 : 3162.00
Task 2693 : 2923.00
Task 2694 : 3068.00
Task 2695 : 2651.00
Task 2696 : 2603.00
Task 2697 : 2717.00
Task 2698 : 3299.00
Task 2699 : 3516.00
Task 2700 : 2503.00
Task 2701 : 2978.00
Task 2702 : 2096.00
Task 2703 : 2558.00
Task 2704 : 3047.00
Task 2705 : 2805.00
Task 2706 : 3036.00
Task 2707 : 2319.00
Task 2708 : 2666.00
Task 2709 : 1907.00
Task 2710 : 2681.00
Task 2711 : 2681.00
Task 2712 : 2512.00
Task 2713 : 2427.00
Task 2714 : 3030.00
Task 2715 : 3494.00
Task 2716 : 3113.00
Task 2717 : 2772.00
Task 2718 : 3091.00
Task 2719 : 2502.00
Task 2720 : 2923.00
Task 2721 : 2985.00
Task 2722 : 2729.00
Task 2723 : 2370.00
Task 2724 : 2798.00
Task 2725 : 2644.00
Task 2726 : 2845.00
Task 2727 : 3232.00
Task 2728 : 3284.00
Task 2729 : 2372.00
Task 2730 : 3319.00
Task 2731 : 4190.00
Task 2732 : 2927.00
Task 2733 : 2998.00
Task 2734 : 2637.00
Task 2735 : 3512.00
Task 2736 : 2285.00
Task 2737 : 2850.00
Task 2738 : 2109.00
Task 2739 : 2739.00
Task 2740 : 4461.00
Task 2741 : 2841.00
Task 2742 : 2538.00
Task 2743 : 2335.00
Task 2744 : 2341.00
Task 2745 : 5605.00
Task 2746 : 2820.00
Task 2747 : 3093.00
Task 2748 : 2894.00
Task 2749 : 2485.00
Task 2750 : 2166.00
Task 2751 : 3844.00
Task 2752 : 2577.00
Task 2753 : 3048.00
Task 2754 : 1668.00
Task 2755 : 1682.00
Task 2756 : 2827.00
Task 2757 : 3058.00
Task 2758 : 2797.00
Task 2759 : 3153.00
Task 2760 : 2916.00
Task 2761 : 4855.00
Task 2762 : 3259.00
Task 2763 : 2639.00
Task 2764 : 3185.00
Task 2765 : 1727.00
Task 2766 : 2434.00
Task 2767 : 3029.00
Task 2768 : 2726.00
Task 2769 : 3773.00
Task 2770 : 2893.00
Task 2771 : 3201.00
Task 2772 : 4623.00
Task 2773 : 2799.00
Task 2774 : 2307.00
Task 2775 : 3196.00
Task 2776 : 2930.00
Task 2777 : 2360.00
Task 2778 : 2457.00
Task 2779 : 2960.00
Task 2780 : 2921.00
Task 2781 : 3110.00
Task 2782 : 2966.00
Task 2783 : 3526.00
Task 2784 : 3170.00
Task 2785 : 3012.00
Task 2786 : 2930.00
Task 2787 : 2873.00
Task 2788 : 2400.00
Task 2789 : 4771.00
Task 2790 : 3269.00
Task 2791 : 2473.00
Task 2792 : 2919.00
Task 2793 : 2174.00
Task 2794 : 3038.00
Task 2795 : 3042.00
Task 2796 : 3126.00
Task 2797 : 2521.00
Task 2798 : 2957.00
Task 2799 : 3569.00
Task 2800 : 2411.00
Task 2801 : 2082.00
Task 2802 : 2780.00
Task 2803 : 1570.00
Task 2804 : 3555.00
Task 2805 : 2975.00
Task 2806 : 3314.00
Task 2807 : 3183.00
Task 2808 : 2725.00
Task 2809 : 5141.00
Task 2810 : 4387.00
Task 2811 : 3243.00
Task 2812 : 2430.00
Task 2813 : 3351.00
Task 2814 : 4.00
Task 2815 : 2929.00
Task 2816 : 2286.00
Task 2817 : 3811.00
Task 2818 : 2203.00
Task 2819 : 2630.00
Task 2820 : 2363.00
Task 2821 : 2971.00
Task 2822 : 4979.00
Task 2823 : 3557.00
Task 2824 : 2605.00
Task 2825 : 2435.00
Task 2826 : 5084.00
Task 2827 : 2437.00
Task 2828 : 2425.00
Task 2829 : 3620.00
Task 2830 : 2779.00
Task 2831 : 3283.00
Task 2832 : 3347.00
Task 2833 : 7842.00
Task 2834 : 2966.00
Task 2835 : 2811.00
Task 2836 : 3037.00
Task 2837 : 3214.00
Task 2838 : 2546.00
Task 2839 : 2635.00
Task 2840 : 2180.00
Task 2841 : 2441.00
Task 2842 : 3286.00
Task 2843 : 2982.00
Task 2844 : 2746.00
Task 2845 : 3047.00
Task 2846 : 3293.00
Task 2847 : 2930.00
Task 2848 : 3031.00
Task 2849 : 3250.00
Task 2850 : 2350.00
Task 2851 : 2968.00
Task 2852 : 4414.00
Task 2853 : 2071.00
Task 2854 : 3043.00
Task 2855 : 2693.00
Task 2856 : 2703.00
Task 2857 : 2312.00
Task 2858 : 2674.00
Task 2859 : 3012.00
Task 2860 : 2849.00
Task 2861 : 2643.00
Task 2862 : 1765.00
Task 2863 : 3124.00
Task 2864 : 10337.00
Task 2865 : 2887.00
Task 2866 : 2650.00
Task 2867 : 2771.00
Task 2868 : 1926.00
Task 2869 : 3456.00
Task 2870 : 3187.00
Task 2871 : 1811.00
Task 2872 : 3371.00
Task 2873 : 3127.00
Task 2874 : 3516.00
Task 2875 : 2841.00
Task 2876 : 2115.00
Task 2877 : 2430.00
Task 2878 : 2994.00
Task 2879 : 2279.00
Task 2880 : 2540.00
Task 2881 : 2831.00
Task 2882 : 3013.00
Task 2883 : 2034.00
Task 2884 : 2733.00
Task 2885 : 2736.00
Task 2886 : 3230.00
Task 2887 : 3140.00
Task 2888 : 2588.00
Task 2889 : 3157.00
Task 2890 : 2230.00
Task 2891 : 4361.00
Task 2892 : 2944.00
Task 2893 : 3515.00
Task 2894 : 2702.00
Task 2895 : 3216.00
Task 2896 : 3151.00
Task 2897 : 2882.00
Task 2898 : 2311.00
Task 2899 : 2502.00
Task 2900 : 3249.00
Task 2901 : 2342.00
Task 2902 : 2808.00
Task 2903 : 2953.00
Task 2904 : 2797.00
Task 2905 : 2954.00
Task 2906 : 2374.00
Task 2907 : 3008.00
Task 2908 : 3134.00
Task 2909 : 2695.00
Task 2910 : 2848.00
Task 2911 : 2345.00
Task 2912 : 2332.00
Task 2913 : 2496.00
Task 2914 : 3103.00
Task 2915 : 2592.00
Task 2916 : 5194.00
Task 2917 : 2889.00
Task 2918 : 3006.00
Task 2919 : 2709.00
Task 2920 : 2214.00
Task 2921 : 2643.00
Task 2922 : 2982.00
Task 2923 : 2884.00
Task 2924 : 3474.00
Task 2925 : 3084.00
Task 2926 : 2950.00
Task 2927 : 2864.00
Task 2928 : 3067.00
Task 2929 : 2203.00
Task 2930 : 2364.00
Task 2931 : 2577.00
Task 2932 : 2932.00
Task 2933 : 2696.00
Task 2934 : 3356.00
Task 2935 : 4443.00
Task 2936 : 3592.00
Task 2937 : 2408.00
Task 2938 : 4449.00
Task 2939 : 2659.00
Task 2940 : 1883.00
Task 2941 : 3079.00
Task 2942 : 3067.00
Task 2943 : 2886.00
Task 2944 : 2946.00
Task 2945 : 1344.00
Task 2946 : 3498.00
Task 2947 : 2390.00
Task 2948 : 2606.00
Task 2949 : 2935.00
Task 2950 : 2839.00
Task 2951 : 2715.00
Task 2952 : 3762.00
Task 2953 : 2836.00
Task 2954 : 3169.00
Task 2955 : 2760.00
Task 2956 : 2832.00
Task 2957 : 2163.00
Task 2958 : 2372.00
Task 2959 : 2217.00
Task 2960 : 3209.00
Task 2961 : 2637.00
Task 2962 : 3124.00
Task 2963 : 2610.00
Task 2964 : 3195.00
Task 2965 : 4.00
Task 2966 : 2548.00
Task 2967 : 2160.00
Task 2968 : 2594.00
Task 2969 : 3080.00
Task 2970 : 2549.00
Task 2971 : 2141.00
Task 2972 : 3059.00
Task 2973 : 5292.00
Task 2974 : 2355.00
Task 2975 : 2902.00
Task 2976 : 2628.00
Task 2977 : 3089.00
Task 2978 : 3352.00
Task 2979 : 2530.00
Task 2980 : 2836.00
Task 2981 : 5029.00
Task 2982 : 3613.00
Task 2983 : 2874.00
Task 2984 : 2606.00
Task 2985 : 3374.00
Task 2986 : 2575.00
Task 2987 : 2438.00
Task 2988 : 1987.00
Task 2989 : 2668.00
Task 2990 : 6731.00
Task 2991 : 2940.00
Task 2992 : 3264.00
Task 2993 : 2343.00
Task 2994 : 2748.00
Task 2995 : 2697.00
Task 2996 : 2189.00
Task 2997 : 2418.00
Task 2998 : 2493.00
Task 2999 : 3094.00
Task 3000 : 3373.00
Task 3001 : 2756.00
Task 3002 : 2911.00
Task 3003 : 3174.00
Task 3004 : 2226.00
Task 3005 : 2629.00
Task 3006 : 3353.00
Task 3007 : 4068.00
Task 3008 : 3113.00
Task 3009 : 2014.00
Task 3010 : 2705.00
Task 3011 : 2727.00
Task 3012 : 2317.00
Task 3013 : 2700.00
Task 3014 : 2557.00
Task 3015 : 3127.00
Task 3016 : 2802.00
Task 3017 : 2727.00
Task 3018 : 2806.00
Task 3019 : 1388.00
Task 3020 : 2542.00
Task 3021 : 2502.00
Task 3022 : 2510.00
Task 3023 : 2489.00
Task 3024 : 2463.00
Task 3025 : 2610.00
Task 3026 : 3243.00
Task 3027 : 3710.00
Task 3028 : 7431.00
Task 3029 : 2704.00
Task 3030 : 2841.00
Task 3031 : 2682.00
Task 3032 : 2137.00
Task 3033 : 3.00
Task 3034 : 2504.00
Task 3035 : 2414.00
Task 3036 : 2837.00
Task 3037 : 2906.00
Task 3038 : 2850.00
Task 3039 : 2812.00
Task 3040 : 3708.00
Task 3041 : 1584.00
Task 3042 : 2122.00
Task 3043 : 2512.00
Task 3044 : 2619.00
Task 3045 : 3519.00
Task 3046 : 2992.00
Task 3047 : 3170.00
Task 3048 : 2789.00
Task 3049 : 2446.00
Task 3050 : 3222.00
Task 3051 : 2141.00
Task 3052 : 2475.00
Task 3053 : 2688.00
Task 3054 : 2437.00
Task 3055 : 2101.00
Task 3056 : 2633.00
Task 3057 : 2851.00
Task 3058 : 3033.00
Task 3059 : 2711.00
Task 3060 : 3289.00
Task 3061 : 2715.00
Task 3062 : 3824.00
Task 3063 : 2576.00
Task 3064 : 4992.00
Task 3065 : 3028.00
Task 3066 : 2558.00
Task 3067 : 2934.00
Task 3068 : 2089.00
Task 3069 : 2457.00
Task 3070 : 3541.00
Task 3071 : 2714.00
Task 3072 : 2192.00
Task 3073 : 4115.00
Task 3074 : 2781.00
Task 3075 : 3196.00
Task 3076 : 2705.00
Task 3077 : 2441.00
Task 3078 : 3.00
Task 3079 : 3.00
Task 3080 : 2315.00
Task 3081 : 2677.00
Task 3082 : 3057.00
Task 3083 : 3012.00
Task 3084 : 2411.00
Task 3085 : 2451.00
Task 3086 : 2692.00
Task 3087 : 1880.00
Task 3088 : 2839.00
Task 3089 : 2820.00
Task 3090 : 2670.00
Task 3091 : 2747.00
Task 3092 : 2744.00
Task 3093 : 2385.00
Task 3094 : 2292.00
Task 3095 : 1976.00
Task 3096 : 2986.00
Task 3097 : 3077.00
Task 3098 : 1743.00
Task 3099 : 1462.00
Task 3100 : 2810.00
Task 3101 : 2558.00
Task 3102 : 3098.00
Task 3103 : 2777.00
Task 3104 : 2739.00
Task 3105 : 2955.00
Task 3106 : 3468.00
Task 3107 : 2745.00
Task 3108 : 2764.00
Task 3109 : 3846.00
Task 3110 : 2309.00
Task 3111 : 2478.00
Task 3112 : 3092.00
Task 3113 : 2236.00
Task 3114 : 2031.00
Task 3115 : 2638.00
Task 3116 : 3344.00
Task 3117 : 2697.00
Task 3118 : 2140.00
Task 3119 : 2663.00
Task 3120 : 1974.00
Task 3121 : 2201.00
Task 3122 : 2902.00
Task 3123 : 2716.00
Task 3124 : 2427.00
Task 3125 : 2827.00
Task 3126 : 2963.00
Task 3127 : 2015.00
Task 3128 : 2657.00
Task 3129 : 2846.00
Task 3130 : 2710.00
Task 3131 : 2735.00
Task 3132 : 2654.00
Task 3133 : 2481.00
Task 3134 : 2888.00
Task 3135 : 2789.00
Task 3136 : 2807.00
Task 3137 : 2809.00
Task 3138 : 2714.00
Task 3139 : 2328.00
Task 3140 : 2464.00
Task 3141 : 3133.00
Task 3142 : 2806.00
Task 3143 : 2563.00
Task 3144 : 2850.00
Task 3145 : 2460.00
Task 3146 : 2342.00
Task 3147 : 2964.00
Task 3148 : 2931.00
Task 3149 : 3415.00
Task 3150 : 2085.00
Task 3151 : 2171.00
Task 3152 : 2269.00
Task 3153 : 3154.00
Task 3154 : 2383.00
Task 3155 : 2135.00
Task 3156 : 3914.00
Task 3157 : 4452.00
Task 3158 : 2357.00
Task 3159 : 2779.00
Task 3160 : 2506.00
Task 3161 : 2360.00
Task 3162 : 19827.00
Task 3163 : 2243.00
Task 3164 : 4289.00
Task 3165 : 2939.00
Task 3166 : 2760.00
Task 3167 : 2291.00
Task 3168 : 2631.00
Task 3169 : 4382.00
Task 3170 : 2095.00
Task 3171 : 3407.00
Task 3172 : 3240.00
Task 3173 : 2484.00
Task 3174 : 2385.00
Task 3175 : 3008.00
Task 3176 : 2719.00
Task 3177 : 2349.00
Task 3178 : 1144.00
Task 3179 : 4369.00
Task 3180 : 2928.00
Task 3181 : 2461.00
Task 3182 : 2640.00
Task 3183 : 2005.00
Task 3184 : 2687.00
Task 3185 : 2617.00
Task 3186 : 2546.00
Task 3187 : 3302.00
Task 3188 : 2705.00
Task 3189 : 2292.00
Task 3190 : 2418.00
Task 3191 : 2775.00
Task 3192 : 2990.00
Task 3193 : 1573.00
Task 3194 : 2456.00
Task 3195 : 12936.00
Task 3196 : 2970.00
Task 3197 : 2700.00
Task 3198 : 3017.00
Task 3199 : 1708.00
Task 3200 : 2265.00
Task 3201 : 2658.00
Task 3202 : 1826.00
Task 3203 : 3699.00
Task 3204 : 2663.00
Task 3205 : 2177.00
Task 3206 : 2404.00
Task 3207 : 2803.00
Task 3208 : 2322.00
Task 3209 : 2119.00
Task 3210 : 2915.00
Task 3211 : 2706.00
Task 3212 : 2596.00
Task 3213 : 2923.00
Task 3214 : 2533.00
Task 3215 : 1211.00
Task 3216 : 1708.00
Task 3217 : 2418.00
Task 3218 : 2864.00
Task 3219 : 2598.00
Task 3220 : 3276.00
Task 3221 : 2994.00
Task 3222 : 2073.00
Task 3223 : 3347.00
Task 3224 : 2376.00
Task 3225 : 2877.00
Task 3226 : 2453.00
Task 3227 : 2101.00
Task 3228 : 3072.00
Task 3229 : 2617.00
Task 3230 : 2453.00
Task 3231 : 4.00
Task 3232 : 3.00
Task 3233 : 2655.00
Task 3234 : 2665.00
Task 3235 : 2410.00
Task 3236 : 4544.00
Task 3237 : 2444.00
Task 3238 : 2561.00
Task 3239 : 2467.00
Task 3240 : 3814.00
Task 3241 : 2607.00
Task 3242 : 2732.00
Task 3243 : 2173.00
Task 3244 : 2663.00
Task 3245 : 2691.00
Task 3246 : 2154.00
Task 3247 : 2934.00
Task 3248 : 3013.00
Task 3249 : 7165.00
Task 3250 : 2735.00
Task 3251 : 2887.00
Task 3252 : 3106.00
Task 3253 : 2724.00
Task 3254 : 2554.00
Task 3255 : 2835.00
Task 3256 : 3485.00
Task 3257 : 2222.00
Task 3258 : 4838.00
Task 3259 : 5837.00
Task 3260 : 2165.00
Task 3261 : 2670.00
Task 3262 : 1739.00
Task 3263 : 3087.00
Task 3264 : 3073.00
Task 3265 : 2117.00
Task 3266 : 2440.00
Task 3267 : 3389.00
Task 3268 : 2103.00
Task 3269 : 2448.00
Task 3270 : 2678.00
Task 3271 : 2485.00
Task 3272 : 2764.00
Task 3273 : 2467.00
Task 3274 : 4817.00
Task 3275 : 2527.00
Task 3276 : 6824.00
Task 3277 : 2710.00
Task 3278 : 1859.00
Task 3279 : 6685.00
Task 3280 : 2548.00
Task 3281 : 2293.00
Task 3282 : 2077.00
Task 3283 : 2264.00
Task 3284 : 2710.00
Task 3285 : 1641.00
Task 3286 : 2620.00
Task 3287 : 2285.00
Task 3288 : 2227.00
Task 3289 : 2135.00
Task 3290 : 2305.00
Task 3291 : 2029.00
Task 3292 : 4042.00
Task 3293 : 2697.00
Task 3294 : 2288.00
Task 3295 : 1405.00
Task 3296 : 5444.00
Task 3297 : 2486.00
Task 3298 : 3.00
Task 3299 : 2623.00
Task 3300 : 3.00
Task 3301 : 2784.00
Task 3302 : 2251.00
Task 3303 : 4423.00
Task 3304 : 2416.00
Task 3305 : 1797.00
Task 3306 : 2013.00
Task 3307 : 2825.00
Task 3308 : 2552.00
Task 3309 : 2763.00
Task 3310 : 2327.00
Task 3311 : 2294.00
Task 3312 : 2455.00
Task 3313 : 3549.00
Task 3314 : 2827.00
Task 3315 : 2315.00
Task 3316 : 2621.00
Task 3317 : 2885.00
Task 3318 : 2606.00
Task 3319 : 2432.00
Task 3320 : 2399.00
Task 3321 : 3240.00
Task 3322 : 3204.00
Task 3323 : 2301.00
Task 3324 : 2384.00
Task 3325 : 2212.00
Task 3326 : 2640.00
Task 3327 : 2374.00
Task 3328 : 2515.00
Task 3329 : 2759.00
Task 3330 : 2437.00
Task 3331 : 2411.00
Task 3332 : 2306.00
Task 3333 : 2364.00
Task 3334 : 1981.00
Task 3335 : 2262.00
Task 3336 : 2796.00
Task 3337 : 2230.00
Task 3338 : 2090.00
Task 3339 : 2343.00
Task 3340 : 2116.00
Task 3341 : 2379.00
Task 3342 : 2100.00
Task 3343 : 2537.00
Task 3344 : 2427.00
Task 3345 : 3024.00
Task 3346 : 2648.00
Task 3347 : 2396.00
Task 3348 : 2457.00
Task 3349 : 3224.00
Task 3350 : 2255.00
Task 3351 : 2149.00
Task 3352 : 2646.00
Task 3353 : 4.00
Task 3354 : 2245.00
Task 3355 : 2028.00
Task 3356 : 1848.00
Task 3357 : 3.00
Task 3358 : 2279.00
Task 3359 : 2573.00
Task 3360 : 2233.00
Task 3361 : 2019.00
Task 3362 : 3.00
Task 3363 : 2575.00
Task 3364 : 2473.00
Task 3365 : 4221.00
Task 3366 : 2629.00
Task 3367 : 2061.00
Task 3368 : 2614.00
Task 3369 : 2798.00
Task 3370 : 3589.00
Task 3371 : 1688.00
Task 3372 : 2585.00
Task 3373 : 2352.00
Task 3374 : 2297.00
Task 3375 : 2067.00
Task 3376 : 2783.00
Task 3377 : 2439.00
Task 3378 : 2105.00
Task 3379 : 2788.00
Task 3380 : 1786.00
Task 3381 : 2608.00
Task 3382 : 2159.00
Task 3383 : 2634.00
Task 3384 : 3.00
Task 3385 : 2005.00
Task 3386 : 2081.00
Task 3387 : 2280.00
Task 3388 : 2048.00
Task 3389 : 2558.00
Task 3390 : 2134.00
Task 3391 : 2050.00
Task 3392 : 2271.00
Task 3393 : 2815.00
Task 3394 : 1317.00
Task 3395 : 2786.00
Task 3396 : 2297.00
Task 3397 : 4.00
Task 3398 : 2070.00
Task 3399 : 2720.00
Task 3400 : 3854.00
Task 3401 : 2304.00
Task 3402 : 2590.00
Task 3403 : 2370.00
Task 3404 : 2780.00
Task 3405 : 2204.00
Task 3406 : 4.00
Task 3407 : 3.00
Task 3408 : 2385.00
Task 3409 : 1992.00
Task 3410 : 2318.00
Task 3411 : 2485.00
Task 3412 : 2580.00
Task 3413 : 2758.00
Task 3414 : 5976.00
Task 3415 : 1989.00
Task 3416 : 2706.00
Task 3417 : 4704.00
Task 3418 : 2621.00
Task 3419 : 2694.00
Task 3420 : 1358.00
Task 3421 : 2063.00
Task 3422 : 1448.00
Task 3423 : 4217.00
Task 3424 : 2707.00
Task 3425 : 2940.00
Task 3426 : 2842.00
Task 3427 : 3816.00
Task 3428 : 1898.00
Task 3429 : 2288.00
Task 3430 : 2030.00
Task 3431 : 3.00
Task 3432 : 2996.00
Task 3433 : 2726.00
Task 3434 : 2146.00
Task 3435 : 4561.00
Task 3436 : 2562.00
Task 3437 : 2042.00
Task 3438 : 2648.00
Task 3439 : 2096.00
Task 3440 : 1156.00
Task 3441 : 2349.00
Task 3442 : 2692.00
Task 3443 : 2058.00
Task 3444 : 2075.00
Task 3445 : 4143.00
Task 3446 : 2264.00
Task 3447 : 2423.00
Task 3448 : 2620.00
Task 3449 : 2068.00
Task 3450 : 2565.00
Task 3451 : 2651.00
Task 3452 : 2206.00
Task 3453 : 2321.00
Task 3454 : 2386.00
Task 3455 : 2868.00
Task 3456 : 2336.00
Task 3457 : 2385.00
Task 3458 : 3170.00
Task 3459 : 3040.00
Task 3460 : 1390.00
Task 3461 : 2187.00
Task 3462 : 2903.00
Task 3463 : 3197.00
Task 3464 : 3137.00
Task 3465 : 4.00
Task 3466 : 2235.00
Task 3467 : 2551.00
Task 3468 : 2513.00
Task 3469 : 2623.00
Task 3470 : 2301.00
Task 3471 : 2478.00
Task 3472 : 2671.00
Task 3473 : 1878.00
Task 3474 : 1967.00
Task 3475 : 2725.00
Task 3476 : 2366.00
Task 3477 : 2608.00
Task 3478 : 2492.00
Task 3479 : 2651.00
Task 3480 : 2975.00
Task 3481 : 2189.00
Task 3482 : 4.00
Task 3483 : 2833.00
Task 3484 : 2073.00
Task 3485 : 2350.00
Task 3486 : 2265.00
Task 3487 : 2151.00
Task 3488 : 2478.00
Task 3489 : 1970.00
Task 3490 : 1828.00
Task 3491 : 2764.00
Task 3492 : 2880.00
Task 3493 : 2304.00
Task 3494 : 1607.00
Task 3495 : 1802.00
Task 3496 : 2705.00
Task 3497 : 1803.00
Task 3498 : 2901.00
Task 3499 : 2193.00
Task 3500 : 2199.00
Task 3501 : 1931.00
Task 3502 : 2547.00
Task 3503 : 2388.00
Task 3504 : 2014.00
Task 3505 : 2815.00
Task 3506 : 2594.00
Task 3507 : 2388.00
Task 3508 : 1967.00
Task 3509 : 2432.00
Task 3510 : 2812.00
Task 3511 : 4.00
Task 3512 : 3037.00
Task 3513 : 2420.00
Task 3514 : 4.00
Task 3515 : 2326.00
Task 3516 : 2142.00
Task 3517 : 1921.00
Task 3518 : 2030.00
Task 3519 : 2734.00
Task 3520 : 1241.00
Task 3521 : 1172.00
Task 3522 : 3053.00
Task 3523 : 4174.00
Task 3524 : 2685.00
Task 3525 : 1114.00
Task 3526 : 2120.00
Task 3527 : 4.00
Task 3528 : 2251.00
Task 3529 : 3.00
Task 3530 : 2555.00
Task 3531 : 2720.00
Task 3532 : 2367.00
Task 3533 : 2298.00
Task 3534 : 2242.00
Task 3535 : 1814.00
Task 3536 : 2300.00
Task 3537 : 2568.00
Task 3538 : 2453.00
Task 3539 : 1126.00
Task 3540 : 2406.00
Task 3541 : 2667.00
Task 3542 : 3232.00
Task 3543 : 2129.00
Task 3544 : 1954.00
Task 3545 : 1149.00
Task 3546 : 2397.00
Task 3547 : 1959.00
Task 3548 : 2332.00
Task 3549 : 2200.00
Task 3550 : 2540.00
Task 3551 : 1657.00
Task 3552 : 2120.00
Task 3553 : 2445.00
Task 3554 : 1370.00
Task 3555 : 2712.00
Task 3556 : 2737.00
Task 3557 : 3579.00
Task 3558 : 1930.00
Task 3559 : 1208.00
Task 3560 : 2470.00
Task 3561 : 2165.00
Task 3562 : 2593.00
Task 3563 : 4.00
Task 3564 : 2378.00
Task 3565 : 1701.00
Task 3566 : 4688.00
Task 3567 : 2458.00
Task 3568 : 2581.00
Task 3569 : 1862.00
Task 3570 : 1939.00
Task 3571 : 2185.00
Task 3572 : 1310.00
Task 3573 : 1665.00
Task 3574 : 3052.00
Task 3575 : 1293.00
Task 3576 : 4.00
Task 3577 : 3.00
Task 3578 : 3.00
Task 3579 : 3937.00
Task 3580 : 1711.00
Task 3581 : 1188.00
Task 3582 : 2276.00
Task 3583 : 4.00
Task 3584 : 4094.00
Task 3585 : 2372.00
Task 3586 : 4.00
Task 3587 : 4.00
Task 3588 : 1111.00
Task 3589 : 2050.00
Task 3590 : 3.00
Task 3591 : 2622.00
Task 3592 : 2229.00
Task 3593 : 3547.00
Task 3594 : 1347.00
Task 3595 : 3.00
Task 3596 : 1944.00
Task 3597 : 4.00
Task 3598 : 1587.00
Task 3599 : 2934.00
Task 3600 : 1339.00
Task 3601 : 4.00
Task 3602 : 1327.00
Task 3603 : 1280.00
Task 3604 : 2149.00
Task 3605 : 1437.00
Task 3606 : 2479.00
Task 3607 : 1977.00
Task 3608 : 4.00
Task 3609 : 4.00
Task 3610 : 2549.00
Task 3611 : 1245.00
Task 3612 : 2897.00
Task 3613 : 1864.00
Task 3614 : 1111.00
Task 3615 : 2265.00
Task 3616 : 2010.00
Task 3617 : 1783.00
Task 3618 : 1977.00
Task 3619 : 2154.00
Task 3620 : 3762.00
Task 3621 : 2278.00
Task 3622 : 1383.00
Task 3623 : 1704.00
Task 3624 : 1161.00
Task 3625 : 1762.00
Task 3626 : 2637.00
Task 3627 : 4063.00
Task 3628 : 2602.00
Task 3629 : 2819.00
Task 3630 : 1761.00
Task 3631 : 4045.00
Task 3632 : 2238.00
Task 3633 : 3038.00
Task 3634 : 1918.00
Task 3635 : 1009.00
Task 3636 : 1241.00
Task 3637 : 2609.00
Task 3638 : 4090.00
Task 3639 : 2325.00
Task 3640 : 1887.00
Task 3641 : 1654.00
Task 3642 : 2001.00
Task 3643 : 2246.00
Task 3644 : 2212.00
Task 3645 : 2199.00
Task 3646 : 4.00
Task 3647 : 2291.00
Task 3648 : 2574.00
Task 3649 : 1355.00
Task 3650 : 1742.00
Task 3651 : 2127.00
Task 3652 : 1986.00
Task 3653 : 4.00
Task 3654 : 2058.00
Task 3655 : 1747.00
Task 3656 : 2026.00
Task 3657 : 2652.00
Task 3658 : 3025.00
Task 3659 : 2255.00
Task 3660 : 1111.00
Task 3661 : 1848.00
Task 3662 : 2102.00
Task 3663 : 1970.00
Task 3664 : 1876.00
Task 3665 : 1916.00
Task 3666 : 1256.00
Task 3667 : 2126.00
Task 3668 : 2082.00
Task 3669 : 1666.00
Task 3670 : 1368.00
Task 3671 : 1940.00
Task 3672 : 2449.00
Task 3673 : 2169.00
Task 3674 : 3605.00
Task 3675 : 2094.00
Task 3676 : 2088.00
Task 3677 : 2536.00
Task 3678 : 2560.00
Task 3679 : 1276.00
Task 3680 : 2531.00
Task 3681 : 2513.00
Task 3682 : 2059.00
Task 3683 : 3573.00
Task 3684 : 3046.00
Task 3685 : 2208.00
Task 3686 : 2216.00
Task 3687 : 2610.00
Task 3688 : 2448.00
Task 3689 : 2249.00
Task 3690 : 2008.00
Task 3691 : 2003.00
Task 3692 : 1251.00
Task 3693 : 1607.00
Task 3694 : 1891.00
Task 3695 : 1185.00
Task 3696 : 1617.00
Task 3697 : 4061.00
Task 3698 : 3974.00
Task 3699 : 1562.00
Task 3700 : 1898.00
Task 3701 : 2086.00
Task 3702 : 1699.00
Task 3703 : 1880.00
Task 3704 : 2080.00
Task 3705 : 4010.00
Task 3706 : 2153.00
Task 3707 : 2149.00
Task 3708 : 4693.00
Task 3709 : 3015.00
Task 3710 : 4422.00
Task 3711 : 2129.00
Task 3712 : 1951.00
Task 3713 : 3.00
Task 3714 : 1893.00
Task 3715 : 2776.00
Task 3716 : 2478.00
Task 3717 : 1659.00
Task 3718 : 2377.00
Task 3719 : 1031.00
Task 3720 : 2122.00
Task 3721 : 4.00
Task 3722 : 2214.00
Task 3723 : 2464.00
Task 3724 : 3576.00
Task 3725 : 4138.00
Task 3726 : 2640.00
Task 3727 : 3.00
Task 3728 : 3.00
Task 3729 : 2134.00
Task 3730 : 2074.00
Task 3731 : 3766.00
Task 3732 : 2383.00
Task 3733 : 1924.00
Task 3734 : 2211.00
Task 3735 : 2019.00
Task 3736 : 3183.00
Task 3737 : 1684.00
Task 3738 : 2853.00
Task 3739 : 2299.00
Task 3740 : 2302.00
Task 3741 : 2016.00
Task 3742 : 1977.00
Task 3743 : 2413.00
Task 3744 : 4.00
Task 3745 : 2117.00
Task 3746 : 1889.00
Task 3747 : 1112.00
Task 3748 : 2140.00
Task 3749 : 1781.00
Task 3750 : 2483.00
Task 3751 : 2150.00
Task 3752 : 2409.00
Task 3753 : 2348.00
Task 3754 : 2190.00
Task 3755 : 3421.00
Task 3756 : 1680.00
Task 3757 : 1932.00
Task 3758 : 2278.00
Task 3759 : 2098.00
Task 3760 : 2096.00
Task 3761 : 2247.00
Task 3762 : 2070.00
Task 3763 : 1440.00
Task 3764 : 3593.00
Task 3765 : 1277.00
Task 3766 : 2180.00
Task 3767 : 1739.00
Task 3768 : 2039.00
Task 3769 : 2414.00
Task 3770 : 3.00
Task 3771 : 1869.00
Task 3772 : 2164.00
Task 3773 : 2081.00
Task 3774 : 2565.00
Task 3775 : 3933.00
Task 3776 : 2094.00
Task 3777 : 1341.00
Task 3778 : 2243.00
Task 3779 : 1783.00
Task 3780 : 4.00
Task 3781 : 2556.00
Task 3782 : 2831.00
Task 3783 : 2108.00
Task 3784 : 2118.00
Task 3785 : 2239.00
Task 3786 : 2525.00
Task 3787 : 2533.00
Task 3788 : 3539.00
Task 3789 : 2058.00
Task 3790 : 4369.00
Task 3791 : 2139.00
Task 3792 : 3608.00
Task 3793 : 2212.00
Task 3794 : 15132.00
Task 3795 : 1439.00
Task 3796 : 1901.00
Task 3797 : 1380.00
Task 3798 : 3061.00
Task 3799 : 3365.00
Task 3800 : 1821.00
Task 3801 : 2276.00
Task 3802 : 1172.00
Task 3803 : 3232.00
Task 3804 : 2222.00
Task 3805 : 11020.00
Task 3806 : 3500.00
Task 3807 : 1675.00
Task 3808 : 2150.00
Task 3809 : 2398.00
Task 3810 : 3456.00
Task 3811 : 4.00
Task 3812 : 1572.00
Task 3813 : 2513.00
Task 3814 : 2099.00
Task 3815 : 1677.00
Task 3816 : 2128.00
Task 3817 : 1722.00
Task 3818 : 2036.00
Task 3819 : 4.00
Task 3820 : 3617.00
Task 3821 : 2147.00
Task 3822 : 2996.00
Task 3823 : 4.00
Task 3824 : 2500.00
Task 3825 : 1111.00
Task 3826 : 3921.00
Task 3827 : 1425.00
Task 3828 : 2485.00
Task 3829 : 2537.00
Task 3830 : 2580.00
Task 3831 : 2216.00
Task 3832 : 3092.00
Task 3833 : 2169.00
Task 3834 : 2112.00
Task 3835 : 1343.00
Task 3836 : 1777.00
Task 3837 : 2023.00
Task 3838 : 2047.00
Task 3839 : 2300.00
Task 3840 : 2798.00
Task 3841 : 1962.00
Task 3842 : 1724.00
Task 3843 : 1207.00
Task 3844 : 2875.00
Task 3845 : 1746.00
Task 3846 : 2159.00
Task 3847 : 1545.00
Task 3848 : 3117.00
Task 3849 : 1933.00
Task 3850 : 1967.00
Task 3851 : 2550.00
Task 3852 : 2620.00
Task 3853 : 2473.00
Task 3854 : 2515.00
Task 3855 : 2490.00
Task 3856 : 1226.00
Task 3857 : 2087.00
Task 3858 : 3031.00
Task 3859 : 1268.00
Task 3860 : 2770.00
Task 3861 : 2253.00
Task 3862 : 1652.00
Task 3863 : 2405.00
Task 3864 : 1869.00
Task 3865 : 2428.00
Task 3866 : 1569.00
Task 3867 : 2242.00
Task 3868 : 4.00
Task 3869 : 1989.00
Task 3870 : 3065.00
Task 3871 : 2157.00
Task 3872 : 2027.00
Task 3873 : 2081.00
Task 3874 : 3625.00
Task 3875 : 4.00
Task 3876 : 3.00
Task 3877 : 2683.00
Task 3878 : 3.00
Task 3879 : 3.00
Task 3880 : 3.00
Task 3881 : 3.00
Task 3882 : 2217.00
Task 3883 : 4.00
Task 3884 : 4485.00
Task 3885 : 1115.00
Task 3886 : 1688.00
Task 3887 : 1548.00
Task 3888 : 3929.00
Task 3889 : 1716.00
Task 3890 : 2484.00
Task 3891 : 4012.00
Task 3892 : 1908.00
Task 3893 : 2240.00
Task 3894 : 2480.00
Task 3895 : 2527.00
Task 3896 : 3665.00
Task 3897 : 4.00
Task 3898 : 2423.00
Task 3899 : 2345.00
Task 3900 : 2539.00
Task 3901 : 2115.00
Task 3902 : 2192.00
Task 3903 : 2264.00
Task 3904 : 1556.00
Task 3905 : 1477.00
Task 3906 : 2930.00
Task 3907 : 1603.00
Task 3908 : 2885.00
Task 3909 : 1702.00
Task 3910 : 1610.00
Task 3911 : 1747.00
Task 3912 : 1833.00
Task 3913 : 2341.00
Task 3914 : 1363.00
Task 3915 : 2265.00
Task 3916 : 2472.00
Task 3917 : 1572.00
Task 3918 : 2313.00
Task 3919 : 2236.00
Task 3920 : 2889.00
Task 3921 : 4225.00
Task 3922 : 1915.00
Task 3923 : 2378.00
Task 3924 : 2367.00
Task 3925 : 2190.00
Task 3926 : 2179.00
Task 3927 : 1644.00
Task 3928 : 2116.00
Task 3929 : 2393.00
Task 3930 : 1711.00
Task 3931 : 1142.00
Task 3932 : 4737.00
Task 3933 : 1858.00
Task 3934 : 1582.00
Task 3935 : 2477.00
Task 3936 : 1656.00
Task 3937 : 4757.00
Task 3938 : 2104.00
Task 3939 : 1551.00
Task 3940 : 2783.00
Task 3941 : 2432.00
Task 3942 : 2224.00
Task 3943 : 1380.00
Task 3944 : 2494.00
Task 3945 : 2353.00
Task 3946 : 2618.00
Task 3947 : 3730.00
Task 3948 : 1640.00
Task 3949 : 2778.00
Task 3950 : 2177.00
Task 3951 : 2567.00
Task 3952 : 2586.00
Task 3953 : 2476.00
Task 3954 : 4.00
Task 3955 : 2349.00
Task 3956 : 3018.00
Task 3957 : 1485.00
Task 3958 : 3890.00
Task 3959 : 1259.00
Task 3960 : 1795.00
Task 3961 : 2316.00
Task 3962 : 1163.00
Task 3963 : 2365.00
Task 3964 : 15253.00
Task 3965 : 1721.00
Task 3966 : 1518.00
Task 3967 : 3348.00
Task 3968 : 1644.00
Task 3969 : 1938.00
Task 3970 : 2495.00
Task 3971 : 1574.00
Task 3972 : 4.00
Task 3973 : 1972.00
Task 3974 : 1756.00
Task 3975 : 2470.00
Task 3976 : 4006.00
Task 3977 : 2218.00
Task 3978 : 2472.00
Task 3979 : 5234.00
Task 3980 : 1366.00
Task 3981 : 2878.00
Task 3982 : 2008.00
Task 3983 : 1586.00
Task 3984 : 1481.00
Task 3985 : 1958.00
Task 3986 : 3005.00
Task 3987 : 1884.00
Task 3988 : 1646.00
Task 3989 : 1974.00
Task 3990 : 3.00
Task 3991 : 2555.00
Task 3992 : 2939.00
Task 3993 : 2582.00
Task 3994 : 2361.00
Task 3995 : 1770.00
Task 3996 : 2192.00
Task 3997 : 1387.00
Task 3998 : 4743.00
Task 3999 : 3862.00
Task 4000 : 1276.00
Task 4001 : 4.00
Task 4002 : 2187.00
Task 4003 : 3383.00
Task 4004 : 2128.00
Task 4005 : 2335.00
Task 4006 : 3090.00
Task 4007 : 4.00
Task 4008 : 3.00
Task 4009 : 3.00
Task 4010 : 1475.00
Task 4011 : 2672.00
Task 4012 : 3.00
Task 4013 : 1141.00
Task 4014 : 2001.00
Task 4015 : 2311.00
Task 4016 : 2235.00
Task 4017 : 2079.00
Task 4018 : 2603.00
Task 4019 : 2458.00
Task 4020 : 2222.00
Task 4021 : 1446.00
Task 4022 : 2380.00
Task 4023 : 2071.00
Task 4024 : 4040.00
Task 4025 : 2839.00
Task 4026 : 1772.00
Task 4027 : 1854.00
Task 4028 : 3319.00
Task 4029 : 4.00
Task 4030 : 1787.00
Task 4031 : 2573.00
Task 4032 : 1614.00
Task 4033 : 4626.00
Task 4034 : 3623.00
Task 4035 : 1602.00
Task 4036 : 1718.00
Task 4037 : 3.00
Task 4038 : 3.00
Task 4039 : 2903.00
Task 4040 : 2592.00
Task 4041 : 2251.00
Task 4042 : 2110.00
Task 4043 : 5533.00
Task 4044 : 1787.00
Task 4045 : 1475.00
Task 4046 : 1803.00
Task 4047 : 4.00
Task 4048 : 2373.00
Task 4049 : 1780.00
Task 4050 : 3876.00
Task 4051 : 2238.00
Task 4052 : 2088.00
Task 4053 : 2288.00
Task 4054 : 1364.00
Task 4055 : 1712.00
Task 4056 : 4380.00
Task 4057 : 1994.00
Task 4058 : 2569.00
Task 4059 : 1900.00
Task 4060 : 2477.00
Task 4061 : 2150.00
Task 4062 : 2013.00
Task 4063 : 3220.00
Task 4064 : 2304.00
Task 4065 : 2371.00
Task 4066 : 1856.00
Task 4067 : 1635.00
Task 4068 : 1707.00
Task 4069 : 3057.00
Task 4070 : 3233.00
Task 4071 : 1556.00
Task 4072 : 3.00
Task 4073 : 1973.00
Task 4074 : 1966.00
Task 4075 : 3486.00
Task 4076 : 2106.00
Task 4077 : 1991.00
Task 4078 : 2215.00
Task 4079 : 2800.00
Task 4080 : 4828.00
Task 4081 : 2262.00
Task 4082 : 2175.00
Task 4083 : 2198.00
Task 4084 : 4.00
Task 4085 : 3437.00
Task 4086 : 2639.00
Task 4087 : 1240.00
Task 4088 : 2471.00
Task 4089 : 1816.00
Task 4090 : 3.00
Task 4091 : 2455.00
Task 4092 : 1759.00
Task 4093 : 3543.00
Task 4094 : 2227.00
Task 4095 : 2253.00
Task 4096 : 2169.00
Task 4097 : 1700.00
Task 4098 : 1884.00
Task 4099 : 1621.00
Task 4100 : 1708.00
Task 4101 : 1713.00
Task 4102 : 2358.00
Task 4103 : 1593.00
Task 4104 : 2186.00
Task 4105 : 2151.00
Task 4106 : 4.00
Task 4107 : 2153.00
Task 4108 : 1652.00
Task 4109 : 2565.00
Task 4110 : 1993.00
Task 4111 : 2478.00
Task 4112 : 2019.00
Task 4113 : 2102.00
Task 4114 : 2697.00
Task 4115 : 4.00
Task 4116 : 1850.00
Task 4117 : 3116.00
Task 4118 : 2137.00
Task 4119 : 1951.00
Task 4120 : 2864.00
Task 4121 : 2177.00
Task 4122 : 4349.00
Task 4123 : 3316.00
Task 4124 : 1947.00
Task 4125 : 1940.00
Task 4126 : 4.00
Task 4127 : 3088.00
Task 4128 : 1586.00
Task 4129 : 1829.00
Task 4130 : 2057.00
Task 4131 : 2158.00
Task 4132 : 2186.00
Task 4133 : 3806.00
Task 4134 : 2742.00
Task 4135 : 1871.00
Task 4136 : 1361.00
Task 4137 : 2057.00
Task 4138 : 6027.00
Task 4139 : 2417.00
Task 4140 : 2130.00
Task 4141 : 1825.00
Task 4142 : 2192.00
Task 4143 : 1863.00
Task 4144 : 1673.00
Task 4145 : 5.00
Task 4146 : 1372.00
Task 4147 : 1972.00
Task 4148 : 1491.00
Task 4149 : 2164.00
Task 4150 : 2538.00
Task 4151 : 1876.00
Task 4152 : 9760.00
Task 4153 : 2274.00
Task 4154 : 3127.00
Task 4155 : 1575.00
Task 4156 : 1996.00
Task 4157 : 1930.00
Task 4158 : 1616.00
Task 4159 : 1998.00
Task 4160 : 1352.00
Task 4161 : 2055.00
Task 4162 : 3225.00
Task 4163 : 1621.00
Task 4164 : 1639.00
Task 4165 : 2011.00
Task 4166 : 1696.00
Task 4167 : 1440.00
Task 4168 : 2249.00
Task 4169 : 1390.00
Task 4170 : 2706.00
Task 4171 : 1881.00
Task 4172 : 2164.00
Task 4173 : 2556.00
Task 4174 : 4.00
Task 4175 : 3.00
Task 4176 : 2280.00
Task 4177 : 2012.00
Task 4178 : 2459.00
Task 4179 : 2077.00
Task 4180 : 1931.00
Task 4181 : 3.00
Task 4182 : 1533.00
Task 4183 : 1799.00
Task 4184 : 2703.00
Task 4185 : 2159.00
Task 4186 : 1977.00
Task 4187 : 1377.00
Task 4188 : 1422.00
Task 4189 : 1889.00
Task 4190 : 2179.00
Task 4191 : 2060.00
Task 4192 : 1977.00
Task 4193 : 1698.00
Task 4194 : 1957.00
Task 4195 : 1753.00
Task 4196 : 4.00
Task 4197 : 1539.00
Task 4198 : 2359.00
Task 4199 : 2087.00
Task 4200 : 2162.00
Task 4201 : 1913.00
Task 4202 : 1684.00
Task 4203 : 1723.00
Task 4204 : 2455.00
Task 4205 : 2242.00
Task 4206 : 2186.00
Task 4207 : 1350.00
Task 4208 : 2179.00
Task 4209 : 4.00
Task 4210 : 1737.00
Task 4211 : 1405.00
Task 4212 : 1906.00
Task 4213 : 3.00
Task 4214 : 1846.00
Task 4215 : 1947.00
Task 4216 : 2099.00
Task 4217 : 2198.00
Task 4218 : 3240.00
Task 4219 : 2757.00
Task 4220 : 1527.00
Task 4221 : 3.00
Task 4222 : 1794.00
Task 4223 : 2088.00
Task 4224 : 3158.00
Task 4225 : 2699.00
Task 4226 : 1984.00
Task 4227 : 2405.00
Task 4228 : 1233.00
Task 4229 : 1669.00
Task 4230 : 1901.00
Task 4231 : 12070.00
Task 4232 : 2842.00
Task 4233 : 4.00
Task 4234 : 3.00
Task 4235 : 1922.00
Task 4236 : 1637.00
Task 4237 : 1321.00
Task 4238 : 3760.00
Task 4239 : 1781.00
Task 4240 : 3.00
Task 4241 : 1009.00
Task 4242 : 2266.00
Task 4243 : 1487.00
Task 4244 : 1357.00
Task 4245 : 2073.00
Task 4246 : 2086.00
Task 4247 : 1311.00
Task 4248 : 1800.00
Task 4249 : 1623.00
Task 4250 : 1358.00
Task 4251 : 1841.00
Task 4252 : 2266.00
Task 4253 : 2036.00
Task 4254 : 1709.00
Task 4255 : 1939.00
Task 4256 : 1790.00
Task 4257 : 1731.00
Task 4258 : 1979.00
Task 4259 : 1810.00
Task 4260 : 2647.00
Task 4261 : 2219.00
Task 4262 : 1615.00
Task 4263 : 2001.00
Task 4264 : 2750.00
Task 4265 : 1391.00
Task 4266 : 1388.00
Task 4267 : 1952.00
Task 4268 : 1363.00
Task 4269 : 1908.00
Task 4270 : 2102.00
Task 4271 : 1828.00
Task 4272 : 1716.00
Task 4273 : 1932.00
Task 4274 : 2140.00
Task 4275 : 2021.00
Task 4276 : 2406.00
Task 4277 : 2297.00
Task 4278 : 1375.00
Task 4279 : 3018.00
Task 4280 : 1928.00
Task 4281 : 1747.00
Task 4282 : 2165.00
Task 4283 : 1394.00
Task 4284 : 1732.00
Task 4285 : 1254.00
Task 4286 : 1658.00
Task 4287 : 2003.00
Task 4288 : 1817.00
Task 4289 : 3695.00
Task 4290 : 3362.00
Task 4291 : 2025.00
Task 4292 : 1426.00
Task 4293 : 1681.00
Task 4294 : 2483.00
Task 4295 : 2649.00
Task 4296 : 1304.00
Task 4297 : 3.00
Task 4298 : 2101.00
Task 4299 : 1326.00
Task 4300 : 1579.00
Task 4301 : 1786.00
Task 4302 : 2132.00
Task 4303 : 1781.00
Task 4304 : 1701.00
Task 4305 : 1604.00
Task 4306 : 1768.00
Task 4307 : 4.00
Task 4308 : 1875.00
Task 4309 : 1865.00
Task 4310 : 1765.00
Task 4311 : 1663.00
Task 4312 : 1299.00
Task 4313 : 1562.00
Task 4314 : 1840.00
Task 4315 : 3244.00
Task 4316 : 1904.00
Task 4317 : 1513.00
Task 4318 : 4.00
Task 4319 : 1740.00
Task 4320 : 1985.00
Task 4321 : 1681.00
Task 4322 : 1862.00
Task 4323 : 1338.00
Task 4324 : 2013.00
Task 4325 : 3039.00
Task 4326 : 1871.00
Task 4327 : 1679.00
Task 4328 : 4728.00
Task 4329 : 2445.00
Task 4330 : 1880.00
Task 4331 : 4.00
Task 4332 : 1662.00
Task 4333 : 1642.00
Task 4334 : 3.00
Task 4335 : 1724.00
Task 4336 : 1464.00
Task 4337 : 1759.00
Task 4338 : 1705.00
Task 4339 : 1447.00
Task 4340 : 4.00
Task 4341 : 1744.00
Task 4342 : 2020.00
Task 4343 : 3.00
Task 4344 : 1601.00
Task 4345 : 2721.00
Task 4346 : 1788.00
Task 4347 : 1931.00
Task 4348 : 1400.00
Task 4349 : 1985.00
Task 4350 : 1359.00
Task 4351 : 2204.00
Task 4352 : 3.00
Task 4353 : 1921.00
Task 4354 : 1894.00
Task 4355 : 4840.00
Task 4356 : 1744.00
Task 4357 : 1921.00
Task 4358 : 1738.00
Task 4359 : 2392.00
Task 4360 : 4.00
Task 4361 : 1357.00
Task 4362 : 1554.00
Task 4363 : 1968.00
Task 4364 : 2101.00
Task 4365 : 4266.00
Task 4366 : 2677.00
Task 4367 : 2192.00
Task 4368 : 3.00
Task 4369 : 1457.00
Task 4370 : 1829.00
Task 4371 : 2169.00
Task 4372 : 3073.00
Task 4373 : 3104.00
Task 4374 : 2230.00
Task 4375 : 2956.00
Task 4376 : 4.00
Task 4377 : 1613.00
Task 4378 : 4357.00
Task 4379 : 3566.00
Task 4380 : 3.00
Task 4381 : 2745.00
Task 4382 : 2894.00
Task 4383 : 1942.00
Task 4384 : 2425.00
Task 4385 : 2689.00
Task 4386 : 1758.00
Task 4387 : 2637.00
Task 4388 : 1660.00
Task 4389 : 1874.00
Task 4390 : 3143.00
Task 4391 : 2111.00
Task 4392 : 6829.00
Task 4393 : 1789.00
Task 4394 : 4000.00
Task 4395 : 2682.00
Task 4396 : 1658.00
Task 4397 : 3724.00
Task 4398 : 3049.00
Task 4399 : 1814.00
Task 4400 : 1786.00
Task 4401 : 2120.00
Task 4402 : 6697.00
Task 4403 : 1372.00
Task 4404 : 1649.00
Task 4405 : 1832.00
Task 4406 : 1953.00
Task 4407 : 1837.00
Task 4408 : 1826.00
Task 4409 : 2175.00
Task 4410 : 1595.00
Task 4411 : 1214.00
Task 4412 : 2882.00
Task 4413 : 1634.00
Task 4414 : 3115.00
Task 4415 : 2691.00
Task 4416 : 1965.00
Task 4417 : 1521.00
Task 4418 : 1655.00
Task 4419 : 2164.00
Task 4420 : 1511.00
Task 4421 : 2249.00
Task 4422 : 3393.00
Task 4423 : 2066.00
Task 4424 : 1884.00
Task 4425 : 1823.00
Task 4426 : 2109.00
Task 4427 : 3021.00
Task 4428 : 1553.00
Task 4429 : 1877.00
Task 4430 : 1842.00
Task 4431 : 4.00
Task 4432 : 1462.00
Task 4433 : 1882.00
Task 4434 : 3328.00
Task 4435 : 1949.00
Task 4436 : 1820.00
Task 4437 : 2046.00
Task 4438 : 2714.00
Task 4439 : 3.00
Task 4440 : 3.00
Task 4441 : 3.00
Task 4442 : 1788.00
Task 4443 : 3158.00
Task 4444 : 2230.00
Task 4445 : 2089.00
Task 4446 : 1615.00
Task 4447 : 1508.00
Task 4448 : 1823.00
Task 4449 : 2531.00
Task 4450 : 1829.00
Task 4451 : 1809.00
Task 4452 : 4.00
Task 4453 : 2468.00
Task 4454 : 2226.00
Task 4455 : 2370.00
Task 4456 : 1817.00
Task 4457 : 3018.00
Task 4458 : 1986.00
Task 4459 : 2131.00
Task 4460 : 2083.00
Task 4461 : 1889.00
Task 4462 : 3898.00
Task 4463 : 1907.00
Task 4464 : 4.00
Task 4465 : 1127.00
Task 4466 : 3474.00
Task 4467 : 3.00
Task 4468 : 2333.00
Task 4469 : 1814.00
Task 4470 : 3199.00
Task 4471 : 2026.00
Task 4472 : 1978.00
Task 4473 : 2072.00
Task 4474 : 2032.00
Task 4475 : 2590.00
Task 4476 : 1514.00
Task 4477 : 1261.00
Task 4478 : 2397.00
Task 4479 : 2259.00
Task 4480 : 1874.00
Task 4481 : 1916.00
Task 4482 : 2660.00
Task 4483 : 1355.00
Task 4484 : 1561.00
Task 4485 : 1599.00
Task 4486 : 1560.00
Task 4487 : 4.00
Task 4488 : 3.00
Task 4489 : 3.00
Task 4490 : 4.00
Task 4491 : 4.00
Task 4492 : 1903.00
Task 4493 : 2180.00
Task 4494 : 2035.00
Task 4495 : 1693.00
Task 4496 : 1755.00
Task 4497 : 4.00
Task 4498 : 2289.00
Task 4499 : 1831.00
Task 4500 : 2931.00
Task 4501 : 4.00
Task 4502 : 2247.00
Task 4503 : 1456.00
Task 4504 : 4.00
Task 4505 : 2057.00
Task 4506 : 1101.00
Task 4507 : 1342.00
Task 4508 : 2555.00
Task 4509 : 3460.00
Task 4510 : 1010.00
Task 4511 : 1799.00
Task 4512 : 1983.00
Task 4513 : 2919.00
Task 4514 : 1996.00
Task 4515 : 3702.00
Task 4516 : 1238.00
Task 4517 : 3420.00
Task 4518 : 1437.00
Task 4519 : 1446.00
Task 4520 : 2595.00
Task 4521 : 2122.00
Task 4522 : 4.00
Task 4523 : 2146.00
Task 4524 : 3665.00
Task 4525 : 4101.00
Task 4526 : 1818.00
Task 4527 : 1328.00
Task 4528 : 6662.00
Task 4529 : 3.00
Task 4530 : 1997.00
Task 4531 : 1769.00
Task 4532 : 2103.00
Task 4533 : 2027.00
Task 4534 : 1306.00
Task 4535 : 1743.00
Task 4536 : 1480.00
Task 4537 : 6841.00
Task 4538 : 1585.00
Task 4539 : 1336.00
Task 4540 : 4.00
Task 4541 : 1554.00
Task 4542 : 2111.00
Task 4543 : 1854.00
Task 4544 : 2114.00
Task 4545 : 1388.00
Task 4546 : 2114.00
Task 4547 : 1772.00
Task 4548 : 1310.00
Task 4549 : 1371.00
Task 4550 : 4.00
Task 4551 : 1700.00
Task 4552 : 1971.00
Task 4553 : 1606.00
Task 4554 : 2053.00
Task 4555 : 1906.00
Task 4556 : 2933.00
Task 4557 : 1675.00
Task 4558 : 1377.00
Task 4559 : 1415.00
Task 4560 : 1716.00
Task 4561 : 4.00
Task 4562 : 3.00
Task 4563 : 3.00
Task 4564 : 1822.00
Task 4565 : 1846.00
Task 4566 : 1653.00
Task 4567 : 1775.00
Task 4568 : 1394.00
Task 4569 : 1315.00
Task 4570 : 2960.00
Task 4571 : 2345.00
Task 4572 : 1350.00
Task 4573 : 4.00
Task 4574 : 1433.00
Task 4575 : 4.00
Task 4576 : 1905.00
Task 4577 : 1091.00
Task 4578 : 3829.00
Task 4579 : 1857.00
Task 4580 : 1455.00
Task 4581 : 2700.00
Task 4582 : 3564.00
Task 4583 : 1013.00
Task 4584 : 3337.00
Task 4585 : 1830.00
Task 4586 : 2105.00
Task 4587 : 1445.00
Task 4588 : 1475.00
Task 4589 : 2139.00
Task 4590 : 4.00
Task 4591 : 1827.00
Task 4592 : 1337.00
Task 4593 : 1444.00
Task 4594 : 3.00
Task 4595 : 1469.00
Task 4596 : 3884.00
Task 4597 : 2824.00
Task 4598 : 1217.00
Task 4599 : 1398.00
Task 4600 : 2478.00
Task 4601 : 2088.00
Task 4602 : 2259.00
Task 4603 : 1784.00
Task 4604 : 1725.00
Task 4605 : 1872.00
Task 4606 : 3343.00
Task 4607 : 2450.00
Task 4608 : 1218.00
Task 4609 : 1961.00
Task 4610 : 3598.00
Task 4611 : 1416.00
Task 4612 : 1853.00
Task 4613 : 1555.00
Task 4614 : 2073.00
Task 4615 : 2051.00
Task 4616 : 1750.00
Task 4617 : 2080.00
Task 4618 : 2097.00
Task 4619 : 1588.00
Task 4620 : 3.00
Task 4621 : 3.00
Task 4622 : 3.00
Task 4623 : 3.00
Task 4624 : 1950.00
Task 4625 : 4.00
Task 4626 : 1758.00
Task 4627 : 1611.00
Task 4628 : 1783.00
Task 4629 : 2534.00
Task 4630 : 1910.00
Task 4631 : 3378.00
Task 4632 : 1871.00
Task 4633 : 2194.00
Task 4634 : 1288.00
Task 4635 : 4294.00
Task 4636 : 1865.00
Task 4637 : 1710.00
Task 4638 : 1049.00
Task 4639 : 4.00
Task 4640 : 2796.00
Task 4641 : 2819.00
Task 4642 : 1789.00
Task 4643 : 1406.00
Task 4644 : 2053.00
Task 4645 : 2081.00
Task 4646 : 4.00
Task 4647 : 1523.00
Task 4648 : 1456.00
Task 4649 : 1258.00
Task 4650 : 3.00
Task 4651 : 3.00
Task 4652 : 3.00
Task 4653 : 3.00
Task 4654 : 1821.00
Task 4655 : 2659.00
Task 4656 : 1718.00
Task 4657 : 2666.00
Task 4658 : 2136.00
Task 4659 : 4.00
Task 4660 : 1782.00
Task 4661 : 4.00
Task 4662 : 1808.00
Task 4663 : 1329.00
Task 4664 : 1490.00
Task 4665 : 1414.00
Task 4666 : 1532.00
Task 4667 : 3531.00
Task 4668 : 1941.00
Task 4669 : 1961.00
Task 4670 : 3427.00
Task 4671 : 1379.00
Task 4672 : 1491.00
Task 4673 : 1530.00
Task 4674 : 4.00
Task 4675 : 1685.00
Task 4676 : 3020.00
Task 4677 : 1569.00
Task 4678 : 4.00
Task 4679 : 1396.00
Task 4680 : 1807.00
Task 4681 : 1776.00
Task 4682 : 1688.00
Task 4683 : 1588.00
Task 4684 : 4.00
Task 4685 : 1676.00
Task 4686 : 2601.00
Task 4687 : 1956.00
Task 4688 : 1922.00
Task 4689 : 1698.00
Task 4690 : 4.00
Task 4691 : 2003.00
Task 4692 : 1458.00
Task 4693 : 1448.00
Task 4694 : 1751.00
Task 4695 : 1964.00
Task 4696 : 1303.00
Task 4697 : 1832.00
Task 4698 : 1519.00
Task 4699 : 1450.00
Task 4700 : 1740.00
Task 4701 : 4.00
Task 4702 : 3.00
Task 4703 : 2378.00
Task 4704 : 2224.00
Task 4705 : 1560.00
Task 4706 : 1486.00
Task 4707 : 1814.00
Task 4708 : 1433.00
Task 4709 : 1338.00
Task 4710 : 1035.00
Task 4711 : 3.00
Task 4712 : 1591.00
Task 4713 : 4.00
Task 4714 : 3.00
Task 4715 : 1879.00
Task 4716 : 4.00
Task 4717 : 1918.00
Task 4718 : 1845.00
Task 4719 : 1846.00
Task 4720 : 1508.00
Task 4721 : 1822.00
Task 4722 : 1540.00
Task 4723 : 1102.00
Task 4724 : 1398.00
Task 4725 : 1466.00
Task 4726 : 1635.00
Task 4727 : 1667.00
Task 4728 : 2574.00
Task 4729 : 1641.00
Task 4730 : 1724.00
Task 4731 : 2068.00
Task 4732 : 4.00
Task 4733 : 1694.00
Task 4734 : 2049.00
Task 4735 : 1217.00
Task 4736 : 1283.00
Task 4737 : 1694.00
Task 4738 : 4.00
Task 4739 : 1928.00
Task 4740 : 1551.00
Task 4741 : 1753.00
Task 4742 : 1887.00
Task 4743 : 1749.00
Task 4744 : 1025.00
Task 4745 : 1562.00
Task 4746 : 1850.00
Task 4747 : 4.00
Task 4748 : 4.00
Task 4749 : 1677.00
Task 4750 : 2015.00
Task 4751 : 4.00
Task 4752 : 1884.00
Task 4753 : 1946.00
Task 4754 : 1390.00
Task 4755 : 2421.00
Task 4756 : 1287.00
Task 4757 : 1880.00
Task 4758 : 3169.00
Task 4759 : 1811.00
Task 4760 : 1754.00
Task 4761 : 1685.00
Task 4762 : 1605.00
Task 4763 : 1671.00
Task 4764 : 3149.00
Task 4765 : 1801.00
Task 4766 : 1749.00
Task 4767 : 1539.00
Task 4768 : 1527.00
Task 4769 : 1999.00
Task 4770 : 6075.00
Task 4771 : 1631.00
Task 4772 : 1223.00
Task 4773 : 2261.00
Task 4774 : 1096.00
Task 4775 : 2569.00
Task 4776 : 1908.00
Task 4777 : 1554.00
Task 4778 : 1876.00
Task 4779 : 3.00
Task 4780 : 1827.00
Task 4781 : 2918.00
Task 4782 : 1674.00
Task 4783 : 1767.00
Task 4784 : 2087.00
Task 4785 : 3203.00
Task 4786 : 1838.00
Task 4787 : 1799.00
Task 4788 : 1789.00
Task 4789 : 964.00
Task 4790 : 1586.00
Task 4791 : 4.00
Task 4792 : 2439.00
Task 4793 : 1459.00
Task 4794 : 1951.00
Task 4795 : 1249.00
Task 4796 : 1922.00
Task 4797 : 3252.00
Task 4798 : 1682.00
Task 4799 : 2056.00
Task 4800 : 4.00
Task 4801 : 4495.00
Task 4802 : 3121.00
Task 4803 : 1847.00
Task 4804 : 1970.00
Task 4805 : 1531.00
Task 4806 : 2015.00
Task 4807 : 1768.00
Task 4808 : 1339.00
Task 4809 : 1804.00
Task 4810 : 3788.00
Task 4811 : 1486.00
Task 4812 : 4.00
Task 4813 : 1819.00
Task 4814 : 9369.00
Task 4815 : 1689.00
Task 4816 : 4.00
Task 4817 : 2938.00
Task 4818 : 3032.00
Task 4819 : 1548.00
Task 4820 : 3.00
Task 4821 : 1598.00
Task 4822 : 1448.00
Task 4823 : 2207.00
Task 4824 : 3626.00
Task 4825 : 3457.00
Task 4826 : 2163.00
Task 4827 : 3013.00
Task 4828 : 3770.00
Task 4829 : 1799.00
Task 4830 : 1485.00
Task 4831 : 3364.00
Task 4832 : 1715.00
Task 4833 : 1433.00
Task 4834 : 1350.00
Task 4835 : 1957.00
Task 4836 : 3109.00
Task 4837 : 1344.00
Task 4838 : 2064.00
Task 4839 : 4.00
Task 4840 : 1408.00
Task 4841 : 4.00
Task 4842 : 2941.00
Task 4843 : 1496.00
Task 4844 : 1972.00
Task 4845 : 4.00
Task 4846 : 3.00
Task 4847 : 1815.00
Task 4848 : 4.00
Task 4849 : 1195.00
Task 4850 : 1730.00
Task 4851 : 3.00
Task 4852 : 3064.00
Task 4853 : 1696.00
Task 4854 : 2964.00
Task 4855 : 1354.00
Task 4856 : 1530.00
Task 4857 : 2696.00
Task 4858 : 1731.00
Task 4859 : 4208.00
Task 4860 : 2340.00
Task 4861 : 2914.00
Task 4862 : 1599.00
Task 4863 : 1563.00
Task 4864 : 1544.00
Task 4865 : 1618.00
Task 4866 : 1673.00
Task 4867 : 2250.00
Task 4868 : 2377.00
Task 4869 : 1336.00
Task 4870 : 4.00
Task 4871 : 2184.00
Task 4872 : 1195.00
Task 4873 : 1448.00
Task 4874 : 2937.00
Task 4875 : 1235.00
Task 4876 : 3659.00
Task 4877 : 4.00
Task 4878 : 3.00
Task 4879 : 3.00
Task 4880 : 1807.00
Task 4881 : 1754.00
Task 4882 : 888.00
Task 4883 : 3.00
Task 4884 : 1699.00
Task 4885 : 1892.00
Task 4886 : 1044.00
Task 4887 : 1767.00
Task 4888 : 1441.00
Task 4889 : 1537.00
Task 4890 : 2409.00
Task 4891 : 781.00
Task 4892 : 1851.00
Task 4893 : 1427.00
Task 4894 : 1915.00
Task 4895 : 1782.00
Task 4896 : 1807.00
Task 4897 : 1719.00
Task 4898 : 2619.00
Task 4899 : 1387.00
Task 4900 : 1976.00
Task 4901 : 1933.00
Task 4902 : 1705.00
Task 4903 : 1618.00
Task 4904 : 1421.00
Task 4905 : 1336.00
Task 4906 : 4.00
Task 4907 : 1606.00
Task 4908 : 2384.00
Task 4909 : 1094.00
Task 4910 : 2324.00
Task 4911 : 4.00
Task 4912 : 998.00
Task 4913 : 1886.00
Task 4914 : 2185.00
Task 4915 : 3502.00
Task 4916 : 1997.00
Task 4917 : 4.00
Task 4918 : 4.00
Task 4919 : 1725.00
Task 4920 : 2831.00
Task 4921 : 5.00
Task 4922 : 1785.00
Task 4923 : 1378.00
Task 4924 : 1483.00
Task 4925 : 966.00
Task 4926 : 1962.00
Task 4927 : 1699.00
Task 4928 : 1254.00
Task 4929 : 2210.00
Task 4930 : 2492.00
Task 4931 : 1533.00
Task 4932 : 1671.00
Task 4933 : 1468.00
Task 4934 : 2299.00
Task 4935 : 2021.00
Task 4936 : 1866.00
Task 4937 : 1121.00
Task 4938 : 1826.00
Task 4939 : 1900.00
Task 4940 : 4.00
Task 4941 : 2014.00
Task 4942 : 1316.00
Task 4943 : 1611.00
Task 4944 : 742.00
Task 4945 : 8121.00
Task 4946 : 1297.00
Task 4947 : 1426.00
Task 4948 : 1425.00
Task 4949 : 2112.00
Task 4950 : 3.00
Task 4951 : 2548.00
Task 4952 : 1318.00
Task 4953 : 3250.00
Task 4954 : 4.00
Task 4955 : 776.00
Task 4956 : 2196.00
Task 4957 : 1559.00
Task 4958 : 1934.00
Task 4959 : 1758.00
Task 4960 : 744.00
Task 4961 : 1921.00
Task 4962 : 1823.00
Task 4963 : 1718.00
Task 4964 : 1908.00
Task 4965 : 2644.00
Task 4966 : 1237.00
Task 4967 : 2386.00
Task 4968 : 3.00
Task 4969 : 2781.00
Task 4970 : 4.00
Task 4971 : 3.00
Task 4972 : 1730.00
Task 4973 : 3423.00
Task 4974 : 1907.00
Task 4975 : 1424.00
Task 4976 : 4.00
Task 4977 : 1972.00
Task 4978 : 1730.00
Task 4979 : 1444.00
Task 4980 : 3.00
Task 4981 : 1446.00
Task 4982 : 1787.00
Task 4983 : 1544.00
Task 4984 : 4.00
Task 4985 : 4.00
Task 4986 : 1812.00
Task 4987 : 1991.00
Task 4988 : 1680.00
Task 4989 : 2619.00
Task 4990 : 1414.00
Task 4991 : 1924.00
Task 4992 : 1922.00
Task 4993 : 1801.00
Task 4994 : 1796.00
Task 4995 : 1825.00
Task 4996 : 1305.00
Task 4997 : 1657.00
Task 4998 : 1448.00
Task 4999 : 1972.00
Task 5000 : 3.00
Task 5001 : 3.00
Task 5002 : 1969.00
Task 5003 : 2957.00
Task 5004 : 1422.00
Task 5005 : 1805.00
Task 5006 : 802.00
Task 5007 : 1926.00
Task 5008 : 2447.00
Task 5009 : 2262.00
Task 5010 : 1284.00
Task 5011 : 1899.00
Task 5012 : 4.00
Task 5013 : 872.00
Task 5014 : 1719.00
Task 5015 : 1406.00
Task 5016 : 1675.00
Task 5017 : 1450.00
Task 5018 : 834.00
Task 5019 : 1944.00
Task 5020 : 1597.00
Task 5021 : 1973.00
Task 5022 : 1727.00
Task 5023 : 4.00
Task 5024 : 1681.00
Task 5025 : 1858.00
Task 5026 : 4.00
Task 5027 : 1037.00
Task 5028 : 979.00
Task 5029 : 1086.00
Task 5030 : 1852.00
Task 5031 : 1425.00
Task 5032 : 1919.00
Task 5033 : 2926.00
Task 5034 : 1887.00
Task 5035 : 1725.00
Task 5036 : 1453.00
Task 5037 : 1711.00
Task 5038 : 1570.00
Task 5039 : 1272.00
Task 5040 : 2655.00
Task 5041 : 1854.00
Task 5042 : 1256.00
Task 5043 : 2095.00
Task 5044 : 3890.00
Task 5045 : 1657.00
Task 5046 : 2311.00
Task 5047 : 994.00
Task 5048 : 1421.00
Task 5049 : 1404.00
Task 5050 : 2812.00
Task 5051 : 2710.00
Task 5052 : 1779.00
Task 5053 : 1431.00
Task 5054 : 1835.00
Task 5055 : 2970.00
Task 5056 : 1443.00
Task 5057 : 1668.00
Task 5058 : 1283.00
Task 5059 : 4.00
Task 5060 : 4.00
Task 5061 : 4.00
Task 5062 : 1636.00
Task 5063 : 3.00
Task 5064 : 1627.00
Task 5065 : 1858.00
Task 5066 : 1360.00
Task 5067 : 1974.00
Task 5068 : 2079.00
Task 5069 : 1070.00
Task 5070 : 1220.00
Task 5071 : 1261.00
Task 5072 : 1824.00
Task 5073 : 1037.00
Task 5074 : 1704.00
Task 5075 : 1645.00
Task 5076 : 980.00
Task 5077 : 1661.00
Task 5078 : 1576.00
Task 5079 : 2003.00
Task 5080 : 1059.00
Task 5081 : 1975.00
Task 5082 : 812.00
Task 5083 : 1247.00
Task 5084 : 1495.00
Task 5085 : 3.00
Task 5086 : 2457.00
Task 5087 : 1055.00
Task 5088 : 1444.00
Task 5089 : 1184.00
Task 5090 : 2818.00
Task 5091 : 1787.00
Task 5092 : 4.00
Task 5093 : 2688.00
Task 5094 : 3.00
Task 5095 : 1405.00
Task 5096 : 1804.00
Task 5097 : 1298.00
Task 5098 : 1193.00
Task 5099 : 2019.00
Task 5100 : 1694.00
Task 5101 : 1037.00
Task 5102 : 1372.00
Task 5103 : 3.00
Task 5104 : 4867.00
Task 5105 : 1336.00
Task 5106 : 1623.00
Task 5107 : 1134.00
Task 5108 : 1314.00
Task 5109 : 1066.00
Task 5110 : 4.00
Task 5111 : 1089.00
Task 5112 : 1659.00
Task 5113 : 1018.00
Task 5114 : 1629.00
Task 5115 : 4.00
Task 5116 : 1273.00
Task 5117 : 1473.00
Task 5118 : 3.00
Task 5119 : 4.00
Task 5120 : 1361.00
Task 5121 : 1325.00
Task 5122 : 2407.00
Task 5123 : 1982.00
Task 5124 : 3.00
Task 5125 : 1205.00
Task 5126 : 1035.00
Task 5127 : 1673.00
Task 5128 : 3267.00
Task 5129 : 1752.00
Task 5130 : 1636.00
Task 5131 : 2197.00
Task 5132 : 1341.00
Task 5133 : 1434.00
Task 5134 : 1622.00
Task 5135 : 1085.00
Task 5136 : 2544.00
Task 5137 : 2067.00
Task 5138 : 1427.00
Task 5139 : 2358.00
Task 5140 : 1917.00
Task 5141 : 6831.00
Task 5142 : 1342.00
Task 5143 : 1350.00
Task 5144 : 1552.00
Task 5145 : 1906.00
Task 5146 : 1695.00
Task 5147 : 1638.00
Task 5148 : 4.00
Task 5149 : 736.00
Task 5150 : 1787.00
Task 5151 : 6692.00
Task 5152 : 1923.00
Task 5153 : 3117.00
Task 5154 : 1275.00
Task 5155 : 1213.00
Task 5156 : 1189.00
Task 5157 : 1940.00
Task 5158 : 4.00
Task 5159 : 6965.00
Task 5160 : 1626.00
Task 5161 : 1538.00
Task 5162 : 2255.00
Task 5163 : 3.00
Task 5164 : 1391.00
Task 5165 : 3.00
Task 5166 : 1089.00
Task 5167 : 1780.00
Task 5168 : 4531.00
Task 5169 : 3.00
Task 5170 : 1941.00
Task 5171 : 1900.00
Task 5172 : 3312.00
Task 5173 : 1900.00
Task 5174 : 3.00
Task 5175 : 1938.00
Task 5176 : 1189.00
Task 5177 : 4.00
Task 5178 : 3.00
Task 5179 : 3006.00
Task 5180 : 2383.00
Task 5181 : 1889.00
Task 5182 : 4.00
Task 5183 : 1905.00
Task 5184 : 1580.00
Task 5185 : 4.00
Task 5186 : 1592.00
Task 5187 : 1814.00
Task 5188 : 1914.00
Task 5189 : 1159.00
Task 5190 : 4.00
Task 5191 : 1731.00
Task 5192 : 3.00
Task 5193 : 1029.00
Task 5194 : 1453.00
Task 5195 : 4.00
Task 5196 : 3185.00
Task 5197 : 1316.00
Task 5198 : 1683.00
Task 5199 : 1535.00
Task 5200 : 1718.00
Task 5201 : 1497.00
Task 5202 : 2217.00
Task 5203 : 1597.00
Task 5204 : 1527.00
Task 5205 : 1391.00
Task 5206 : 1771.00
Task 5207 : 1271.00
Task 5208 : 2913.00
Task 5209 : 1209.00
Task 5210 : 1680.00
Task 5211 : 3.00
Task 5212 : 3.00
Task 5213 : 2070.00
Task 5214 : 2252.00
Task 5215 : 1681.00
Task 5216 : 1908.00
Task 5217 : 1766.00
Task 5218 : 3073.00
Task 5219 : 4.00
Task 5220 : 1156.00
Task 5221 : 1200.00
Task 5222 : 3.00
Task 5223 : 5789.00
Task 5224 : 1924.00
Task 5225 : 1884.00
Task 5226 : 3.00
Task 5227 : 1136.00
Task 5228 : 1635.00
Task 5229 : 4.00
Task 5230 : 2067.00
Task 5231 : 13667.00
Task 5232 : 1269.00
Task 5233 : 1087.00
Task 5234 : 2248.00
Task 5235 : 2238.00
Task 5236 : 3.00
Task 5237 : 3.00
Task 5238 : 1683.00
Task 5239 : 4.00
Task 5240 : 5188.00
Task 5241 : 1634.00
Task 5242 : 1112.00
Task 5243 : 1263.00
Task 5244 : 1843.00
Task 5245 : 4.00
Task 5246 : 1697.00
Task 5247 : 4.00
Task 5248 : 1766.00
Task 5249 : 1921.00
Task 5250 : 4.00
Task 5251 : 1677.00
Task 5252 : 1074.00
Task 5253 : 1361.00
Task 5254 : 1394.00
Task 5255 : 1947.00
Task 5256 : 4.00
Task 5257 : 3.00
Task 5258 : 3.00
Task 5259 : 3.00
Task 5260 : 4.00
Task 5261 : 1499.00
Task 5262 : 4.00
Task 5263 : 2845.00
Task 5264 : 3.00
Task 5265 : 1543.00
Task 5266 : 1595.00
Task 5267 : 1302.00
Task 5268 : 1318.00
Task 5269 : 1126.00
Task 5270 : 1612.00
Task 5271 : 1844.00
Task 5272 : 7494.00
Task 5273 : 1937.00
Task 5274 : 1221.00
Task 5275 : 3303.00
Task 5276 : 1651.00
Task 5277 : 1871.00
Task 5278 : 4.00
Task 5279 : 6804.00
Task 5280 : 2241.00
Task 5281 : 1629.00
Task 5282 : 2181.00
Task 5283 : 3255.00
Task 5284 : 1200.00
Task 5285 : 1687.00
Task 5286 : 4.00
Task 5287 : 1956.00
Task 5288 : 1839.00
Task 5289 : 1692.00
Task 5290 : 2711.00
Task 5291 : 1069.00
Task 5292 : 1548.00
Task 5293 : 1846.00
Task 5294 : 1884.00
Task 5295 : 3.00
Task 5296 : 1793.00
Task 5297 : 1071.00
Task 5298 : 1900.00
Task 5299 : 4.00
Task 5300 : 4.00
Task 5301 : 2841.00
Task 5302 : 3.00
Task 5303 : 1350.00
Task 5304 : 1121.00
Task 5305 : 1424.00
Task 5306 : 2515.00
Task 5307 : 1465.00
Task 5308 : 973.00
Task 5309 : 1875.00
Task 5310 : 828.00
Task 5311 : 2754.00
Task 5312 : 1222.00
Task 5313 : 1505.00
Task 5314 : 4.00
Task 5315 : 1825.00
Task 5316 : 2181.00
Task 5317 : 4.00
Task 5318 : 2958.00
Task 5319 : 1736.00
Task 5320 : 1788.00
Task 5321 : 2308.00
Task 5322 : 2027.00
Task 5323 : 4.00
Task 5324 : 3.00
Task 5325 : 3.00
Task 5326 : 1175.00
Task 5327 : 4.00
Task 5328 : 2416.00
Task 5329 : 965.00
Task 5330 : 967.00
Task 5331 : 1081.00
Task 5332 : 1128.00
Task 5333 : 1277.00
Task 5334 : 1251.00
Task 5335 : 1418.00
Task 5336 : 2312.00
Task 5337 : 3512.00
Task 5338 : 1428.00
Task 5339 : 2511.00
Task 5340 : 1679.00
Task 5341 : 3.00
Task 5342 : 3.00
Task 5343 : 1615.00
Task 5344 : 3.00
Task 5345 : 957.00
Task 5346 : 4.00
Task 5347 : 961.00
Task 5348 : 4.00
Task 5349 : 1080.00
Task 5350 : 1902.00
Task 5351 : 4.00
Task 5352 : 3.00
Task 5353 : 3.00
Task 5354 : 3.00
Task 5355 : 3.00
Task 5356 : 1561.00
Task 5357 : 3.00
Task 5358 : 1286.00
Task 5359 : 1549.00
Task 5360 : 2660.00
Task 5361 : 2105.00
Task 5362 : 1284.00
Task 5363 : 900.00
Task 5364 : 1005.00
Task 5365 : 978.00
Task 5366 : 1572.00
Task 5367 : 1590.00
Task 5368 : 1525.00
Task 5369 : 1742.00
Task 5370 : 4.00
Task 5371 : 3.00
Task 5372 : 1658.00
Task 5373 : 2212.00
Task 5374 : 2673.00
Task 5375 : 4.00
Task 5376 : 3.00
Task 5377 : 1376.00
Task 5378 : 810.00
Task 5379 : 1685.00
Task 5380 : 1215.00
Task 5381 : 4.00
Task 5382 : 1114.00
Task 5383 : 4.00
Task 5384 : 3.00
Task 5385 : 2689.00
Task 5386 : 4.00
Task 5387 : 1239.00
Task 5388 : 1147.00
Task 5389 : 1495.00
Task 5390 : 3598.00
Task 5391 : 1428.00
Task 5392 : 1746.00
Task 5393 : 1359.00
Task 5394 : 2066.00
Task 5395 : 4.00
Task 5396 : 2636.00
Task 5397 : 1048.00
Task 5398 : 1607.00
Task 5399 : 1105.00
Task 5400 : 4.00
Task 5401 : 1713.00
Task 5402 : 3.00
Task 5403 : 3.00
Task 5404 : 1222.00
Task 5405 : 1155.00
Task 5406 : 2131.00
Task 5407 : 1260.00
Task 5408 : 1171.00
Task 5409 : 4.00
Task 5410 : 1076.00
Task 5411 : 2026.00
Task 5412 : 977.00
Task 5413 : 1044.00
Task 5414 : 1634.00
Task 5415 : 1767.00
Task 5416 : 4.00
Task 5417 : 831.00
Task 5418 : 2742.00
Task 5419 : 1822.00
Task 5420 : 2019.00
Task 5421 : 1251.00
Task 5422 : 3.00
Task 5423 : 2607.00
Task 5424 : 2095.00
Task 5425 : 4.00
Task 5426 : 1944.00
Task 5427 : 1455.00
Task 5428 : 2017.00
Task 5429 : 2317.00
Task 5430 : 4.00
Task 5431 : 1357.00
Task 5432 : 2969.00
Task 5433 : 1652.00
Task 5434 : 1116.00
Task 5435 : 1540.00
Task 5436 : 1748.00
Task 5437 : 1268.00
Task 5438 : 1031.00
Task 5439 : 1202.00
Task 5440 : 4.00
Task 5441 : 2991.00
Task 5442 : 1902.00
Task 5443 : 968.00
Task 5444 : 1081.00
Task 5445 : 1769.00
Task 5446 : 1955.00
Task 5447 : 1076.00
Task 5448 : 1649.00
Task 5449 : 4.00
Task 5450 : 1452.00
Task 5451 : 3404.00
Task 5452 : 1804.00
Task 5453 : 1810.00
Task 5454 : 4.00
Task 5455 : 1518.00
Task 5456 : 1822.00
Task 5457 : 1173.00
Task 5458 : 4.00
Task 5459 : 1343.00
Task 5460 : 1289.00
Task 5461 : 984.00
Task 5462 : 4.00
Task 5463 : 1633.00
Task 5464 : 856.00
Task 5465 : 1445.00
Task 5466 : 3.00
Task 5467 : 2317.00
Task 5468 : 1929.00
Task 5469 : 4.00
Task 5470 : 1825.00
Task 5471 : 1407.00
Task 5472 : 1061.00
Task 5473 : 3360.00
Task 5474 : 1548.00
Task 5475 : 4.00
Task 5476 : 1809.00
Task 5477 : 1901.00
Task 5478 : 3799.00
Task 5479 : 1956.00
Task 5480 : 1378.00
Task 5481 : 1617.00
Task 5482 : 1153.00
Task 5483 : 4.00
Task 5484 : 1711.00
Task 5485 : 1396.00
Task 5486 : 3.00
Task 5487 : 1400.00
Task 5488 : 3401.00
Task 5489 : 1388.00
Task 5490 : 4.00
Task 5491 : 4.00
Task 5492 : 3.00
Task 5493 : 965.00
Task 5494 : 1226.00
Task 5495 : 2464.00
Task 5496 : 1330.00
Task 5497 : 4.00
Task 5498 : 3194.00
Task 5499 : 1608.00
Task 5500 : 1121.00
Task 5501 : 4.00
Task 5502 : 2208.00
Task 5503 : 4.00
Task 5504 : 2406.00
Task 5505 : 3.00
Task 5506 : 1182.00
Task 5507 : 4.00
Task 5508 : 3.00
Task 5509 : 3.00
Task 5510 : 7368.00
Task 5511 : 1798.00
Task 5512 : 4.00
Task 5513 : 2359.00
Task 5514 : 954.00
Task 5515 : 4.00
Task 5516 : 1368.00
Task 5517 : 4.00
Task 5518 : 1084.00
Task 5519 : 1904.00
Task 5520 : 3.00
Task 5521 : 4315.00
Task 5522 : 2412.00
Task 5523 : 1974.00
Task 5524 : 953.00
Task 5525 : 3.00
Task 5526 : 3.00
Task 5527 : 1607.00
Task 5528 : 1716.00
Task 5529 : 1252.00
Task 5530 : 1924.00
Task 5531 : 4783.00
Task 5532 : 1889.00
Task 5533 : 2008.00
Task 5534 : 4.00
Task 5535 : 3.00
Task 5536 : 1450.00
Task 5537 : 1548.00
Task 5538 : 1985.00
Task 5539 : 1299.00
Task 5540 : 2399.00
Task 5541 : 1422.00
Task 5542 : 2025.00
Task 5543 : 1981.00
Task 5544 : 1152.00
Task 5545 : 1113.00
Task 5546 : 2413.00
Task 5547 : 2014.00
Task 5548 : 1074.00
Task 5549 : 3.00
Task 5550 : 1126.00
Task 5551 : 4.00
Task 5552 : 3.00
Task 5553 : 1526.00
Task 5554 : 4.00
Task 5555 : 1767.00
Task 5556 : 1830.00
Task 5557 : 3.00
Task 5558 : 2407.00
Task 5559 : 2004.00
Task 5560 : 4.00
Task 5561 : 2361.00
Task 5562 : 1936.00
Task 5563 : 1420.00
Task 5564 : 1577.00
Task 5565 : 2357.00
Task 5566 : 2445.00
Task 5567 : 8381.00
Task 5568 : 1024.00
Task 5569 : 1970.00
Task 5570 : 1356.00
Task 5571 : 1155.00
Task 5572 : 985.00
Task 5573 : 1884.00
Task 5574 : 1009.00
Task 5575 : 2234.00
Task 5576 : 1345.00
Task 5577 : 4.00
Task 5578 : 2008.00
Task 5579 : 2010.00
Task 5580 : 1167.00
Task 5581 : 4.00
Task 5582 : 3.00
Task 5583 : 2886.00
Task 5584 : 1305.00
Task 5585 : 3136.00
Task 5586 : 2527.00
Task 5587 : 3.00
Task 5588 : 3.00
Task 5589 : 2710.00
Task 5590 : 1034.00
Task 5591 : 2528.00
Task 5592 : 1974.00
Task 5593 : 903.00
Task 5594 : 2509.00
Task 5595 : 1324.00
Task 5596 : 1990.00
Task 5597 : 1346.00
Task 5598 : 934.00
Task 5599 : 1613.00
Task 5600 : 6665.00
Task 5601 : 4.00
Task 5602 : 3.00
Task 5603 : 1011.00
Task 5604 : 4.00
Task 5605 : 1111.00
Task 5606 : 2528.00
Task 5607 : 3.00
Task 5608 : 979.00
Task 5609 : 3.00
Task 5610 : 1791.00
Task 5611 : 3946.00
Task 5612 : 1283.00
Task 5613 : 2402.00
Task 5614 : 965.00
Task 5615 : 1447.00
Task 5616 : 4.00
Task 5617 : 2370.00
Task 5618 : 3.00
Task 5619 : 3.00
Task 5620 : 1175.00
Task 5621 : 1476.00
Task 5622 : 1220.00
Task 5623 : 1946.00
Task 5624 : 1421.00
Task 5625 : 2543.00
Task 5626 : 4.00
Task 5627 : 1564.00
Task 5628 : 2001.00
Task 5629 : 3.00
Task 5630 : 3.00
Task 5631 : 3.00
Task 5632 : 3240.00
Task 5633 : 1561.00
Task 5634 : 953.00
Task 5635 : 3126.00
Task 5636 : 1938.00
Task 5637 : 1035.00
Task 5638 : 1284.00
Task 5639 : 1984.00
Task 5640 : 3.00
Task 5641 : 1330.00
Task 5642 : 4.00
Task 5643 : 1896.00
Task 5644 : 1055.00
Task 5645 : 970.00
Task 5646 : 3.00
Task 5647 : 3.00
Task 5648 : 1459.00
Task 5649 : 4.00
Task 5650 : 1550.00
Task 5651 : 4.00
Task 5652 : 1561.00
Task 5653 : 993.00
Task 5654 : 3.00
Task 5655 : 1899.00
Task 5656 : 4682.00
Task 5657 : 7169.00
Task 5658 : 1480.00
Task 5659 : 2017.00
Task 5660 : 1213.00
Task 5661 : 949.00
Task 5662 : 1079.00
Task 5663 : 2897.00
Task 5664 : 5.00
Task 5665 : 4.00
Task 5666 : 5601.00
Task 5667 : 1269.00
Task 5668 : 955.00
Task 5669 : 1294.00
Task 5670 : 1284.00
Task 5671 : 4135.00
Task 5672 : 1140.00
Task 5673 : 1354.00
Task 5674 : 3155.00
Task 5675 : 1791.00
Task 5676 : 850.00
Task 5677 : 892.00
Task 5678 : 2884.00
Task 5679 : 2368.00
Task 5680 : 4.00
Task 5681 : 4.00
Task 5682 : 3.00
Task 5683 : 2165.00
Task 5684 : 3.00
Task 5685 : 3.00
Task 5686 : 3.00
Task 5687 : 1768.00
Task 5688 : 960.00
Task 5689 : 4.00
Task 5690 : 3.00
Task 5691 : 1227.00
Task 5692 : 1215.00
Task 5693 : 1301.00
Task 5694 : 4.00
Task 5695 : 3.00
Task 5696 : 3.00
Task 5697 : 2554.00
Task 5698 : 760.00
Task 5699 : 4348.00
Task 5700 : 3056.00
Task 5701 : 851.00
Task 5702 : 6999.00
Task 5703 : 4.00
Task 5704 : 2642.00
Task 5705 : 4.00
Task 5706 : 3.00
Task 5707 : 3.00
Task 5708 : 1112.00
Task 5709 : 906.00
Task 5710 : 4.00
Task 5711 : 966.00
Task 5712 : 1329.00
Task 5713 : 1214.00
Task 5714 : 2545.00
Task 5715 : 4.00
Task 5716 : 4.00
Task 5717 : 994.00
Task 5718 : 1869.00
Task 5719 : 3236.00
Task 5720 : 887.00
Task 5721 : 2455.00
Task 5722 : 1159.00
Task 5723 : 2250.00
Task 5724 : 2383.00
Task 5725 : 913.00
Task 5726 : 2410.00
Task 5727 : 1596.00
Task 5728 : 1035.00
Task 5729 : 1776.00
Task 5730 : 2204.00
Task 5731 : 1054.00
Task 5732 : 818.00
Task 5733 : 2324.00
Task 5734 : 946.00
Task 5735 : 1682.00
Task 5736 : 970.00
Task 5737 : 4.00
Task 5738 : 1751.00
Task 5739 : 962.00
Task 5740 : 2474.00
Task 5741 : 870.00
Task 5742 : 1566.00
Task 5743 : 1377.00
Task 5744 : 954.00
Task 5745 : 1260.00
Task 5746 : 980.00
Task 5747 : 2554.00
Task 5748 : 948.00
Task 5749 : 1252.00
Task 5750 : 3584.00
Task 5751 : 756.00
Task 5752 : 1829.00
Task 5753 : 2484.00
Task 5754 : 4.00
Task 5755 : 2273.00
Task 5756 : 1210.00
Task 5757 : 2246.00
Task 5758 : 1823.00
Task 5759 : 2258.00
Task 5760 : 2176.00
Task 5761 : 6698.00
Task 5762 : 737.00
Task 5763 : 4.00
Task 5764 : 2926.00
Task 5765 : 2543.00
Task 5766 : 2235.00
Task 5767 : 2238.00
Task 5768 : 4.00
Task 5769 : 2450.00
Task 5770 : 4.00
Task 5771 : 4.00
Task 5772 : 7008.00
Task 5773 : 1341.00
Task 5774 : 4.00
Task 5775 : 1306.00
Task 5776 : 4.00
Task 5777 : 3184.00
Task 5778 : 1295.00
Task 5779 : 3.00
Task 5780 : 1726.00
Task 5781 : 4.00
Task 5782 : 1141.00
Task 5783 : 4.00
Task 5784 : 3.00
Task 5785 : 3.00
Task 5786 : 726.00
Task 5787 : 751.00
Task 5788 : 695.00
Task 5789 : 4.00
Task 5790 : 1281.00
Task 5791 : 4.00
Task 5792 : 946.00
Task 5793 : 5.00
Task 5794 : 2261.00
Task 5795 : 988.00
Task 5796 : 1306.00
Task 5797 : 4.00
Task 5798 : 1287.00
Task 5799 : 4.00
Task 5800 : 1096.00
Task 5801 : 3.00
Task 5802 : 1544.00
Task 5803 : 2472.00
Task 5804 : 4.00
Task 5805 : 868.00
Task 5806 : 2764.00
Task 5807 : 1641.00
Task 5808 : 2211.00
Task 5809 : 1002.00
Task 5810 : 2231.00
Task 5811 : 2569.00
Task 5812 : 854.00
Task 5813 : 1020.00
Task 5814 : 1153.00
Task 5815 : 3.00
Task 5816 : 3.00
Task 5817 : 760.00
Task 5818 : 1443.00
Task 5819 : 4.00
Task 5820 : 2435.00
Task 5821 : 4.00
Task 5822 : 4.00
Task 5823 : 859.00
Task 5824 : 3.00
Task 5825 : 1271.00
Task 5826 : 1567.00
Task 5827 : 2906.00
Task 5828 : 1257.00
Task 5829 : 2615.00
Task 5830 : 1205.00
Task 5831 : 4.00
Task 5832 : 1339.00
Task 5833 : 4.00
Task 5834 : 982.00
Task 5835 : 713.00
Task 5836 : 4.00
Task 5837 : 986.00
Task 5838 : 1125.00
Task 5839 : 1215.00
Task 5840 : 2517.00
Task 5841 : 2632.00
Task 5842 : 969.00
Task 5843 : 1083.00
Task 5844 : 1536.00
Task 5845 : 2393.00
Task 5846 : 1176.00
Task 5847 : 2200.00
Task 5848 : 3.00
Task 5849 : 980.00
Task 5850 : 987.00
Task 5851 : 1332.00
Task 5852 : 4.00
Task 5853 : 994.00
Task 5854 : 2373.00
Task 5855 : 1117.00
Task 5856 : 985.00
Task 5857 : 4.00
Task 5858 : 1315.00
Task 5859 : 1521.00
Task 5860 : 2361.00
Task 5861 : 2727.00
Task 5862 : 2514.00
Task 5863 : 2344.00
Task 5864 : 4.00
Task 5865 : 3.00
Task 5866 : 6870.00
Task 5867 : 4.00
Task 5868 : 952.00
Task 5869 : 1176.00
Task 5870 : 3.00
Task 5871 : 3.00
Task 5872 : 1505.00
Task 5873 : 1254.00
Task 5874 : 3937.00
Task 5875 : 1731.00
Task 5876 : 3.00
Task 5877 : 3.00
Task 5878 : 900.00
Task 5879 : 4.00
Task 5880 : 3.00
Task 5881 : 1206.00
Task 5882 : 1115.00
Task 5883 : 4.00
Task 5884 : 2894.00
Task 5885 : 1007.00
Task 5886 : 4.00
Task 5887 : 1090.00
Task 5888 : 4.00
Task 5889 : 873.00
Task 5890 : 1170.00
Task 5891 : 1236.00
Task 5892 : 1308.00
Task 5893 : 2515.00
Task 5894 : 2285.00
Task 5895 : 1485.00
Task 5896 : 981.00
Task 5897 : 4.00
Task 5898 : 1199.00
Task 5899 : 854.00
Task 5900 : 3.00
Task 5901 : 2378.00
Task 5902 : 4.00
Task 5903 : 3.00
Task 5904 : 1729.00
Task 5905 : 1148.00
Task 5906 : 1840.00
Task 5907 : 4.00
Task 5908 : 3.00
Task 5909 : 3.00
Task 5910 : 3.00
Task 5911 : 3.00
Task 5912 : 3.00
Task 5913 : 842.00
Task 5914 : 1618.00
Task 5915 : 4.00
Task 5916 : 4.00
Task 5917 : 1106.00
Task 5918 : 1158.00
Task 5919 : 3.00
Task 5920 : 3.00
Task 5921 : 2762.00
Task 5922 : 856.00
Task 5923 : 2295.00
Task 5924 : 4.00
Task 5925 : 1761.00
Task 5926 : 2489.00
Task 5927 : 4.00
Task 5928 : 3.00
Task 5929 : 1477.00
Task 5930 : 4.00
Task 5931 : 976.00
Task 5932 : 4.00
Task 5933 : 3.00
Task 5934 : 1704.00
Task 5935 : 3.00
Task 5936 : 3.00
Task 5937 : 6682.00
Task 5938 : 4.00
Task 5939 : 1253.00
Task 5940 : 4.00
Task 5941 : 3.00
Task 5942 : 3.00
Task 5943 : 3.00
Task 5944 : 3.00
Task 5945 : 2115.00
Task 5946 : 4.00
Task 5947 : 922.00
Task 5948 : 4887.00
Task 5949 : 4.00
Task 5950 : 3.00
Task 5951 : 2845.00
Task 5952 : 4.00
Task 5953 : 6976.00
Task 5954 : 4.00
Task 5955 : 1151.00
Task 5956 : 981.00
Task 5957 : 4.00
Task 5958 : 913.00
Task 5959 : 2516.00
Task 5960 : 4.00
Task 5961 : 4.00
Task 5962 : 4.00
Task 5963 : 843.00
Task 5964 : 3.00
Task 5965 : 757.00
Task 5966 : 2652.00
Task 5967 : 1614.00
Task 5968 : 4.00
Task 5969 : 3009.00
Task 5970 : 3.00
Task 5971 : 3.00
Task 5972 : 3.00
Task 5973 : 3.00
Task 5974 : 890.00
Task 5975 : 4.00
Task 5976 : 1099.00
Task 5977 : 2814.00
Task 5978 : 4.00
Task 5979 : 870.00
Task 5980 : 974.00
Task 5981 : 814.00
Task 5982 : 4.00
Task 5983 : 4.00
Task 5984 : 830.00
Task 5985 : 4.00
Task 5986 : 2249.00
Task 5987 : 3.00
Task 5988 : 3.00
Task 5989 : 1469.00
Task 5990 : 2324.00
Task 5991 : 1234.00
Task 5992 : 4.00
Task 5993 : 1467.00
Task 5994 : 2330.00
Task 5995 : 1627.00
Task 5996 : 4.00
Task 5997 : 3.00
Task 5998 : 2549.00
Task 5999 : 4.00
Task 6000 : 1487.00
Task 6001 : 815.00
Task 6002 : 875.00
Task 6003 : 2153.00
Task 6004 : 6824.00
Task 6005 : 2286.00
Task 6006 : 4.00
Task 6007 : 3.00
Task 6008 : 1445.00
Task 6009 : 3499.00
Task 6010 : 849.00
Task 6011 : 829.00
Task 6012 : 3.00
Task 6013 : 3.00
Task 6014 : 6688.00
Task 6015 : 4.00
Task 6016 : 2843.00
Task 6017 : 2075.00
Task 6018 : 1253.00
Task 6019 : 2014.00
Task 6020 : 4.00
Task 6021 : 3.00
Task 6022 : 2324.00
Task 6023 : 4.00
Task 6024 : 4.00
Task 6025 : 1055.00
Task 6026 : 3.00
Task 6027 : 2245.00
Task 6028 : 815.00
Task 6029 : 1579.00
Task 6030 : 1455.00
Task 6031 : 6381.00
Task 6032 : 814.00
Task 6033 : 4.00
Task 6034 : 1457.00
Task 6035 : 1473.00
Task 6036 : 797.00
Task 6037 : 4.00
Task 6038 : 1136.00
Task 6039 : 799.00
Task 6040 : 2720.00
Task 6041 : 847.00
Task 6042 : 4.00
Task 6043 : 2594.00
Task 6044 : 1998.00
Task 6045 : 881.00
Task 6046 : 1595.00
Task 6047 : 4.00
Task 6048 : 3.00
Task 6049 : 786.00
Task 6050 : 2038.00
Task 6051 : 4.00
Task 6052 : 4472.00
Task 6053 : 1428.00
Task 6054 : 1637.00
Task 6055 : 4.00
Task 6056 : 4.00
Task 6057 : 2033.00
Task 6058 : 1199.00
Task 6059 : 892.00
Task 6060 : 6641.00
Task 6061 : 3.00
Task 6062 : 2676.00
Task 6063 : 4.00
Task 6064 : 1955.00
Task 6065 : 4.00
Task 6066 : 3.00
Task 6067 : 3.00
Task 6068 : 1848.00
Task 6069 : 814.00
Task 6070 : 3179.00
Task 6071 : 4.00
Task 6072 : 3.00
Task 6073 : 1900.00
Task 6074 : 1961.00
Task 6075 : 4.00
Task 6076 : 3.00
Task 6077 : 3.00
Task 6078 : 1103.00
Task 6079 : 1421.00
Task 6080 : 2885.00
Task 6081 : 3.00
Task 6082 : 3.00
Task 6083 : 1658.00
Task 6084 : 4.00
Task 6085 : 3.00
Task 6086 : 3.00
Task 6087 : 3.00
Task 6088 : 3855.00
Task 6089 : 1639.00
Task 6090 : 850.00
Task 6091 : 3.00
Task 6092 : 3.00
Task 6093 : 1413.00
Task 6094 : 1219.00
Task 6095 : 2005.00
Task 6096 : 5.00
Task 6097 : 2630.00
Task 6098 : 869.00
Task 6099 : 1200.00
Task 6100 : 2081.00
Task 6101 : 775.00
Task 6102 : 3.00
Task 6103 : 1628.00
Task 6104 : 1631.00
Task 6105 : 3468.00
Task 6106 : 1881.00
Task 6107 : 2054.00
Task 6108 : 3761.00
Task 6109 : 4.00
Task 6110 : 1414.00
Task 6111 : 1949.00
Task 6112 : 2459.00
Task 6113 : 814.00
Task 6114 : 2899.00
Task 6115 : 2227.00
Task 6116 : 3.00
Task 6117 : 2218.00
Task 6118 : 2235.00
Task 6119 : 1629.00
Task 6120 : 5.00
Task 6121 : 1135.00
Task 6122 : 4.00
Task 6123 : 3.00
Task 6124 : 2214.00
Task 6125 : 1962.00
Task 6126 : 7032.00
Task 6127 : 2868.00
Task 6128 : 759.00
Task 6129 : 2879.00
Task 6130 : 1906.00
Task 6131 : 2650.00
Task 6132 : 814.00
Task 6133 : 808.00
Task 6134 : 4.00
Task 6135 : 3.00
Task 6136 : 2221.00
Task 6137 : 3045.00
Task 6138 : 2183.00
Task 6139 : 924.00
Task 6140 : 4.00
Task 6141 : 3.00
Task 6142 : 1108.00
Task 6143 : 4.00
Task 6144 : 1833.00
Task 6145 : 2154.00
Task 6146 : 1405.00
Task 6147 : 1606.00
Task 6148 : 2232.00
Task 6149 : 1553.00
Task 6150 : 1605.00
Task 6151 : 2926.00
Task 6152 : 4.00
Task 6153 : 842.00
Task 6154 : 1812.00
Task 6155 : 733.00
Task 6156 : 1975.00
Task 6157 : 787.00
Task 6158 : 3.00
Task 6159 : 3.00
Task 6160 : 1986.00
Task 6161 : 4.00
Task 6162 : 1971.00
Task 6163 : 1992.00
Task 6164 : 1991.00
Task 6165 : 3.00
Task 6166 : 3.00
Task 6167 : 14084.00
Task 6168 : 4.00
Task 6169 : 841.00
Task 6170 : 2407.00
Task 6171 : 4.00
Task 6172 : 4.00
Task 6173 : 2709.00
Task 6174 : 1981.00
Task 6175 : 3327.00
Task 6176 : 1981.00
Task 6177 : 4.00
Task 6178 : 2210.00
Task 6179 : 1973.00
Task 6180 : 1588.00
Task 6181 : 1244.00
Task 6182 : 4.00
Task 6183 : 4.00
Task 6184 : 3.00
Task 6185 : 3.00
Task 6186 : 2866.00
Task 6187 : 2869.00
Task 6188 : 4.00
Task 6189 : 2706.00
Task 6190 : 4.00
Task 6191 : 1983.00
Task 6192 : 4.00
Task 6193 : 1509.00
Task 6194 : 757.00
Task 6195 : 4.00
Task 6196 : 1878.00
Task 6197 : 1122.00
Task 6198 : 2855.00
Task 6199 : 3.00
Task 6200 : 3.00
Task 6201 : 2959.00
Task 6202 : 793.00
Task 6203 : 2400.00
Task 6204 : 2000.00
Task 6205 : 3.00
Task 6206 : 3.00
Task 6207 : 3.00
Task 6208 : 2473.00
Task 6209 : 2211.00
Task 6210 : 2509.00
Task 6211 : 1804.00
Task 6212 : 1407.00
Task 6213 : 1403.00
Task 6214 : 4.00
Task 6215 : 2184.00
Task 6216 : 2349.00
Task 6217 : 4.00
Task 6218 : 3151.00
Task 6219 : 2570.00
Task 6220 : 1962.00
Task 6221 : 1241.00
Task 6222 : 4.00
Task 6223 : 2549.00
Task 6224 : 3555.00
Task 6225 : 4.00
Task 6226 : 3.00
Task 6227 : 751.00
Task 6228 : 4.00
Task 6229 : 4.00
Task 6230 : 4.00
Task 6231 : 3.00
Task 6232 : 2462.00
Task 6233 : 2311.00
Task 6234 : 760.00
Task 6235 : 1399.00
Task 6236 : 1582.00
Task 6237 : 3.00
Task 6238 : 3.00
Task 6239 : 3.00
Task 6240 : 1409.00
Task 6241 : 4.00
Task 6242 : 3.00
Task 6243 : 6763.00
Task 6244 : 2268.00
Task 6245 : 4.00
Task 6246 : 4.00
Task 6247 : 4.00
Task 6248 : 4.00
Task 6249 : 1105.00
Task 6250 : 3760.00
Task 6251 : 4.00
Task 6252 : 3.00
Task 6253 : 2183.00
Task 6254 : 4.00
Task 6255 : 4.00
Task 6256 : 3.00
Task 6257 : 1571.00
Task 6258 : 1583.00
Task 6259 : 1755.00
Task 6260 : 2464.00
Task 6261 : 2831.00
Task 6262 : 2508.00
Task 6263 : 754.00
Task 6264 : 4.00
Task 6265 : 3.00
Task 6266 : 3.00
Task 6267 : 1566.00
Task 6268 : 4.00
Task 6269 : 767.00
Task 6270 : 744.00
Task 6271 : 2217.00
Task 6272 : 4.00
Task 6273 : 3.00
Task 6274 : 3.00
Task 6275 : 2702.00
Task 6276 : 819.00
Task 6277 : 4.00
Task 6278 : 3.00
Task 6279 : 3.00
Task 6280 : 3.00
Task 6281 : 2701.00
Task 6282 : 3.00
Task 6283 : 3650.00
Task 6284 : 1717.00
Task 6285 : 2203.00
Task 6286 : 2879.00
Task 6287 : 2426.00
Task 6288 : 1751.00
Task 6289 : 1115.00
Task 6290 : 771.00
Task 6291 : 1909.00
Task 6292 : 2841.00
Task 6293 : 4.00
Task 6294 : 3.00
Task 6295 : 797.00
Task 6296 : 4.00
Task 6297 : 759.00
Task 6298 : 2388.00
Task 6299 : 786.00
Task 6300 : 2175.00
Task 6301 : 2280.00
Task 6302 : 2228.00
Task 6303 : 777.00
Task 6304 : 4.00
Task 6305 : 2126.00
Task 6306 : 4.00
Task 6307 : 3.00
Task 6308 : 4.00
Task 6309 : 1651.00
Task 6310 : 1114.00
Task 6311 : 2830.00
Task 6312 : 4.00
Task 6313 : 3.00
Task 6314 : 3.00
Task 6315 : 3.00
Task 6316 : 771.00
Task 6317 : 2039.00
Task 6318 : 2634.00
Task 6319 : 1618.00
Task 6320 : 4.00
Task 6321 : 2163.00
Task 6322 : 4.00
Task 6323 : 1559.00
Task 6324 : 1950.00
Task 6325 : 4.00
Task 6326 : 2849.00
Task 6327 : 2781.00
Task 6328 : 824.00
Task 6329 : 2010.00
Task 6330 : 2851.00
Task 6331 : 1905.00
Task 6332 : 2906.00
Task 6333 : 767.00
Task 6334 : 785.00
Task 6335 : 4.00
Task 6336 : 743.00
Task 6337 : 4.00
Task 6338 : 1991.00
Task 6339 : 831.00
Task 6340 : 807.00
Task 6341 : 751.00
Task 6342 : 2823.00
Task 6343 : 842.00
Task 6344 : 886.00
Task 6345 : 1577.00
Task 6346 : 875.00
Task 6347 : 1563.00
Task 6348 : 4.00
Task 6349 : 2774.00
Task 6350 : 4.00
Task 6351 : 1128.00
Task 6352 : 4.00
Task 6353 : 4.00
Task 6354 : 2221.00
Task 6355 : 2772.00
Task 6356 : 1551.00
Task 6357 : 4.00
Task 6358 : 2939.00
Task 6359 : 4.00
Task 6360 : 4.00
Task 6361 : 4.00
Task 6362 : 3.00
Task 6363 : 752.00
Task 6364 : 3.00
Task 6365 : 1532.00
Task 6366 : 1556.00
Task 6367 : 4.00
Task 6368 : 2685.00
Task 6369 : 4.00
Task 6370 : 3.00
Task 6371 : 3810.00
Task 6372 : 4.00
Task 6373 : 3.00
Task 6374 : 3028.00
Task 6375 : 3.00
Task 6376 : 1524.00
Task 6377 : 4.00
Task 6378 : 2762.00
Task 6379 : 4803.00
Task 6380 : 2629.00
Task 6381 : 3608.00
Task 6382 : 4.00
Task 6383 : 3.00
Task 6384 : 3381.00
Task 6385 : 5.00
Task 6386 : 2609.00
Task 6387 : 7642.00
Task 6388 : 1509.00
Task 6389 : 1921.00
Task 6390 : 2623.00
Task 6391 : 3.00
Task 6392 : 4242.00
Task 6393 : 4.00
Task 6394 : 4.00
Task 6395 : 2086.00
Task 6396 : 4.00
Task 6397 : 2082.00
Task 6398 : 4.00
Task 6399 : 3196.00
Task 6400 : 4.00
Task 6401 : 3289.00
Task 6402 : 4.00
Task 6403 : 2959.00
Task 6404 : 4.00
Task 6405 : 2100.00
Task 6406 : 1869.00
Task 6407 : 3.00
Task 6408 : 3443.00
Task 6409 : 1854.00
Task 6410 : 4.00
Task 6411 : 2082.00
Task 6412 : 2097.00
Task 6413 : 2080.00
Task 6414 : 4.00
Task 6415 : 2098.00
Task 6416 : 4.00
Task 6417 : 3.00
Task 6418 : 3.00
Task 6419 : 3.00
Task 6420 : 2159.00
Task 6421 : 2127.00
Task 6422 : 1877.00
Task 6423 : 2078.00
Task 6424 : 1505.00
Task 6425 : 4.00
Task 6426 : 2532.00
Task 6427 : 3.00
Task 6428 : 4007.00
Task 6429 : 1852.00
Task 6430 : 4.00
Task 6431 : 3.00
Task 6432 : 1841.00
Task 6433 : 1873.00
Task 6434 : 1862.00
Task 6435 : 4.00
Task 6436 : 3143.00
Task 6437 : 3295.00
Task 6438 : 1836.00
Task 6439 : 3.00
Task 6440 : 2170.00
Task 6441 : 1884.00
Task 6442 : 2015.00
Task 6443 : 4.00
Task 6444 : 4.00
Task 6445 : 1528.00
Task 6446 : 3.00
Task 6447 : 1844.00
Task 6448 : 1494.00
Task 6449 : 1503.00
Task 6450 : 4.00
Task 6451 : 1846.00
Task 6452 : 3162.00
Task 6453 : 3.00
Task 6454 : 3.00
Task 6455 : 3.00
Task 6456 : 2955.00
Task 6457 : 4.00
Task 6458 : 2515.00
Task 6459 : 4.00
Task 6460 : 700.00
Task 6461 : 3306.00
Task 6462 : 741.00
Task 6463 : 4.00
Task 6464 : 3707.00
Task 6465 : 4.00
Task 6466 : 3915.00
Task 6467 : 2878.00
Task 6468 : 732.00
Task 6469 : 4.00
Task 6470 : 4.00
Task 6471 : 3.00
Task 6472 : 3.00
Task 6473 : 3.00
Task 6474 : 1146.00
Task 6475 : 4.00
Task 6476 : 4.00
Task 6477 : 668.00
Task 6478 : 3347.00
Task 6479 : 3066.00
Task 6480 : 4.00
Task 6481 : 4021.00
Task 6482 : 4372.00
Task 6483 : 740.00
Task 6484 : 4.00
Task 6485 : 4.00
Task 6486 : 3.00
Task 6487 : 3.00
Task 6488 : 3379.00
Task 6489 : 3561.00
Task 6490 : 2327.00
Task 6491 : 695.00
Task 6492 : 2546.00
Task 6493 : 4.00
Task 6494 : 3.00
Task 6495 : 3430.00
Task 6496 : 4.00
Task 6497 : 2506.00
Task 6498 : 4.00
Task 6499 : 4347.00
Task 6500 : 3900.00
Task 6501 : 4.00
Task 6502 : 3698.00
Task 6503 : 2563.00
Task 6504 : 610.00
Task 6505 : 4.00
Task 6506 : 675.00
Task 6507 : 2648.00
Task 6508 : 2819.00
Task 6509 : 2603.00
Task 6510 : 4.00
Task 6511 : 714.00
Task 6512 : 2340.00
Task 6513 : 2481.00
Task 6514 : 2562.00
Task 6515 : 2484.00
Task 6516 : 2452.00
Task 6517 : 4.00
Task 6518 : 4.00
Task 6519 : 2508.00
Task 6520 : 3700.00
Task 6521 : 2440.00
Task 6522 : 4.00
Task 6523 : 3.00
Task 6524 : 3.00
Task 6525 : 643.00
Task 6526 : 2461.00
Task 6527 : 3.00
Task 6528 : 4401.00
Task 6529 : 696.00
Task 6530 : 4.00
Task 6531 : 2344.00
Task 6532 : 2988.00
Task 6533 : 3703.00
Task 6534 : 2421.00
Task 6535 : 4.00
Task 6536 : 3697.00
Task 6537 : 1856.00
Task 6538 : 3.00
Task 6539 : 4634.00
Task 6540 : 2417.00
Task 6541 : 4.00
Task 6542 : 3.00
Task 6543 : 3.00
Task 6544 : 3759.00
Task 6545 : 3390.00
Task 6546 : 3.00
Task 6547 : 3.00
Task 6548 : 2422.00
Task 6549 : 4846.00
Task 6550 : 4.00
Task 6551 : 3711.00
Task 6552 : 3365.00
Task 6553 : 5002.00
Task 6554 : 2414.00
Task 6555 : 2423.00
Task 6556 : 4.00
Task 6557 : 4843.00
Task 6558 : 1779.00
Task 6559 : 4.00
Task 6560 : 6836.00
Task 6561 : 1790.00
Task 6562 : 4.00
Task 6563 : 6705.00
Task 6564 : 2439.00
Task 6565 : 4844.00
Task 6566 : 2006.00
Task 6567 : 3000.00
Task 6568 : 2391.00
Task 6569 : 4863.00
Task 6570 : 4.00
Task 6571 : 3731.00
Task 6572 : 2659.00
Task 6573 : 2438.00
Task 6574 : 6830.00
Task 6575 : 4.00
Task 6576 : 4.00
Task 6577 : 3.00
Task 6578 : 4.00
Task 6579 : 3.00
Task 6580 : 3.00
Task 6581 : 1807.00
Task 6582 : 2395.00
Task 6583 : 1780.00
Task 6584 : 1773.00
Task 6585 : 6704.00
Task 6586 : 1803.00
Task 6587 : 5112.00
Task 6588 : 6832.00
Task 6589 : 1765.00
Task 6590 : 1804.00
Task 6591 : 1758.00
Task 6592 : 4.00
Task 6593 : 3.00
Task 6594 : 2015.00
Task 6595 : 6703.00
Task 6596 : 2013.00
Task 6597 : 3012.00
Task 6598 : 2376.00
Task 6599 : 3407.00
Task 6600 : 4.00
Task 6601 : 2418.00
Task 6602 : 1765.00
Task 6603 : 1800.00
Task 6604 : 6834.00
Task 6605 : 2106.00
Task 6606 : 4850.00
Task 6607 : 2018.00
Task 6608 : 2119.00
Task 6609 : 1481.00
Task 6610 : 2034.00
Task 6611 : 4.00
Task 6612 : 3721.00
Task 6613 : 2035.00
Task 6614 : 6705.00
Task 6615 : 3.00
Task 6616 : 3.00
Task 6617 : 3.00
Task 6618 : 3.00
Task 6619 : 2007.00
Task 6620 : 3.00
Task 6621 : 3.00
Task 6622 : 2030.00
Task 6623 : 5078.00
Task 6624 : 1434.00
Task 6625 : 1536.00
Task 6626 : 2048.00
Task 6627 : 2072.00
Task 6628 : 2362.00
Task 6629 : 6831.00
Task 6630 : 4.00
Task 6631 : 3803.00
Task 6632 : 1454.00
Task 6633 : 4.00
Task 6634 : 4849.00
Task 6635 : 2066.00
Task 6636 : 6703.00
Task 6637 : 3441.00
Task 6638 : 4.00
Task 6639 : 4269.00
Task 6640 : 3.00
Task 6641 : 1431.00
Task 6642 : 18722.00
Task 6643 : 4.00
Task 6644 : 4.00
Task 6645 : 3.00
Task 6646 : 3985.00
Task 6647 : 1427.00
Task 6648 : 3.00
Task 6649 : 4855.00
Task 6650 : 6836.00
Task 6651 : 2439.00
Task 6652 : 2415.00
Task 6653 : 6704.00
Task 6654 : 4.00
Task 6655 : 2399.00
Task 6656 : 2453.00
Task 6657 : 4.00
Task 6658 : 4.00
Task 6659 : 2385.00
Task 6660 : 3.00
Task 6661 : 3.00
Task 6662 : 11434.00
Task 6663 : 4504.00
Task 6664 : 1425.00
Task 6665 : 2374.00
Task 6666 : 3841.00
Task 6667 : 3255.00
Task 6668 : 6138.00
Task 6669 : 5.00
Task 6670 : 4.00
Task 6671 : 4.00
Task 6672 : 4862.00
Task 6673 : 3147.00
Task 6674 : 3141.00
Task 6675 : 4.00
Task 6676 : 6836.00
Task 6677 : 5307.00
Task 6678 : 2364.00
Task 6679 : 3.00
Task 6680 : 928.00
Task 6681 : 4893.00
Task 6682 : 6705.00
Task 6683 : 3130.00
Task 6684 : 6301.00
Task 6685 : 4.00
Task 6686 : 3.00
Task 6687 : 3.00
Task 6688 : 3171.00
Task 6689 : 4.00
Task 6690 : 4.00
Task 6691 : 4176.00
Task 6692 : 3.00
Task 6693 : 3.00
Task 6694 : 3.00
Task 6695 : 1331.00
Task 6696 : 3.00
Task 6697 : 6378.00
Task 6698 : 4.00
Task 6699 : 2365.00
Task 6700 : 3113.00
Task 6701 : 1419.00
Task 6702 : 4736.00
Task 6703 : 4.00
Task 6704 : 4.00
Task 6705 : 1223.00
Task 6706 : 4.00
Task 6707 : 4.00
Task 6708 : 9490.00
Task 6709 : 4960.00
Task 6710 : 4.00
Task 6711 : 6834.00
Task 6712 : 4.00
Task 6713 : 3.00
Task 6714 : 3.00
Task 6715 : 3.00
Task 6716 : 2357.00
Task 6717 : 5.00
Task 6718 : 4.00
Task 6719 : 11236.00
Task 6720 : 3.00
Task 6721 : 3.00
Task 6722 : 1330.00
Task 6723 : 1361.00
Task 6724 : 6702.00
Task 6725 : 1419.00
Task 6726 : 1211.00
Task 6727 : 4.00
Task 6728 : 6852.00
Task 6729 : 1423.00
Task 6730 : 1418.00
Task 6731 : 8087.00
Task 6732 : 4.00
Task 6733 : 3112.00
Task 6734 : 4.00
Task 6735 : 3009.00
Task 6736 : 4.00
Task 6737 : 2377.00
Task 6738 : 3.00
Task 6739 : 3.00
Task 6740 : 1334.00
Task 6741 : 6703.00
Task 6742 : 4.00
Task 6743 : 3.00
Task 6744 : 3759.00
Task 6745 : 4.00
Task 6746 : 1221.00
Task 6747 : 13128.00
Task 6748 : 4.00
Task 6749 : 3.00
Task 6750 : 4258.00
Task 6751 : 4728.00
Task 6752 : 3002.00
Task 6753 : 3115.00
Task 6754 : 4.00
Task 6755 : 3.00
Task 6756 : 3.00
Task 6757 : 1335.00
Task 6758 : 4.00
Task 6759 : 2351.00
Task 6760 : 4.00
Task 6761 : 4.00
Task 6762 : 6903.00
Task 6763 : 3.00
Task 6764 : 3.00
Task 6765 : 3.00
Task 6766 : 1208.00
Task 6767 : 3.00
Task 6768 : 3.00
Task 6769 : 3.00
Task 6770 : 3.00
Task 6771 : 3.00
Task 6772 : 6705.00
Task 6773 : 4.00
Task 6774 : 1224.00
Task 6775 : 4.00
Task 6776 : 1340.00
Task 6777 : 3095.00
Task 6778 : 1700.00
Task 6779 : 3217.00
Task 6780 : 4.00
Task 6781 : 5079.00
Task 6782 : 4670.00
Task 6783 : 1715.00
Task 6784 : 1224.00
Task 6785 : 1333.00
Task 6786 : 5142.00
Task 6787 : 4.00
Task 6788 : 3143.00
Task 6789 : 3160.00
Task 6790 : 4350.00
Task 6791 : 5728.00
Task 6792 : 3129.00
Task 6793 : 3149.00
Task 6794 : 2431.00
Task 6795 : 1225.00
Task 6796 : 4.00
Task 6797 : 3111.00
Task 6798 : 1719.00
Task 6799 : 1941.00
Task 6800 : 1714.00
Task 6801 : 1718.00
Task 6802 : 1711.00
Task 6803 : 6522.00
Task 6804 : 1942.00
Task 6805 : 1740.00
Task 6806 : 1936.00
Task 6807 : 1729.00
Task 6808 : 1932.00
Task 6809 : 3079.00
Task 6810 : 5613.00
Task 6811 : 1710.00
Task 6812 : 1715.00
Task 6813 : 3095.00
Task 6814 : 1936.00
Task 6815 : 1327.00
Task 6816 : 3.00
Task 6817 : 1930.00
Task 6818 : 1947.00
Task 6819 : 1742.00
Task 6820 : 1642.00
Task 6821 : 1646.00
Task 6822 : 3545.00
Task 6823 : 3090.00
Task 6824 : 1331.00
Task 6825 : 1942.00
Task 6826 : 1325.00
Task 6827 : 1325.00
Task 6828 : 3063.00
Task 6829 : 1957.00
Task 6830 : 1965.00
Task 6831 : 3121.00
Task 6832 : 1910.00
Task 6833 : 1210.00
Task 6834 : 1892.00
Task 6835 : 4147.00
Task 6836 : 1898.00
Task 6837 : 1209.00
Task 6838 : 1898.00
Task 6839 : 1907.00
Task 6840 : 1904.00
Task 6841 : 1996.00
Task 6842 : 3131.00
Task 6843 : 1899.00
Task 6844 : 3228.00
Task 6845 : 3.00
Task 6846 : 1647.00
Task 6847 : 1651.00
Task 6848 : 1648.00
Task 6849 : 1644.00
Task 6850 : 1224.00
Task 6851 : 1650.00
Task 6852 : 1650.00
Task 6853 : 4933.00
Task 6854 : 1639.00
Task 6855 : 1908.00
Task 6856 : 1221.00
Task 6857 : 1646.00
Task 6858 : 3.00
Task 6859 : 1908.00
Task 6860 : 4429.00
Task 6861 : 6947.00
Task 6862 : 1662.00
Task 6863 : 3086.00
Task 6864 : 1900.00
Task 6865 : 6943.00
Task 6866 : 6948.00
Task 6867 : 6954.00
Task 6868 : 6953.00
Task 6869 : 6954.00
Task 6870 : 6945.00
Task 6871 : 6959.00
Task 6872 : 6945.00
Task 6873 : 7260.00
Task 6874 : 7355.00
Task 6875 : 3.00
Task 6876 : 3.00
Task 6877 : 3.00
Task 6878 : 3.00
Task 6879 : 3.00
Task 6880 : 3.00
Task 6881 : 3.00
Task 6882 : 3.00
Task 6883 : 3.00
Task 6884 : 3.00
Task 6885 : 3.00
Task 6886 : 3.00
Task 6887 : 3.00
Task 6888 : 3.00
Task 6889 : 3.00
Task 6890 : 3097.00
Task 6891 : 3810.00
Task 6892 : 3792.00
Task 6893 : 3131.00
Task 6894 : 3079.00
Task 6895 : 3783.00
Task 6896 : 1907.00
Task 6897 : 6437.00
Task 6898 : 3085.00
Task 6899 : 3135.00
Task 6900 : 2386.00
Task 6901 : 3776.00
Task 6902 : 3090.00
Task 6903 : 6976.00
Task 6904 : 4.00
Task 6905 : 2317.00
Task 6906 : 3768.00
Task 6907 : 2309.00
Task 6908 : 7742.00
Task 6909 : 6329.00
Task 6910 : 4.00
Task 6911 : 4.00
Task 6912 : 2296.00
Task 6913 : 3654.00
Task 6914 : 2456.00
Task 6915 : 3763.00
Task 6916 : 3076.00
Task 6917 : 5382.00
Task 6918 : 2312.00
Task 6919 : 3758.00
Task 6920 : 5289.00
Task 6921 : 3761.00
Task 6922 : 3056.00
Task 6923 : 2306.00
Task 6924 : 3762.00
Task 6925 : 3781.00
Task 6926 : 3955.00
Task 6927 : 3053.00
Task 6928 : 8619.00
Task 6929 : 4082.00
Task 6930 : 3763.00
Task 6931 : 2301.00
Task 6932 : 6709.00
Task 6933 : 5120.00
Task 6934 : 3050.00
Task 6935 : 8500.00
Task 6936 : 2296.00
Task 6937 : 3.00
Task 6938 : 3.00
Task 6939 : 2295.00
Task 6940 : 4742.00
Task 6941 : 3.00
Task 6942 : 3.00
Task 6943 : 3.00
Task 6944 : 9893.00
Task 6945 : 3061.00
Task 6946 : 4.00
Task 6947 : 4561.00
Task 6948 : 2274.00
Task 6949 : 2300.00
Task 6950 : 2251.00
Task 6951 : 2250.00
Task 6952 : 3.00
Task 6953 : 2266.00
Task 6954 : 3044.00
Task 6955 : 2303.00
Task 6956 : 3054.00
Task 6957 : 2248.00
Task 6958 : 4.00
Task 6959 : 3.00
Task 6960 : 3112.00
Task 6961 : 3083.00
Task 6962 : 3.00
Task 6963 : 5807.00
Task 6964 : 3933.00
Task 6965 : 3041.00
Task 6966 : 3198.00
Task 6967 : 3705.00
Task 6968 : 3682.00
Task 6969 : 2244.00
Task 6970 : 3037.00
Task 6971 : 4.00
Task 6972 : 3675.00
Task 6973 : 4.00
Task 6974 : 3678.00
Task 6975 : 3040.00
Task 6976 : 2246.00
Task 6977 : 3.00
Task 6978 : 3675.00
Task 6979 : 4.00
Task 6980 : 3038.00
Task 6981 : 3017.00
Task 6982 : 3666.00
Task 6983 : 2249.00
Task 6984 : 4.00
Task 6985 : 3019.00
Task 6986 : 3038.00
Task 6987 : 3664.00
Task 6988 : 6435.00
Task 6989 : 3022.00
Task 6990 : 3067.00
Task 6991 : 3028.00
Task 6992 : 3.00
Task 6993 : 2247.00
Task 6994 : 3006.00
Task 6995 : 3668.00
Task 6996 : 3666.00
Task 6997 : 3014.00
Task 6998 : 4.00
Task 6999 : 3680.00
Task 7000 : 3796.00
Task 7001 : 3740.00
Task 7002 : 2244.00
Task 7003 : 4.00
Task 7004 : 3731.00
Task 7005 : 3019.00
Task 7006 : 3028.00
Task 7007 : 4905.00
Task 7008 : 3666.00
Task 7009 : 3725.00
Task 7010 : 3709.00
Task 7011 : 3727.00
Task 7012 : 3709.00
Task 7013 : 3012.00
Task 7014 : 3036.00
Task 7015 : 3716.00
Task 7016 : 3720.00
Task 7017 : 3714.00
Task 7018 : 3713.00
Task 7019 : 4.00
Task 7020 : 3.00
Task 7021 : 3011.00
Task 7022 : 6907.00
Task 7023 : 6716.00
Task 7024 : 3021.00
Task 7025 : 5002.00
Task 7026 : 4971.00
Task 7027 : 4947.00
Task 7028 : 4.00
Task 7029 : 4.00
Task 7030 : 3.00
Task 7031 : 4953.00
Task 7032 : 3.00
Task 7033 : 3.00
Task 7034 : 3.00
Task 7035 : 4939.00
Task 7036 : 4940.00
Task 7037 : 4.00
Task 7038 : 4940.00
Task 7039 : 4933.00
Task 7040 : 3.00
Task 7041 : 4936.00
Task 7042 : 4930.00
Task 7043 : 4.00
Task 7044 : 8994.00
Task 7045 : 4934.00
Task 7046 : 3.00
Task 7047 : 3747.00
Task 7048 : 4.00
Task 7049 : 3703.00
Task 7050 : 4868.00
Task 7051 : 4865.00
Task 7052 : 3.00
Task 7053 : 3.00
Task 7054 : 3.00
Task 7055 : 3.00
Task 7056 : 3.00
Task 7057 : 3661.00
Task 7058 : 4862.00
Task 7059 : 7042.00
Task 7060 : 3678.00
Task 7061 : 7027.00
Task 7062 : 7024.00
Task 7063 : 7034.00
Task 7064 : 3680.00
Task 7065 : 4860.00
Task 7066 : 7036.00
Task 7067 : 7033.00
Task 7068 : 7037.00
Task 7069 : 7025.00
Task 7070 : 7027.00
Task 7071 : 7026.00
Task 7072 : 4860.00
Task 7073 : 7030.00
Task 7074 : 3690.00
Task 7075 : 4.00
Task 7076 : 4.00
Task 7077 : 3.00
Task 7078 : 3.00
Task 7079 : 3.00
Task 7080 : 3.00
Task 7081 : 3.00
Task 7082 : 4860.00
Task 7083 : 3681.00
Task 7084 : 4855.00
Task 7085 : 3670.00
Task 7086 : 3653.00
Task 7087 : 4854.00
Task 7088 : 3680.00
Task 7089 : 4.00
Task 7090 : 4852.00
Task 7091 : 4853.00
Task 7092 : 3677.00
Task 7093 : 4.00
Task 7094 : 4850.00
Task 7095 : 4.00
Task 7096 : 3.00
Task 7097 : 4945.00
Task 7098 : 4889.00
Task 7099 : 4882.00
Task 7100 : 4895.00
Task 7101 : 4.00
Task 7102 : 3.00
Task 7103 : 3.00
Task 7104 : 3.00
Task 7105 : 3.00
Task 7106 : 4895.00
Task 7107 : 4896.00
Task 7108 : 4900.00
Task 7109 : 4888.00
Task 7110 : 4.00
Task 7111 : 3.00
Task 7112 : 3.00
Task 7113 : 4880.00
Task 7114 : 4889.00
Task 7115 : 4892.00
Task 7116 : 3.00
Task 7117 : 3.00
Task 7118 : 3.00
Task 7119 : 3.00
Task 7120 : 3.00
Task 7121 : 3.00
Task 7122 : 6874.00
Task 7123 : 6875.00
Task 7124 : 6868.00
Task 7125 : 6868.00
Task 7126 : 6868.00
Task 7127 : 6866.00
Task 7128 : 6868.00
Task 7129 : 6863.00
Task 7130 : 6863.00
Task 7131 : 6859.00
Task 7132 : 6862.00
Task 7133 : 4.00
Task 7134 : 4.00
Task 7135 : 4.00
Task 7136 : 3.00
Task 7137 : 3.00
Task 7138 : 4.00
Task 7139 : 3.00


==> plots/estimations/cpu-gpu-task-comparison/twitter-white-outputs/twitter-deg.txt <==
Task 0 : 328.012
Task 1 : 359.498
Task 2 : 369.832
Task 3 : 187.84
Task 4 : 267.952
Task 5 : 259.93
Task 6 : 261.59
Task 7 : 220.865
Task 8 : 327.181
Task 9 : 380.164
Task 10 : 183.606
Task 11 : 407.907
Task 12 : 175.044
Task 13 : 174.808
Task 14 : 163.9
Task 15 : 160.161
Task 16 : 133.765
Task 17 : 133.977
Task 18 : 148.028
Task 19 : 133.576
Task 20 : 147.433
Task 21 : 146.883
Task 22 : 134.215
Task 23 : 133.445
Task 24 : 144.451
Task 25 : 133.401
Task 26 : 140.426
Task 27 : 139.379
Task 28 : 137.873
Task 29 : 137.288
Task 30 : 132.827
Task 31 : 132.705
Task 32 : 132.602
Task 33 : 132.42
Task 34 : 132.263
Task 35 : 132.216
Task 36 : 132.154
Task 37 : 174.409
Task 38 : 143.115
Task 39 : 213.033
Task 40 : 193.482
Task 41 : 236.224
Task 42 : 322.902
Task 43 : 308.842
Task 44 : 189.521
Task 45 : 200.72
Task 46 : 180.638
Task 47 : 142.827
Task 48 : 243.881
Task 49 : 134.121
Task 50 : 134.324
Task 51 : 62.1106
Task 52 : 123.092
Task 53 : 119.577
Task 54 : 93.8217
Task 55 : 93.9548
Task 56 : 164.69
Task 57 : 93.6017
Task 58 : 107.785
Task 59 : 107.118
Task 60 : 94.1037
Task 61 : 93.4283
Task 62 : 106.399
Task 63 : 103.962
Task 64 : 93.3079
Task 65 : 100.066
Task 66 : 98.9824
Task 67 : 97.4591
Task 68 : 96.8395
Task 69 : 92.7145
Task 70 : 92.6068
Task 71 : 92.5
Task 72 : 92.3383
Task 73 : 92.1986
Task 74 : 92.1586
Task 75 : 92.1048
Task 76 : 101.238
Task 77 : 159.918
Task 78 : 159.184
Task 79 : 378.387
Task 80 : 272.72
Task 81 : 201.919
Task 82 : 191.958
Task 83 : 191.013
Task 84 : 152.081
Task 85 : 147.518
Task 86 : 179.289
Task 87 : 149.486
Task 88 : 147.626
Task 89 : 175.495
Task 90 : 147.298
Task 91 : 147.108
Task 92 : 147.626
Task 93 : 162.66
Task 94 : 162.091
Task 95 : 161.271
Task 96 : 146.947
Task 97 : 158.59
Task 98 : 154.432
Task 99 : 153.146
Task 100 : 151.453
Task 101 : 150.75
Task 102 : 146.487
Task 103 : 146.396
Task 104 : 146.271
Task 105 : 146.125
Task 106 : 145.999
Task 107 : 145.966
Task 108 : 145.918
Task 109 : 131.356
Task 110 : 131.533
Task 111 : 141.17
Task 112 : 140.649
Task 113 : 140.312
Task 114 : 131.214
Task 115 : 131.824
Task 116 : 131.128
Task 117 : 138.671
Task 118 : 131.126
Task 119 : 135.849
Task 120 : 135.216
Task 121 : 134.214
Task 122 : 133.837
Task 123 : 130.595
Task 124 : 130.491
Task 125 : 130.427
Task 126 : 130.279
Task 127 : 130.151
Task 128 : 130.11
Task 129 : 130.06
Task 130 : 221.435
Task 131 : 56.9354
Task 132 : 83.1089
Task 133 : 116.588
Task 134 : 156.301
Task 135 : 235.146
Task 136 : 322.475
Task 137 : 49.9077
Task 138 : 89.0849
Task 139 : 160.879
Task 140 : 60.9553
Task 141 : 57.5656
Task 142 : 204.088
Task 143 : 126.578
Task 144 : 56.4518
Task 145 : 196.396
Task 146 : 196.016
Task 147 : 50.6215
Task 148 : 48.5943
Task 149 : 187.137
Task 150 : 31.8404
Task 151 : 184.124
Task 152 : 162.661
Task 153 : 32.0271
Task 154 : 162.801
Task 155 : 162.519
Task 156 : 174.242
Task 157 : 173.869
Task 158 : 162.868
Task 159 : 162.408
Task 160 : 173.381
Task 161 : 32.7489
Task 162 : 31.5763
Task 163 : 171.374
Task 164 : 162.345
Task 165 : 40.8099
Task 166 : 40.3182
Task 167 : 40.4363
Task 168 : 31.5272
Task 169 : 168.159
Task 170 : 31.7152
Task 171 : 167.221
Task 172 : 165.965
Task 173 : 165.464
Task 174 : 162.014
Task 175 : 38.9512
Task 176 : 161.935
Task 177 : 161.844
Task 178 : 161.72
Task 179 : 161.612
Task 180 : 161.583
Task 181 : 161.54
Task 182 : 184.501
Task 183 : 36.1331
Task 184 : 35.6211
Task 185 : 34.7792
Task 186 : 34.4659
Task 187 : 30.51
Task 188 : 30.3563
Task 189 : 30.314
Task 190 : 30.1062
Task 191 : 29.9116
Task 192 : 29.841
Task 193 : 29.7608
Task 194 : 62.7796
Task 195 : 115.953
Task 196 : 57.1898
Task 197 : 56.8192
Task 198 : 262.607
Task 199 : 106.132
Task 200 : 106.375
Task 201 : 49.551
Task 202 : 84.2122
Task 203 : 47.245
Task 204 : 28.269
Task 205 : 28.431
Task 206 : 29.004
Task 207 : 28.0055
Task 208 : 93.2998
Task 209 : 57.4676
Task 210 : 27.9396
Task 211 : 28.0872
Task 212 : 38.4169
Task 213 : 37.9227
Task 214 : 38.1419
Task 215 : 36.3121
Task 216 : 89.3476
Task 217 : 57.6266
Task 218 : 33.2319
Task 219 : 32.5171
Task 220 : 31.5054
Task 221 : 31.109
Task 222 : 109.935
Task 223 : 27.0149
Task 224 : 26.8782
Task 225 : 26.8179
Task 226 : 26.6258
Task 227 : 26.4447
Task 228 : 26.3815
Task 229 : 26.3062
Task 230 : 57.3102
Task 231 : 189.105
Task 232 : 57.1307
Task 233 : 57.7823
Task 234 : 75.1262
Task 235 : 74.2361
Task 236 : 57.0005
Task 237 : 73.3358
Task 238 : 42.0114
Task 239 : 70.3221
Task 240 : 65.4696
Task 241 : 64.0064
Task 242 : 62.006
Task 243 : 61.1175
Task 244 : 56.1904
Task 245 : 56.0655
Task 246 : 55.9272
Task 247 : 55.7512
Task 248 : 55.5992
Task 249 : 55.5634
Task 250 : 55.5085
Task 251 : 230.722
Task 252 : 223.473
Task 253 : 190.548
Task 254 : 222.435
Task 255 : 206.514
Task 256 : 190.57
Task 257 : 213.728
Task 258 : 190.36
Task 259 : 211.05
Task 260 : 190.186
Task 261 : 190.503
Task 262 : 190.008
Task 263 : 201.68
Task 264 : 201.199
Task 265 : 200.457
Task 266 : 198.442
Task 267 : 195.421
Task 268 : 194.429
Task 269 : 193.146
Task 270 : 192.593
Task 271 : 189.648
Task 272 : 189.59
Task 273 : 189.494
Task 274 : 189.4
Task 275 : 189.318
Task 276 : 189.299
Task 277 : 189.268
Task 278 : 97.5774
Task 279 : 57.3556
Task 280 : 51.6218
Task 281 : 51.6901
Task 282 : 95.8017
Task 283 : 23.6802
Task 284 : 38.3301
Task 285 : 140.027
Task 286 : 44.098
Task 287 : 23.7638
Task 288 : 42.0159
Task 289 : 23.3856
Task 290 : 24.2474
Task 291 : 128.993
Task 292 : 23.2782
Task 293 : 128.006
Task 294 : 23.3487
Task 295 : 32.7937
Task 296 : 33.5287
Task 297 : 33.1815
Task 298 : 31.1773
Task 299 : 76.1464
Task 300 : 28.2266
Task 301 : 27.4756
Task 302 : 101.368
Task 303 : 26.4461
Task 304 : 26.0153
Task 305 : 76.2807
Task 306 : 22.2576
Task 307 : 22.1347
Task 308 : 22.0711
Task 309 : 21.8987
Task 310 : 21.7352
Task 311 : 21.6788
Task 312 : 21.6115
Task 313 : 114.48
Task 314 : 75.9896
Task 315 : 110.248
Task 316 : 203.593
Task 317 : 75.7933
Task 318 : 76.2875
Task 319 : 75.6227
Task 320 : 94.9833
Task 321 : 94.1918
Task 322 : 91.5527
Task 323 : 93.1906
Task 324 : 42.4521
Task 325 : 89.9331
Task 326 : 91.923
Task 327 : 84.8186
Task 328 : 83.1526
Task 329 : 80.9824
Task 330 : 80.0109
Task 331 : 74.9454
Task 332 : 74.8376
Task 333 : 74.6813
Task 334 : 74.521
Task 335 : 74.3825
Task 336 : 74.354
Task 337 : 74.3041
Task 338 : 42.7495
Task 339 : 35.3333
Task 340 : 42.5814
Task 341 : 42.4799
Task 342 : 71.0429
Task 343 : 78.4419
Task 344 : 124.074
Task 345 : 74.5871
Task 346 : 42.3327
Task 347 : 43.0069
Task 348 : 61.8289
Task 349 : 60.1271
Task 350 : 59.178
Task 351 : 58.1362
Task 352 : 55.1535
Task 353 : 54.9804
Task 354 : 153.963
Task 355 : 50.1455
Task 356 : 90.9174
Task 357 : 48.7045
Task 358 : 46.6641
Task 359 : 45.6714
Task 360 : 40.5571
Task 361 : 40.4182
Task 362 : 40.2752
Task 363 : 40.0952
Task 364 : 39.9336
Task 365 : 39.8995
Task 366 : 39.8401
Task 367 : 55.0899
Task 368 : 18.6743
Task 369 : 90.9734
Task 370 : 143.224
Task 371 : 141.798
Task 372 : 18.7838
Task 373 : 90.7295
Task 374 : 45.654
Task 375 : 128.386
Task 376 : 90.4918
Task 377 : 43.1347
Task 378 : 124.379
Task 379 : 16.8798
Task 380 : 90.8908
Task 381 : 6.5977
Task 382 : 90.2441
Task 383 : 18.4422
Task 384 : 109.455
Task 385 : 108.591
Task 386 : 107.421
Task 387 : 104.158
Task 388 : 99.1732
Task 389 : 97.4709
Task 390 : 19.2741
Task 391 : 95.2829
Task 392 : 94.277
Task 393 : 89.548
Task 394 : 89.4541
Task 395 : 89.2943
Task 396 : 89.1537
Task 397 : 89.0328
Task 398 : 89.0112
Task 399 : 88.9692
Task 400 : 18.3288
Task 401 : 17.1277
Task 402 : 18.3895
Task 403 : 6.39508
Task 404 : 31.0789
Task 405 : 32.2176
Task 406 : 31.6478
Task 407 : 51.7569
Task 408 : 28.8859
Task 409 : 60.4648
Task 410 : 29.9303
Task 411 : 24.9786
Task 412 : 23.8476
Task 413 : 22.3411
Task 414 : 4.89583
Task 415 : 21.6414
Task 416 : 16.9343
Task 417 : 52.0297
Task 418 : 6.15382
Task 419 : 5.04545
Task 420 : 116.068
Task 421 : 29.6174
Task 422 : 53.6224
Task 423 : 17.0817
Task 424 : 16.9417
Task 425 : 16.8465
Task 426 : 16.6596
Task 427 : 16.484
Task 428 : 16.4317
Task 429 : 16.3633
Task 430 : 5.98519
Task 431 : 53.8586
Task 432 : 51.8868
Task 433 : 6.80812
Task 434 : 16.899
Task 435 : 28.6814
Task 436 : 6.30421
Task 437 : 7.32579
Task 438 : 6.33898
Task 439 : 105.167
Task 440 : 51.7686
Task 441 : 104.053
Task 442 : 16.9427
Task 443 : 7.95399
Task 444 : 44.017
Task 445 : 17.7197
Task 446 : 41.5951
Task 447 : 44.6794
Task 448 : 51.581
Task 449 : 7.34955
Task 450 : 27.0384
Task 451 : 52.1382
Task 452 : 90.2477
Task 453 : 6.57824
Task 454 : 19.592
Task 455 : 6.50856
Task 456 : 86.114
Task 457 : 26.5927
Task 458 : 29.1002
Task 459 : 30.4395
Task 460 : 29.8107
Task 461 : 4.41307
Task 462 : 5.12847
Task 463 : 26.9383
Task 464 : 5.06034
Task 465 : 5.66569
Task 466 : 54.0914
Task 467 : 5.68705
Task 468 : 6.57952
Task 469 : 19.6949
Task 470 : 5.07058
Task 471 : 5.12281
Task 472 : 6.09682
Task 473 : 53.7822
Task 474 : 22.8755
Task 475 : 21.7668
Task 476 : 6.03388
Task 477 : 20.2202
Task 478 : 19.4162
Task 479 : 70.6104
Task 480 : 69.7599
Task 481 : 68.617
Task 482 : 4.96903
Task 483 : 65.3906
Task 484 : 14.6694
Task 485 : 5.31881
Task 486 : 14.5153
Task 487 : 14.4155
Task 488 : 14.2247
Task 489 : 14.0393
Task 490 : 13.9888
Task 491 : 13.916
Task 492 : 123.793
Task 493 : 60.1207
Task 494 : 5.34684
Task 495 : 58.4768
Task 496 : 56.2666
Task 497 : 55.1908
Task 498 : 49.9382
Task 499 : 49.8164
Task 500 : 49.6554
Task 501 : 49.4911
Task 502 : 49.343
Task 503 : 49.3163
Task 504 : 49.2618
Task 505 : 4.92476
Task 506 : 5.42241
Task 507 : 4.23492
Task 508 : 6.10777
Task 509 : 6.33292
Task 510 : 4.7762
Task 511 : 51.6656
Task 512 : 6.27918
Task 513 : 4.71115
Task 514 : 4.69609
Task 515 : 20.4872
Task 516 : 6.39895
Task 517 : 171.927
Task 518 : 5.32494
Task 519 : 68.7777
Task 520 : 4.59999
Task 521 : 4.1625
Task 522 : 19.3379
Task 523 : 4.79898
Task 524 : 4.5492
Task 525 : 4.12669
Task 526 : 19.6348
Task 527 : 5.67605
Task 528 : 4.50753
Task 529 : 41.0792
Task 530 : 5.80799
Task 531 : 19.3506
Task 532 : 51.86
Task 533 : 4.45532
Task 534 : 49.5117
Task 535 : 23.3526
Task 536 : 5.02302
Task 537 : 4.41134
Task 538 : 4.18889
Task 539 : 23.2326
Task 540 : 23.1926
Task 541 : 6.22953
Task 542 : 4.34759
Task 543 : 4.96288
Task 544 : 53.1103
Task 545 : 5.1659
Task 546 : 5.71552
Task 547 : 22.943
Task 548 : 36.8074
Task 549 : 4.3066
Task 550 : 46.3077
Task 551 : 4.65486
Task 552 : 4.23922
Task 553 : 68.998
Task 554 : 6.04897
Task 555 : 6.68265
Task 556 : 25.1069
Task 557 : 7.84068
Task 558 : 51.7644
Task 559 : 5.09464
Task 560 : 4.15358
Task 561 : 4.82609
Task 562 : 4.13179
Task 563 : 5.58033
Task 564 : 6.30393
Task 565 : 6.36963
Task 566 : 4.03937
Task 567 : 5.4016
Task 568 : 25.2888
Task 569 : 5.77114
Task 570 : 21.5382
Task 571 : 43.9327
Task 572 : 149.074
Task 573 : 21.4035
Task 574 : 5.26724
Task 575 : 4.54532
Task 576 : 3.94742
Task 577 : 5.72671
Task 578 : 21.1424
Task 579 : 4.68382
Task 580 : 21.0489
Task 581 : 6.70868
Task 582 : 7.26076
Task 583 : 4.54583
Task 584 : 68.939
Task 585 : 4.63163
Task 586 : 4.60712
Task 587 : 53.3793
Task 588 : 8.29631
Task 589 : 4.43466
Task 590 : 51.6047
Task 591 : 25.0616
Task 592 : 5.12047
Task 593 : 18.3576
Task 594 : 18.2316
Task 595 : 18.2309
Task 596 : 18.0676
Task 597 : 17.9039
Task 598 : 17.8387
Task 599 : 17.7684
Task 600 : 4.36785
Task 601 : 22.0993
Task 602 : 4.39745
Task 603 : 4.34404
Task 604 : 8.46816
Task 605 : 6.09059
Task 606 : 24.9968
Task 607 : 22.2178
Task 608 : 10.4533
Task 609 : 53.4462
Task 610 : 4.21901
Task 611 : 46.181
Task 612 : 115.142
Task 613 : 3.2309
Task 614 : 27.115
Task 615 : 4.96677
Task 616 : 25.6003
Task 617 : 8.72986
Task 618 : 4.91711
Task 619 : 4.96468
Task 620 : 3.11423
Task 621 : 3.13337
Task 622 : 4.25064
Task 623 : 3.07119
Task 624 : 4.27736
Task 625 : 4.01999
Task 626 : 24.949
Task 627 : 68.7732
Task 628 : 4.12985
Task 629 : 22.2552
Task 630 : 10.4884
Task 631 : 41.9659
Task 632 : 4.25233
Task 633 : 5.8457
Task 634 : 23.0762
Task 635 : 4.20302
Task 636 : 35.31
Task 637 : 4.06553
Task 638 : 2.75568
Task 639 : 4.25657
Task 640 : 52.591
Task 641 : 4.05493
Task 642 : 2.70523
Task 643 : 34.7685
Task 644 : 3.98568
Task 645 : 4.1684
Task 646 : 3.67188
Task 647 : 34.3014
Task 648 : 5.49341
Task 649 : 2.44399
Task 650 : 21.4179
Task 651 : 51.34
Task 652 : 3.9406
Task 653 : 26.6717
Task 654 : 43.6944
Task 655 : 4.64705
Task 656 : 6.62529
Task 657 : 32.604
Task 658 : 4.04418
Task 659 : 34.9027
Task 660 : 3.98166
Task 661 : 4.5823
Task 662 : 4.13333
Task 663 : 104.535
Task 664 : 10.5597
Task 665 : 25.3736
Task 666 : 4.58269
Task 667 : 3.77963
Task 668 : 3.99254
Task 669 : 39.6631
Task 670 : 21.592
Task 671 : 5.34136
Task 672 : 29.6112
Task 673 : 3.71293
Task 674 : 102.983
Task 675 : 28.8427
Task 676 : 10.6208
Task 677 : 51.8791
Task 678 : 41.3631
Task 679 : 22.0147
Task 680 : 27.7378
Task 681 : 3.94489
Task 682 : 27.1741
Task 683 : 4.30232
Task 684 : 5.44284
Task 685 : 9.63772
Task 686 : 3.90333
Task 687 : 146.465
Task 688 : 4.38605
Task 689 : 23.8716
Task 690 : 23.7721
Task 691 : 23.7033
Task 692 : 23.5648
Task 693 : 23.4261
Task 694 : 23.4123
Task 695 : 23.2601
Task 696 : 5.90635
Task 697 : 5.21211
Task 698 : 4.37068
Task 699 : 5.83831
Task 700 : 3.45671
Task 701 : 4.3776
Task 702 : 24.8798
Task 703 : 4.35236
Task 704 : 3.82709
Task 705 : 3.59355
Task 706 : 6.84774
Task 707 : 5.84561
Task 708 : 8.88626
Task 709 : 3.9375
Task 710 : 6.21771
Task 711 : 3.52429
Task 712 : 4.43679
Task 713 : 35.5714
Task 714 : 3.41373
Task 715 : 4.6813
Task 716 : 3.75141
Task 717 : 53.3804
Task 718 : 21.9498
Task 719 : 5.06633
Task 720 : 26.8939
Task 721 : 4.82289
Task 722 : 68.4988
Task 723 : 4.90806
Task 724 : 4.42323
Task 725 : 141.733
Task 726 : 4.16157
Task 727 : 18.6032
Task 728 : 4.07239
Task 729 : 22.8368
Task 730 : 6.0213
Task 731 : 12.615
Task 732 : 62.8742
Task 733 : 8.48193
Task 734 : 21.3606
Task 735 : 5.45373
Task 736 : 4.10184
Task 737 : 4.67667
Task 738 : 3.99282
Task 739 : 4.4939
Task 740 : 3.62498
Task 741 : 62.4401
Task 742 : 8.4247
Task 743 : 6.50403
Task 744 : 4.46423
Task 745 : 22.5922
Task 746 : 3.54731
Task 747 : 4.88301
Task 748 : 6.04571
Task 749 : 89.2922
Task 750 : 5.47496
Task 751 : 3.99167
Task 752 : 25.6824
Task 753 : 5.75696
Task 754 : 4.83539
Task 755 : 35.1199
Task 756 : 21.8968
Task 757 : 4.80748
Task 758 : 21.8946
Task 759 : 8.61103
Task 760 : 5.65309
Task 761 : 6.0416
Task 762 : 9.76237
Task 763 : 41.6062
Task 764 : 10.294
Task 765 : 7.16499
Task 766 : 4.75847
Task 767 : 14.3944
Task 768 : 21.3025
Task 769 : 3.4086
Task 770 : 6.17953
Task 771 : 30.2601
Task 772 : 10.3685
Task 773 : 6.53312
Task 774 : 69.0239
Task 775 : 85.3824
Task 776 : 3.74852
Task 777 : 3.71311
Task 778 : 4.77873
Task 779 : 4.57565
Task 780 : 5.43024
Task 781 : 3.8245
Task 782 : 4.51589
Task 783 : 3.44512
Task 784 : 6.15478
Task 785 : 24.6288
Task 786 : 3.85471
Task 787 : 4.28221
Task 788 : 74.974
Task 789 : 6.10807
Task 790 : 2.90808
Task 791 : 5.72751
Task 792 : 6.59309
Task 793 : 6.55586
Task 794 : 9.33246
Task 795 : 6.06577
Task 796 : 4.26921
Task 797 : 6.83353
Task 798 : 5.19918
Task 799 : 5.01673
Task 800 : 6.04745
Task 801 : 4.44006
Task 802 : 21.9165
Task 803 : 2.8282
Task 804 : 2.7553
Task 805 : 3.65789
Task 806 : 6.71106
Task 807 : 34.005
Task 808 : 4.25312
Task 809 : 3.28859
Task 810 : 35.8067
Task 811 : 5.70817
Task 812 : 5.85645
Task 813 : 130.053
Task 814 : 4.43899
Task 815 : 2.71101
Task 816 : 4.55535
Task 817 : 4.79656
Task 818 : 6.41121
Task 819 : 4.55687
Task 820 : 4.45498
Task 821 : 4.54454
Task 822 : 4.45335
Task 823 : 21.2856
Task 824 : 4.2277
Task 825 : 4.10367
Task 826 : 5.42799
Task 827 : 15.0855
Task 828 : 4.52863
Task 829 : 10.2952
Task 830 : 33.4136
Task 831 : 5.60587
Task 832 : 10.3698
Task 833 : 6.82788
Task 834 : 128.459
Task 835 : 5.21023
Task 836 : 30.4172
Task 837 : 32.8653
Task 838 : 4.07755
Task 839 : 4.97975
Task 840 : 6.70394
Task 841 : 11.267
Task 842 : 25.0561
Task 843 : 6.26794
Task 844 : 3.32115
Task 845 : 4.10211
Task 846 : 11.2314
Task 847 : 4.16287
Task 848 : 7.37225
Task 849 : 3.54678
Task 850 : 2.44186
Task 851 : 5.66454
Task 852 : 21.3332
Task 853 : 6.91995
Task 854 : 41.6365
Task 855 : 7.18857
Task 856 : 2.39692
Task 857 : 4.2529
Task 858 : 6.06572
Task 859 : 4.25439
Task 860 : 31.3027
Task 861 : 29.0732
Task 862 : 35.1368
Task 863 : 10.5128
Task 864 : 5.12961
Task 865 : 27.088
Task 866 : 15.5861
Task 867 : 16.7517
Task 868 : 6.10499
Task 869 : 30.9109
Task 870 : 3.97955
Task 871 : 4.23028
Task 872 : 70.2197
Task 873 : 2.11456
Task 874 : 3.94444
Task 875 : 5.29816
Task 876 : 4.09788
Task 877 : 6.15272
Task 878 : 5.72156
Task 879 : 6.40533
Task 880 : 6.07787
Task 881 : 10.4331
Task 882 : 69.2969
Task 883 : 30.7829
Task 884 : 4.32537
Task 885 : 6.86914
Task 886 : 5.67111
Task 887 : 4.10219
Task 888 : 4.90514
Task 889 : 4.2088
Task 890 : 67.9855
Task 891 : 5.44056
Task 892 : 6.20984
Task 893 : 4.29832
Task 894 : 4.27219
Task 895 : 30.3444
Task 896 : 5.02569
Task 897 : 3.84219
Task 898 : 4.07523
Task 899 : 4.08455
Task 900 : 3.73275
Task 901 : 4.09525
Task 902 : 6.47306
Task 903 : 64.7533
Task 904 : 7.13774
Task 905 : 5.24837
Task 906 : 20.4633
Task 907 : 5.1386
Task 908 : 5.87822
Task 909 : 3.98558
Task 910 : 5.49687
Task 911 : 5.68366
Task 912 : 8.69447
Task 913 : 59.6129
Task 914 : 8.4902
Task 915 : 4.16915
Task 916 : 25.0523
Task 917 : 57.9328
Task 918 : 4.71921
Task 919 : 3.0823
Task 920 : 4.95737
Task 921 : 55.7047
Task 922 : 27.4714
Task 923 : 54.5946
Task 924 : 28.6676
Task 925 : 5.73613
Task 926 : 3.03663
Task 927 : 35.8328
Task 928 : 15.1324
Task 929 : 6.24878
Task 930 : 49.6784
Task 931 : 49.5705
Task 932 : 49.4061
Task 933 : 49.2615
Task 934 : 49.1309
Task 935 : 49.1111
Task 936 : 49.0646
Task 937 : 3.97162
Task 938 : 3.97032
Task 939 : 5.89826
Task 940 : 3.84056
Task 941 : 6.42921
Task 942 : 6.35934
Task 943 : 26.5098
Task 944 : 5.96186
Task 945 : 9.50574
Task 946 : 4.32753
Task 947 : 2.65489
Task 948 : 4.00252
Task 949 : 8.60513
Task 950 : 6.5105
Task 951 : 2.87597
Task 952 : 25.1495
Task 953 : 2.85355
Task 954 : 7.54561
Task 955 : 5.74291
Task 956 : 3.96748
Task 957 : 5.73025
Task 958 : 3.92436
Task 959 : 30.2154
Task 960 : 24.5182
Task 961 : 53.9619
Task 962 : 3.92233
Task 963 : 5.11677
Task 964 : 2.75941
Task 965 : 12.7116
Task 966 : 4.00649
Task 967 : 3.55559
Task 968 : 75.0354
Task 969 : 3.99739
Task 970 : 3.19962
Task 971 : 2.64525
Task 972 : 2.51966
Task 973 : 3.93166
Task 974 : 3.94299
Task 975 : 5.42207
Task 976 : 2.64947
Task 977 : 2.62875
Task 978 : 3.75731
Task 979 : 20.7286
Task 980 : 20.6178
Task 981 : 20.5251
Task 982 : 20.3772
Task 983 : 20.2353
Task 984 : 20.213
Task 985 : 20.0875
Task 986 : 2.73632
Task 987 : 5.70848
Task 988 : 3.72044
Task 989 : 56.4036
Task 990 : 3.57305
Task 991 : 4.8217
Task 992 : 25.0619
Task 993 : 3.18153
Task 994 : 3.29111
Task 995 : 16.8846
Task 996 : 42.5338
Task 997 : 3.20796
Task 998 : 112.966
Task 999 : 2.33564
Task 1000 : 25.7548
Task 1001 : 3.7263
Task 1002 : 6.01755
Task 1003 : 6.70815
Task 1004 : 3.85211
Task 1005 : 6.50896
Task 1006 : 14.5083
Task 1007 : 24.9857
Task 1008 : 2.65664
Task 1009 : 3.31092
Task 1010 : 3.22237
Task 1011 : 36.4572
Task 1012 : 2.58847
Task 1013 : 27.1045
Task 1014 : 2.23154
Task 1015 : 129.368
Task 1016 : 2.90673
Task 1017 : 2.90076
Task 1018 : 45.6907
Task 1019 : 6.0814
Task 1020 : 23.8726
Task 1021 : 2.54918
Task 1022 : 2.18983
Task 1023 : 3.6554
Task 1024 : 4.82558
Task 1025 : 9.51373
Task 1026 : 2.71412
Task 1027 : 23.3579
Task 1028 : 3.75615
Task 1029 : 3.78088
Task 1030 : 10.4215
Task 1031 : 3.49691
Task 1032 : 2.03247
Task 1033 : 108.619
Task 1034 : 16.2193
Task 1035 : 30.1338
Task 1036 : 3.13792
Task 1037 : 51.3079
Task 1038 : 3.13719
Task 1039 : 3.68204
Task 1040 : 3.59791
Task 1041 : 3.51455
Task 1042 : 15.2355
Task 1043 : 3.65242
Task 1044 : 3.13268
Task 1045 : 2.56613
Task 1046 : 2.86402
Task 1047 : 3.68422
Task 1048 : 20.1745
Task 1049 : 20.0781
Task 1050 : 20.0148
Task 1051 : 19.8848
Task 1052 : 19.7591
Task 1053 : 19.7515
Task 1054 : 19.5849
Task 1055 : 3.69633
Task 1056 : 16.5763
Task 1057 : 3.80185
Task 1058 : 3.72457
Task 1059 : 3.803
Task 1060 : 9.43166
Task 1061 : 16.355
Task 1062 : 2.763
Task 1063 : 3.79238
Task 1064 : 3.61278
Task 1065 : 3.51924
Task 1066 : 2.70447
Task 1067 : 9.68773
Task 1068 : 25.1142
Task 1069 : 5.95041
Task 1070 : 3.11982
Task 1071 : 3.21696
Task 1072 : 25.1835
Task 1073 : 3.20498
Task 1074 : 2.915
Task 1075 : 2.8227
Task 1076 : 3.62835
Task 1077 : 3.01576
Task 1078 : 2.60241
Task 1079 : 4.09948
Task 1080 : 2.41879
Task 1081 : 41.5854
Task 1082 : 15.3427
Task 1083 : 2.26667
Task 1084 : 4.58884
Task 1085 : 15.755
Task 1086 : 3.74701
Task 1087 : 2.22774
Task 1088 : 33.1468
Task 1089 : 3.41702
Task 1090 : 2.47406
Task 1091 : 2.45657
Task 1092 : 2.98365
Task 1093 : 4.95127
Task 1094 : 3.57369
Task 1095 : 2.90043
Task 1096 : 3.63423
Task 1097 : 16.3284
Task 1098 : 2.28846
Task 1099 : 17.7557
Task 1100 : 3.46939
Task 1101 : 35.0857
Task 1102 : 3.46966
Task 1103 : 1.94796
Task 1104 : 3.3843
Task 1105 : 53.1619
Task 1106 : 15.2474
Task 1107 : 4.51032
Task 1108 : 18.2437
Task 1109 : 3.69931
Task 1110 : 17.9725
Task 1111 : 39.6133
Task 1112 : 3.00877
Task 1113 : 2.9262
Task 1114 : 3.45755
Task 1115 : 8.60953
Task 1116 : 5.73657
Task 1117 : 2.15415
Task 1118 : 4.88112
Task 1119 : 3.272
Task 1120 : 6.11402
Task 1121 : 2.6034
Task 1122 : 2.59607
Task 1123 : 2.1098
Task 1124 : 3.24419
Task 1125 : 3.99815
Task 1126 : 3.5586
Task 1127 : 5.35268
Task 1128 : 5.17141
Task 1129 : 2.40945
Task 1130 : 16.6221
Task 1131 : 30.5799
Task 1132 : 12.6909
Task 1133 : 1.95856
Task 1134 : 30.0455
Task 1135 : 3.29298
Task 1136 : 3.52287
Task 1137 : 20.897
Task 1138 : 3.30841
Task 1139 : 3.0345
Task 1140 : 3.01582
Task 1141 : 4.93613
Task 1142 : 25.2636
Task 1143 : 7.12036
Task 1144 : 35.7884
Task 1145 : 3.91828
Task 1146 : 14.4973
Task 1147 : 2.84475
Task 1148 : 2.83555
Task 1149 : 3.30387
Task 1150 : 3.90905
Task 1151 : 3.38659
Task 1152 : 91.0266
Task 1153 : 13.2951
Task 1154 : 9.11388
Task 1155 : 8.42824
Task 1156 : 89.8813
Task 1157 : 2.52391
Task 1158 : 12.8588
Task 1159 : 3.01536
Task 1160 : 74.88
Task 1161 : 16.6435
Task 1162 : 88.3887
Task 1163 : 3.34496
Task 1164 : 4.11008
Task 1165 : 3.26298
Task 1166 : 28.7675
Task 1167 : 3.26813
Task 1168 : 3.39765
Task 1169 : 15.2441
Task 1170 : 3.51013
Task 1171 : 8.21339
Task 1172 : 3.52475
Task 1173 : 12.2478
Task 1174 : 3.46212
Task 1175 : 11.8728
Task 1176 : 6.75463
Task 1177 : 84.58
Task 1178 : 3.26555
Task 1179 : 3.83137
Task 1180 : 9.42091
Task 1181 : 3.81618
Task 1182 : 18.172
Task 1183 : 29.6175
Task 1184 : 15.7749
Task 1185 : 25.0376
Task 1186 : 4.54679
Task 1187 : 2.97128
Task 1188 : 2.94737
Task 1189 : 2.9434
Task 1190 : 78.4829
Task 1191 : 5.88143
Task 1192 : 3.89025
Task 1193 : 14.1277
Task 1194 : 23.3055
Task 1195 : 76.4228
Task 1196 : 33.6888
Task 1197 : 3.77778
Task 1198 : 120.508
Task 1199 : 3.21728
Task 1200 : 3.75603
Task 1201 : 24.2657
Task 1202 : 73.7178
Task 1203 : 13.4984
Task 1204 : 24.9683
Task 1205 : 72.3387
Task 1206 : 3.72681
Task 1207 : 2.67831
Task 1208 : 66.6206
Task 1209 : 66.4954
Task 1210 : 66.2994
Task 1211 : 66.1405
Task 1212 : 65.9977
Task 1213 : 65.9819
Task 1214 : 65.9345
Task 1215 : 2.95564
Task 1216 : 27.0627
Task 1217 : 2.56518
Task 1218 : 4.09651
Task 1219 : 3.73704
Task 1220 : 12.6319
Task 1221 : 3.40597
Task 1222 : 2.73908
Task 1223 : 3.73308
Task 1224 : 3.40192
Task 1225 : 2.7264
Task 1226 : 41.6416
Task 1227 : 4.57587
Task 1228 : 12.1894
Task 1229 : 15.1006
Task 1230 : 119.408
Task 1231 : 2.7631
Task 1232 : 8.43885
Task 1233 : 41.1986
Task 1234 : 2.9395
Task 1235 : 2.68291
Task 1236 : 9.3717
Task 1237 : 15.4072
Task 1238 : 40.6305
Task 1239 : 15.2077
Task 1240 : 16.588
Task 1241 : 3.36458
Task 1242 : 2.54816
Task 1243 : 2.5376
Task 1244 : 3.11654
Task 1245 : 8.24145
Task 1246 : 2.29971
Task 1247 : 4.92829
Task 1248 : 2.2796
Task 1249 : 8.93765
Task 1250 : 3.32658
Task 1251 : 8.79746
Task 1252 : 8.82306
Task 1253 : 13.1039
Task 1254 : 8.64813
Task 1255 : 4.85758
Task 1256 : 8.48569
Task 1257 : 8.45542
Task 1258 : 8.28986
Task 1259 : 12.9292
Task 1260 : 2.22597
Task 1261 : 2.1176
Task 1262 : 2.91231
Task 1263 : 5.80644
Task 1264 : 14.2446
Task 1265 : 9.2008
Task 1266 : 39.718
Task 1267 : 38.6894
Task 1268 : 25.4169
Task 1269 : 48.1632
Task 1270 : 3.34824
Task 1271 : 8.6632
Task 1272 : 8.59855
Task 1273 : 51.635
Task 1274 : 14.9958
Task 1275 : 25.0575
Task 1276 : 3.96966
Task 1277 : 11.0317
Task 1278 : 3.2435
Task 1279 : 17.1119
Task 1280 : 2.88535
Task 1281 : 4.58795
Task 1282 : 33.2256
Task 1283 : 3.32648
Task 1284 : 4.92529
Task 1285 : 35.4346
Task 1286 : 19.0101
Task 1287 : 17.2272
Task 1288 : 8.40485
Task 1289 : 5.40391
Task 1290 : 3.54304
Task 1291 : 3.00838
Task 1292 : 34.4633
Task 1293 : 24.8867
Task 1294 : 3.21051
Task 1295 : 3.90191
Task 1296 : 8.76713
Task 1297 : 7.48921
Task 1298 : 8.59165
Task 1299 : 8.64118
Task 1300 : 8.433
Task 1301 : 8.26738
Task 1302 : 8.22857
Task 1303 : 8.08972
Task 1304 : 6.0795
Task 1305 : 33.1886
Task 1306 : 12.6962
Task 1307 : 32.5418
Task 1308 : 8.53272
Task 1309 : 2.71539
Task 1310 : 2.62005
Task 1311 : 29.101
Task 1312 : 29.0186
Task 1313 : 28.9318
Task 1314 : 28.809
Task 1315 : 28.6838
Task 1316 : 28.6773
Task 1317 : 28.5301
Task 1318 : 11.4488
Task 1319 : 16.5569
Task 1320 : 29.6963
Task 1321 : 7.44892
Task 1322 : 6.9573
Task 1323 : 4.45649
Task 1324 : 5.93624
Task 1325 : 2.77432
Task 1326 : 3.45291
Task 1327 : 2.70385
Task 1328 : 4.90029
Task 1329 : 53.4749
Task 1330 : 74.6971
Task 1331 : 13.7496
Task 1332 : 3.83485
Task 1333 : 3.57812
Task 1334 : 24.7664
Task 1335 : 14.4774
Task 1336 : 3.71583
Task 1337 : 6.46663
Task 1338 : 2.3465
Task 1339 : 2.33654
Task 1340 : 45.5814
Task 1341 : 12.277
Task 1342 : 6.11715
Task 1343 : 6.69947
Task 1344 : 7.13768
Task 1345 : 2.15603
Task 1346 : 3.39656
Task 1347 : 24.9826
Task 1348 : 2.91837
Task 1349 : 48.8695
Task 1350 : 11.8401
Task 1351 : 14.9577
Task 1352 : 2.92023
Task 1353 : 10.9686
Task 1354 : 6.65422
Task 1355 : 15.2184
Task 1356 : 13.2037
Task 1357 : 7.11572
Task 1358 : 9.43351
Task 1359 : 2.79167
Task 1360 : 6.99486
Task 1361 : 11.2208
Task 1362 : 41.3933
Task 1363 : 2.63212
Task 1364 : 2.78723
Task 1365 : 3.8064
Task 1366 : 10.8949
Task 1367 : 3.64356
Task 1368 : 2.40389
Task 1369 : 33.7858
Task 1370 : 16.6642
Task 1371 : 7.41135
Task 1372 : 27.643
Task 1373 : 2.58666
Task 1374 : 12.2767
Task 1375 : 15.7423
Task 1376 : 3.20334
Task 1377 : 8.24028
Task 1378 : 3.28963
Task 1379 : 2.83787
Task 1380 : 2.76668
Task 1381 : 2.3025
Task 1382 : 3.95115
Task 1383 : 9.9877
Task 1384 : 6.102
Task 1385 : 24.3185
Task 1386 : 27.0773
Task 1387 : 4.76854
Task 1388 : 9.39306
Task 1389 : 13.2592
Task 1390 : 3.18722
Task 1391 : 2.3004
Task 1392 : 3.18477
Task 1393 : 51.4827
Task 1394 : 5.88851
Task 1395 : 2.43072
Task 1396 : 2.23663
Task 1397 : 25.3717
Task 1398 : 3.247
Task 1399 : 5.68131
Task 1400 : 6.48659
Task 1401 : 7.88133
Task 1402 : 24.7932
Task 1403 : 2.74975
Task 1404 : 2.4133
Task 1405 : 5.9207
Task 1406 : 4.94861
Task 1407 : 26.5784
Task 1408 : 7.88088
Task 1409 : 9.37086
Task 1410 : 39.6001
Task 1411 : 34.8884
Task 1412 : 3.47454
Task 1413 : 6.60718
Task 1414 : 3.12729
Task 1415 : 4.19415
Task 1416 : 6.65708
Task 1417 : 19.1183
Task 1418 : 4.6265
Task 1419 : 3.65718
Task 1420 : 3.6158
Task 1421 : 5.77505
Task 1422 : 4.75696
Task 1423 : 15.6233
Task 1424 : 5.49426
Task 1425 : 3.14599
Task 1426 : 3.14527
Task 1427 : 24.9253
Task 1428 : 2.19586
Task 1429 : 3.58149
Task 1430 : 107.997
Task 1431 : 25.4393
Task 1432 : 2.18115
Task 1433 : 4.38235
Task 1434 : 18.3385
Task 1435 : 6.60445
Task 1436 : 7.48786
Task 1437 : 5.93334
Task 1438 : 3.12039
Task 1439 : 5.86462
Task 1440 : 35.6272
Task 1441 : 5.82783
Task 1442 : 6.87642
Task 1443 : 17.2022
Task 1444 : 8.86573
Task 1445 : 4.52597
Task 1446 : 23.3433
Task 1447 : 2.74726
Task 1448 : 4.13654
Task 1449 : 1.89063
Task 1450 : 3.54276
Task 1451 : 4.17808
Task 1452 : 14.9303
Task 1453 : 8.07884
Task 1454 : 3.56271
Task 1455 : 1.93953
Task 1456 : 7.94717
Task 1457 : 7.96734
Task 1458 : 3.11396
Task 1459 : 7.80637
Task 1460 : 8.32164
Task 1461 : 7.657
Task 1462 : 7.63291
Task 1463 : 7.45291
Task 1464 : 24.8064
Task 1465 : 5.60457
Task 1466 : 33.0942
Task 1467 : 5.5442
Task 1468 : 29.5417
Task 1469 : 14.9742
Task 1470 : 74.9785
Task 1471 : 1.87829
Task 1472 : 8.57622
Task 1473 : 6.43074
Task 1474 : 5.45668
Task 1475 : 15.3871
Task 1476 : 5.58963
Task 1477 : 3.03151
Task 1478 : 5.67683
Task 1479 : 3.09091
Task 1480 : 15.1416
Task 1481 : 7.14403
Task 1482 : 2.6764
Task 1483 : 4.0527
Task 1484 : 1.62897
Task 1485 : 4.18706
Task 1486 : 8.43779
Task 1487 : 4.08621
Task 1488 : 25.4727
Task 1489 : 4.84747
Task 1490 : 10.522
Task 1491 : 104.664
Task 1492 : 24.8375
Task 1493 : 13.8087
Task 1494 : 9.64829
Task 1495 : 3.02947
Task 1496 : 12.986
Task 1497 : 74.504
Task 1498 : 7.05536
Task 1499 : 14.0229
Task 1500 : 2.18144
Task 1501 : 9.83289
Task 1502 : 6.63635
Task 1503 : 4.84605
Task 1504 : 2.67337
Task 1505 : 4.33011
Task 1506 : 2.5781
Task 1507 : 2.30552
Task 1508 : 3.41538
Task 1509 : 13.1386
Task 1510 : 24.8659
Task 1511 : 8.21763
Task 1512 : 16.904
Task 1513 : 4.01123
Task 1514 : 2.18118
Task 1515 : 13.1928
Task 1516 : 2.04096
Task 1517 : 4.5756
Task 1518 : 2.61422
Task 1519 : 5.55436
Task 1520 : 61.6913
Task 1521 : 2.72699
Task 1522 : 21.6687
Task 1523 : 2.65054
Task 1524 : 3.60679
Task 1525 : 17.4782
Task 1526 : 8.96455
Task 1527 : 3.49982
Task 1528 : 2.45442
Task 1529 : 2.6053
Task 1530 : 6.10066
Task 1531 : 41.7879
Task 1532 : 3.67306
Task 1533 : 6.06229
Task 1534 : 17.1786
Task 1535 : 3.55794
Task 1536 : 5.07429
Task 1537 : 6.32188
Task 1538 : 11.4978
Task 1539 : 2.30035
Task 1540 : 26.8872
Task 1541 : 2.29175
Task 1542 : 4.72429
Task 1543 : 3.00704
Task 1544 : 33.6636
Task 1545 : 20.7725
Task 1546 : 3.86606
Task 1547 : 3.22769
Task 1548 : 3.19942
Task 1549 : 2.40889
Task 1550 : 4.02421
Task 1551 : 3.04324
Task 1552 : 2.11123
Task 1553 : 3.85332
Task 1554 : 8.58069
Task 1555 : 60.8184
Task 1556 : 28.3012
Task 1557 : 4.94567
Task 1558 : 3.33567
Task 1559 : 8.57103
Task 1560 : 6.0177
Task 1561 : 14.2503
Task 1562 : 19.5128
Task 1563 : 15.6612
Task 1564 : 39.471
Task 1565 : 24.1505
Task 1566 : 36.1773
Task 1567 : 9.81958
Task 1568 : 18.9375
Task 1569 : 3.68216
Task 1570 : 4.98793
Task 1571 : 13.3052
Task 1572 : 35.7561
Task 1573 : 29.4187
Task 1574 : 2.93336
Task 1575 : 27.6813
Task 1576 : 4.48204
Task 1577 : 3.64983
Task 1578 : 5.96122
Task 1579 : 2.25833
Task 1580 : 38.1365
Task 1581 : 2.24689
Task 1582 : 1.74813
Task 1583 : 35.2167
Task 1584 : 9.10491
Task 1585 : 11.027
Task 1586 : 3.89049
Task 1587 : 13.8023
Task 1588 : 8.5795
Task 1589 : 37.6436
Task 1590 : 4.56039
Task 1591 : 1.70277
Task 1592 : 5.81449
Task 1593 : 35.3271
Task 1594 : 27.0753
Task 1595 : 9.20983
Task 1596 : 4.64684
Task 1597 : 15.4607
Task 1598 : 36.9943
Task 1599 : 15.3583
Task 1600 : 15.2831
Task 1601 : 18.9026
Task 1602 : 15.1459
Task 1603 : 15.0131
Task 1604 : 15.009
Task 1605 : 14.855
Task 1606 : 3.23027
Task 1607 : 12.3706
Task 1608 : 3.20074
Task 1609 : 108.15
Task 1610 : 1.56405
Task 1611 : 7.20341
Task 1612 : 4.35675
Task 1613 : 5.3856
Task 1614 : 4.13764
Task 1615 : 3.87994
Task 1616 : 3.8125
Task 1617 : 11.8304
Task 1618 : 3.77318
Task 1619 : 66.0891
Task 1620 : 3.12195
Task 1621 : 32.6428
Task 1622 : 4.02605
Task 1623 : 2.92191
Task 1624 : 33.2962
Task 1625 : 3.06842
Task 1626 : 5.84336
Task 1627 : 2.0223
Task 1628 : 9.45152
Task 1629 : 5.37143
Task 1630 : 2.91476
Task 1631 : 2.00623
Task 1632 : 11.2665
Task 1633 : 2.49862
Task 1634 : 16.6761
Task 1635 : 2.88175
Task 1636 : 4.08194
Task 1637 : 3.76994
Task 1638 : 3.19826
Task 1639 : 4.43729
Task 1640 : 2.47095
Task 1641 : 4.45782
Task 1642 : 34.7962
Task 1643 : 7.44425
Task 1644 : 5.63287
Task 1645 : 7.43374
Task 1646 : 4.38062
Task 1647 : 36.0014
Task 1648 : 2.89504
Task 1649 : 32.965
Task 1650 : 9.79914
Task 1651 : 10.0484
Task 1652 : 5.82353
Task 1653 : 3.72186
Task 1654 : 10.5006
Task 1655 : 1.71572
Task 1656 : 7.91662
Task 1657 : 10.9804
Task 1658 : 11.407
Task 1659 : 3.17439
Task 1660 : 2.85787
Task 1661 : 12.5583
Task 1662 : 8.91832
Task 1663 : 10.1141
Task 1664 : 16.9759
Task 1665 : 6.50996
Task 1666 : 3.16606
Task 1667 : 6.02025
Task 1668 : 24.6786
Task 1669 : 18.3683
Task 1670 : 6.43821
Task 1671 : 25.0117
Task 1672 : 30.1213
Task 1673 : 2.8723
Task 1674 : 23.2009
Task 1675 : 9.42379
Task 1676 : 4.74571
Task 1677 : 29.1494
Task 1678 : 12.9444
Task 1679 : 3.46795
Task 1680 : 2.27136
Task 1681 : 2.14255
Task 1682 : 2.26367
Task 1683 : 4.50228
Task 1684 : 91.6483
Task 1685 : 2.82835
Task 1686 : 3.97165
Task 1687 : 4.89301
Task 1688 : 31.0947
Task 1689 : 3.01297
Task 1690 : 6.10536
Task 1691 : 4.39504
Task 1692 : 27.8665
Task 1693 : 3.77386
Task 1694 : 4.76823
Task 1695 : 8.44682
Task 1696 : 27.2687
Task 1697 : 90.8336
Task 1698 : 2.19496
Task 1699 : 3.94583
Task 1700 : 25.3409
Task 1701 : 6.71079
Task 1702 : 29.9303
Task 1703 : 14.3233
Task 1704 : 6.83421
Task 1705 : 2.80997
Task 1706 : 3.75622
Task 1707 : 12.9527
Task 1708 : 2.80804
Task 1709 : 89.8203
Task 1710 : 7.32058
Task 1711 : 23.947
Task 1712 : 23.8677
Task 1713 : 9.05329
Task 1714 : 23.7863
Task 1715 : 23.6721
Task 1716 : 23.5599
Task 1717 : 23.5596
Task 1718 : 23.398
Task 1719 : 3.83963
Task 1720 : 5.64658
Task 1721 : 28.4002
Task 1722 : 2.07207
Task 1723 : 2.06752
Task 1724 : 8.21262
Task 1725 : 2.07808
Task 1726 : 6.04716
Task 1727 : 13.2347
Task 1728 : 13.0721
Task 1729 : 27.6858
Task 1730 : 4.85638
Task 1731 : 12.1695
Task 1732 : 1.96733
Task 1733 : 3.10619
Task 1734 : 18.8303
Task 1735 : 9.30995
Task 1736 : 40.9377
Task 1737 : 13.3126
Task 1738 : 3.4375
Task 1739 : 5.6906
Task 1740 : 15.0603
Task 1741 : 10.6006
Task 1742 : 5.53277
Task 1743 : 2.78313
Task 1744 : 24.0275
Task 1745 : 23.7579
Task 1746 : 23.6641
Task 1747 : 23.5534
Task 1748 : 23.4214
Task 1749 : 23.2929
Task 1750 : 23.2779
Task 1751 : 23.1574
Task 1752 : 5.65157
Task 1753 : 29.7696
Task 1754 : 29.2533
Task 1755 : 33.5411
Task 1756 : 1.75848
Task 1757 : 86.9405
Task 1758 : 11.091
Task 1759 : 9.31748
Task 1760 : 80.0929
Task 1761 : 3.3898
Task 1762 : 4.37229
Task 1763 : 4.54093
Task 1764 : 11.5934
Task 1765 : 5.85603
Task 1766 : 10.5474
Task 1767 : 4.67035
Task 1768 : 25.3022
Task 1769 : 3.79856
Task 1770 : 5.60189
Task 1771 : 3.5473
Task 1772 : 13.2632
Task 1773 : 4.72723
Task 1774 : 4.38999
Task 1775 : 8.59845
Task 1776 : 9.81992
Task 1777 : 15.578
Task 1778 : 3.95556
Task 1779 : 4.6436
Task 1780 : 79.1787
Task 1781 : 5.69967
Task 1782 : 9.90376
Task 1783 : 6.60278
Task 1784 : 3.80507
Task 1785 : 3.49594
Task 1786 : 4.96256
Task 1787 : 6.53122
Task 1788 : 27.3008
Task 1789 : 9.32447
Task 1790 : 21.3581
Task 1791 : 3.6047
Task 1792 : 5.73273
Task 1793 : 4.87816
Task 1794 : 3.62309
Task 1795 : 3.4662
Task 1796 : 52.4551
Task 1797 : 82.4842
Task 1798 : 4.83152
Task 1799 : 4.17799
Task 1800 : 13.7464
Task 1801 : 6.32771
Task 1802 : 16.9211
Task 1803 : 9.99895
Task 1804 : 5.88781
Task 1805 : 13.8204
Task 1806 : 7.00459
Task 1807 : 39.2958
Task 1808 : 55.0766
Task 1809 : 6.85507
Task 1810 : 6.88709
Task 1811 : 8.44628
Task 1812 : 6.70708
Task 1813 : 6.41862
Task 1814 : 6.55055
Task 1815 : 5.80881
Task 1816 : 2.74819
Task 1817 : 6.52997
Task 1818 : 80.9226
Task 1819 : 6.36259
Task 1820 : 12.3243
Task 1821 : 6.27104
Task 1822 : 3.02923
Task 1823 : 6.5244
Task 1824 : 3.35989
Task 1825 : 41.8677
Task 1826 : 20.2426
Task 1827 : 6.037
Task 1828 : 1.66978
Task 1829 : 6.17662
Task 1830 : 3.02483
Task 1831 : 3.63038
Task 1832 : 3.42988
Task 1833 : 78.9238
Task 1834 : 39.7981
Task 1835 : 1.58893
Task 1836 : 3.71621
Task 1837 : 77.9677
Task 1838 : 8.28246
Task 1839 : 10.9688
Task 1840 : 1.93271
Task 1841 : 2.0479
Task 1842 : 2.71231
Task 1843 : 9.18898
Task 1844 : 4.94628
Task 1845 : 100.759
Task 1846 : 73.8195
Task 1847 : 73.7361
Task 1848 : 73.5926
Task 1849 : 73.4764
Task 1850 : 73.3766
Task 1851 : 73.3634
Task 1852 : 73.3312
Task 1853 : 5.6357
Task 1854 : 5.67327
Task 1855 : 4.88214
Task 1856 : 5.51745
Task 1857 : 4.7764
Task 1858 : 5.79494
Task 1859 : 3.60111
Task 1860 : 18.6703
Task 1861 : 24.5623
Task 1862 : 6.57529
Task 1863 : 2.99784
Task 1864 : 3.66979
Task 1865 : 1.41683
Task 1866 : 3.66444
Task 1867 : 2.99407
Task 1868 : 5.31764
Task 1869 : 1.9344
Task 1870 : 3.59179
Task 1871 : 1.99265
Task 1872 : 4.31162
Task 1873 : 17.9379
Task 1874 : 6.52119
Task 1875 : 3.58049
Task 1876 : 6.94988
Task 1877 : 50.025
Task 1878 : 14.2808
Task 1879 : 1.91868
Task 1880 : 2.02103
Task 1881 : 1.81754
Task 1882 : 9.99522
Task 1883 : 99.4891
Task 1884 : 9.61584
Task 1885 : 3.88172
Task 1886 : 1.96815
Task 1887 : 4.06717
Task 1888 : 44.3663
Task 1889 : 8.60808
Task 1890 : 4.04804
Task 1891 : 5.85031
Task 1892 : 5.62171
Task 1893 : 5.02784
Task 1894 : 19.312
Task 1895 : 1.90535
Task 1896 : 3.32427
Task 1897 : 1.9373
Task 1898 : 10.9133
Task 1899 : 1.80767
Task 1900 : 5.02173
Task 1901 : 18.7587
Task 1902 : 8.98699
Task 1903 : 10.0389
Task 1904 : 3.71296
Task 1905 : 3.18133
Task 1906 : 13.8142
Task 1907 : 13.6936
Task 1908 : 13.584
Task 1909 : 13.4246
Task 1910 : 13.2686
Task 1911 : 13.2406
Task 1912 : 13.1409
Task 1913 : 5.37265
Task 1914 : 1.93543
Task 1915 : 3.16091
Task 1916 : 1.88326
Task 1917 : 3.13368
Task 1918 : 12.9335
Task 1919 : 7.35118
Task 1920 : 7.00471
Task 1921 : 6.32017
Task 1922 : 1.87205
Task 1923 : 9.36637
Task 1924 : 13.0844
Task 1925 : 4.28457
Task 1926 : 8.58166
Task 1927 : 98.1988
Task 1928 : 31.9187
Task 1929 : 3.29002
Task 1930 : 5.79252
Task 1931 : 6.79107
Task 1932 : 16.4971
Task 1933 : 10.1456
Task 1934 : 5.9412
Task 1935 : 6.5889
Task 1936 : 6.65536
Task 1937 : 1.92524
Task 1938 : 2.01515
Task 1939 : 6.41869
Task 1940 : 2.00292
Task 1941 : 3.53156
Task 1942 : 6.2389
Task 1943 : 6.19454
Task 1944 : 6.08135
Task 1945 : 5.88129
Task 1946 : 23.0986
Task 1947 : 3.18558
Task 1948 : 13.0217
Task 1949 : 3.51514
Task 1950 : 4.55264
Task 1951 : 13.2796
Task 1952 : 3.11788
Task 1953 : 4.69244
Task 1954 : 6.00827
Task 1955 : 18.1998
Task 1956 : 5.85177
Task 1957 : 7.33959
Task 1958 : 2.013
Task 1959 : 1.91628
Task 1960 : 1.91489
Task 1961 : 1.80381
Task 1962 : 1.73988
Task 1963 : 3.243
Task 1964 : 5.51325
Task 1965 : 9.80604
Task 1966 : 5.50123
Task 1967 : 10.558
Task 1968 : 32.7848
Task 1969 : 11.5719
Task 1970 : 67.7242
Task 1971 : 5.60643
Task 1972 : 5.73182
Task 1973 : 8.14987
Task 1974 : 5.40792
Task 1975 : 1.57261
Task 1976 : 7.28986
Task 1977 : 4.2992
Task 1978 : 5.32041
Task 1979 : 2.8867
Task 1980 : 1.91425
Task 1981 : 2.53239
Task 1982 : 1.78951
Task 1983 : 25.2211
Task 1984 : 9.82707
Task 1985 : 3.44724
Task 1986 : 2.43692
Task 1987 : 3.44457
Task 1988 : 13.2487
Task 1989 : 3.76307
Task 1990 : 3.44555
Task 1991 : 3.44713
Task 1992 : 1.53997
Task 1993 : 5.00898
Task 1994 : 8.1293
Task 1995 : 33.3311
Task 1996 : 4.54402
Task 1997 : 8.34267
Task 1998 : 2.5887
Task 1999 : 4.39894
Task 2000 : 1.54857
Task 2001 : 10.9982
Task 2002 : 14.7609
Task 2003 : 17.4293
Task 2004 : 23.857
Task 2005 : 2.144
Task 2006 : 9.85691
Task 2007 : 16.8531
Task 2008 : 24.4173
Task 2009 : 4.49014
Task 2010 : 2.58108
Task 2011 : 2.49964
Task 2012 : 13.7412
Task 2013 : 4.33541
Task 2014 : 6.47265
Task 2015 : 7.1889
Task 2016 : 1.51037
Task 2017 : 6.05831
Task 2018 : 11.238
Task 2019 : 3.19856
Task 2020 : 1.32272
Task 2021 : 8.55613
Task 2022 : 4.44605
Task 2023 : 4.45824
Task 2024 : 12.3165
Task 2025 : 72.3635
Task 2026 : 2.1628
Task 2027 : 2.00299
Task 2028 : 2.14819
Task 2029 : 4.33265
Task 2030 : 2.84444
Task 2031 : 4.65876
Task 2032 : 6.9811
Task 2033 : 33.397
Task 2034 : 4.31192
Task 2035 : 3.91215
Task 2036 : 2.83639
Task 2037 : 4.92093
Task 2038 : 1.96509
Task 2039 : 3.32667
Task 2040 : 1.31878
Task 2041 : 4.32156
Task 2042 : 2.14287
Task 2043 : 69.0128
Task 2044 : 3.08906
Task 2045 : 1.58239
Task 2046 : 8.64992
Task 2047 : 4.11912
Task 2048 : 3.53954
Task 2049 : 9.72757
Task 2050 : 54.8638
Task 2051 : 6.13207
Task 2052 : 2.04785
Task 2053 : 15.4531
Task 2054 : 9.16104
Task 2055 : 4.61763
Task 2056 : 8.38244
Task 2057 : 24.4279
Task 2058 : 5.95017
Task 2059 : 1.51278
Task 2060 : 1.54209
Task 2061 : 5.64962
Task 2062 : 3.87164
Task 2063 : 1.48492
Task 2064 : 1.79268
Task 2065 : 9.40107
Task 2066 : 33.8788
Task 2067 : 10.0076
Task 2068 : 24.9238
Task 2069 : 10.063
Task 2070 : 2.01359
Task 2071 : 7.63847
Task 2072 : 1.46722
Task 2073 : 9.23007
Task 2074 : 1.4388
Task 2075 : 6.00244
Task 2076 : 4.7252
Task 2077 : 13.0755
Task 2078 : 5.72913
Task 2079 : 7.39314
Task 2080 : 10.935
Task 2081 : 4.66504
Task 2082 : 1.49968
Task 2083 : 3.32446
Task 2084 : 1.90732
Task 2085 : 2.51782
Task 2086 : 2.79315
Task 2087 : 1.82665
Task 2088 : 82.4059
Task 2089 : 8.80438
Task 2090 : 4.8292
Task 2091 : 15.9503
Task 2092 : 40.6996
Task 2093 : 3.31449
Task 2094 : 6.32505
Task 2095 : 4.51681
Task 2096 : 1.70461
Task 2097 : 4.07108
Task 2098 : 57.3005
Task 2099 : 1.45437
Task 2100 : 6.58456
Task 2101 : 9.38542
Task 2102 : 40.1844
Task 2103 : 7.32497
Task 2104 : 1.64799
Task 2105 : 2.09714
Task 2106 : 1.29589
Task 2107 : 6.22211
Task 2108 : 1.29208
Task 2109 : 2.95352
Task 2110 : 4.87954
Task 2111 : 1.26233
Task 2112 : 2.08412
Task 2113 : 9.07996
Task 2114 : 1.76114
Task 2115 : 66.1456
Task 2116 : 39.4477
Task 2117 : 2.49673
Task 2118 : 1.68817
Task 2119 : 1.98164
Task 2120 : 81.3651
Task 2121 : 4.42574
Task 2122 : 5.43348
Task 2123 : 8.55564
Task 2124 : 4.75842
Task 2125 : 1.46515
Task 2126 : 2.11938
Task 2127 : 3.64122
Task 2128 : 8.41145
Task 2129 : 2.02787
Task 2130 : 1.28489
Task 2131 : 4.31477
Task 2132 : 2.48319
Task 2133 : 46.9512
Task 2134 : 3.7965
Task 2135 : 1.80037
Task 2136 : 3.13719
Task 2137 : 13.6806
Task 2138 : 6.36888
Task 2139 : 6.22223
Task 2140 : 4.21616
Task 2141 : 9.54093
Task 2142 : 37.5009
Task 2143 : 6.42699
Task 2144 : 13.2719
Task 2145 : 16.4008
Task 2146 : 10.2286
Task 2147 : 2.94367
Task 2148 : 5.8156
Task 2149 : 5.27821
Task 2150 : 2.90581
Task 2151 : 1.94221
Task 2152 : 49.9842
Task 2153 : 1.75651
Task 2154 : 1.61366
Task 2155 : 1.59253
Task 2156 : 2.45985
Task 2157 : 9.80562
Task 2158 : 1.85985
Task 2159 : 1.89821
Task 2160 : 6.25024
Task 2161 : 10.5529
Task 2162 : 2.72217
Task 2163 : 18.0861
Task 2164 : 2.07203
Task 2165 : 2.87402
Task 2166 : 5.05692
Task 2167 : 5.39852
Task 2168 : 8.14604
Task 2169 : 6.47726
Task 2170 : 34.3756
Task 2171 : 6.41514
Task 2172 : 2.96875
Task 2173 : 1.44306
Task 2174 : 6.92088
Task 2175 : 3.73714
Task 2176 : 3.20387
Task 2177 : 6.28431
Task 2178 : 1.78116
Task 2179 : 11.5611
Task 2180 : 10.2268
Task 2181 : 3.1978
Task 2182 : 33.368
Task 2183 : 1.779
Task 2184 : 31.0798
Task 2185 : 1.72069
Task 2186 : 1.67844
Task 2187 : 4.04572
Task 2188 : 8.12342
Task 2189 : 5.27679
Task 2190 : 14.1525
Task 2191 : 3.72493
Task 2192 : 32.0755
Task 2193 : 7.2655
Task 2194 : 5.98205
Task 2195 : 3.71604
Task 2196 : 1.90337
Task 2197 : 31.3943
Task 2198 : 9.85852
Task 2199 : 3.86272
Task 2200 : 4.55124
Task 2201 : 4.29612
Task 2202 : 5.93404
Task 2203 : 4.68105
Task 2204 : 30.6126
Task 2205 : 8.61631
Task 2206 : 11.3488
Task 2207 : 9.74252
Task 2208 : 28.2899
Task 2209 : 28.2214
Task 2210 : 28.1312
Task 2211 : 28.0281
Task 2212 : 27.9208
Task 2213 : 27.9204
Task 2214 : 1.71855
Task 2215 : 27.7817
Task 2216 : 2.42105
Task 2217 : 1.65066
Task 2218 : 8.55929
Task 2219 : 12.0308
Task 2220 : 5.69884
Task 2221 : 1.82242
Task 2222 : 1.73682
Task 2223 : 1.66617
Task 2224 : 44.5934
Task 2225 : 7.63008
Task 2226 : 2.97441
Task 2227 : 30.0128
Task 2228 : 9.27362
Task 2229 : 1.7525
Task 2230 : 1.62916
Task 2231 : 1.45233
Task 2232 : 2.02336
Task 2233 : 2.02057
Task 2234 : 4.31708
Task 2235 : 5.77114
Task 2236 : 6.37638
Task 2237 : 6.4222
Task 2238 : 8.66235
Task 2239 : 4.47429
Task 2240 : 2.75837
Task 2241 : 11.4003
Task 2242 : 1.43792
Task 2243 : 1.90976
Task 2244 : 5.39834
Task 2245 : 8.39337
Task 2246 : 1.6773
Task 2247 : 1.62337
Task 2248 : 47.4426
Task 2249 : 8.76496
Task 2250 : 1.85766
Task 2251 : 9.16029
Task 2252 : 10.0435
Task 2253 : 1.36909
Task 2254 : 1.83006
Task 2255 : 9.10142
Task 2256 : 2.76631
Task 2257 : 4.92536
Task 2258 : 7.12456
Task 2259 : 5.48219
Task 2260 : 5.22475
Task 2261 : 6.50304
Task 2262 : 6.5511
Task 2263 : 4.74691
Task 2264 : 5.41839
Task 2265 : 12.6068
Task 2266 : 1.85705
Task 2267 : 2.37657
Task 2268 : 2.37618
Task 2269 : 7.21863
Task 2270 : 9.03366
Task 2271 : 4.41377
Task 2272 : 2.71858
Task 2273 : 1.19214
Task 2274 : 4.4956
Task 2275 : 3.63075
Task 2276 : 4.41789
Task 2277 : 5.37879
Task 2278 : 9.30074
Task 2279 : 6.09428
Task 2280 : 5.62376
Task 2281 : 2.84963
Task 2282 : 4.25862
Task 2283 : 6.07733
Task 2284 : 1.73723
Task 2285 : 1.62294
Task 2286 : 1.74789
Task 2287 : 5.43847
Task 2288 : 11.1653
Task 2289 : 13.0069
Task 2290 : 27.997
Task 2291 : 1.86412
Task 2292 : 9.57868
Task 2293 : 10.638
Task 2294 : 1.57665
Task 2295 : 22.9438
Task 2296 : 1.56824
Task 2297 : 2.60485
Task 2298 : 4.90228
Task 2299 : 11.2006
Task 2300 : 1.96558
Task 2301 : 6.54551
Task 2302 : 1.41085
Task 2303 : 1.77161
Task 2304 : 12.8562
Task 2305 : 8.55969
Task 2306 : 1.92316
Task 2307 : 8.35653
Task 2308 : 1.8771
Task 2309 : 9.40072
Task 2310 : 86.3698
Task 2311 : 4.22442
Task 2312 : 1.85701
Task 2313 : 4.52951
Task 2314 : 9.64261
Task 2315 : 2.58513
Task 2316 : 62.4355
Task 2317 : 1.34024
Task 2318 : 25.0626
Task 2319 : 1.36801
Task 2320 : 5.33272
Task 2321 : 4.75119
Task 2322 : 23.4878
Task 2323 : 7.27204
Task 2324 : 74.6826
Task 2325 : 65.4271
Task 2326 : 1.4089
Task 2327 : 5.39991
Task 2328 : 3.88665
Task 2329 : 54.3903
Task 2330 : 2.73102
Task 2331 : 1.89721
Task 2332 : 6.86035
Task 2333 : 6.26702
Task 2334 : 8.32878
Task 2335 : 25.5838
Task 2336 : 4.00611
Task 2337 : 1.83535
Task 2338 : 2.61194
Task 2339 : 6.94699
Task 2340 : 1.38481
Task 2341 : 53.6525
Task 2342 : 1.71806
Task 2343 : 5.8487
Task 2344 : 10.9591
Task 2345 : 2.8311
Task 2346 : 6.17888
Task 2347 : 13.1508
Task 2348 : 2.05782
Task 2349 : 2.72808
Task 2350 : 6.43865
Task 2351 : 2.01025
Task 2352 : 5.62399
Task 2353 : 1.9175
Task 2354 : 1.16593
Task 2355 : 10.2518
Task 2356 : 52.7347
Task 2357 : 1.96941
Task 2358 : 9.77339
Task 2359 : 3.52673
Task 2360 : 56.6981
Task 2361 : 2.582
Task 2362 : 1.4921
Task 2363 : 70.9202
Task 2364 : 4.22105
Task 2365 : 7.94424
Task 2366 : 3.52035
Task 2367 : 1.47021
Task 2368 : 1.39469
Task 2369 : 2.36329
Task 2370 : 12.2495
Task 2371 : 5.95753
Task 2372 : 2.33238
Task 2373 : 4.79068
Task 2374 : 5.22457
Task 2375 : 7.29185
Task 2376 : 13.6599
Task 2377 : 5.91903
Task 2378 : 12.9776
Task 2379 : 1.65577
Task 2380 : 9.58394
Task 2381 : 24.5974
Task 2382 : 1.79851
Task 2383 : 2.18232
Task 2384 : 4.26272
Task 2385 : 1.14084
Task 2386 : 4.52356
Task 2387 : 2.93699
Task 2388 : 4.44133
Task 2389 : 4.98395
Task 2390 : 1.37677
Task 2391 : 1.57537
Task 2392 : 1.56439
Task 2393 : 4.11497
Task 2394 : 8.60642
Task 2395 : 1.51168
Task 2396 : 3.65002
Task 2397 : 2.27882
Task 2398 : 1.31273
Task 2399 : 2.52189
Task 2400 : 50.2113
Task 2401 : 1.49771
Task 2402 : 1.5854
Task 2403 : 23.4983
Task 2404 : 5.6131
Task 2405 : 59.6405
Task 2406 : 14.3014
Task 2407 : 2.09718
Task 2408 : 5.69205
Task 2409 : 4.8516
Task 2410 : 1.99845
Task 2411 : 31.4591
Task 2412 : 3.47771
Task 2413 : 1.68614
Task 2414 : 6.96605
Task 2415 : 1.34867
Task 2416 : 1.69675
Task 2417 : 4.31461
Task 2418 : 62.4484
Task 2419 : 58.9449
Task 2420 : 1.55366
Task 2421 : 5.21202
Task 2422 : 1.86809
Task 2423 : 1.39641
Task 2424 : 6.43318
Task 2425 : 83.1826
Task 2426 : 7.34939
Task 2427 : 1.29537
Task 2428 : 1.80492
Task 2429 : 10.8792
Task 2430 : 1.11837
Task 2431 : 30.9378
Task 2432 : 9.93513
Task 2433 : 7.63643
Task 2434 : 22.0688
Task 2435 : 3.45838
Task 2436 : 7.14486
Task 2437 : 8.75113
Task 2438 : 2.52818
Task 2439 : 2.16826
Task 2440 : 1.30073
Task 2441 : 9.34395
Task 2442 : 68.1503
Task 2443 : 5.18814
Task 2444 : 21.4105
Task 2445 : 1.66347
Task 2446 : 1.65385
Task 2447 : 1.6563
Task 2448 : 8.39319
Task 2449 : 9.01362
Task 2450 : 1.81214
Task 2451 : 4.84944
Task 2452 : 46.1293
Task 2453 : 2.857
Task 2454 : 13.4644
Task 2455 : 1.61663
Task 2456 : 5.32144
Task 2457 : 1.54636
Task 2458 : 18.4727
Task 2459 : 9.83938
Task 2460 : 30.2308
Task 2461 : 9.20518
Task 2462 : 13.5769
Task 2463 : 6.16326
Task 2464 : 44.7418
Task 2465 : 16.2558
Task 2466 : 18.5987
Task 2467 : 5.70459
Task 2468 : 16.8139
Task 2469 : 6.09502
Task 2470 : 1.48586
Task 2471 : 17.9375
Task 2472 : 1.74035
Task 2473 : 1.71473
Task 2474 : 6.32342
Task 2475 : 5.41643
Task 2476 : 5.91611
Task 2477 : 1.75312
Task 2478 : 42.9723
Task 2479 : 17.7953
Task 2480 : 17.71
Task 2481 : 17.6168
Task 2482 : 17.4954
Task 2483 : 17.3761
Task 2484 : 17.3793
Task 2485 : 17.2303
Task 2486 : 1.1235
Task 2487 : 5.84714
Task 2488 : 42.0222
Task 2489 : 1.58547
Task 2490 : 1.45642
Task 2491 : 5.64718
Task 2492 : 13.2011
Task 2493 : 2.12077
Task 2494 : 5.46293
Task 2495 : 5.45187
Task 2496 : 1.84862
Task 2497 : 3.40735
Task 2498 : 1.80624
Task 2499 : 3.40628
Task 2500 : 5.49904
Task 2501 : 13.2101
Task 2502 : 38.1158
Task 2503 : 38.03
Task 2504 : 37.9083
Task 2505 : 37.7909
Task 2506 : 37.6755
Task 2507 : 37.671
Task 2508 : 37.5353
Task 2509 : 8.058
Task 2510 : 6.52072
Task 2511 : 1.67005
Task 2512 : 4.66655
Task 2513 : 1.68148
Task 2514 : 5.31446
Task 2515 : 18.2158
Task 2516 : 1.73793
Task 2517 : 1.83831
Task 2518 : 35.5302
Task 2519 : 2.25241
Task 2520 : 1.7613
Task 2521 : 6.54961
Task 2522 : 3.37899
Task 2523 : 35.0367
Task 2524 : 7.28546
Task 2525 : 8.30364
Task 2526 : 1.70957
Task 2527 : 1.55108
Task 2528 : 1.77529
Task 2529 : 1.55283
Task 2530 : 11.3006
Task 2531 : 4.35539
Task 2532 : 2.20078
Task 2533 : 1.72077
Task 2534 : 5.95503
Task 2535 : 14.26
Task 2536 : 13.5667
Task 2537 : 10.0164
Task 2538 : 1.72422
Task 2539 : 2.41454
Task 2540 : 1.67712
Task 2541 : 14.0419
Task 2542 : 34.3287
Task 2543 : 1.68347
Task 2544 : 10.4768
Task 2545 : 6.89213
Task 2546 : 9.62922
Task 2547 : 1.68192
Task 2548 : 1.81776
Task 2549 : 14.0947
Task 2550 : 4.29912
Task 2551 : 7.19877
Task 2552 : 4.20458
Task 2553 : 9.81335
Task 2554 : 27.9235
Task 2555 : 1.64646
Task 2556 : 1.67377
Task 2557 : 6.18969
Task 2558 : 8.08604
Task 2559 : 4.15346
Task 2560 : 1.74303
Task 2561 : 2.66119
Task 2562 : 2.04059
Task 2563 : 1.30631
Task 2564 : 4.23398
Task 2565 : 6.56276
Task 2566 : 18.5775
Task 2567 : 37.0505
Task 2568 : 5.24867
Task 2569 : 4.57911
Task 2570 : 7.83401
Task 2571 : 5.78508
Task 2572 : 10.3
Task 2573 : 3.99526
Task 2574 : 4.65539
Task 2575 : 1.76898
Task 2576 : 2.67535
Task 2577 : 5.54343
Task 2578 : 2.51423
Task 2579 : 5.66944
Task 2580 : 2.02472
Task 2581 : 3.32292
Task 2582 : 6.35443
Task 2583 : 9.23912
Task 2584 : 12.645
Task 2585 : 1.42287
Task 2586 : 36.4853
Task 2587 : 2.06137
Task 2588 : 5.47453
Task 2589 : 8.87551
Task 2590 : 2.37897
Task 2591 : 2.55749
Task 2592 : 1.27984
Task 2593 : 1.40154
Task 2594 : 4.8481
Task 2595 : 32.4024
Task 2596 : 5.61197
Task 2597 : 2.66443
Task 2598 : 5.7325
Task 2599 : 6.49914
Task 2600 : 5.82108
Task 2601 : 1.67215
Task 2602 : 11.4915
Task 2603 : 1.80951
Task 2604 : 2.01612
Task 2605 : 9.53357
Task 2606 : 8.51469
Task 2607 : 9.13713
Task 2608 : 1.63879
Task 2609 : 1.6345
Task 2610 : 4.75162
Task 2611 : 9.5748
Task 2612 : 1.73263
Task 2613 : 35.6675
Task 2614 : 2.64342
Task 2615 : 1.43338
Task 2616 : 1.21541
Task 2617 : 5.19433
Task 2618 : 1.43889
Task 2619 : 11.3117
Task 2620 : 8.79802
Task 2621 : 1.89842
Task 2622 : 1.4432
Task 2623 : 2.23266
Task 2624 : 1.43903
Task 2625 : 1.55506
Task 2626 : 2.16525
Task 2627 : 4.31871
Task 2628 : 14.8883
Task 2629 : 4.80937
Task 2630 : 1.21946
Task 2631 : 1.82498
Task 2632 : 1.77285
Task 2633 : 9.21449
Task 2634 : 1.29285
Task 2635 : 10.3487
Task 2636 : 1.7752
Task 2637 : 1.99433
Task 2638 : 7.87764
Task 2639 : 1.55078
Task 2640 : 6.3656
Task 2641 : 1.9977
Task 2642 : 1.83044
Task 2643 : 4.82604
Task 2644 : 2.08995
Task 2645 : 1.79588
Task 2646 : 8.36583
Task 2647 : 8.32944
Task 2648 : 9.87848
Task 2649 : 1.49405
Task 2650 : 1.79893
Task 2651 : 5.78637
Task 2652 : 29.3571
Task 2653 : 31.491
Task 2654 : 1.18667
Task 2655 : 2.00133
Task 2656 : 1.26367
Task 2657 : 1.71598
Task 2658 : 1.18431
Task 2659 : 9.73709
Task 2660 : 4.62702
Task 2661 : 4.15835
Task 2662 : 8.6755
Task 2663 : 1.74586
Task 2664 : 1.21362
Task 2665 : 33.4636
Task 2666 : 1.94628
Task 2667 : 1.05675
Task 2668 : 8.62888
Task 2669 : 1.8627
Task 2670 : 6.94477
Task 2671 : 28.3489
Task 2672 : 7.71391
Task 2673 : 1.59931
Task 2674 : 64.4756
Task 2675 : 9.54025
Task 2676 : 1.65448
Task 2677 : 67.3407
Task 2678 : 1.7996
Task 2679 : 1.47503
Task 2680 : 1.47121
Task 2681 : 1.41695
Task 2682 : 6.30703
Task 2683 : 1.38312
Task 2684 : 27.0483
Task 2685 : 1.63219
Task 2686 : 6.04138
Task 2687 : 1.51775
Task 2688 : 1.42326
Task 2689 : 8.13341
Task 2690 : 1.36204
Task 2691 : 1.16342
Task 2692 : 26.4161
Task 2693 : 9.78321
Task 2694 : 4.73007
Task 2695 : 1.87142
Task 2696 : 4.14092
Task 2697 : 24.0078
Task 2698 : 5.87957
Task 2699 : 3.21906
Task 2700 : 1.78613
Task 2701 : 5.63121
Task 2702 : 2.12437
Task 2703 : 16.6842
Task 2704 : 23.4308
Task 2705 : 23.3653
Task 2706 : 23.2806
Task 2707 : 23.186
Task 2708 : 23.098
Task 2709 : 23.0914
Task 2710 : 22.9444
Task 2711 : 1.73122
Task 2712 : 1.03037
Task 2713 : 2.4826
Task 2714 : 2.02065
Task 2715 : 7.77615
Task 2716 : 8.5449
Task 2717 : 11.1003
Task 2718 : 5.87066
Task 2719 : 1.52766
Task 2720 : 56.1565
Task 2721 : 1.25035
Task 2722 : 4.17565
Task 2723 : 1.44017
Task 2724 : 2.46485
Task 2725 : 1.67737
Task 2726 : 7.29116
Task 2727 : 13.5615
Task 2728 : 6.99597
Task 2729 : 1.15412
Task 2730 : 7.97323
Task 2731 : 22.6896
Task 2732 : 1.18181
Task 2733 : 11.6153
Task 2734 : 6.81394
Task 2735 : 1.83689
Task 2736 : 9.69567
Task 2737 : 1.54751
Task 2738 : 29.8916
Task 2739 : 55.3597
Task 2740 : 7.45009
Task 2741 : 1.40217
Task 2742 : 1.70456
Task 2743 : 1.69903
Task 2744 : 1.36414
Task 2745 : 1.68339
Task 2746 : 1.81159
Task 2747 : 1.76432
Task 2748 : 1.83791
Task 2749 : 6.90879
Task 2750 : 8.48954
Task 2751 : 1.81722
Task 2752 : 1.32394
Task 2753 : 11.0443
Task 2754 : 1.01771
Task 2755 : 1.78955
Task 2756 : 5.66727
Task 2757 : 1.7861
Task 2758 : 1.83918
Task 2759 : 1.72968
Task 2760 : 48.1474
Task 2761 : 7.57563
Task 2762 : 1.65205
Task 2763 : 1.66773
Task 2764 : 28.6909
Task 2765 : 10.1646
Task 2766 : 5.93362
Task 2767 : 1.6847
Task 2768 : 1.77133
Task 2769 : 54.3003
Task 2770 : 4.97636
Task 2771 : 10.8675
Task 2772 : 6.10833
Task 2773 : 39.6258
Task 2774 : 5.57874
Task 2775 : 6.21215
Task 2776 : 1.76453
Task 2777 : 1.86374
Task 2778 : 5.11992
Task 2779 : 1.46875
Task 2780 : 6.17309
Task 2781 : 1.42228
Task 2782 : 4.3213
Task 2783 : 20.9474
Task 2784 : 61.778
Task 2785 : 9.72874
Task 2786 : 1.51282
Task 2787 : 47.4314
Task 2788 : 27.1431
Task 2789 : 1.78419
Task 2790 : 6.93571
Task 2791 : 4.87539
Task 2792 : 4.49929
Task 2793 : 8.87271
Task 2794 : 2.34656
Task 2795 : 64.4594
Task 2796 : 26.3943
Task 2797 : 20.132
Task 2798 : 1.68338
Task 2799 : 2.33515
Task 2800 : 5.8947
Task 2801 : 9.11337
Task 2802 : 1.58001
Task 2803 : 1.15453
Task 2804 : 1.54155
Task 2805 : 9.95332
Task 2806 : 1.54466
Task 2807 : 16.9265
Task 2808 : 46.5423
Task 2809 : 10.1837
Task 2810 : 49.6264
Task 2811 : 1.63806
Task 2812 : 22.8028
Task 2813 : 22.7229
Task 2814 : 22.6088
Task 2815 : 22.4964
Task 2816 : 22.3855
Task 2817 : 22.3774
Task 2818 : 22.2649
Task 2819 : 1.67646
Task 2820 : 51.8079
Task 2821 : 1.64544
Task 2822 : 2.10294
Task 2823 : 1.39061
Task 2824 : 1.37888
Task 2825 : 1.22092
Task 2826 : 8.82195
Task 2827 : 48.8387
Task 2828 : 1.97958
Task 2829 : 3.91842
Task 2830 : 4.20872
Task 2831 : 6.2146
Task 2832 : 4.96207
Task 2833 : 9.01033
Task 2834 : 1.5723
Task 2835 : 7.77474
Task 2836 : 1.29813
Task 2837 : 10.0606
Task 2838 : 1.61322
Task 2839 : 1.5468
Task 2840 : 15.87
Task 2841 : 15.7665
Task 2842 : 15.6388
Task 2843 : 15.4952
Task 2844 : 15.3526
Task 2845 : 15.332
Task 2846 : 1.65912
Task 2847 : 15.2372
Task 2848 : 1.8411
Task 2849 : 1.6252
Task 2850 : 1.76463
Task 2851 : 1.69735
Task 2852 : 1.78298
Task 2853 : 5.91149
Task 2854 : 11.7703
Task 2855 : 8.74356
Task 2856 : 1.67366
Task 2857 : 47.8397
Task 2858 : 2.09949
Task 2859 : 1.90879
Task 2860 : 1.85874
Task 2861 : 18.0013
Task 2862 : 1.61467
Task 2863 : 4.26204
Task 2864 : 1.78547
Task 2865 : 8.37551
Task 2866 : 41.7212
Task 2867 : 44.0394
Task 2868 : 7.45957
Task 2869 : 7.10273
Task 2870 : 1.20288
Task 2871 : 13.3856
Task 2872 : 5.25751
Task 2873 : 4.63982
Task 2874 : 47.5706
Task 2875 : 1.42671
Task 2876 : 9.95205
Task 2877 : 1.78564
Task 2878 : 8.26951
Task 2879 : 1.43699
Task 2880 : 2.0657
Task 2881 : 6.06718
Task 2882 : 5.63268
Task 2883 : 6.37437
Task 2884 : 3.07814
Task 2885 : 46.2052
Task 2886 : 1.96943
Task 2887 : 1.62009
Task 2888 : 1.59218
Task 2889 : 1.2682
Task 2890 : 1.49232
Task 2891 : 1.48987
Task 2892 : 12.8404
Task 2893 : 44.3956
Task 2894 : 1.40731
Task 2895 : 3.06151
Task 2896 : 1.42728
Task 2897 : 1.48004
Task 2898 : 1.38476
Task 2899 : 1.47023
Task 2900 : 43.3413
Task 2901 : 1.37358
Task 2902 : 5.66072
Task 2903 : 9.38537
Task 2904 : 1.70237
Task 2905 : 1.53327
Task 2906 : 7.34253
Task 2907 : 9.5316
Task 2908 : 45.0593
Task 2909 : 1.16376
Task 2910 : 39.2478
Task 2911 : 39.148
Task 2912 : 39.0216
Task 2913 : 38.9002
Task 2914 : 38.7769
Task 2915 : 38.7707
Task 2916 : 38.6322
Task 2917 : 1.6052
Task 2918 : 1.61864
Task 2919 : 1.67256
Task 2920 : 6.0235
Task 2921 : 1.62144
Task 2922 : 1.26899
Task 2923 : 5.79875
Task 2924 : 1.87649
Task 2925 : 40.0374
Task 2926 : 4.52072
Task 2927 : 4.35191
Task 2928 : 5.94233
Task 2929 : 10.2616
Task 2930 : 52.829
Task 2931 : 69.8093
Task 2932 : 9.4832
Task 2933 : 1.78521
Task 2934 : 1.26962
Task 2935 : 6.62696
Task 2936 : 8.88306
Task 2937 : 1.4385
Task 2938 : 5.39013
Task 2939 : 1.15223
Task 2940 : 1.40047
Task 2941 : 1.3116
Task 2942 : 1.41693
Task 2943 : 38.6493
Task 2944 : 1.17299
Task 2945 : 5.78671
Task 2946 : 1.29299
Task 2947 : 1.57703
Task 2948 : 5.23783
Task 2949 : 1.41749
Task 2950 : 1.50985
Task 2951 : 1.18194
Task 2952 : 6.32802
Task 2953 : 10.1199
Task 2954 : 68.906
Task 2955 : 36.8716
Task 2956 : 7.23711
Task 2957 : 5.72704
Task 2958 : 6.35033
Task 2959 : 13.9363
Task 2960 : 35.9705
Task 2961 : 1.14179
Task 2962 : 1.72588
Task 2963 : 6.15563
Task 2964 : 4.89413
Task 2965 : 6.48458
Task 2966 : 1.70854
Task 2967 : 40.5306
Task 2968 : 31.1027
Task 2969 : 1.15034
Task 2970 : 32.1832
Task 2971 : 32.1005
Task 2972 : 31.9843
Task 2973 : 31.8753
Task 2974 : 31.7792
Task 2975 : 31.7685
Task 2976 : 31.6245
Task 2977 : 1.46263
Task 2978 : 13.4358
Task 2979 : 1.6721
Task 2980 : 1.12927
Task 2981 : 1.55927
Task 2982 : 1.47498
Task 2983 : 8.47668
Task 2984 : 1.42988
Task 2985 : 1.6561
Task 2986 : 1.08015
Task 2987 : 1.55062
Task 2988 : 1.93045
Task 2989 : 4.69573
Task 2990 : 67.6804
Task 2991 : 1.71072
Task 2992 : 1.64357
Task 2993 : 2.97096
Task 2994 : 38.95
Task 2995 : 10.4049
Task 2996 : 1.85069
Task 2997 : 1.50166
Task 2998 : 1.08473
Task 2999 : 7.95141
Task 3000 : 1.62921
Task 3001 : 8.35156
Task 3002 : 9.72891
Task 3003 : 1.55825
Task 3004 : 6.28569
Task 3005 : 1.75346
Task 3006 : 36.9251
Task 3007 : 9.77398
Task 3008 : 1.48408
Task 3009 : 1.68474
Task 3010 : 1.2285
Task 3011 : 35.9074
Task 3012 : 1.6698
Task 3013 : 7.49174
Task 3014 : 6.34474
Task 3015 : 6.23658
Task 3016 : 1.63949
Task 3017 : 1.6049
Task 3018 : 13.8991
Task 3019 : 4.73981
Task 3020 : 4.27901
Task 3021 : 31.5139
Task 3022 : 0.931318
Task 3023 : 31.4168
Task 3024 : 31.2712
Task 3025 : 31.1444
Task 3026 : 31.0213
Task 3027 : 31.0173
Task 3028 : 30.9038
Task 3029 : 1.54207
Task 3030 : 14.3744
Task 3031 : 2.03648
Task 3032 : 1.66581
Task 3033 : 1.31991
Task 3034 : 1.30898
Task 3035 : 4.66531
Task 3036 : 1.92052
Task 3037 : 1.62881
Task 3038 : 1.65779
Task 3039 : 0.931017
Task 3040 : 5.65607
Task 3041 : 6.74444
Task 3042 : 1.84226
Task 3043 : 1.61789
Task 3044 : 64.8471
Task 3045 : 1.5361
Task 3046 : 13.8945
Task 3047 : 2.01578
Task 3048 : 7.76648
Task 3049 : 1.48845
Task 3050 : 6.41683
Task 3051 : 1.19487
Task 3052 : 9.89279
Task 3053 : 1.60456
Task 3054 : 13.1346
Task 3055 : 4.6204
Task 3056 : 1.55019
Task 3057 : 1.1689
Task 3058 : 1.53436
Task 3059 : 4.44539
Task 3060 : 4.48757
Task 3061 : 1.7565
Task 3062 : 1.11023
Task 3063 : 1.23476
Task 3064 : 1.41723
Task 3065 : 1.68337
Task 3066 : 1.42888
Task 3067 : 1.61615
Task 3068 : 13.6821
Task 3069 : 4.27997
Task 3070 : 1.53462
Task 3071 : 1.21104
Task 3072 : 1.58225
Task 3073 : 4.0917
Task 3074 : 1.40715
Task 3075 : 40.6772
Task 3076 : 4.04269
Task 3077 : 1.42849
Task 3078 : 3.919
Task 3079 : 50.0464
Task 3080 : 1.68333
Task 3081 : 1.81588
Task 3082 : 1.82198
Task 3083 : 1.33117
Task 3084 : 13.9953
Task 3085 : 7.60552
Task 3086 : 9.54526
Task 3087 : 49.2713
Task 3088 : 6.56119
Task 3089 : 1.75257
Task 3090 : 1.20143
Task 3091 : 6.75781
Task 3092 : 1.01245
Task 3093 : 5.55166
Task 3094 : 1.15563
Task 3095 : 1.1686
Task 3096 : 4.50751
Task 3097 : 1.63184
Task 3098 : 1.81787
Task 3099 : 4.21224
Task 3100 : 1.15342
Task 3101 : 51.3988
Task 3102 : 1.36686
Task 3103 : 1.3573
Task 3104 : 4.34771
Task 3105 : 4.38388
Task 3106 : 48.2407
Task 3107 : 1.02306
Task 3108 : 1.80117
Task 3109 : 1.743
Task 3110 : 4.8568
Task 3111 : 1.3977
Task 3112 : 1.41553
Task 3113 : 4.18935
Task 3114 : 2.18473
Task 3115 : 6.83405
Task 3116 : 4.01043
Task 3117 : 4.46605
Task 3118 : 3.97266
Task 3119 : 3.83204
Task 3120 : 5.1329
Task 3121 : 4.32013
Task 3122 : 4.34455
Task 3123 : 50.552
Task 3124 : 60.1577
Task 3125 : 1.62581
Task 3126 : 12.0511
Task 3127 : 1.22974
Task 3128 : 4.16725
Task 3129 : 2.0725
Task 3130 : 3.99305
Task 3131 : 3.9577
Task 3132 : 3.8028
Task 3133 : 1.47746
Task 3134 : 1.2248
Task 3135 : 14.7494
Task 3136 : 1.53451
Task 3137 : 6.48469
Task 3138 : 2.27054
Task 3139 : 13.124
Task 3140 : 1.00413
Task 3141 : 1.15854
Task 3142 : 1.58462
Task 3143 : 1.53536
Task 3144 : 49.4115
Task 3145 : 58.6294
Task 3146 : 1.78616
Task 3147 : 1.12785
Task 3148 : 2.14524
Task 3149 : 45.7688
Task 3150 : 11.5363
Task 3151 : 1.73281
Task 3152 : 6.81931
Task 3153 : 42.9471
Task 3154 : 6.00373
Task 3155 : 1.81484
Task 3156 : 1.39679
Task 3157 : 56.5705
Task 3158 : 8.98596
Task 3159 : 1.75174
Task 3160 : 1.79566
Task 3161 : 1.86205
Task 3162 : 0.980737
Task 3163 : 1.76374
Task 3164 : 1.54223
Task 3165 : 55.458
Task 3166 : 1.49816
Task 3167 : 1.85179
Task 3168 : 1.49526
Task 3169 : 8.3745
Task 3170 : 1.63042
Task 3171 : 1.6262
Task 3172 : 1.50252
Task 3173 : 9.91482
Task 3174 : 5.94413
Task 3175 : 46.6621
Task 3176 : 1.46467
Task 3177 : 13.6919
Task 3178 : 54.5609
Task 3179 : 1.51559
Task 3180 : 30.1088
Task 3181 : 1.46826
Task 3182 : 1.56056
Task 3183 : 1.25813
Task 3184 : 51.0291
Task 3185 : 50.9246
Task 3186 : 50.7742
Task 3187 : 50.652
Task 3188 : 50.5377
Task 3189 : 50.5272
Task 3190 : 50.4882
Task 3191 : 1.24967
Task 3192 : 1.47443
Task 3193 : 1.46596
Task 3194 : 41.6114
Task 3195 : 1.66075
Task 3196 : 5.6297
Task 3197 : 1.45818
Task 3198 : 1.59834
Task 3199 : 1.24615
Task 3200 : 11.9279
Task 3201 : 4.39103
Task 3202 : 29.5694
Task 3203 : 4.58474
Task 3204 : 40.2455
Task 3205 : 2.1192
Task 3206 : 4.18772
Task 3207 : 4.2403
Task 3208 : 1.46817
Task 3209 : 6.16957
Task 3210 : 4.00852
Task 3211 : 1.54862
Task 3212 : 6.4512
Task 3213 : 3.798
Task 3214 : 1.41839
Task 3215 : 3.74652
Task 3216 : 5.13304
Task 3217 : 3.65544
Task 3218 : 1.24251
Task 3219 : 2.01583
Task 3220 : 38.4277
Task 3221 : 11.3416
Task 3222 : 37.4224
Task 3223 : 1.43622
Task 3224 : 1.60058
Task 3225 : 28.801
Task 3226 : 2.16066
Task 3227 : 1.76595
Task 3228 : 1.01832
Task 3229 : 41.978
Task 3230 : 33.4479
Task 3231 : 33.3513
Task 3232 : 1.68208
Task 3233 : 33.2303
Task 3234 : 33.1174
Task 3235 : 33.0134
Task 3236 : 33.001
Task 3237 : 32.8542
Task 3238 : 2.06082
Task 3239 : 1.5231
Task 3240 : 1.26643
Task 3241 : 1.25606
Task 3242 : 7.48738
Task 3243 : 9.40025
Task 3244 : 8.22634
Task 3245 : 1.65551
Task 3246 : 8.11783
Task 3247 : 8.03851
Task 3248 : 40.4196
Task 3249 : 1.65423
Task 3250 : 7.89097
Task 3251 : 7.73578
Task 3252 : 7.71442
Task 3253 : 7.58724
Task 3254 : 12.2522
Task 3255 : 1.54037
Task 3256 : 1.60518
Task 3257 : 10.1304
Task 3258 : 1.71347
Task 3259 : 1.47914
Task 3260 : 2.03578
Task 3261 : 1.71108
Task 3262 : 1.54994
Task 3263 : 1.68352
Task 3264 : 1.74078
Task 3265 : 6.99977
Task 3266 : 1.70867
Task 3267 : 38.3546
Task 3268 : 1.26206
Task 3269 : 1.63087
Task 3270 : 1.94886
Task 3271 : 5.63023
Task 3272 : 1.67402
Task 3273 : 1.2352
Task 3274 : 1.46655
Task 3275 : 1.42863
Task 3276 : 2.03545
Task 3277 : 37.2327
Task 3278 : 1.08006
Task 3279 : 11.5679
Task 3280 : 1.62856
Task 3281 : 7.59983
Task 3282 : 1.53851
Task 3283 : 2.05745
Task 3284 : 1.68419
Task 3285 : 1.93698
Task 3286 : 32.652
Task 3287 : 32.5409
Task 3288 : 32.3906
Task 3289 : 32.2599
Task 3290 : 32.1249
Task 3291 : 32.1272
Task 3292 : 32.0069
Task 3293 : 26.7794
Task 3294 : 1.98252
Task 3295 : 1.63019
Task 3296 : 1.76406
Task 3297 : 40.8821
Task 3298 : 2.08382
Task 3299 : 1.68593
Task 3300 : 1.54965
Task 3301 : 1.13773
Task 3302 : 1.47948
Task 3303 : 5.97743
Task 3304 : 15.887
Task 3305 : 7.0468
Task 3306 : 1.27986
Task 3307 : 1.27277
Task 3308 : 4.25108
Task 3309 : 1.99914
Task 3310 : 1.13036
Task 3311 : 1.59342
Task 3312 : 1.53565
Task 3313 : 1.52621
Task 3314 : 1.18149
Task 3315 : 1.71991
Task 3316 : 1.16793
Task 3317 : 40.1201
Task 3318 : 1.38542
Task 3319 : 1.44518
Task 3320 : 42.0492
Task 3321 : 1.70072
Task 3322 : 20.8115
Task 3323 : 1.47831
Task 3324 : 1.62784
Task 3325 : 0.956618
Task 3326 : 1.47928
Task 3327 : 1.38278
Task 3328 : 1.30844
Task 3329 : 1.38229
Task 3330 : 1.48464
Task 3331 : 1.58294
Task 3332 : 1.36721
Task 3333 : 1.19577
Task 3334 : 9.63641
Task 3335 : 1.69387
Task 3336 : 1.20097
Task 3337 : 1.60049
Task 3338 : 1.66911
Task 3339 : 7.86461
Task 3340 : 30.712
Task 3341 : 7.75824
Task 3342 : 39.1706
Task 3343 : 7.69066
Task 3344 : 1.0414
Task 3345 : 7.5486
Task 3346 : 7.39813
Task 3347 : 7.3792
Task 3348 : 7.23773
Task 3349 : 1.56159
Task 3350 : 2.01057
Task 3351 : 1.61918
Task 3352 : 5.80252
Task 3353 : 1.4787
Task 3354 : 0.90059
Task 3355 : 1.57718
Task 3356 : 20.3276
Task 3357 : 15.9936
Task 3358 : 1.23571
Task 3359 : 0.952472
Task 3360 : 30.1185
Task 3361 : 0.96144
Task 3362 : 1.22352
Task 3363 : 1.90309
Task 3364 : 1.16587
Task 3365 : 1.38556
Task 3366 : 23.5093
Task 3367 : 14.7288
Task 3368 : 1.15349
Task 3369 : 1.40088
Task 3370 : 1.12344
Task 3371 : 1.50517
Task 3372 : 2.06007
Task 3373 : 1.50073
Task 3374 : 1.3904
Task 3375 : 7.106
Task 3376 : 1.40222
Task 3377 : 0.938397
Task 3378 : 22.374
Task 3379 : 20.7879
Task 3380 : 1.96036
Task 3381 : 1.37896
Task 3382 : 29.2429
Task 3383 : 1.3846
Task 3384 : 1.12324
Task 3385 : 1.4813
Task 3386 : 1.01701
Task 3387 : 7.68755
Task 3388 : 7.56984
Task 3389 : 7.4845
Task 3390 : 7.32991
Task 3391 : 7.16536
Task 3392 : 5.35602
Task 3393 : 7.13277
Task 3394 : 7.02252
Task 3395 : 36.5725
Task 3396 : 1.4374
Task 3397 : 20.9267
Task 3398 : 1.11196
Task 3399 : 20.234
Task 3400 : 1.62925
Task 3401 : 0.935514
Task 3402 : 1.59739
Task 3403 : 4.49643
Task 3404 : 1.37691
Task 3405 : 1.41001
Task 3406 : 1.33767
Task 3407 : 1.36996
Task 3408 : 1.35702
Task 3409 : 1.10878
Task 3410 : 41.0481
Task 3411 : 1.62743
Task 3412 : 13.461
Task 3413 : 1.62667
Task 3414 : 1.42908
Task 3415 : 16.9552
Task 3416 : 16.8838
Task 3417 : 16.7872
Task 3418 : 16.6855
Task 3419 : 16.5938
Task 3420 : 16.5837
Task 3421 : 16.4528
Task 3422 : 16.4703
Task 3423 : 1.54974
Task 3424 : 1.5566
Task 3425 : 1.8783
Task 3426 : 1.95153
Task 3427 : 1.38194
Task 3428 : 40.232
Task 3429 : 1.45836
Task 3430 : 1.21169
Task 3431 : 1.21826
Task 3432 : 1.80205
Task 3433 : 1.28532
Task 3434 : 1.81538
Task 3435 : 26.9298
Task 3436 : 1.39554
Task 3437 : 1.87402
Task 3438 : 1.99371
Task 3439 : 1.26896
Task 3440 : 39.1753
Task 3441 : 1.49288
Task 3442 : 1.80754
Task 3443 : 32.3457
Task 3444 : 1.89098
Task 3445 : 1.19307
Task 3446 : 1.86004
Task 3447 : 1.32225
Task 3448 : 1.1116
Task 3449 : 1.05673
Task 3450 : 1.11516
Task 3451 : 1.04092
Task 3452 : 1.11793
Task 3453 : 1.38055
Task 3454 : 0.955671
Task 3455 : 1.78244
Task 3456 : 1.82945
Task 3457 : 18.5523
Task 3458 : 1.61534
Task 3459 : 30.8304
Task 3460 : 1.59649
Task 3461 : 1.5822
Task 3462 : 1.54313
Task 3463 : 1.84642
Task 3464 : 1.53626
Task 3465 : 1.58123
Task 3466 : 1.55755
Task 3467 : 1.76039
Task 3468 : 11.8128
Task 3469 : 1.50656
Task 3470 : 1.78285
Task 3471 : 28.9061
Task 3472 : 2.2677
Task 3473 : 1.33662
Task 3474 : 1.80732
Task 3475 : 18.8932
Task 3476 : 27.9445
Task 3477 : 1.34907
Task 3478 : 42.3755
Task 3479 : 0.865946
Task 3480 : 0.869649
Task 3481 : 1.74684
Task 3482 : 36.2856
Task 3483 : 1.80808
Task 3484 : 1.26599
Task 3485 : 1.84552
Task 3486 : 1.24778
Task 3487 : 1.3077
Task 3488 : 10.9892
Task 3489 : 1.27954
Task 3490 : 1.41789
Task 3491 : 1.26643
Task 3492 : 1.32066
Task 3493 : 23.1437
Task 3494 : 23.8637
Task 3495 : 23.7751
Task 3496 : 1.38394
Task 3497 : 23.647
Task 3498 : 23.5308
Task 3499 : 23.431
Task 3500 : 23.4169
Task 3501 : 23.289
Task 3502 : 1.55667
Task 3503 : 1.33084
Task 3504 : 1.37185
Task 3505 : 41.5545
Task 3506 : 2.21128
Task 3507 : 1.54602
Task 3508 : 1.52796
Task 3509 : 1.69296
Task 3510 : 1.75184
Task 3511 : 19.867
Task 3512 : 1.82631
Task 3513 : 1.50181
Task 3514 : 1.47042
Task 3515 : 1.54769
Task 3516 : 1.4886
Task 3517 : 1.30323
Task 3518 : 1.88948
Task 3519 : 21.7891
Task 3520 : 1.86673
Task 3521 : 1.54322
Task 3522 : 1.41245
Task 3523 : 1.41029
Task 3524 : 1.0387
Task 3525 : 40.4634
Task 3526 : 2.16297
Task 3527 : 1.03249
Task 3528 : 1.80049
Task 3529 : 1.725
Task 3530 : 1.78492
Task 3531 : 1.286
Task 3532 : 20.0292
Task 3533 : 1.86561
Task 3534 : 19.1793
Task 3535 : 2.11284
Task 3536 : 1.1242
Task 3537 : 1.12835
Task 3538 : 1.77182
Task 3539 : 1.00116
Task 3540 : 1.12427
Task 3541 : 1.45398
Task 3542 : 1.50024
Task 3543 : 0.792963
Task 3544 : 1.42131
Task 3545 : 1.47084
Task 3546 : 1.01604
Task 3547 : 0.993367
Task 3548 : 15.2538
Task 3549 : 15.1641
Task 3550 : 15.0331
Task 3551 : 14.9092
Task 3552 : 14.7841
Task 3553 : 14.7704
Task 3554 : 14.6836
Task 3555 : 31.5428
Task 3556 : 42.6389
Task 3557 : 1.09361
Task 3558 : 1.06493
Task 3559 : 37.8963
Task 3560 : 1.27576
Task 3561 : 1.26993
Task 3562 : 1.46868
Task 3563 : 1.46672
Task 3564 : 1.43222
Task 3565 : 1.41979
Task 3566 : 1.53181
Task 3567 : 0.880043
Task 3568 : 41.7638
Task 3569 : 29.8084
Task 3570 : 1.4644
Task 3571 : 1.25617
Task 3572 : 1.95261
Task 3573 : 1.27148
Task 3574 : 0.876987
Task 3575 : 0.810384
Task 3576 : 1.91677
Task 3577 : 27.5714
Task 3578 : 40.5655
Task 3579 : 1.49616
Task 3580 : 1.20744
Task 3581 : 1.20799
Task 3582 : 1.19457
Task 3583 : 15.5051
Task 3584 : 26.4527
Task 3585 : 6.63739
Task 3586 : 1.44445
Task 3587 : 6.50178
Task 3588 : 6.40605
Task 3589 : 6.23766
Task 3590 : 6.05087
Task 3591 : 6.01581
Task 3592 : 5.93817
Task 3593 : 1.38362
Task 3594 : 1.14585
Task 3595 : 1.12947
Task 3596 : 1.38143
Task 3597 : 1.70207
Task 3598 : 33.5141
Task 3599 : 1.73066
Task 3600 : 21.7251
Task 3601 : 21.6183
Task 3602 : 21.4557
Task 3603 : 21.3173
Task 3604 : 21.1801
Task 3605 : 21.1705
Task 3606 : 21.0827
Task 3607 : 1.30945
Task 3608 : 1.62092
Task 3609 : 15.6999
Task 3610 : 32.021
Task 3611 : 0.942825
Task 3612 : 1.2129
Task 3613 : 3.42789
Task 3614 : 14.5379
Task 3615 : 14.8986
Task 3616 : 0.950883
Task 3617 : 1.69418
Task 3618 : 3.23478
Task 3619 : 3.28308
Task 3620 : 37.7069
Task 3621 : 30.0566
Task 3622 : 3.06175
Task 3623 : 2.86679
Task 3624 : 1.62371
Task 3625 : 2.81267
Task 3626 : 28.9908
Task 3627 : 2.71385
Task 3628 : 32.1879
Task 3629 : 8.8319
Task 3630 : 16.353
Task 3631 : 1.48696
Task 3632 : 1.05552
Task 3633 : 24.7229
Task 3634 : 24.6202
Task 3635 : 24.4874
Task 3636 : 14.6258
Task 3637 : 24.3673
Task 3638 : 24.2596
Task 3639 : 24.2437
Task 3640 : 24.1131
Task 3641 : 1.40581
Task 3642 : 1.39905
Task 3643 : 3.35477
Task 3644 : 1.25765
Task 3645 : 1.3834
Task 3646 : 13.2846
Task 3647 : 1.34802
Task 3648 : 3.15951
Task 3649 : 3.20391
Task 3650 : 1.21244
Task 3651 : 1.36766
Task 3652 : 2.98441
Task 3653 : 2.77269
Task 3654 : 2.72096
Task 3655 : 2.62803
Task 3656 : 12.6867
Task 3657 : 1.13553
Task 3658 : 0.847661
Task 3659 : 15.0927
Task 3660 : 1.10033
Task 3661 : 32.8087
Task 3662 : 13.26
Task 3663 : 1.61072
Task 3664 : 1.06563
Task 3665 : 1.30614
Task 3666 : 1.11373
Task 3667 : 1.24706
Task 3668 : 1.11186
Task 3669 : 10.7257
Task 3670 : 1.59796
Task 3671 : 12.5905
Task 3672 : 1.49036
Task 3673 : 31.0964
Task 3674 : 1.26502
Task 3675 : 0.938649
Task 3676 : 0.924202
Task 3677 : 1.65387
Task 3678 : 1.51133
Task 3679 : 0.851731
Task 3680 : 26.6831
Task 3681 : 0.87511
Task 3682 : 28.8194
Task 3683 : 9.2384
Task 3684 : 9.14696
Task 3685 : 9.04961
Task 3686 : 13.4832
Task 3687 : 8.91785
Task 3688 : 8.77611
Task 3689 : 8.76213
Task 3690 : 8.63988
Task 3691 : 1.56822
Task 3692 : 0.860975
Task 3693 : 1.60395
Task 3694 : 3.19364
Task 3695 : 27.5964
Task 3696 : 26.4121
Task 3697 : 2.97357
Task 3698 : 3.0275
Task 3699 : 1.53134
Task 3700 : 0.914756
Task 3701 : 12.7159
Task 3702 : 2.79487
Task 3703 : 0.939415
Task 3704 : 0.653552
Task 3705 : 0.918105
Task 3706 : 22.6817
Task 3707 : 22.5608
Task 3708 : 22.3936
Task 3709 : 22.2512
Task 3710 : 22.1044
Task 3711 : 22.0965
Task 3712 : 22.0042
Task 3713 : 27.5835
Task 3714 : 2.58606
Task 3715 : 30.8526
Task 3716 : 2.53818
Task 3717 : 2.45922
Task 3718 : 0.749214
Task 3719 : 24.3175
Task 3720 : 8.97527
Task 3721 : 8.88597
Task 3722 : 1.24597
Task 3723 : 1.01149
Task 3724 : 8.80036
Task 3725 : 8.67407
Task 3726 : 8.53705
Task 3727 : 8.5255
Task 3728 : 8.38897
Task 3729 : 3.15122
Task 3730 : 1.47759
Task 3731 : 1.20236
Task 3732 : 7.96536
Task 3733 : 2.9116
Task 3734 : 2.97489
Task 3735 : 1.26909
Task 3736 : 1.09825
Task 3737 : 0.838414
Task 3738 : 2.72764
Task 3739 : 1.25093
Task 3740 : 15.5824
Task 3741 : 1.37687
Task 3742 : 1.04981
Task 3743 : 2.51412
Task 3744 : 2.46259
Task 3745 : 2.40227
Task 3746 : 20.3331
Task 3747 : 16.0888
Task 3748 : 9.34473
Task 3749 : 1.51023
Task 3750 : 1.03308
Task 3751 : 1.27225
Task 3752 : 0.735105
Task 3753 : 29.4511
Task 3754 : 27.3081
Task 3755 : 8.69722
Task 3756 : 8.59658
Task 3757 : 8.49321
Task 3758 : 8.3544
Task 3759 : 8.2033
Task 3760 : 8.17808
Task 3761 : 8.07277
Task 3762 : 0.743541
Task 3763 : 1.1755
Task 3764 : 1.43844
Task 3765 : 21.5121
Task 3766 : 0.821549
Task 3767 : 0.84038
Task 3768 : 0.830816
Task 3769 : 28.0167
Task 3770 : 19.6806
Task 3771 : 15.5806
Task 3772 : 0.654227
Task 3773 : 8.66835
Task 3774 : 1.16915
Task 3775 : 1.01414
Task 3776 : 29.2729
Task 3777 : 14.6181
Task 3778 : 20.0686
Task 3779 : 1.15005
Task 3780 : 1.02707
Task 3781 : 26.0902
Task 3782 : 27.1831
Task 3783 : 1.1133
Task 3784 : 0.75887
Task 3785 : 21.1764
Task 3786 : 26.2203
Task 3787 : 1.15725
Task 3788 : 0.968765
Task 3789 : 9.12489
Task 3790 : 27.3486
Task 3791 : 1.08013
Task 3792 : 1.167
Task 3793 : 27.9436
Task 3794 : 15.8044
Task 3795 : 22.6833
Task 3796 : 1.26401
Task 3797 : 0.992482
Task 3798 : 12.8002
Task 3799 : 1.19994
Task 3800 : 0.592576
Task 3801 : 0.843182
Task 3802 : 17.8996
Task 3803 : 0.576322
Task 3804 : 8.38311
Task 3805 : 30.8769
Task 3806 : 28.3266
Task 3807 : 21.1286
Task 3808 : 11.8935
Task 3809 : 1.01795
Task 3810 : 18.1682
Task 3811 : 24.8255
Task 3812 : 22.5262
Task 3813 : 0.761779
Task 3814 : 29.31
Task 3815 : 0.905651
Task 3816 : 0.878326
Task 3817 : 24.8716
Task 3818 : 1.12815
Task 3819 : 0.995801
Task 3820 : 18.9734
Task 3821 : 22.5738
Task 3822 : 1.14119
Task 3823 : 1.13849
Task 3824 : 27.1919
Task 3825 : 24.1578
Task 3826 : 28.3348
Task 3827 : 1.08828
Task 3828 : 1.14379
Task 3829 : 1.08815
Task 3830 : 0.978999
Task 3831 : 0.954582
Task 3832 : 22.102
Task 3833 : 24.8798
Task 3834 : 25.4957
Task 3835 : 6.57595
Task 3836 : 0.770953
Task 3837 : 7.40335
Task 3838 : 7.28481
Task 3839 : 28.4412
Task 3840 : 0.852901
Task 3841 : 7.17104
Task 3842 : 7.01844
Task 3843 : 6.8451
Task 3844 : 6.81741
Task 3845 : 6.74471
Task 3846 : 0.692748
Task 3847 : 22.2278
Task 3848 : 4.72911
Task 3849 : 4.59941
Task 3850 : 4.50797
Task 3851 : 4.34575
Task 3852 : 4.17452
Task 3853 : 4.13683
Task 3854 : 4.05144
Task 3855 : 21.7886
Task 3856 : 14.9819
Task 3857 : 0.850254
Task 3858 : 21.6063
Task 3859 : 20.1959
Task 3860 : 25.3124
Task 3861 : 0.827847
Task 3862 : 21.2228
Task 3863 : 7.94849
Task 3864 : 19.8284
Task 3865 : 0.807385
Task 3866 : 1.02717
Task 3867 : 9.65534
Task 3868 : 1.12658
Task 3869 : 20.9512
Task 3870 : 19.3724
Task 3871 : 0.771692
Task 3872 : 15.1044
Task 3873 : 26.0082
Task 3874 : 21.8419
Task 3875 : 13.9784
Task 3876 : 0.988245
Task 3877 : 19.5764
Task 3878 : 0.768537
Task 3879 : 0.788321
Task 3880 : 23.6101
Task 3881 : 1.14229
Task 3882 : 0.949156
Task 3883 : 19.7588
Task 3884 : 0.775682
Task 3885 : 0.971514
Task 3886 : 25.9953
Task 3887 : 18.186
Task 3888 : 0.566094
Task 3889 : 20.8512
Task 3890 : 19.5677
Task 3891 : 13.9941
Task 3892 : 5.84631
Task 3893 : 14.224
Task 3894 : 12.7073
Task 3895 : 15.5889
Task 3896 : 0.629819
Task 3897 : 0.784052
Task 3898 : 0.810836
Task 3899 : 12.075
Task 3900 : 20.9825
Task 3901 : 11.6208
Task 3902 : 18.6833
Task 3903 : 26.4778
Task 3904 : 20.5651
Task 3905 : 19.3609
Task 3906 : 19.2018
Task 3907 : 17.8196
Task 3908 : 20.8982
Task 3909 : 16.0437
Task 3910 : 21.1545
Task 3911 : 4.32371
Task 3912 : 12.6104
Task 3913 : 4.18797
Task 3914 : 17.0898
Task 3915 : 4.10041
Task 3916 : 3.93613
Task 3917 : 3.74814
Task 3918 : 3.71283
Task 3919 : 3.63334
Task 3920 : 20.028
Task 3921 : 15.3502
Task 3922 : 16.9184
Task 3923 : 14.2924
Task 3924 : 19.9082
Task 3925 : 11.9066
Task 3926 : 16.2039
Task 3927 : 8.96315
Task 3928 : 8.88558
Task 3929 : 8.78487
Task 3930 : 8.67275
Task 3931 : 8.54858
Task 3932 : 8.54146
Task 3933 : 23.462
Task 3934 : 8.42723
Task 3935 : 1.09104
Task 3936 : 14.468
Task 3937 : 1.03101
Task 3938 : 0.817346
Task 3939 : 0.948758
Task 3940 : 13.8917
Task 3941 : 0.776649
Task 3942 : 15.0745
Task 3943 : 22.9986
Task 3944 : 25.0937
Task 3945 : 0.523076
Task 3946 : 17.5002
Task 3947 : 18.57
Task 3948 : 14.3815
Task 3949 : 19.4781
Task 3950 : 1.11053
Task 3951 : 21.9785
Task 3952 : 11.729
Task 3953 : 1.13108
Task 3954 : 11.6717
Task 3955 : 11.6251
Task 3956 : 11.5536
Task 3957 : 11.4927
Task 3958 : 11.4601
Task 3959 : 11.2409
Task 3960 : 0.552307
Task 3961 : 13.0046
Task 3962 : 12.9098
Task 3963 : 12.7775
Task 3964 : 12.651
Task 3965 : 12.5147
Task 3966 : 12.5117
Task 3967 : 12.3964
Task 3968 : 24.5762
Task 3969 : 18.5845
Task 3970 : 22.4011
Task 3971 : 16.5274
Task 3972 : 0.488459
Task 3973 : 0.987746
Task 3974 : 0.783725
Task 3975 : 12.6651
Task 3976 : 8.62775
Task 3977 : 0.811875
Task 3978 : 18.3426
Task 3979 : 8.55231
Task 3980 : 8.46335
Task 3981 : 8.3567
Task 3982 : 8.23725
Task 3983 : 8.23256
Task 3984 : 8.10404
Task 3985 : 11.6126
Task 3986 : 0.784502
Task 3987 : 11.5409
Task 3988 : 11.4649
Task 3989 : 11.3756
Task 3990 : 11.2837
Task 3991 : 11.2658
Task 3992 : 11.073
Task 3993 : 1.14658
Task 3994 : 0.965635
Task 3995 : 23.8716
Task 3996 : 8.48459
Task 3997 : 11.8634
Task 3998 : 20.6172
Task 3999 : 10.0701
Task 4000 : 21.8194
Task 4001 : 0.970805
Task 4002 : 0.527075
Task 4003 : 0.713161
Task 4004 : 17.3737
Task 4005 : 12.4466
Task 4006 : 12.354
Task 4007 : 12.2335
Task 4008 : 12.1124
Task 4009 : 11.9808
Task 4010 : 11.9802
Task 4011 : 11.8506
Task 4012 : 20.8624
Task 4013 : 20.0001
Task 4014 : 18.5317
Task 4015 : 22.2937
Task 4016 : 19.4432
Task 4017 : 16.3031
Task 4018 : 15.3189
Task 4019 : 15.9955
Task 4020 : 9.3106
Task 4021 : 18.829
Task 4022 : 20.3513
Task 4023 : 18.1182
Task 4024 : 20.2748
Task 4025 : 20.0044
Task 4026 : 1.08588
Task 4027 : 22.0412
Task 4028 : 8.18111
Task 4029 : 8.09433
Task 4030 : 7.98761
Task 4031 : 7.86843
Task 4032 : 7.73491
Task 4033 : 7.71655
Task 4034 : 7.61925
Task 4035 : 21.9812
Task 4036 : 22.2509
Task 4037 : 0.553257
Task 4038 : 15.1089
Task 4039 : 20.308
Task 4040 : 1.01815
Task 4041 : 17.8236
Task 4042 : 19.8073
Task 4043 : 17.6019
Task 4044 : 0.588599
Task 4045 : 0.961616
Task 4046 : 0.803211
Task 4047 : 0.783492
Task 4048 : 13.9713
Task 4049 : 11.8189
Task 4050 : 11.7149
Task 4051 : 11.5766
Task 4052 : 11.443
Task 4053 : 11.2973
Task 4054 : 11.2831
Task 4055 : 11.1848
Task 4056 : 19.1838
Task 4057 : 18.4505
Task 4058 : 13.3274
Task 4059 : 0.528097
Task 4060 : 18.0485
Task 4061 : 13.812
Task 4062 : 20.327
Task 4063 : 0.796374
Task 4064 : 13.7226
Task 4065 : 13.6138
Task 4066 : 13.4769
Task 4067 : 13.3464
Task 4068 : 13.1991
Task 4069 : 13.2004
Task 4070 : 13.0793
Task 4071 : 17.3736
Task 4072 : 0.818508
Task 4073 : 9.64741
Task 4074 : 0.835166
Task 4075 : 16.3201
Task 4076 : 10.6776
Task 4077 : 10.609
Task 4078 : 10.5384
Task 4079 : 10.4576
Task 4080 : 10.385
Task 4081 : 10.3609
Task 4082 : 10.1599
Task 4083 : 0.513222
Task 4084 : 17.0349
Task 4085 : 18.4211
Task 4086 : 1.07924
Task 4087 : 0.944073
Task 4088 : 0.763363
Task 4089 : 17.5242
Task 4090 : 0.701753
Task 4091 : 19.3396
Task 4092 : 21.944
Task 4093 : 20.9743
Task 4094 : 15.7507
Task 4095 : 18.7114
Task 4096 : 17.1325
Task 4097 : 17.6104
Task 4098 : 3.66876
Task 4099 : 3.51774
Task 4100 : 3.42066
Task 4101 : 18.1825
Task 4102 : 18.8938
Task 4103 : 0.473437
Task 4104 : 15.0462
Task 4105 : 13.1056
Task 4106 : 12.9989
Task 4107 : 12.8737
Task 4108 : 12.7487
Task 4109 : 3.25277
Task 4110 : 12.6086
Task 4111 : 12.6075
Task 4112 : 12.4746
Task 4113 : 16.9889
Task 4114 : 21.4522
Task 4115 : 3.06769
Task 4116 : 3.03623
Task 4117 : 8.82255
Task 4118 : 2.97071
Task 4119 : 0.983447
Task 4120 : 11.9762
Task 4121 : 20.6075
Task 4122 : 16.6449
Task 4123 : 17.4786
Task 4124 : 0.400421
Task 4125 : 17.0077
Task 4126 : 18.299
Task 4127 : 12.1029
Task 4128 : 12.0284
Task 4129 : 11.9459
Task 4130 : 16.6969
Task 4131 : 11.858
Task 4132 : 11.7817
Task 4133 : 11.754
Task 4134 : 11.5691
Task 4135 : 20.797
Task 4136 : 0.557523
Task 4137 : 21.1657
Task 4138 : 1.08555
Task 4139 : 13.953
Task 4140 : 11.0352
Task 4141 : 16.1083
Task 4142 : 20.1223
Task 4143 : 15.8817
Task 4144 : 1.16236
Task 4145 : 16.3334
Task 4146 : 1.01271
Task 4147 : 5.23304
Task 4148 : 5.12043
Task 4149 : 13.1325
Task 4150 : 5.01094
Task 4151 : 4.86451
Task 4152 : 4.70673
Task 4153 : 4.67641
Task 4154 : 4.59596
Task 4155 : 0.718041
Task 4156 : 15.3837
Task 4157 : 15.0201
Task 4158 : 0.532153
Task 4159 : 14.8984
Task 4160 : 1.07354
Task 4161 : 12.3363
Task 4162 : 12.2183
Task 4163 : 12.0753
Task 4164 : 11.9378
Task 4165 : 11.7824
Task 4166 : 11.7699
Task 4167 : 11.6671
Task 4168 : 0.759025
Task 4169 : 0.79539
Task 4170 : 12.1037
Task 4171 : 16.7462
Task 4172 : 14.7274
Task 4173 : 19.301
Task 4174 : 3.43758
Task 4175 : 0.932383
Task 4176 : 19.149
Task 4177 : 11.4668
Task 4178 : 0.691429
Task 4179 : 0.997444
Task 4180 : 3.27637
Task 4181 : 3.16993
Task 4182 : 11.43
Task 4183 : 11.3372
Task 4184 : 11.2203
Task 4185 : 11.1102
Task 4186 : 10.9868
Task 4187 : 10.983
Task 4188 : 10.8285
Task 4189 : 2.99678
Task 4190 : 2.807
Task 4191 : 2.77188
Task 4192 : 2.725
Task 4193 : 15.1769
Task 4194 : 6.8405
Task 4195 : 1.15425
Task 4196 : 6.88145
Task 4197 : 6.77677
Task 4198 : 6.65966
Task 4199 : 6.52669
Task 4200 : 6.37092
Task 4201 : 6.3501
Task 4202 : 6.28541
Task 4203 : 13.6876
Task 4204 : 9.01058
Task 4205 : 8.94736
Task 4206 : 8.88884
Task 4207 : 8.81022
Task 4208 : 8.74565
Task 4209 : 8.70948
Task 4210 : 8.5064
Task 4211 : 15.4282
Task 4212 : 18.8315
Task 4213 : 9.94265
Task 4214 : 9.82078
Task 4215 : 9.67209
Task 4216 : 9.52473
Task 4217 : 9.3568
Task 4218 : 9.34006
Task 4219 : 9.27435
Task 4220 : 13.0966
Task 4221 : 20.9713
Task 4222 : 12.3461
Task 4223 : 0.473567
Task 4224 : 0.293538
Task 4225 : 0.956897
Task 4226 : 0.443513
Task 4227 : 16.9482
Task 4228 : 9.17508
Task 4229 : 1.14755
Task 4230 : 8.21814
Task 4231 : 11.5521
Task 4232 : 0.437797
Task 4233 : 12.2754
Task 4234 : 20.5619
Task 4235 : 12.1994
Task 4236 : 15.634
Task 4237 : 13.9431
Task 4238 : 16.8929
Task 4239 : 1.08146
Task 4240 : 11.2384
Task 4241 : 16.1211
Task 4242 : 8.44914
Task 4243 : 8.3677
Task 4244 : 8.27473
Task 4245 : 8.17389
Task 4246 : 8.06228
Task 4247 : 8.04989
Task 4248 : 7.87722
Task 4249 : 0.545278
Task 4250 : 0.760933
Task 4251 : 14.1185
Task 4252 : 10.6505
Task 4253 : 4.62483
Task 4254 : 1.07381
Task 4255 : 4.50617
Task 4256 : 4.40057
Task 4257 : 19.9901
Task 4258 : 0.943355
Task 4259 : 4.25207
Task 4260 : 4.07753
Task 4261 : 4.04959
Task 4262 : 3.97504
Task 4263 : 16.4113
Task 4264 : 0.935312
Task 4265 : 12.9028
Task 4266 : 10.9442
Task 4267 : 19.3665
Task 4268 : 12.9452
Task 4269 : 16.8755
Task 4270 : 0.441008
Task 4271 : 14.9536
Task 4272 : 13.8592
Task 4273 : 13.7615
Task 4274 : 5.98624
Task 4275 : 0.688343
Task 4276 : 8.31342
Task 4277 : 8.25329
Task 4278 : 8.20019
Task 4279 : 8.1301
Task 4280 : 8.08479
Task 4281 : 8.04244
Task 4282 : 7.83111
Task 4283 : 0.748941
Task 4284 : 0.559714
Task 4285 : 0.386101
Task 4286 : 0.404544
Task 4287 : 14.5966
Task 4288 : 18.8271
Task 4289 : 0.469212
Task 4290 : 11.5531
Task 4291 : 19.2629
Task 4292 : 10.4911
Task 4293 : 10.3552
Task 4294 : 10.2019
Task 4295 : 10.0505
Task 4296 : 9.87294
Task 4297 : 9.85797
Task 4298 : 9.78774
Task 4299 : 13.0575
Task 4300 : 13.5387
Task 4301 : 13.2419
Task 4302 : 14.8217
Task 4303 : 0.825024
Task 4304 : 13.4573
Task 4305 : 10.8081
Task 4306 : 0.433172
Task 4307 : 16.4947
Task 4308 : 12.6518
Task 4309 : 15.1131
Task 4310 : 13.1907
Task 4311 : 0.754507
Task 4312 : 12.5863
Task 4313 : 15.0996
Task 4314 : 14.8913
Task 4315 : 12.7261
Task 4316 : 15.4578
Task 4317 : 13.5377
Task 4318 : 7.82421
Task 4319 : 16.4339
Task 4320 : 7.74587
Task 4321 : 7.65832
Task 4322 : 7.56601
Task 4323 : 7.47366
Task 4324 : 7.45509
Task 4325 : 0.556006
Task 4326 : 7.27417
Task 4327 : 12.1173
Task 4328 : 18.5354
Task 4329 : 0.760351
Task 4330 : 12.7903
Task 4331 : 18.492
Task 4332 : 17.4196
Task 4333 : 0.306765
Task 4334 : 9.37442
Task 4335 : 9.29009
Task 4336 : 14.7714
Task 4337 : 9.19069
Task 4338 : 9.0912
Task 4339 : 8.99519
Task 4340 : 8.97312
Task 4341 : 8.80831
Task 4342 : 15.6854
Task 4343 : 0.437609
Task 4344 : 13.3043
Task 4345 : 9.37566
Task 4346 : 0.556547
Task 4347 : 17.7359
Task 4348 : 7.94993
Task 4349 : 0.403193
Task 4350 : 10.1312
Task 4351 : 18.6543
Task 4352 : 15.285
Task 4353 : 12.6643
Task 4354 : 12.5511
Task 4355 : 15.3211
Task 4356 : 10.406
Task 4357 : 10.3607
Task 4358 : 10.3216
Task 4359 : 10.2617
Task 4360 : 10.2016
Task 4361 : 10.1817
Task 4362 : 10.0235
Task 4363 : 14.3604
Task 4364 : 1.1146
Task 4365 : 10.4043
Task 4366 : 14.6441
Task 4367 : 8.58179
Task 4368 : 10.3182
Task 4369 : 12.5395
Task 4370 : 14.6468
Task 4371 : 0.468542
Task 4372 : 11.7491
Task 4373 : 14.212
Task 4374 : 0.777778
Task 4375 : 14.7018
Task 4376 : 11.4883
Task 4377 : 14.0765
Task 4378 : 12.1678
Task 4379 : 13.9134
Task 4380 : 12.1437
Task 4381 : 12.7035
Task 4382 : 0.507031
Task 4383 : 13.201
Task 4384 : 0.449824
Task 4385 : 12.6518
Task 4386 : 11.2393
Task 4387 : 10.9202
Task 4388 : 0.427508
Task 4389 : 0.566819
Task 4390 : 9.62645
Task 4391 : 12.8504
Task 4392 : 0.946866
Task 4393 : 8.91674
Task 4394 : 14.7442
Task 4395 : 0.406386
Task 4396 : 3.8001
Task 4397 : 3.66615
Task 4398 : 11.3902
Task 4399 : 12.6815
Task 4400 : 3.55103
Task 4401 : 13.343
Task 4402 : 11.7699
Task 4403 : 3.39893
Task 4404 : 13.5058
Task 4405 : 3.2273
Task 4406 : 3.20321
Task 4407 : 3.14263
Task 4408 : 13.2355
Task 4409 : 13.0961
Task 4410 : 14.9144
Task 4411 : 10.9643
Task 4412 : 11.6344
Task 4413 : 11.5722
Task 4414 : 11.4972
Task 4415 : 11.4232
Task 4416 : 11.3455
Task 4417 : 11.3385
Task 4418 : 11.2075
Task 4419 : 9.84616
Task 4420 : 0.683607
Task 4421 : 13.4665
Task 4422 : 14.492
Task 4423 : 11.1471
Task 4424 : 11.7122
Task 4425 : 11.1176
Task 4426 : 14.2649
Task 4427 : 15.512
Task 4428 : 11.8617
Task 4429 : 12.6494
Task 4430 : 11.5634
Task 4431 : 0.239467
Task 4432 : 13.7085
Task 4433 : 8.05746
Task 4434 : 0.518422
Task 4435 : 11.9446
Task 4436 : 10.6619
Task 4437 : 4.84067
Task 4438 : 4.74192
Task 4439 : 4.62909
Task 4440 : 4.50229
Task 4441 : 4.36207
Task 4442 : 4.33862
Task 4443 : 4.26618
Task 4444 : 10.4911
Task 4445 : 12.3309
Task 4446 : 15.8775
Task 4447 : 13.7719
Task 4448 : 12.0685
Task 4449 : 9.73447
Task 4450 : 10.597
Task 4451 : 6.94519
Task 4452 : 10.0179
Task 4453 : 6.82924
Task 4454 : 6.68484
Task 4455 : 6.54365
Task 4456 : 6.39127
Task 4457 : 6.3719
Task 4458 : 6.29844
Task 4459 : 10.6411
Task 4460 : 10.5841
Task 4461 : 14.1834
Task 4462 : 12.3884
Task 4463 : 13.7186
Task 4464 : 9.98295
Task 4465 : 0.276922
Task 4466 : 0.235387
Task 4467 : 15.6156
Task 4468 : 9.92551
Task 4469 : 9.04569
Task 4470 : 10.7195
Task 4471 : 11.6433
Task 4472 : 10.4496
Task 4473 : 3.48583
Task 4474 : 0.282996
Task 4475 : 3.3417
Task 4476 : 12.3392
Task 4477 : 9.92922
Task 4478 : 3.21722
Task 4479 : 10.8666
Task 4480 : 12.4188
Task 4481 : 3.05986
Task 4482 : 2.88352
Task 4483 : 2.85578
Task 4484 : 2.81384
Task 4485 : 7.24148
Task 4486 : 7.16077
Task 4487 : 7.07417
Task 4488 : 6.97585
Task 4489 : 6.85999
Task 4490 : 6.84955
Task 4491 : 6.67421
Task 4492 : 9.18737
Task 4493 : 14.8375
Task 4494 : 9.53372
Task 4495 : 10.9366
Task 4496 : 11.5226
Task 4497 : 0.455806
Task 4498 : 10.0532
Task 4499 : 12.507
Task 4500 : 8.19306
Task 4501 : 12.3333
Task 4502 : 6.27916
Task 4503 : 9.21248
Task 4504 : 11.1609
Task 4505 : 9.73775
Task 4506 : 6.98214
Task 4507 : 6.90356
Task 4508 : 6.8287
Task 4509 : 6.73587
Task 4510 : 6.62715
Task 4511 : 6.61428
Task 4512 : 8.53287
Task 4513 : 6.42709
Task 4514 : 8.4424
Task 4515 : 8.33886
Task 4516 : 8.22899
Task 4517 : 8.09341
Task 4518 : 8.08852
Task 4519 : 7.93329
Task 4520 : 14.0765
Task 4521 : 11.8657
Task 4522 : 9.48271
Task 4523 : 7.61662
Task 4524 : 11.5925
Task 4525 : 11.1894
Task 4526 : 11.3618
Task 4527 : 11.1865
Task 4528 : 8.22215
Task 4529 : 10.1201
Task 4530 : 7.33822
Task 4531 : 11.4591
Task 4532 : 7.20824
Task 4533 : 10.248
Task 4534 : 7.05919
Task 4535 : 12.4094
Task 4536 : 6.91404
Task 4537 : 6.75199
Task 4538 : 6.73438
Task 4539 : 6.65641
Task 4540 : 0.232203
Task 4541 : 8.00099
Task 4542 : 7.96039
Task 4543 : 7.92945
Task 4544 : 7.88227
Task 4545 : 7.85103
Task 4546 : 7.8219
Task 4547 : 7.65131
Task 4548 : 0.281178
Task 4549 : 8.52308
Task 4550 : 8.24514
Task 4551 : 8.1568
Task 4552 : 10.0513
Task 4553 : 8.065
Task 4554 : 8.01798
Task 4555 : 13.8539
Task 4556 : 7.96061
Task 4557 : 7.83217
Task 4558 : 7.82487
Task 4559 : 7.65777
Task 4560 : 10.2376
Task 4561 : 7.57416
Task 4562 : 7.43527
Task 4563 : 6.7064
Task 4564 : 6.61648
Task 4565 : 6.52386
Task 4566 : 4.1962
Task 4567 : 6.41849
Task 4568 : 6.28204
Task 4569 : 6.28284
Task 4570 : 6.1132
Task 4571 : 4.09139
Task 4572 : 8.52887
Task 4573 : 3.98245
Task 4574 : 3.85359
Task 4575 : 3.69661
Task 4576 : 3.67554
Task 4577 : 3.609
Task 4578 : 8.6865
Task 4579 : 10.6606
Task 4580 : 13.4807
Task 4581 : 10.7563
Task 4582 : 9.11266
Task 4583 : 12.2609
Task 4584 : 5.32735
Task 4585 : 5.25799
Task 4586 : 5.19532
Task 4587 : 5.10633
Task 4588 : 5.00219
Task 4589 : 4.9832
Task 4590 : 12.5561
Task 4591 : 0.43752
Task 4592 : 4.7897
Task 4593 : 9.26556
Task 4594 : 9.99715
Task 4595 : 1.33697
Task 4596 : 7.66227
Task 4597 : 5.9208
Task 4598 : 5.7988
Task 4599 : 5.65829
Task 4600 : 5.51503
Task 4601 : 7.91167
Task 4602 : 5.34589
Task 4603 : 5.3289
Task 4604 : 5.26134
Task 4605 : 7.812
Task 4606 : 7.70244
Task 4607 : 12.1917
Task 4608 : 7.78303
Task 4609 : 7.58552
Task 4610 : 7.43569
Task 4611 : 7.42934
Task 4612 : 7.28615
Task 4613 : 10.7479
Task 4614 : 10.7383
Task 4615 : 8.52466
Task 4616 : 11.4146
Task 4617 : 9.11758
Task 4618 : 9.70783
Task 4619 : 9.48482
Task 4620 : 7.13482
Task 4621 : 0.239897
Task 4622 : 12.7588
Task 4623 : 7.71311
Task 4624 : 5.1179
Task 4625 : 5.05068
Task 4626 : 4.99975
Task 4627 : 4.91623
Task 4628 : 4.81924
Task 4629 : 4.79783
Task 4630 : 4.59246
Task 4631 : 11.3751
Task 4632 : 8.51787
Task 4633 : 10.4097
Task 4634 : 11.1379
Task 4635 : 8.45804
Task 4636 : 12.4889
Task 4637 : 5.37327
Task 4638 : 0.534124
Task 4639 : 9.39259
Task 4640 : 12.9235
Task 4641 : 7.11412
Task 4642 : 0.282857
Task 4643 : 8.0485
Task 4644 : 10.9409
Task 4645 : 9.58394
Task 4646 : 9.10488
Task 4647 : 8.57988
Task 4648 : 6.06105
Task 4649 : 5.9888
Task 4650 : 5.9197
Task 4651 : 5.83205
Task 4652 : 5.74351
Task 4653 : 5.71484
Task 4654 : 5.5292
Task 4655 : 14.2287
Task 4656 : 4.92334
Task 4657 : 4.84477
Task 4658 : 9.5455
Task 4659 : 4.77608
Task 4660 : 4.68004
Task 4661 : 4.5553
Task 4662 : 8.63518
Task 4663 : 4.54756
Task 4664 : 1.26111
Task 4665 : 4.35975
Task 4666 : 9.86016
Task 4667 : 1.27535
Task 4668 : 10.3122
Task 4669 : 4.96466
Task 4670 : 4.8984
Task 4671 : 4.84115
Task 4672 : 4.76068
Task 4673 : 4.6758
Task 4674 : 4.65064
Task 4675 : 4.44888
Task 4676 : 7.35166
Task 4677 : 6.33602
Task 4678 : 6.19999
Task 4679 : 6.05483
Task 4680 : 5.90761
Task 4681 : 5.7288
Task 4682 : 5.71358
Task 4683 : 5.6415
Task 4684 : 8.8677
Task 4685 : 8.31705
Task 4686 : 9.57923
Task 4687 : 10.0471
Task 4688 : 5.88956
Task 4689 : 5.82744
Task 4690 : 5.78175
Task 4691 : 5.75731
Task 4692 : 5.67873
Task 4693 : 5.69996
Task 4694 : 11.434
Task 4695 : 5.55958
Task 4696 : 5.61779
Task 4697 : 5.39841
Task 4698 : 5.40167
Task 4699 : 5.53639
Task 4700 : 5.5053
Task 4701 : 5.26217
Task 4702 : 0.369647
Task 4703 : 5.3078
Task 4704 : 7.69467
Task 4705 : 9.37382
Task 4706 : 4.77696
Task 4707 : 4.71283
Task 4708 : 4.66733
Task 4709 : 4.59234
Task 4710 : 4.5146
Task 4711 : 4.48701
Task 4712 : 6.70878
Task 4713 : 4.27339
Task 4714 : 9.92179
Task 4715 : 11.4509
Task 4716 : 6.98556
Task 4717 : 6.868
Task 4718 : 6.74804
Task 4719 : 6.61733
Task 4720 : 6.44526
Task 4721 : 6.43644
Task 4722 : 6.32586
Task 4723 : 9.81564
Task 4724 : 9.73874
Task 4725 : 9.63835
Task 4726 : 9.54707
Task 4727 : 9.44106
Task 4728 : 9.43978
Task 4729 : 9.34026
Task 4730 : 9.57404
Task 4731 : 9.36887
Task 4732 : 10.9741
Task 4733 : 11.9502
Task 4734 : 10.2822
Task 4735 : 12.7476
Task 4736 : 5.60115
Task 4737 : 5.51969
Task 4738 : 5.44458
Task 4739 : 5.34987
Task 4740 : 5.24074
Task 4741 : 5.22331
Task 4742 : 5.04337
Task 4743 : 8.12006
Task 4744 : 9.46149
Task 4745 : 4.61107
Task 4746 : 4.5356
Task 4747 : 4.47233
Task 4748 : 4.38482
Task 4749 : 4.27934
Task 4750 : 4.26542
Task 4751 : 4.06935
Task 4752 : 10.3495
Task 4753 : 0.793883
Task 4754 : 1.18127
Task 4755 : 10.9179
Task 4756 : 1.04518
Task 4757 : 0.937912
Task 4758 : 8.47211
Task 4759 : 10.0903
Task 4760 : 8.21115
Task 4761 : 7.28385
Task 4762 : 6.75518
Task 4763 : 8.0324
Task 4764 : 7.40094
Task 4765 : 7.35134
Task 4766 : 7.30263
Task 4767 : 7.24467
Task 4768 : 7.20795
Task 4769 : 4.36351
Task 4770 : 7.17356
Task 4771 : 4.26706
Task 4772 : 7.02715
Task 4773 : 4.18797
Task 4774 : 7.05236
Task 4775 : 4.07813
Task 4776 : 3.92869
Task 4777 : 3.92341
Task 4778 : 3.76574
Task 4779 : 8.66997
Task 4780 : 9.30454
Task 4781 : 3.35367
Task 4782 : 3.23359
Task 4783 : 8.51633
Task 4784 : 3.11512
Task 4785 : 2.98266
Task 4786 : 2.82859
Task 4787 : 2.81137
Task 4788 : 2.7588
Task 4789 : 10.6553
Task 4790 : 9.83335
Task 4791 : 12.478
Task 4792 : 10.9954
Task 4793 : 7.2744
Task 4794 : 9.04943
Task 4795 : 8.30586
Task 4796 : 1.20494
Task 4797 : 7.45017
Task 4798 : 9.72975
Task 4799 : 10.4334
Task 4800 : 4.60122
Task 4801 : 4.46394
Task 4802 : 8.83133
Task 4803 : 4.3139
Task 4804 : 4.16704
Task 4805 : 4.00082
Task 4806 : 3.98767
Task 4807 : 3.93408
Task 4808 : 7.71075
Task 4809 : 0.240237
Task 4810 : 0.84851
Task 4811 : 7.72614
Task 4812 : 8.92669
Task 4813 : 4.96661
Task 4814 : 4.86725
Task 4815 : 4.78175
Task 4816 : 10.4503
Task 4817 : 4.67325
Task 4818 : 4.5394
Task 4819 : 4.52444
Task 4820 : 4.37464
Task 4821 : 7.66074
Task 4822 : 6.47691
Task 4823 : 12.4599
Task 4824 : 9.98973
Task 4825 : 8.28093
Task 4826 : 8.11705
Task 4827 : 0.666382
Task 4828 : 6.88233
Task 4829 : 0.856669
Task 4830 : 0.932901
Task 4831 : 4.07179
Task 4832 : 3.97843
Task 4833 : 3.90477
Task 4834 : 3.80346
Task 4835 : 3.67327
Task 4836 : 3.66181
Task 4837 : 3.49589
Task 4838 : 8.17908
Task 4839 : 7.12705
Task 4840 : 9.14683
Task 4841 : 9.34229
Task 4842 : 10.5236
Task 4843 : 6.00218
Task 4844 : 8.84029
Task 4845 : 7.42009
Task 4846 : 0.376271
Task 4847 : 4.97636
Task 4848 : 4.82504
Task 4849 : 4.67036
Task 4850 : 4.51954
Task 4851 : 3.005
Task 4852 : 4.34365
Task 4853 : 4.33227
Task 4854 : 4.27416
Task 4855 : 2.87473
Task 4856 : 2.74689
Task 4857 : 2.60917
Task 4858 : 2.4504
Task 4859 : 8.33387
Task 4860 : 2.42952
Task 4861 : 2.39559
Task 4862 : 7.99965
Task 4863 : 11.2093
Task 4864 : 6.14433
Task 4865 : 7.52646
Task 4866 : 9.48036
Task 4867 : 8.23897
Task 4868 : 7.3081
Task 4869 : 6.73818
Task 4870 : 0.266906
Task 4871 : 8.37023
Task 4872 : 6.50249
Task 4873 : 10.7666
Task 4874 : 5.24682
Task 4875 : 5.16135
Task 4876 : 5.09384
Task 4877 : 4.99424
Task 4878 : 4.85267
Task 4879 : 4.85001
Task 4880 : 4.66777
Task 4881 : 6.85591
Task 4882 : 7.49755
Task 4883 : 8.75207
Task 4884 : 0.8799
Task 4885 : 0.986191
Task 4886 : 6.08072
Task 4887 : 5.96602
Task 4888 : 6.50559
Task 4889 : 5.87035
Task 4890 : 5.74442
Task 4891 : 5.56388
Task 4892 : 5.55041
Task 4893 : 5.42934
Task 4894 : 4.66336
Task 4895 : 4.5871
Task 4896 : 4.30509
Task 4897 : 4.5256
Task 4898 : 3.98366
Task 4899 : 4.20319
Task 4900 : 4.43305
Task 4901 : 4.31208
Task 4902 : 4.29818
Task 4903 : 4.10446
Task 4904 : 3.8362
Task 4905 : 4.11025
Task 4906 : 5.18698
Task 4907 : 3.99148
Task 4908 : 9.08173
Task 4909 : 3.84323
Task 4910 : 3.84913
Task 4911 : 5.07533
Task 4912 : 3.69925
Task 4913 : 3.6768
Task 4914 : 6.7769
Task 4915 : 4.95966
Task 4916 : 4.83512
Task 4917 : 3.52468
Task 4918 : 4.67861
Task 4919 : 4.66715
Task 4920 : 4.54882
Task 4921 : 3.35375
Task 4922 : 3.33695
Task 4923 : 3.302
Task 4924 : 7.37199
Task 4925 : 5.72296
Task 4926 : 9.0387
Task 4927 : 0.665871
Task 4928 : 7.97262
Task 4929 : 0.703318
Task 4930 : 8.94827
Task 4931 : 5.81349
Task 4932 : 4.55298
Task 4933 : 5.93477
Task 4934 : 4.46538
Task 4935 : 4.38612
Task 4936 : 9.76869
Task 4937 : 4.28104
Task 4938 : 4.13233
Task 4939 : 4.13209
Task 4940 : 3.96172
Task 4941 : 7.32591
Task 4942 : 7.25459
Task 4943 : 0.550163
Task 4944 : 0.552745
Task 4945 : 5.8482
Task 4946 : 0.569157
Task 4947 : 6.35771
Task 4948 : 6.7073
Task 4949 : 7.15088
Task 4950 : 7.6539
Task 4951 : 6.34237
Task 4952 : 10.1231
Task 4953 : 9.95096
Task 4954 : 8.18018
Task 4955 : 6.56155
Task 4956 : 4.73338
Task 4957 : 4.63003
Task 4958 : 4.55212
Task 4959 : 4.25459
Task 4960 : 4.43872
Task 4961 : 4.27244
Task 4962 : 4.27225
Task 4963 : 4.09309
Task 4964 : 4.12015
Task 4965 : 6.84895
Task 4966 : 7.5108
Task 4967 : 3.92905
Task 4968 : 3.77297
Task 4969 : 3.59236
Task 4970 : 3.57733
Task 4971 : 3.53787
Task 4972 : 6.19277
Task 4973 : 8.32256
Task 4974 : 3.22577
Task 4975 : 9.73896
Task 4976 : 3.13523
Task 4977 : 3.06043
Task 4978 : 2.95676
Task 4979 : 2.82024
Task 4980 : 2.8176
Task 4981 : 2.64954
Task 4982 : 6.43963
Task 4983 : 4.95906
Task 4984 : 8.60562
Task 4985 : 7.699
Task 4986 : 6.84394
Task 4987 : 5.60331
Task 4988 : 4.15897
Task 4989 : 4.05348
Task 4990 : 3.96382
Task 4991 : 3.78228
Task 4992 : 3.84495
Task 4993 : 3.67434
Task 4994 : 3.67152
Task 4995 : 3.67375
Task 4996 : 3.53352
Task 4997 : 3.5795
Task 4998 : 3.46445
Task 4999 : 3.30182
Task 5000 : 3.30534
Task 5001 : 3.16374
Task 5002 : 4.51036
Task 5003 : 9.05977
Task 5004 : 4.39267
Task 5005 : 4.28088
Task 5006 : 4.15428
Task 5007 : 5.73101
Task 5008 : 3.981
Task 5009 : 3.97193
Task 5010 : 3.8595
Task 5011 : 6.46487
Task 5012 : 6.75015
Task 5013 : 3.68401
Task 5014 : 3.59057
Task 5015 : 3.50935
Task 5016 : 3.40702
Task 5017 : 6.5336
Task 5018 : 3.2861
Task 5019 : 3.27377
Task 5020 : 3.11359
Task 5021 : 7.26391
Task 5022 : 7.6817
Task 5023 : 7.67279
Task 5024 : 7.90119
Task 5025 : 6.15483
Task 5026 : 5.71894
Task 5027 : 5.80081
Task 5028 : 5.96039
Task 5029 : 5.67414
Task 5030 : 3.01404
Task 5031 : 5.57236
Task 5032 : 5.43881
Task 5033 : 2.92659
Task 5034 : 5.25157
Task 5035 : 5.233
Task 5036 : 2.85721
Task 5037 : 5.13679
Task 5038 : 2.76208
Task 5039 : 2.64481
Task 5040 : 2.63599
Task 5041 : 2.45968
Task 5042 : 6.70385
Task 5043 : 8.88015
Task 5044 : 4.92475
Task 5045 : 7.66782
Task 5046 : 0.619318
Task 5047 : 5.23028
Task 5048 : 2.89606
Task 5049 : 2.79947
Task 5050 : 8.68299
Task 5051 : 2.72856
Task 5052 : 2.62283
Task 5053 : 2.47193
Task 5054 : 4.66758
Task 5055 : 2.4669
Task 5056 : 2.30713
Task 5057 : 5.48649
Task 5058 : 4.68377
Task 5059 : 4.57499
Task 5060 : 4.48361
Task 5061 : 4.36385
Task 5062 : 4.19886
Task 5063 : 4.18276
Task 5064 : 4.05394
Task 5065 : 6.08108
Task 5066 : 6.03062
Task 5067 : 6.43786
Task 5068 : 5.39137
Task 5069 : 7.09029
Task 5070 : 5.32328
Task 5071 : 5.94934
Task 5072 : 0.605548
Task 5073 : 4.13699
Task 5074 : 8.31277
Task 5075 : 7.76691
Task 5076 : 6.1085
Task 5077 : 3.22658
Task 5078 : 3.1271
Task 5079 : 3.04976
Task 5080 : 2.94537
Task 5081 : 2.81007
Task 5082 : 2.79536
Task 5083 : 2.64346
Task 5084 : 7.14309
Task 5085 : 0.429455
Task 5086 : 2.6837
Task 5087 : 2.59021
Task 5088 : 1.27622
Task 5089 : 2.52472
Task 5090 : 2.42752
Task 5091 : 2.29587
Task 5092 : 2.28467
Task 5093 : 2.11664
Task 5094 : 3.65717
Task 5095 : 3.55973
Task 5096 : 4.97174
Task 5097 : 3.4861
Task 5098 : 4.83902
Task 5099 : 3.37888
Task 5100 : 4.74113
Task 5101 : 3.22552
Task 5102 : 3.22796
Task 5103 : 4.60552
Task 5104 : 3.06548
Task 5105 : 4.40152
Task 5106 : 4.38533
Task 5107 : 4.29502
Task 5108 : 3.10281
Task 5109 : 2.97958
Task 5110 : 6.8316
Task 5111 : 2.87522
Task 5112 : 2.75656
Task 5113 : 2.6007
Task 5114 : 2.60037
Task 5115 : 2.47658
Task 5116 : 5.28497
Task 5117 : 0.345826
Task 5118 : 6.1429
Task 5119 : 3.61881
Task 5120 : 4.94936
Task 5121 : 3.48583
Task 5122 : 4.39087
Task 5123 : 5.76697
Task 5124 : 3.36452
Task 5125 : 3.23431
Task 5126 : 3.06395
Task 5127 : 3.05873
Task 5128 : 2.96027
Task 5129 : 3.22885
Task 5130 : 4.06514
Task 5131 : 3.91901
Task 5132 : 3.95031
Task 5133 : 3.12927
Task 5134 : 3.86281
Task 5135 : 3.04391
Task 5136 : 3.741
Task 5137 : 1.20946
Task 5138 : 2.9312
Task 5139 : 3.55924
Task 5140 : 3.54552
Task 5141 : 3.4226
Task 5142 : 2.7707
Task 5143 : 2.77557
Task 5144 : 2.62495
Task 5145 : 2.47197
Task 5146 : 2.3601
Task 5147 : 2.27967
Task 5148 : 2.17033
Task 5149 : 2.02619
Task 5150 : 2.01732
Task 5151 : 1.87536
Task 5152 : 6.21064
Task 5153 : 7.28711
Task 5154 : 5.8784
Task 5155 : 1.15207
Task 5156 : 6.90164
Task 5157 : 5.09463
Task 5158 : 5.02203
Task 5159 : 4.95807
Task 5160 : 4.87397
Task 5161 : 4.75525
Task 5162 : 4.747
Task 5163 : 5.10566
Task 5164 : 6.19361
Task 5165 : 4.63174
Task 5166 : 7.62625
Task 5167 : 6.51404
Task 5168 : 0.899835
Task 5169 : 3.22472
Task 5170 : 3.12123
Task 5171 : 3.0515
Task 5172 : 2.94221
Task 5173 : 2.77447
Task 5174 : 2.77453
Task 5175 : 2.62033
Task 5176 : 2.74242
Task 5177 : 0.38362
Task 5178 : 2.60901
Task 5179 : 2.49528
Task 5180 : 2.37137
Task 5181 : 2.20714
Task 5182 : 2.21047
Task 5183 : 2.9032
Task 5184 : 2.10167
Task 5185 : 2.79758
Task 5186 : 4.05761
Task 5187 : 2.7161
Task 5188 : 4.00201
Task 5189 : 2.60134
Task 5190 : 3.9647
Task 5191 : 2.42645
Task 5192 : 2.42894
Task 5193 : 3.89939
Task 5194 : 5.89555
Task 5195 : 2.2866
Task 5196 : 4.20062
Task 5197 : 2.6477
Task 5198 : 1.08305
Task 5199 : 3.81403
Task 5200 : 3.80178
Task 5201 : 2.53293
Task 5202 : 5.59479
Task 5203 : 4.42892
Task 5204 : 3.65193
Task 5205 : 0.951257
Task 5206 : 2.25144
Task 5207 : 2.44607
Task 5208 : 3.15735
Task 5209 : 5.49535
Task 5210 : 2.33808
Task 5211 : 2.14266
Task 5212 : 2.20954
Task 5213 : 5.4158
Task 5214 : 2.19098
Task 5215 : 2.06765
Task 5216 : 3.01418
Task 5217 : 2.05689
Task 5218 : 5.31101
Task 5219 : 4.09148
Task 5220 : 1.96685
Task 5221 : 2.88351
Task 5222 : 5.15891
Task 5223 : 5.14696
Task 5224 : 1.84196
Task 5225 : 5.08061
Task 5226 : 3.96468
Task 5227 : 1.82691
Task 5228 : 2.74804
Task 5229 : 3.60076
Task 5230 : 3.87107
Task 5231 : 2.57298
Task 5232 : 2.5641
Task 5233 : 2.48428
Task 5234 : 3.74164
Task 5235 : 1.6767
Task 5236 : 3.54196
Task 5237 : 3.55319
Task 5238 : 3.53437
Task 5239 : 3.43631
Task 5240 : 3.48703
Task 5241 : 0.336494
Task 5242 : 3.41351
Task 5243 : 3.31742
Task 5244 : 3.30882
Task 5245 : 3.17676
Task 5246 : 2.17917
Task 5247 : 4.00441
Task 5248 : 6.16553
Task 5249 : 2.05711
Task 5250 : 3.85641
Task 5251 : 3.74899
Task 5252 : 1.96731
Task 5253 : 3.60978
Task 5254 : 3.40869
Task 5255 : 3.39635
Task 5256 : 1.85272
Task 5257 : 3.32001
Task 5258 : 1.70022
Task 5259 : 1.695
Task 5260 : 1.13045
Task 5261 : 5.21956
Task 5262 : 1.56803
Task 5263 : 0.691074
Task 5264 : 0.790434
Task 5265 : 0.621741
Task 5266 : 3.3062
Task 5267 : 0.442642
Task 5268 : 3.17609
Task 5269 : 3.07907
Task 5270 : 2.95365
Task 5271 : 2.77481
Task 5272 : 2.76493
Task 5273 : 2.65598
Task 5274 : 0.849797
Task 5275 : 0.335118
Task 5276 : 5.42486
Task 5277 : 2.70944
Task 5278 : 2.34334
Task 5279 : 2.59067
Task 5280 : 2.21838
Task 5281 : 2.00763
Task 5282 : 2.51141
Task 5283 : 2.12216
Task 5284 : 2.39852
Task 5285 : 2.50051
Task 5286 : 1.88868
Task 5287 : 2.00891
Task 5288 : 2.23755
Task 5289 : 2.23375
Task 5290 : 1.87201
Task 5291 : 1.80429
Task 5292 : 1.8571
Task 5293 : 2.09737
Task 5294 : 2.3796
Task 5295 : 1.69823
Task 5296 : 1.73801
Task 5297 : 2.2886
Task 5298 : 1.56499
Task 5299 : 1.55359
Task 5300 : 2.17023
Task 5301 : 6.12781
Task 5302 : 2.00211
Task 5303 : 2.00074
Task 5304 : 1.41837
Task 5305 : 1.87623
Task 5306 : 5.4288
Task 5307 : 0.730411
Task 5308 : 0.225983
Task 5309 : 0.926816
Task 5310 : 5.77474
Task 5311 : 3.45173
Task 5312 : 3.29354
Task 5313 : 3.17676
Task 5314 : 3.39135
Task 5315 : 0.660363
Task 5316 : 3.03229
Task 5317 : 3.24927
Task 5318 : 2.8265
Task 5319 : 2.81051
Task 5320 : 2.75281
Task 5321 : 3.14614
Task 5322 : 3.0131
Task 5323 : 2.82757
Task 5324 : 2.81259
Task 5325 : 2.7285
Task 5326 : 0.523225
Task 5327 : 0.334444
Task 5328 : 2.89288
Task 5329 : 2.75258
Task 5330 : 0.286325
Task 5331 : 2.6462
Task 5332 : 2.51552
Task 5333 : 2.33197
Task 5334 : 2.31845
Task 5335 : 2.22814
Task 5336 : 3.61033
Task 5337 : 3.4622
Task 5338 : 0.347257
Task 5339 : 3.36296
Task 5340 : 3.22785
Task 5341 : 3.02556
Task 5342 : 3.01297
Task 5343 : 2.93478
Task 5344 : 2.25659
Task 5345 : 0.77737
Task 5346 : 2.1255
Task 5347 : 2.39398
Task 5348 : 2.02513
Task 5349 : 2.26503
Task 5350 : 1.90151
Task 5351 : 2.1764
Task 5352 : 1.72503
Task 5353 : 2.05825
Task 5354 : 1.72731
Task 5355 : 0.579761
Task 5356 : 1.61779
Task 5357 : 1.88892
Task 5358 : 1.88878
Task 5359 : 1.76739
Task 5360 : 1.20867
Task 5361 : 0.477489
Task 5362 : 2.98588
Task 5363 : 2.83361
Task 5364 : 2.72111
Task 5365 : 2.58282
Task 5366 : 2.39258
Task 5367 : 2.37395
Task 5368 : 2.30851
Task 5369 : 1.13647
Task 5370 : 0.482578
Task 5371 : 0.233038
Task 5372 : 3.13946
Task 5373 : 3.52715
Task 5374 : 2.98114
Task 5375 : 3.43658
Task 5376 : 2.87253
Task 5377 : 2.73217
Task 5378 : 3.36346
Task 5379 : 2.52517
Task 5380 : 2.50893
Task 5381 : 1.06104
Task 5382 : 2.44938
Task 5383 : 0.857903
Task 5384 : 3.26793
Task 5385 : 3.13917
Task 5386 : 3.12326
Task 5387 : 3.0453
Task 5388 : 4.65361
Task 5389 : 3.38564
Task 5390 : 3.21204
Task 5391 : 3.0939
Task 5392 : 1.00781
Task 5393 : 0.877308
Task 5394 : 2.94994
Task 5395 : 2.74585
Task 5396 : 2.73346
Task 5397 : 2.68788
Task 5398 : 0.527609
Task 5399 : 1.06865
Task 5400 : 0.736015
Task 5401 : 0.530258
Task 5402 : 0.572262
Task 5403 : 3.31884
Task 5404 : 3.2192
Task 5405 : 0.622083
Task 5406 : 0.79163
Task 5407 : 3.15192
Task 5408 : 3.05329
Task 5409 : 0.3676
Task 5410 : 2.89938
Task 5411 : 2.88706
Task 5412 : 2.81793
Task 5413 : 0.379776
Task 5414 : 0.882099
Task 5415 : 0.62302
Task 5416 : 3.94746
Task 5417 : 0.490823
Task 5418 : 0.654205
Task 5419 : 1.10038
Task 5420 : 0.332635
Task 5421 : 0.714613
Task 5422 : 1.00594
Task 5423 : 0.524379
Task 5424 : 2.95063
Task 5425 : 0.427047
Task 5426 : 2.82807
Task 5427 : 0.391082
Task 5428 : 2.7465
Task 5429 : 0.770402
Task 5430 : 2.64247
Task 5431 : 0.437261
Task 5432 : 2.49293
Task 5433 : 2.48638
Task 5434 : 2.43821
Task 5435 : 1.23287
Task 5436 : 0.927169
Task 5437 : 1.16541
Task 5438 : 1.29569
Task 5439 : 0.187858
Task 5440 : 0.893568
Task 5441 : 0.757293
Task 5442 : 0.259969
Task 5443 : 0.97198
Task 5444 : 1.23513
Task 5445 : 0.877104
Task 5446 : 1.09792
Task 5447 : 0.646206
Task 5448 : 0.490466
Task 5449 : 2.62735
Task 5450 : 1.05506
Task 5451 : 0.480634
Task 5452 : 0.691253
Task 5453 : 1.01089
Task 5454 : 2.48952
Task 5455 : 0.490659
Task 5456 : 2.39389
Task 5457 : 0.918873
Task 5458 : 0.970145
Task 5459 : 0.529562
Task 5460 : 2.28197
Task 5461 : 1.15504
Task 5462 : 1.12015
Task 5463 : 1.00707
Task 5464 : 0.780272
Task 5465 : 0.211333
Task 5466 : 0.799287
Task 5467 : 2.12538
Task 5468 : 2.11334
Task 5469 : 1.0586
Task 5470 : 2.09314
Task 5471 : 0.332941
Task 5472 : 0.547071
Task 5473 : 0.867995
Task 5474 : 0.422887
Task 5475 : 0.808486
Task 5476 : 1.07332
Task 5477 : 0.95967
Task 5478 : 1.07568
Task 5479 : 0.751626
Task 5480 : 0.961551
Task 5481 : 0.594865
Task 5482 : 1.06819
Task 5483 : 1.21569
Task 5484 : 0.926229
Task 5485 : 0.596481
Task 5486 : 1.15042
Task 5487 : 0.739458
Task 5488 : 0.919039
Task 5489 : 0.745592
Task 5490 : 1.12477
Task 5491 : 0.765573
Task 5492 : 1.03913
Task 5493 : 1.01101
Task 5494 : 0.82035
Task 5495 : 0.787557
Task 5496 : 0.804841
Task 5497 : 0.643563
Task 5498 : 1.0903
Task 5499 : 0.550481
Task 5500 : 0.924289
Task 5501 : 1.1468
Task 5502 : 0.767664
Task 5503 : 1.07185
Task 5504 : 0.662834
Task 5505 : 0.648541
Task 5506 : 0.883433
Task 5507 : 0.991219
Task 5508 : 0.723331
Task 5509 : 0.997818
Task 5510 : 0.635298
Task 5511 : 0.569929
Task 5512 : 0.874657
Task 5513 : 0.837991
Task 5514 : 0.510092
Task 5515 : 0.834641
Task 5516 : 1.01683
Task 5517 : 0.588913
Task 5518 : 1.02054
Task 5519 : 0.733286
Task 5520 : 0.485458
Task 5521 : 0.819219
Task 5522 : 0.307491
Task 5523 : 0.866374
Task 5524 : 1.06519
Task 5525 : 0.950653
Task 5526 : 0.628455
Task 5527 : 1.12821
Task 5528 : 0.373574
Task 5529 : 1.0675
Task 5530 : 0.759283
Task 5531 : 0.584586
Task 5532 : 0.768296
Task 5533 : 0.635508
Task 5534 : 0.635966
Task 5535 : 0.445084
Task 5536 : 0.475806
Task 5537 : 1.19982
Task 5538 : 0.741857
Task 5539 : 0.920843
Task 5540 : 0.785763
Task 5541 : 1.00103
Task 5542 : 0.674476
Task 5543 : 0.855446
Task 5544 : 0.849845
Task 5545 : 0.355764
Task 5546 : 0.62371
Task 5547 : 0.544754
Task 5548 : 1.04437
Task 5549 : 0.600661
Task 5550 : 0.941522
Task 5551 : 1.03384
Task 5552 : 0.576972
Task 5553 : 0.786094
Task 5554 : 0.364931
Task 5555 : 0.531997
Task 5556 : 0.426096
Task 5557 : 0.882415
Task 5558 : 1.26536
Task 5559 : 1.1285
Task 5560 : 0.4549
Task 5561 : 1.00481
Task 5562 : 0.736911
Task 5563 : 0.462056
Task 5564 : 0.728066
Task 5565 : 0.374196
Task 5566 : 0.657008
Task 5567 : 0.891668
Task 5568 : 0.619573
Task 5569 : 1.06402
Task 5570 : 0.756842
Task 5571 : 0.59363
Task 5572 : 0.615218
Task 5573 : 1.0269
Task 5574 : 0.7979
Task 5575 : 1.09596
Task 5576 : 0.800213
Task 5577 : 0.782183
Task 5578 : 0.744523
Task 5579 : 0.574869
Task 5580 : 1.07118
Task 5581 : 0.550643
Task 5582 : 0.594551
Task 5583 : 0.659092
Task 5584 : 1.22542
Task 5585 : 0.990778
Task 5586 : 1.19799
Task 5587 : 0.836247
Task 5588 : 0.854805
Task 5589 : 0.81863
Task 5590 : 0.397007
Task 5591 : 0.580555
Task 5592 : 0.245888
Task 5593 : 0.643093
Task 5594 : 0.527786
Task 5595 : 0.398633
Task 5596 : 0.166648
Task 5597 : 0.657654
Task 5598 : 0.545386
Task 5599 : 0.461277
Task 5600 : 0.68459
Task 5601 : 0.376931
Task 5602 : 0.621273
Task 5603 : 0.859525
Task 5604 : 1.04462
Task 5605 : 0.656889
Task 5606 : 0.618183
Task 5607 : 0.890512
Task 5608 : 0.63536
Task 5609 : 0.481095
Task 5610 : 1.13027
Task 5611 : 1.15066
Task 5612 : 0.681034
Task 5613 : 0.891276
Task 5614 : 0.3618
Task 5615 : 1.05849
Task 5616 : 0.753734
Task 5617 : 0.78978
Task 5618 : 0.501743
Task 5619 : 0.569121
Task 5620 : 0.91037
Task 5621 : 1.25049
Task 5622 : 0.734936
Task 5623 : 0.670154
Task 5624 : 0.500515
Task 5625 : 0.893503
Task 5626 : 0.411403
Task 5627 : 0.572714
Task 5628 : 0.466013
Task 5629 : 0.374962
Task 5630 : 0.486518
Task 5631 : 0.414114
Task 5632 : 1.08722
Task 5633 : 1.09826
Task 5634 : 0.688215
Task 5635 : 1.08992
Task 5636 : 0.459389
Task 5637 : 0.713796
Task 5638 : 0.500082
Task 5639 : 0.779836
Task 5640 : 0.720302
Task 5641 : 0.646134
Task 5642 : 0.582364
Task 5643 : 0.83228
Task 5644 : 0.373958
Task 5645 : 0.485349
Task 5646 : 0.456208
Task 5647 : 0.675017
Task 5648 : 0.747143
Task 5649 : 0.536273
Task 5650 : 0.379823
Task 5651 : 1.17804
Task 5652 : 0.862443
Task 5653 : 0.431001
Task 5654 : 0.418833
Task 5655 : 0.510391
Task 5656 : 0.655917
Task 5657 : 0.197498
Task 5658 : 0.345665
Task 5659 : 0.887114
Task 5660 : 0.932478
Task 5661 : 0.41195
Task 5662 : 0.441416
Task 5663 : 0.567714
Task 5664 : 1.05305
Task 5665 : 0.408256
Task 5666 : 0.583101
Task 5667 : 1.12131
Task 5668 : 0.281296
Task 5669 : 1.11849
Task 5670 : 0.56885
Task 5671 : 0.492176
Task 5672 : 0.593136
Task 5673 : 0.89535
Task 5674 : 0.800426
Task 5675 : 0.534407
Task 5676 : 0.712954
Task 5677 : 1.26987
Task 5678 : 0.440808
Task 5679 : 0.755488
Task 5680 : 0.332155
Task 5681 : 0.915539
Task 5682 : 0.620911
Task 5683 : 0.670677
Task 5684 : 0.41973
Task 5685 : 0.669238
Task 5686 : 0.85969
Task 5687 : 0.53043
Task 5688 : 0.87844
Task 5689 : 0.736697
Task 5690 : 1.1
Task 5691 : 0.565325
Task 5692 : 0.444129
Task 5693 : 0.365603
Task 5694 : 0.38332
Task 5695 : 1.08225
Task 5696 : 0.582376
Task 5697 : 0.776473
Task 5698 : 0.46929
Task 5699 : 0.546896
Task 5700 : 1.29967
Task 5701 : 0.644606
Task 5702 : 0.589211
Task 5703 : 0.828733
Task 5704 : 0.490111
Task 5705 : 1.18861
Task 5706 : 0.920568
Task 5707 : 0.481907
Task 5708 : 0.267544
Task 5709 : 0.430119
Task 5710 : 0.598626
Task 5711 : 0.766153
Task 5712 : 0.501333
Task 5713 : 0.416213
Task 5714 : 0.2618
Task 5715 : 0.452295
Task 5716 : 0.56072
Task 5717 : 0.920702
Task 5718 : 1.11243
Task 5719 : 0.590135
Task 5720 : 0.729968
Task 5721 : 0.673374
Task 5722 : 0.473262
Task 5723 : 0.366903
Task 5724 : 0.334422
Task 5725 : 1.11954
Task 5726 : 0.791295
Task 5727 : 1.21815
Task 5728 : 0.347599
Task 5729 : 0.666437
Task 5730 : 0.458559
Task 5731 : 0.525414
Task 5732 : 0.609931
Task 5733 : 0.905303
Task 5734 : 0.851887
Task 5735 : 0.363238
Task 5736 : 0.270774
Task 5737 : 0.359398
Task 5738 : 0.703297
Task 5739 : 0.481097
Task 5740 : 0.322537
Task 5741 : 0.197987
Task 5742 : 0.655339
Task 5743 : 0.503833
Task 5744 : 0.359356
Task 5745 : 0.197553
Task 5746 : 0.333321
Task 5747 : 0.444434
Task 5748 : 0.524611
Task 5749 : 0.874905
Task 5750 : 0.553498
Task 5751 : 1.07969
Task 5752 : 1.13971
Task 5753 : 0.499633
Task 5754 : 0.335375
Task 5755 : 0.322839
Task 5756 : 0.34859
Task 5757 : 0.76092
Task 5758 : 0.730339
Task 5759 : 0.458793
Task 5760 : 0.352923
Task 5761 : 0.50375
Task 5762 : 0.558855
Task 5763 : 0.582436
Task 5764 : 0.911694
Task 5765 : 0.361318
Task 5766 : 0.358795
Task 5767 : 1.11279
Task 5768 : 0.583096
Task 5769 : 0.90633
Task 5770 : 1.0946
Task 5771 : 0.479763
Task 5772 : 0.889422
Task 5773 : 0.664114
Task 5774 : 0.749806
Task 5775 : 0.795499
Task 5776 : 0.469343
Task 5777 : 0.372703
Task 5778 : 0.488375
Task 5779 : 0.568687
Task 5780 : 0.265056
Task 5781 : 0.628104
Task 5782 : 0.514306
Task 5783 : 0.357905
Task 5784 : 0.219466
Task 5785 : 1.123
Task 5786 : 0.132568
Task 5787 : 0.447846
Task 5788 : 0.916319
Task 5789 : 0.834045
Task 5790 : 0.648615
Task 5791 : 0.802053
Task 5792 : 0.653304
Task 5793 : 0.760086
Task 5794 : 0.507109
Task 5795 : 0.37701
Task 5796 : 0.252011
Task 5797 : 0.581351
Task 5798 : 0.290292
Task 5799 : 0.196742
Task 5800 : 0.19156
Task 5801 : 0.341427
Task 5802 : 0.466408
Task 5803 : 0.429042
Task 5804 : 0.308117
Task 5805 : 0.170281
Task 5806 : 0.539831
Task 5807 : 0.352942
Task 5808 : 0.896767
Task 5809 : 0.838776
Task 5810 : 0.561606
Task 5811 : 0.649081
Task 5812 : 0.702974
Task 5813 : 0.534888
Task 5814 : 0.653035
Task 5815 : 0.304637
Task 5816 : 0.251512
Task 5817 : 0.245103
Task 5818 : 0.554028
Task 5819 : 0.517196
Task 5820 : 0.360749
Task 5821 : 0.373838
Task 5822 : 0.450159
Task 5823 : 0.195207
Task 5824 : 0.26062
Task 5825 : 0.388126
Task 5826 : 0.896791
Task 5827 : 0.32047
Task 5828 : 0.262101
Task 5829 : 0.161651
Task 5830 : 0.201889
Task 5831 : 0.649405
Task 5832 : 0.543103
Task 5833 : 0.372801
Task 5834 : 0.532212
Task 5835 : 0.698337
Task 5836 : 0.564627
Task 5837 : 0.735635
Task 5838 : 0.203444
Task 5839 : 0.17803
Task 5840 : 0.560748
Task 5841 : 0.483882
Task 5842 : 0.352499
Task 5843 : 0.459774
Task 5844 : 0.389298
Task 5845 : 0.192883
Task 5846 : 0.221591
Task 5847 : 0.242596
Task 5848 : 0.726292
Task 5849 : 0.547751
Task 5850 : 0.203506
Task 5851 : 0.376606
Task 5852 : 0.465423
Task 5853 : 0.476461
Task 5854 : 0.337757
Task 5855 : 0.248573
Task 5856 : 0.329795
Task 5857 : 0.414402
Task 5858 : 0.386829
Task 5859 : 1.29209
Task 5860 : 0.515049
Task 5861 : 1.30387
Task 5862 : 0.406421
Task 5863 : 0.54042
Task 5864 : 0.289826
Task 5865 : 0.285818
Task 5866 : 0.379061
Task 5867 : 0.331346
Task 5868 : 1.28183
Task 5869 : 1.03146
Task 5870 : 1.52528
Task 5871 : 0.408238
Task 5872 : 0.500448
Task 5873 : 0.347444
Task 5874 : 0.522165
Task 5875 : 0.192609
Task 5876 : 1.32609
Task 5877 : 0.192376
Task 5878 : 0.286991
Task 5879 : 0.379451
Task 5880 : 1.47654
Task 5881 : 1.15476
Task 5882 : 0.360137
Task 5883 : 0.234976
Task 5884 : 0.232574
Task 5885 : 1.18134
Task 5886 : 0.340928
Task 5887 : 0.37232
Task 5888 : 0.192343
Task 5889 : 1.3551
Task 5890 : 0.358437
Task 5891 : 0.864708
Task 5892 : 0.234692
Task 5893 : 0.348525
Task 5894 : 1.08996
Task 5895 : 0.312492
Task 5896 : 1.02559
Task 5897 : 1.23337
Task 5898 : 0.386946
Task 5899 : 0.852973
Task 5900 : 0.273908
Task 5901 : 0.685248
Task 5902 : 1.0559
Task 5903 : 0.848269
Task 5904 : 0.368932
Task 5905 : 0.354552
Task 5906 : 0.924257
Task 5907 : 1.0514
Task 5908 : 0.38319
Task 5909 : 0.812176
Task 5910 : 0.747278
Task 5911 : 0.18502
Task 5912 : 1.08929
Task 5913 : 0.375578
Task 5914 : 0.231217
Task 5915 : 0.298011
Task 5916 : 0.667518
Task 5917 : 0.363984
Task 5918 : 0.871662
Task 5919 : 0.80778
Task 5920 : 0.824121
Task 5921 : 0.38159
Task 5922 : 0.724104
Task 5923 : 0.667461
Task 5924 : 1.0292
Task 5925 : 0.253946
Task 5926 : 0.180704
Task 5927 : 0.685667
Task 5928 : 0.935123
Task 5929 : 0.794525
Task 5930 : 0.950197
Task 5931 : 0.223246
Task 5932 : 0.389461
Task 5933 : 0.397467
Task 5934 : 0.746557
Task 5935 : 0.602363
Task 5936 : 0.663998
Task 5937 : 0.834129
Task 5938 : 0.536764
Task 5939 : 0.560588
Task 5940 : 0.50682
Task 5941 : 0.751685
Task 5942 : 0.692354
Task 5943 : 0.679408
Task 5944 : 0.548032
Task 5945 : 0.725504
Task 5946 : 0.49253
Task 5947 : 0.48733
Task 5948 : 0.689475
Task 5949 : 0.457847
Task 5950 : 0.4508
Task 5951 : 0.484984
Task 5952 : 0.610911
Task 5953 : 0.412802
Task 5954 : 0.461752
Task 5955 : 0.459008
Task 5956 : 0.38749
Task 5957 : 0.43715
Task 5958 : 0.490782
Task 5959 : 0.524188
Task 5960 : 0.441183
Task 5961 : 0.58727
Task 5962 : 0.503621
Task 5963 : 0.371795
Task 5964 : 0.436625
Task 5965 : 0.336443
Task 5966 : 0.449737
Task 5967 : 0.288209
Task 5968 : 0.433053
Task 5969 : 0.30975
Task 5970 : 0.330851
Task 5971 : 0.368519
Task 5972 : 0.401084
Task 5973 : 0.419586
Task 5974 : 0.556116
Task 5975 : 0.376196
Task 5976 : 0.369058
Task 5977 : 0.292728
Task 5978 : 0.220381
Task 5979 : 0.353909
Task 5980 : 0.278058
Task 5981 : 0.146364
Task 5982 : 0.228675
Task 5983 : 0.190189


==> plots/estimations/cpu-gpu-task-comparison/twitter-white-outputs/twitter-degden.txt <==
Task 0 : 4368.51
Task 1 : 3789.15
Task 2 : 3923.87
Task 3 : 2889.92
Task 4 : 2797.3
Task 5 : 2629.95
Task 6 : 2626.76
Task 7 : 2321.95
Task 8 : 1962.59
Task 9 : 2085.56
Task 10 : 2132.48
Task 11 : 1830.21
Task 12 : 2104.74
Task 13 : 2102.98
Task 14 : 2073.49
Task 15 : 2065.14
Task 16 : 2054.57
Task 17 : 2052.99
Task 18 : 2045.28
Task 19 : 2045.17
Task 20 : 2044.52
Task 21 : 2043.92
Task 22 : 2043.28
Task 23 : 2042.41
Task 24 : 2041.48
Task 25 : 2040.62
Task 26 : 2038.33
Task 27 : 2037.75
Task 28 : 2037.01
Task 29 : 2036.77
Task 30 : 2035.72
Task 31 : 2035.71
Task 32 : 2035.7
Task 33 : 2035.7
Task 34 : 2035.69
Task 35 : 2035.69
Task 36 : 2035.69
Task 37 : 2034.56
Task 38 : 1720.4
Task 39 : 1852.18
Task 40 : 1526.93
Task 41 : 1505.25
Task 42 : 1471.23
Task 43 : 1291.79
Task 44 : 1591.11
Task 45 : 1297.37
Task 46 : 1220.51
Task 47 : 1066.23
Task 48 : 1050.35
Task 49 : 1044.67
Task 50 : 1043.04
Task 51 : 833.288
Task 52 : 1018.99
Task 53 : 1012.27
Task 54 : 1009.16
Task 55 : 1005.81
Task 56 : 1408.85
Task 57 : 998.464
Task 58 : 996.127
Task 59 : 995.431
Task 60 : 995.398
Task 61 : 995.141
Task 62 : 994.908
Task 63 : 992.916
Task 64 : 992.837
Task 65 : 990.36
Task 66 : 989.893
Task 67 : 989.293
Task 68 : 989.098
Task 69 : 988.239
Task 70 : 988.232
Task 71 : 988.228
Task 72 : 988.222
Task 73 : 988.218
Task 74 : 988.218
Task 75 : 988.217
Task 76 : 981.799
Task 77 : 1384.82
Task 78 : 1381.44
Task 79 : 960.533
Task 80 : 1085.01
Task 81 : 949.593
Task 82 : 933.451
Task 83 : 932.326
Task 84 : 1353.05
Task 85 : 918.275
Task 86 : 917.762
Task 87 : 1344.64
Task 88 : 914.979
Task 89 : 913.909
Task 90 : 908.74
Task 91 : 905.595
Task 92 : 905.134
Task 93 : 904.437
Task 94 : 904.155
Task 95 : 903.777
Task 96 : 903.324
Task 97 : 902.582
Task 98 : 901.158
Task 99 : 900.836
Task 100 : 900.488
Task 101 : 900.371
Task 102 : 899.973
Task 103 : 899.971
Task 104 : 899.968
Task 105 : 899.967
Task 106 : 899.965
Task 107 : 899.965
Task 108 : 899.965
Task 109 : 1331.11
Task 110 : 1329.88
Task 111 : 1324.75
Task 112 : 1323.86
Task 113 : 1323.31
Task 114 : 1323.19
Task 115 : 1322.17
Task 116 : 1320.98
Task 117 : 1320.88
Task 118 : 1319.62
Task 119 : 1317.67
Task 120 : 1317.12
Task 121 : 1316.38
Task 122 : 1316.14
Task 123 : 1315.01
Task 124 : 1315
Task 125 : 1314.99
Task 126 : 1314.98
Task 127 : 1314.98
Task 128 : 1314.98
Task 129 : 1314.97
Task 130 : 858.95
Task 131 : 675.462
Task 132 : 767.51
Task 133 : 751.374
Task 134 : 568.516
Task 135 : 888.88
Task 136 : 718.61
Task 137 : 492.385
Task 138 : 580.383
Task 139 : 580.136
Task 140 : 578.835
Task 141 : 560.977
Task 142 : 786.917
Task 143 : 555.29
Task 144 : 553.5
Task 145 : 770.076
Task 146 : 769.331
Task 147 : 526.442
Task 148 : 518.853
Task 149 : 754.233
Task 150 : 511.073
Task 151 : 750.121
Task 152 : 747.804
Task 153 : 506.286
Task 154 : 746.653
Task 155 : 741.621
Task 156 : 740.231
Task 157 : 739.966
Task 158 : 739.795
Task 159 : 739.682
Task 160 : 739.63
Task 161 : 495.573
Task 162 : 495.001
Task 163 : 738.393
Task 164 : 738.369
Task 165 : 493.764
Task 166 : 493.133
Task 167 : 493.065
Task 168 : 492.133
Task 169 : 736.884
Task 170 : 491.726
Task 171 : 736.554
Task 172 : 736.189
Task 173 : 736.068
Task 174 : 735.623
Task 175 : 490.42
Task 176 : 735.621
Task 177 : 735.618
Task 178 : 735.616
Task 179 : 735.615
Task 180 : 735.615
Task 181 : 735.614
Task 182 : 380.703
Task 183 : 485.161
Task 184 : 484.546
Task 185 : 483.595
Task 186 : 483.281
Task 187 : 479.861
Task 188 : 479.816
Task 189 : 479.813
Task 190 : 479.768
Task 191 : 479.74
Task 192 : 479.732
Task 193 : 479.727
Task 194 : 445.235
Task 195 : 432.986
Task 196 : 431.671
Task 197 : 426.948
Task 198 : 552.58
Task 199 : 413.002
Task 200 : 411.146
Task 201 : 408.251
Task 202 : 404.364
Task 203 : 403.529
Task 204 : 403.228
Task 205 : 398.487
Task 206 : 388.344
Task 207 : 388.311
Task 208 : 388.228
Task 209 : 385.738
Task 210 : 385.622
Task 211 : 385.249
Task 212 : 385.109
Task 213 : 385.036
Task 214 : 384.825
Task 215 : 383.121
Task 216 : 381.761
Task 217 : 381.208
Task 218 : 378.994
Task 219 : 378.525
Task 220 : 377.824
Task 221 : 377.588
Task 222 : 286.58
Task 223 : 374.629
Task 224 : 374.589
Task 225 : 374.588
Task 226 : 374.548
Task 227 : 374.521
Task 228 : 374.515
Task 229 : 374.51
Task 230 : 373.135
Task 231 : 373.017
Task 232 : 368.498
Task 233 : 367.17
Task 234 : 365.973
Task 235 : 365.267
Task 236 : 364.95
Task 237 : 364.765
Task 238 : 329.609
Task 239 : 362.802
Task 240 : 360.267
Task 241 : 359.798
Task 242 : 359.2
Task 243 : 359.002
Task 244 : 358.159
Task 245 : 358.152
Task 246 : 358.148
Task 247 : 358.142
Task 248 : 358.139
Task 249 : 358.138
Task 250 : 358.137
Task 251 : 503.406
Task 252 : 496.033
Task 253 : 495.542
Task 254 : 495.092
Task 255 : 269.655
Task 256 : 491.749
Task 257 : 488.343
Task 258 : 487.422
Task 259 : 486.676
Task 260 : 484.643
Task 261 : 483.839
Task 262 : 482.551
Task 263 : 482.358
Task 264 : 482.2
Task 265 : 481.969
Task 266 : 481.414
Task 267 : 480.787
Task 268 : 480.634
Task 269 : 480.476
Task 270 : 480.421
Task 271 : 480.269
Task 272 : 480.268
Task 273 : 480.268
Task 274 : 480.267
Task 275 : 480.267
Task 276 : 480.266
Task 277 : 480.266
Task 278 : 247.218
Task 279 : 304.409
Task 280 : 297.026
Task 281 : 292.433
Task 282 : 285.549
Task 283 : 283.233
Task 284 : 269.249
Task 285 : 279.395
Task 286 : 279.171
Task 287 : 276.732
Task 288 : 276.079
Task 289 : 267.026
Task 290 : 265.887
Task 291 : 264.602
Task 292 : 263.776
Task 293 : 263.705
Task 294 : 262.883
Task 295 : 261.442
Task 296 : 261.374
Task 297 : 261.161
Task 298 : 259.982
Task 299 : 257.901
Task 300 : 256.443
Task 301 : 256.092
Task 302 : 255.832
Task 303 : 255.53
Task 304 : 255.338
Task 305 : 253.419
Task 306 : 252.574
Task 307 : 252.535
Task 308 : 252.534
Task 309 : 252.495
Task 310 : 252.47
Task 311 : 252.463
Task 312 : 252.458
Task 313 : 250.045
Task 314 : 246.455
Task 315 : 246.445
Task 316 : 245.017
Task 317 : 241.995
Task 318 : 239.949
Task 319 : 238.481
Task 320 : 237.326
Task 321 : 237.035
Task 322 : 236.93
Task 323 : 236.677
Task 324 : 236.274
Task 325 : 235.512
Task 326 : 235.017
Task 327 : 234.108
Task 328 : 233.785
Task 329 : 233.438
Task 330 : 233.319
Task 331 : 232.936
Task 332 : 232.934
Task 333 : 232.932
Task 334 : 232.93
Task 335 : 232.929
Task 336 : 232.929
Task 337 : 232.929
Task 338 : 230.388
Task 339 : 227.403
Task 340 : 222.566
Task 341 : 214.779
Task 342 : 165.997
Task 343 : 213.029
Task 344 : 163.715
Task 345 : 206.82
Task 346 : 204.983
Task 347 : 202.195
Task 348 : 192.73
Task 349 : 191.64
Task 350 : 190.954
Task 351 : 190.466
Task 352 : 188.596
Task 353 : 186.923
Task 354 : 186.587
Task 355 : 186.147
Task 356 : 185.926
Task 357 : 185.705
Task 358 : 185.13
Task 359 : 184.937
Task 360 : 184.109
Task 361 : 184.103
Task 362 : 184.099
Task 363 : 184.093
Task 364 : 184.089
Task 365 : 184.089
Task 366 : 184.088
Task 367 : 182.103
Task 368 : 181.378
Task 369 : 179.683
Task 370 : 178.106
Task 371 : 177.078
Task 372 : 173.691
Task 373 : 173.189
Task 374 : 169.973
Task 375 : 168.984
Task 376 : 168.168
Task 377 : 167.134
Task 378 : 167.014
Task 379 : 165.723
Task 380 : 165.511
Task 381 : 164.772
Task 382 : 164.135
Task 383 : 163.26
Task 384 : 161.611
Task 385 : 161.391
Task 386 : 161.102
Task 387 : 160.393
Task 388 : 159.576
Task 389 : 159.371
Task 390 : 159.222
Task 391 : 159.162
Task 392 : 159.087
Task 393 : 158.899
Task 394 : 158.898
Task 395 : 158.897
Task 396 : 158.897
Task 397 : 158.896
Task 398 : 158.896
Task 399 : 158.896
Task 400 : 158.695
Task 401 : 156.68
Task 402 : 156.559
Task 403 : 155.605
Task 404 : 152.861
Task 405 : 152.782
Task 406 : 152.561
Task 407 : 151.735
Task 408 : 151.431
Task 409 : 149.385
Task 410 : 168.491
Task 411 : 147.912
Task 412 : 147.56
Task 413 : 146.999
Task 414 : 118.32
Task 415 : 146.804
Task 416 : 146.5
Task 417 : 145.897
Task 418 : 145.847
Task 419 : 116.559
Task 420 : 145.539
Task 421 : 165.731
Task 422 : 144.661
Task 423 : 144.056
Task 424 : 144.017
Task 425 : 144.017
Task 426 : 143.978
Task 427 : 143.952
Task 428 : 143.946
Task 429 : 143.941
Task 430 : 140.278
Task 431 : 139.784
Task 432 : 139.183
Task 433 : 138.974
Task 434 : 138.785
Task 435 : 157.9
Task 436 : 133.061
Task 437 : 132.527
Task 438 : 132.434
Task 439 : 131.771
Task 440 : 131.574
Task 441 : 130.931
Task 442 : 130.401
Task 443 : 128.707
Task 444 : 128.584
Task 445 : 128.057
Task 446 : 126.002
Task 447 : 94.5831
Task 448 : 121.812
Task 449 : 121.717
Task 450 : 145.698
Task 451 : 118.273
Task 452 : 118.145
Task 453 : 117.596
Task 454 : 144.592
Task 455 : 115.798
Task 456 : 114.802
Task 457 : 142.727
Task 458 : 112.372
Task 459 : 112.259
Task 460 : 112.057
Task 461 : 92.1008
Task 462 : 111.678
Task 463 : 111.034
Task 464 : 90.2586
Task 465 : 110.64
Task 466 : 110.439
Task 467 : 109.805
Task 468 : 109.077
Task 469 : 138.633
Task 470 : 109.023
Task 471 : 109.015
Task 472 : 108.596
Task 473 : 108.225
Task 474 : 107.601
Task 475 : 107.277
Task 476 : 106.815
Task 477 : 106.738
Task 478 : 106.548
Task 479 : 106.291
Task 480 : 106.02
Task 481 : 105.676
Task 482 : 105.27
Task 483 : 104.604
Task 484 : 103.816
Task 485 : 103.809
Task 486 : 103.777
Task 487 : 103.776
Task 488 : 103.738
Task 489 : 103.712
Task 490 : 103.706
Task 491 : 103.701
Task 492 : 82.7632
Task 493 : 103.286
Task 494 : 103.165
Task 495 : 102.99
Task 496 : 102.666
Task 497 : 102.551
Task 498 : 102.184
Task 499 : 102.182
Task 500 : 102.18
Task 501 : 102.179
Task 502 : 102.178
Task 503 : 102.177
Task 504 : 102.177
Task 505 : 83.6859
Task 506 : 83.6046
Task 507 : 83.4065
Task 508 : 100.299
Task 509 : 100.257
Task 510 : 100.117
Task 511 : 99.8242
Task 512 : 98.7557
Task 513 : 98.587
Task 514 : 98.0331
Task 515 : 130.276
Task 516 : 79.8196
Task 517 : 88.1782
Task 518 : 76.6842
Task 519 : 96.1889
Task 520 : 96.0214
Task 521 : 80.0233
Task 522 : 128.402
Task 523 : 78.6295
Task 524 : 94.9085
Task 525 : 78.3827
Task 526 : 127.059
Task 527 : 93.5626
Task 528 : 93.5176
Task 529 : 70.4163
Task 530 : 92.7425
Task 531 : 126.305
Task 532 : 92.2249
Task 533 : 92.1519
Task 534 : 91.8954
Task 535 : 125.479
Task 536 : 91.1917
Task 537 : 91.182
Task 538 : 72.7769
Task 539 : 124.988
Task 540 : 124.826
Task 541 : 67.6984
Task 542 : 90.2033
Task 543 : 89.9929
Task 544 : 72.5956
Task 545 : 67.1743
Task 546 : 74.3346
Task 547 : 123.844
Task 548 : 66.8515
Task 549 : 88.7513
Task 550 : 88.7283
Task 551 : 70.1516
Task 552 : 87.9572
Task 553 : 87.4036
Task 554 : 87.2737
Task 555 : 65.4296
Task 556 : 86.5783
Task 557 : 86.3164
Task 558 : 85.9818
Task 559 : 68.9304
Task 560 : 85.8945
Task 561 : 85.8196
Task 562 : 85.6088
Task 563 : 64.1582
Task 564 : 84.443
Task 565 : 84.3091
Task 566 : 83.5414
Task 567 : 83.5193
Task 568 : 83.3828
Task 569 : 62.4431
Task 570 : 119.162
Task 571 : 83.0086
Task 572 : 67.3168
Task 573 : 118.789
Task 574 : 69.1049
Task 575 : 69.0159
Task 576 : 82.1473
Task 577 : 82.0078
Task 578 : 118.103
Task 579 : 81.6051
Task 580 : 117.869
Task 581 : 81.1725
Task 582 : 80.9506
Task 583 : 80.6506
Task 584 : 80.4354
Task 585 : 80.1733
Task 586 : 80.0746
Task 587 : 64.9897
Task 588 : 79.235
Task 589 : 62.4234
Task 590 : 77.8116
Task 591 : 77.2447
Task 592 : 76.2193
Task 593 : 113.876
Task 594 : 113.818
Task 595 : 113.818
Task 596 : 113.76
Task 597 : 113.722
Task 598 : 113.712
Task 599 : 113.705
Task 600 : 75.5383
Task 601 : 75.398
Task 602 : 75.193
Task 603 : 75.038
Task 604 : 74.733
Task 605 : 74.3194
Task 606 : 74.2432
Task 607 : 55.4961
Task 608 : 73.3557
Task 609 : 59.9517
Task 610 : 72.8801
Task 611 : 72.856
Task 612 : 72.796
Task 613 : 72.5312
Task 614 : 72.5002
Task 615 : 72.0137
Task 616 : 71.9654
Task 617 : 71.9194
Task 618 : 71.6661
Task 619 : 71.62
Task 620 : 71.5864
Task 621 : 71.5612
Task 622 : 71.5206
Task 623 : 71.1713
Task 624 : 57.2151
Task 625 : 71.1385
Task 626 : 71.1154
Task 627 : 70.951
Task 628 : 70.7281
Task 629 : 70.493
Task 630 : 70.3584
Task 631 : 70.3
Task 632 : 70.2865
Task 633 : 69.9559
Task 634 : 52.5958
Task 635 : 69.3363
Task 636 : 69.3359
Task 637 : 69.2482
Task 638 : 69.0489
Task 639 : 59.0215
Task 640 : 52.009
Task 641 : 68.8661
Task 642 : 68.8086
Task 643 : 68.7256
Task 644 : 68.6081
Task 645 : 68.3954
Task 646 : 59.406
Task 647 : 68.3349
Task 648 : 68.3077
Task 649 : 68.1277
Task 650 : 67.8419
Task 651 : 67.5303
Task 652 : 67.4347
Task 653 : 67.3223
Task 654 : 67.1328
Task 655 : 67.0125
Task 656 : 66.6703
Task 657 : 66.6613
Task 658 : 66.3923
Task 659 : 65.7828
Task 660 : 65.7255
Task 661 : 65.7034
Task 662 : 53.536
Task 663 : 65.3397
Task 664 : 65.2934
Task 665 : 65.1705
Task 666 : 65.0021
Task 667 : 64.7909
Task 668 : 64.7062
Task 669 : 64.606
Task 670 : 64.601
Task 671 : 64.5118
Task 672 : 64.4504
Task 673 : 64.4293
Task 674 : 64.3692
Task 675 : 64.0669
Task 676 : 64.0056
Task 677 : 63.8996
Task 678 : 63.8291
Task 679 : 63.6523
Task 680 : 63.5545
Task 681 : 63.4148
Task 682 : 63.3851
Task 683 : 62.9877
Task 684 : 62.8937
Task 685 : 62.8355
Task 686 : 62.6214
Task 687 : 62.621
Task 688 : 62.611
Task 689 : 62.6061
Task 690 : 62.5997
Task 691 : 62.5962
Task 692 : 62.5901
Task 693 : 62.5866
Task 694 : 62.5859
Task 695 : 62.585
Task 696 : 62.5308
Task 697 : 62.515
Task 698 : 62.4319
Task 699 : 62.3245
Task 700 : 62.2831
Task 701 : 62.2732
Task 702 : 62.0994
Task 703 : 62.0044
Task 704 : 61.9668
Task 705 : 61.8885
Task 706 : 61.7524
Task 707 : 61.6536
Task 708 : 61.5203
Task 709 : 48.9206
Task 710 : 61.3148
Task 711 : 53.9891
Task 712 : 60.9839
Task 713 : 60.8264
Task 714 : 60.54
Task 715 : 60.423
Task 716 : 60.4194
Task 717 : 50.476
Task 718 : 60.2598
Task 719 : 59.9432
Task 720 : 59.5576
Task 721 : 59.4397
Task 722 : 59.4258
Task 723 : 59.3767
Task 724 : 49.0168
Task 725 : 59.3363
Task 726 : 59.2868
Task 727 : 44.5847
Task 728 : 59.1781
Task 729 : 58.614
Task 730 : 58.5753
Task 731 : 58.5174
Task 732 : 58.5067
Task 733 : 58.4782
Task 734 : 58.4642
Task 735 : 58.3171
Task 736 : 58.2486
Task 737 : 58.0514
Task 738 : 50.776
Task 739 : 57.9762
Task 740 : 57.9718
Task 741 : 57.9669
Task 742 : 57.6588
Task 743 : 57.6167
Task 744 : 57.5807
Task 745 : 57.35
Task 746 : 57.2871
Task 747 : 57.2672
Task 748 : 45.7961
Task 749 : 57.1488
Task 750 : 57.121
Task 751 : 57.028
Task 752 : 56.9193
Task 753 : 56.7932
Task 754 : 56.7269
Task 755 : 56.6224
Task 756 : 56.5504
Task 757 : 56.5326
Task 758 : 56.5219
Task 759 : 56.4958
Task 760 : 56.4727
Task 761 : 56.4658
Task 762 : 56.4373
Task 763 : 56.3782
Task 764 : 56.0953
Task 765 : 56.0269
Task 766 : 55.8036
Task 767 : 55.7691
Task 768 : 55.6379
Task 769 : 55.6262
Task 770 : 55.6214
Task 771 : 55.5668
Task 772 : 55.5101
Task 773 : 55.4556
Task 774 : 55.4538
Task 775 : 55.4359
Task 776 : 55.3363
Task 777 : 55.3183
Task 778 : 55.2377
Task 779 : 55.1785
Task 780 : 55.1038
Task 781 : 55.0502
Task 782 : 54.9692
Task 783 : 54.9157
Task 784 : 54.8534
Task 785 : 54.8237
Task 786 : 54.8187
Task 787 : 54.7208
Task 788 : 56.5797
Task 789 : 54.5244
Task 790 : 54.3723
Task 791 : 54.3599
Task 792 : 54.2617
Task 793 : 54.1529
Task 794 : 54.0193
Task 795 : 53.8879
Task 796 : 53.8865
Task 797 : 53.6989
Task 798 : 53.6849
Task 799 : 53.6604
Task 800 : 53.6468
Task 801 : 53.6351
Task 802 : 53.5942
Task 803 : 53.5732
Task 804 : 53.5607
Task 805 : 44.0132
Task 806 : 40.0492
Task 807 : 53.3788
Task 808 : 53.3695
Task 809 : 53.3636
Task 810 : 53.3302
Task 811 : 53.2902
Task 812 : 53.2729
Task 813 : 53.23
Task 814 : 53.1847
Task 815 : 53.173
Task 816 : 53.1505
Task 817 : 53.1443
Task 818 : 53.1331
Task 819 : 53.1079
Task 820 : 53.1072
Task 821 : 53.0456
Task 822 : 53.044
Task 823 : 52.9213
Task 824 : 52.8903
Task 825 : 52.8395
Task 826 : 52.8142
Task 827 : 52.8131
Task 828 : 52.7946
Task 829 : 52.7747
Task 830 : 52.766
Task 831 : 52.7645
Task 832 : 52.5805
Task 833 : 52.508
Task 834 : 52.4865
Task 835 : 52.4746
Task 836 : 52.4189
Task 837 : 52.3706
Task 838 : 52.3578
Task 839 : 52.3068
Task 840 : 52.2299
Task 841 : 52.1577
Task 842 : 52.1301
Task 843 : 52.0762
Task 844 : 47.1267
Task 845 : 51.9713
Task 846 : 51.7199
Task 847 : 51.6104
Task 848 : 51.6102
Task 849 : 51.5353
Task 850 : 51.4382
Task 851 : 51.421
Task 852 : 51.3992
Task 853 : 51.3863
Task 854 : 51.3453
Task 855 : 51.274
Task 856 : 51.2271
Task 857 : 51.0911
Task 858 : 51.0755
Task 859 : 51.0303
Task 860 : 51.0171
Task 861 : 38.2955
Task 862 : 50.8869
Task 863 : 50.8646
Task 864 : 50.8427
Task 865 : 50.806
Task 866 : 50.7141
Task 867 : 50.7139
Task 868 : 50.7133
Task 869 : 50.6822
Task 870 : 50.678
Task 871 : 50.665
Task 872 : 50.6401
Task 873 : 50.6373
Task 874 : 42.472
Task 875 : 50.6272
Task 876 : 50.6215
Task 877 : 50.5936
Task 878 : 50.5643
Task 879 : 50.5411
Task 880 : 50.5118
Task 881 : 50.4772
Task 882 : 50.4406
Task 883 : 50.4111
Task 884 : 50.4011
Task 885 : 50.3993
Task 886 : 50.3602
Task 887 : 37.7552
Task 888 : 50.328
Task 889 : 50.1793
Task 890 : 50.1658
Task 891 : 50.154
Task 892 : 50.0736
Task 893 : 50.0616
Task 894 : 50.0309
Task 895 : 50.0255
Task 896 : 49.9001
Task 897 : 49.8595
Task 898 : 49.8132
Task 899 : 49.7954
Task 900 : 41.1946
Task 901 : 49.7117
Task 902 : 49.5623
Task 903 : 49.549
Task 904 : 49.4316
Task 905 : 49.3393
Task 906 : 49.3328
Task 907 : 49.2904
Task 908 : 49.2222
Task 909 : 49.1835
Task 910 : 49.1552
Task 911 : 49.0835
Task 912 : 48.8422
Task 913 : 48.8187
Task 914 : 48.7876
Task 915 : 48.7418
Task 916 : 48.6803
Task 917 : 48.6414
Task 918 : 48.631
Task 919 : 48.5951
Task 920 : 48.5405
Task 921 : 48.4543
Task 922 : 48.4516
Task 923 : 48.3836
Task 924 : 48.3598
Task 925 : 48.3109
Task 926 : 48.3062
Task 927 : 48.2986
Task 928 : 48.2494
Task 929 : 48.2251
Task 930 : 48.2124
Task 931 : 48.2116
Task 932 : 48.2106
Task 933 : 48.21
Task 934 : 48.2096
Task 935 : 48.2096
Task 936 : 48.2095
Task 937 : 48.2072
Task 938 : 48.1979
Task 939 : 48.1869
Task 940 : 48.1836
Task 941 : 48.1644
Task 942 : 48.1527
Task 943 : 48.0612
Task 944 : 48.0396
Task 945 : 47.9432
Task 946 : 47.6926
Task 947 : 47.6887
Task 948 : 47.6535
Task 949 : 47.6526
Task 950 : 47.6515
Task 951 : 47.575
Task 952 : 47.5417
Task 953 : 47.4773
Task 954 : 47.459
Task 955 : 47.4456
Task 956 : 47.4314
Task 957 : 47.4089
Task 958 : 47.3942
Task 959 : 47.3898
Task 960 : 47.3717
Task 961 : 47.3715
Task 962 : 47.3685
Task 963 : 47.3265
Task 964 : 47.3206
Task 965 : 47.2759
Task 966 : 47.1695
Task 967 : 47.1525
Task 968 : 51.0077
Task 969 : 47.0647
Task 970 : 43.3499
Task 971 : 46.968
Task 972 : 46.9486
Task 973 : 46.8538
Task 974 : 46.811
Task 975 : 46.699
Task 976 : 46.6952
Task 977 : 46.6348
Task 978 : 46.5998
Task 979 : 46.5882
Task 980 : 46.5817
Task 981 : 46.5783
Task 982 : 46.5722
Task 983 : 46.5687
Task 984 : 46.568
Task 985 : 46.5673
Task 986 : 46.5511
Task 987 : 46.5365
Task 988 : 46.5247
Task 989 : 46.4711
Task 990 : 46.4438
Task 991 : 46.4104
Task 992 : 46.3696
Task 993 : 42.8088
Task 994 : 46.2476
Task 995 : 46.2177
Task 996 : 34.8484
Task 997 : 46.1735
Task 998 : 46.1709
Task 999 : 46.1662
Task 1000 : 46.1629
Task 1001 : 46.0405
Task 1002 : 46.0137
Task 1003 : 45.9637
Task 1004 : 45.9314
Task 1005 : 45.8372
Task 1006 : 45.8131
Task 1007 : 45.7818
Task 1008 : 45.7369
Task 1009 : 45.7029
Task 1010 : 45.6764
Task 1011 : 45.6702
Task 1012 : 45.6381
Task 1013 : 45.533
Task 1014 : 45.4303
Task 1015 : 49.7075
Task 1016 : 45.3809
Task 1017 : 45.3768
Task 1018 : 34.283
Task 1019 : 45.2796
Task 1020 : 45.2719
Task 1021 : 45.2592
Task 1022 : 45.2349
Task 1023 : 45.2028
Task 1024 : 41.0911
Task 1025 : 45.1886
Task 1026 : 45.1392
Task 1027 : 45.1056
Task 1028 : 45.0478
Task 1029 : 45.0399
Task 1030 : 45
Task 1031 : 44.8886
Task 1032 : 44.8338
Task 1033 : 44.7103
Task 1034 : 44.5716
Task 1035 : 44.5657
Task 1036 : 41.5269
Task 1037 : 44.5183
Task 1038 : 41.5055
Task 1039 : 44.5095
Task 1040 : 44.5046
Task 1041 : 44.4456
Task 1042 : 44.4156
Task 1043 : 44.4008
Task 1044 : 41.3748
Task 1045 : 44.3399
Task 1046 : 44.3367
Task 1047 : 44.3346
Task 1048 : 44.3317
Task 1049 : 44.3253
Task 1050 : 44.3219
Task 1051 : 44.3158
Task 1052 : 44.3123
Task 1053 : 44.3117
Task 1054 : 44.3108
Task 1055 : 44.3066
Task 1056 : 44.2857
Task 1057 : 44.2605
Task 1058 : 44.2542
Task 1059 : 44.2421
Task 1060 : 44.1986
Task 1061 : 44.1588
Task 1062 : 44.1068
Task 1063 : 44.0671
Task 1064 : 44.0613
Task 1065 : 44.0261
Task 1066 : 43.9724
Task 1067 : 43.884
Task 1068 : 43.8778
Task 1069 : 43.8668
Task 1070 : 41.0041
Task 1071 : 43.8288
Task 1072 : 43.8229
Task 1073 : 43.8131
Task 1074 : 43.7602
Task 1075 : 43.6976
Task 1076 : 43.6447
Task 1077 : 43.6244
Task 1078 : 43.6195
Task 1079 : 43.6165
Task 1080 : 43.5995
Task 1081 : 43.4962
Task 1082 : 43.4302
Task 1083 : 43.4262
Task 1084 : 43.2709
Task 1085 : 43.2413
Task 1086 : 43.2283
Task 1087 : 43.2266
Task 1088 : 43.2205
Task 1089 : 43.127
Task 1090 : 43.1126
Task 1091 : 43.0679
Task 1092 : 42.938
Task 1093 : 42.9081
Task 1094 : 39.407
Task 1095 : 42.8502
Task 1096 : 42.842
Task 1097 : 32.211
Task 1098 : 42.788
Task 1099 : 42.785
Task 1100 : 42.7675
Task 1101 : 42.6467
Task 1102 : 42.5895
Task 1103 : 42.5879
Task 1104 : 42.574
Task 1105 : 37.1462
Task 1106 : 42.5355
Task 1107 : 42.5136
Task 1108 : 42.5061
Task 1109 : 42.455
Task 1110 : 42.3768
Task 1111 : 42.3492
Task 1112 : 42.321
Task 1113 : 42.317
Task 1114 : 42.3152
Task 1115 : 42.1431
Task 1116 : 42.102
Task 1117 : 42.0812
Task 1118 : 42.0378
Task 1119 : 41.9658
Task 1120 : 41.9619
Task 1121 : 41.9307
Task 1122 : 41.9216
Task 1123 : 41.8857
Task 1124 : 41.8327
Task 1125 : 41.8325
Task 1126 : 41.8177
Task 1127 : 41.7433
Task 1128 : 41.6957
Task 1129 : 41.638
Task 1130 : 41.6287
Task 1131 : 41.5709
Task 1132 : 41.4897
Task 1133 : 41.4846
Task 1134 : 41.4721
Task 1135 : 41.3453
Task 1136 : 38.1734
Task 1137 : 41.1852
Task 1138 : 41.1844
Task 1139 : 40.9776
Task 1140 : 40.916
Task 1141 : 40.8453
Task 1142 : 40.6844
Task 1143 : 40.6803
Task 1144 : 40.6246
Task 1145 : 40.5236
Task 1146 : 40.4877
Task 1147 : 40.4234
Task 1148 : 40.4037
Task 1149 : 40.3067
Task 1150 : 40.2863
Task 1151 : 40.2702
Task 1152 : 40.2679
Task 1153 : 40.2356
Task 1154 : 40.1105
Task 1155 : 40.1067
Task 1156 : 40.0596
Task 1157 : 39.9773
Task 1158 : 39.9692
Task 1159 : 38.0936
Task 1160 : 45.5933
Task 1161 : 39.8396
Task 1162 : 39.8043
Task 1163 : 39.7688
Task 1164 : 39.7574
Task 1165 : 39.7492
Task 1166 : 29.923
Task 1167 : 39.694
Task 1168 : 39.6862
Task 1169 : 39.6269
Task 1170 : 39.6172
Task 1171 : 39.5646
Task 1172 : 39.4961
Task 1173 : 39.4934
Task 1174 : 36.7396
Task 1175 : 39.3271
Task 1176 : 39.2354
Task 1177 : 39.2176
Task 1178 : 39.181
Task 1179 : 39.1568
Task 1180 : 39.0688
Task 1181 : 38.9075
Task 1182 : 29.2799
Task 1183 : 38.8489
Task 1184 : 38.8055
Task 1185 : 38.7345
Task 1186 : 38.6991
Task 1187 : 38.6732
Task 1188 : 32.851
Task 1189 : 38.5265
Task 1190 : 38.5074
Task 1191 : 38.45
Task 1192 : 38.4291
Task 1193 : 38.4146
Task 1194 : 38.4063
Task 1195 : 38.3288
Task 1196 : 38.321
Task 1197 : 38.3195
Task 1198 : 44.3587
Task 1199 : 38.2125
Task 1200 : 38.1979
Task 1201 : 38.1433
Task 1202 : 38.1431
Task 1203 : 38.1411
Task 1204 : 38.0913
Task 1205 : 38.0699
Task 1206 : 37.9616
Task 1207 : 37.928
Task 1208 : 37.9143
Task 1209 : 37.9136
Task 1210 : 37.9127
Task 1211 : 37.9122
Task 1212 : 37.9119
Task 1213 : 37.9119
Task 1214 : 37.9119
Task 1215 : 36.5111
Task 1216 : 37.8496
Task 1217 : 37.6979
Task 1218 : 37.6771
Task 1219 : 37.6641
Task 1220 : 37.6581
Task 1221 : 35.4542
Task 1222 : 37.6127
Task 1223 : 37.5907
Task 1224 : 37.5809
Task 1225 : 37.5736
Task 1226 : 37.5149
Task 1227 : 37.5049
Task 1228 : 37.4913
Task 1229 : 37.4758
Task 1230 : 43.7584
Task 1231 : 37.3521
Task 1232 : 37.3428
Task 1233 : 37.3191
Task 1234 : 36.0938
Task 1235 : 37.2893
Task 1236 : 37.2124
Task 1237 : 37.1803
Task 1238 : 37.0726
Task 1239 : 37.0578
Task 1240 : 37.0038
Task 1241 : 36.9967
Task 1242 : 36.9902
Task 1243 : 36.9655
Task 1244 : 36.94
Task 1245 : 36.8489
Task 1246 : 36.7036
Task 1247 : 36.7024
Task 1248 : 36.6589
Task 1249 : 36.6434
Task 1250 : 36.6263
Task 1251 : 36.6046
Task 1252 : 36.6046
Task 1253 : 36.578
Task 1254 : 36.566
Task 1255 : 36.5598
Task 1256 : 36.5404
Task 1257 : 36.534
Task 1258 : 36.529
Task 1259 : 27.6798
Task 1260 : 36.4932
Task 1261 : 36.379
Task 1262 : 35.4004
Task 1263 : 36.3646
Task 1264 : 36.3422
Task 1265 : 36.2626
Task 1266 : 36.2541
Task 1267 : 36.1967
Task 1268 : 36.1216
Task 1269 : 35.9906
Task 1270 : 34.1725
Task 1271 : 35.8817
Task 1272 : 35.8154
Task 1273 : 35.793
Task 1274 : 35.6699
Task 1275 : 35.6568
Task 1276 : 35.6207
Task 1277 : 26.8273
Task 1278 : 35.5639
Task 1279 : 35.513
Task 1280 : 34.7251
Task 1281 : 35.4558
Task 1282 : 35.416
Task 1283 : 33.6999
Task 1284 : 35.1982
Task 1285 : 35.1171
Task 1286 : 35.1112
Task 1287 : 35.0185
Task 1288 : 35.0014
Task 1289 : 34.9996
Task 1290 : 34.9114
Task 1291 : 34.8896
Task 1292 : 34.8795
Task 1293 : 34.8761
Task 1294 : 34.8128
Task 1295 : 34.8128
Task 1296 : 34.8031
Task 1297 : 34.7687
Task 1298 : 34.7643
Task 1299 : 34.7643
Task 1300 : 34.7257
Task 1301 : 34.7002
Task 1302 : 34.6937
Task 1303 : 34.6889
Task 1304 : 34.6376
Task 1305 : 34.618
Task 1306 : 34.6148
Task 1307 : 34.5269
Task 1308 : 34.3984
Task 1309 : 34.314
Task 1310 : 34.226
Task 1311 : 34.2087
Task 1312 : 34.207
Task 1313 : 34.2053
Task 1314 : 34.2036
Task 1315 : 34.2025
Task 1316 : 34.2024
Task 1317 : 34.2019
Task 1318 : 34.0894
Task 1319 : 34.0645
Task 1320 : 33.9398
Task 1321 : 33.9367
Task 1322 : 33.7395
Task 1323 : 25.2988
Task 1324 : 33.7234
Task 1325 : 33.6977
Task 1326 : 33.6948
Task 1327 : 33.6934
Task 1328 : 33.5982
Task 1329 : 30.4119
Task 1330 : 40.8424
Task 1331 : 33.5496
Task 1332 : 33.5222
Task 1333 : 28.0152
Task 1334 : 33.4709
Task 1335 : 33.4317
Task 1336 : 33.4277
Task 1337 : 33.4112
Task 1338 : 33.3064
Task 1339 : 33.2973
Task 1340 : 33.163
Task 1341 : 33.1617
Task 1342 : 33.1041
Task 1343 : 24.805
Task 1344 : 33.0409
Task 1345 : 33.0138
Task 1346 : 33.0115
Task 1347 : 33.0078
Task 1348 : 32.991
Task 1349 : 32.9363
Task 1350 : 32.8975
Task 1351 : 32.8824
Task 1352 : 32.8822
Task 1353 : 32.7911
Task 1354 : 32.7186
Task 1355 : 32.6337
Task 1356 : 32.6014
Task 1357 : 32.5953
Task 1358 : 32.5158
Task 1359 : 32.4725
Task 1360 : 32.4332
Task 1361 : 32.4242
Task 1362 : 32.3914
Task 1363 : 32.3827
Task 1364 : 32.3695
Task 1365 : 32.2794
Task 1366 : 32.2611
Task 1367 : 32.2078
Task 1368 : 32.1987
Task 1369 : 32.1807
Task 1370 : 32.1721
Task 1371 : 32.1058
Task 1372 : 32.0996
Task 1373 : 32.0787
Task 1374 : 31.8701
Task 1375 : 31.8648
Task 1376 : 31.1335
Task 1377 : 31.8391
Task 1378 : 31.8049
Task 1379 : 31.7136
Task 1380 : 31.8964
Task 1381 : 31.6694
Task 1382 : 23.7003
Task 1383 : 31.5987
Task 1384 : 31.554
Task 1385 : 31.5248
Task 1386 : 31.4929
Task 1387 : 31.4745
Task 1388 : 31.4609
Task 1389 : 31.4336
Task 1390 : 30.811
Task 1391 : 31.368
Task 1392 : 30.7623
Task 1393 : 23.8464
Task 1394 : 31.3114
Task 1395 : 31.2612
Task 1396 : 31.2505
Task 1397 : 31.2493
Task 1398 : 31.233
Task 1399 : 31.2059
Task 1400 : 31.2043
Task 1401 : 31.2017
Task 1402 : 31.201
Task 1403 : 31.512
Task 1404 : 31.1723
Task 1405 : 31.1506
Task 1406 : 31.1179
Task 1407 : 31.1063
Task 1408 : 31.0564
Task 1409 : 31.008
Task 1410 : 30.9702
Task 1411 : 30.9604
Task 1412 : 27.7099
Task 1413 : 30.9455
Task 1414 : 27.0492
Task 1415 : 30.3491
Task 1416 : 30.8089
Task 1417 : 30.6625
Task 1418 : 30.5909
Task 1419 : 30.5701
Task 1420 : 30.5656
Task 1421 : 30.4896
Task 1422 : 25.7137
Task 1423 : 30.4411
Task 1424 : 30.4118
Task 1425 : 30.001
Task 1426 : 29.9868
Task 1427 : 30.3254
Task 1428 : 30.292
Task 1429 : 30.2825
Task 1430 : 38.3664
Task 1431 : 30.247
Task 1432 : 30.2431
Task 1433 : 30.1501
Task 1434 : 30.1396
Task 1435 : 30.1283
Task 1436 : 30.1186
Task 1437 : 30.0838
Task 1438 : 30.0097
Task 1439 : 29.9899
Task 1440 : 29.931
Task 1441 : 29.8927
Task 1442 : 29.8676
Task 1443 : 29.8467
Task 1444 : 29.829
Task 1445 : 29.8112
Task 1446 : 29.793
Task 1447 : 29.7736
Task 1448 : 29.506
Task 1449 : 29.7257
Task 1450 : 29.6779
Task 1451 : 29.6769
Task 1452 : 29.6229
Task 1453 : 29.5825
Task 1454 : 29.5824
Task 1455 : 29.5477
Task 1456 : 29.5438
Task 1457 : 29.5437
Task 1458 : 29.3858
Task 1459 : 29.5052
Task 1460 : 29.5052
Task 1461 : 29.4797
Task 1462 : 29.4733
Task 1463 : 29.4683
Task 1464 : 29.4421
Task 1465 : 29.436
Task 1466 : 29.4295
Task 1467 : 29.4031
Task 1468 : 29.3811
Task 1469 : 29.3448
Task 1470 : 37.6608
Task 1471 : 29.325
Task 1472 : 22.0724
Task 1473 : 29.2182
Task 1474 : 29.2107
Task 1475 : 29.0511
Task 1476 : 29.0469
Task 1477 : 29.038
Task 1478 : 29.0174
Task 1479 : 28.9507
Task 1480 : 28.9278
Task 1481 : 28.8942
Task 1482 : 28.8901
Task 1483 : 28.8617
Task 1484 : 28.84
Task 1485 : 28.798
Task 1486 : 28.79
Task 1487 : 28.7881
Task 1488 : 28.7259
Task 1489 : 28.6396
Task 1490 : 28.5668
Task 1491 : 37.0782
Task 1492 : 28.5164
Task 1493 : 28.492
Task 1494 : 28.4094
Task 1495 : 25.126
Task 1496 : 21.5451
Task 1497 : 36.8844
Task 1498 : 28.2505
Task 1499 : 28.2127
Task 1500 : 28.0771
Task 1501 : 27.9504
Task 1502 : 27.9435
Task 1503 : 27.8372
Task 1504 : 27.803
Task 1505 : 27.7469
Task 1506 : 27.7287
Task 1507 : 27.709
Task 1508 : 27.7024
Task 1509 : 27.5895
Task 1510 : 27.498
Task 1511 : 27.4609
Task 1512 : 27.4311
Task 1513 : 27.751
Task 1514 : 27.3564
Task 1515 : 27.3445
Task 1516 : 27.337
Task 1517 : 27.3285
Task 1518 : 28.6068
Task 1519 : 27.2895
Task 1520 : 27.2677
Task 1521 : 27.259
Task 1522 : 27.2439
Task 1523 : 27.2322
Task 1524 : 27.2073
Task 1525 : 27.1471
Task 1526 : 27.1206
Task 1527 : 27.1167
Task 1528 : 27.0795
Task 1529 : 28.4264
Task 1530 : 20.319
Task 1531 : 27.05
Task 1532 : 27.0463
Task 1533 : 27.0236
Task 1534 : 27.0207
Task 1535 : 26.9799
Task 1536 : 26.9575
Task 1537 : 26.9483
Task 1538 : 20.5638
Task 1539 : 26.936
Task 1540 : 26.9333
Task 1541 : 26.9319
Task 1542 : 26.913
Task 1543 : 27.4221
Task 1544 : 26.8981
Task 1545 : 26.8605
Task 1546 : 26.846
Task 1547 : 26.8145
Task 1548 : 26.7873
Task 1549 : 26.7619
Task 1550 : 26.7065
Task 1551 : 26.7034
Task 1552 : 26.6943
Task 1553 : 26.6789
Task 1554 : 26.6186
Task 1555 : 26.5978
Task 1556 : 26.5681
Task 1557 : 26.5173
Task 1558 : 26.5158
Task 1559 : 26.4912
Task 1560 : 26.4509
Task 1561 : 26.4131
Task 1562 : 26.349
Task 1563 : 26.2828
Task 1564 : 26.271
Task 1565 : 26.2635
Task 1566 : 26.2434
Task 1567 : 26.2351
Task 1568 : 26.1826
Task 1569 : 26.166
Task 1570 : 26.1549
Task 1571 : 26.1313
Task 1572 : 26.0519
Task 1573 : 25.9961
Task 1574 : 23.3343
Task 1575 : 25.9582
Task 1576 : 22.3253
Task 1577 : 25.9232
Task 1578 : 25.892
Task 1579 : 25.8858
Task 1580 : 25.8516
Task 1581 : 25.8193
Task 1582 : 25.8187
Task 1583 : 25.8106
Task 1584 : 19.5502
Task 1585 : 19.4793
Task 1586 : 19.339
Task 1587 : 25.7787
Task 1588 : 25.7411
Task 1589 : 25.6533
Task 1590 : 25.6331
Task 1591 : 25.6233
Task 1592 : 25.6136
Task 1593 : 25.5686
Task 1594 : 25.5651
Task 1595 : 25.5187
Task 1596 : 25.4694
Task 1597 : 25.4081
Task 1598 : 25.4021
Task 1599 : 25.4017
Task 1600 : 25.3984
Task 1601 : 25.3934
Task 1602 : 25.3923
Task 1603 : 25.3889
Task 1604 : 25.3882
Task 1605 : 25.3874
Task 1606 : 23.5189
Task 1607 : 25.3547
Task 1608 : 25.3257
Task 1609 : 24.1888
Task 1610 : 25.2222
Task 1611 : 25.1926
Task 1612 : 25.1577
Task 1613 : 25.1548
Task 1614 : 25.1332
Task 1615 : 26.0284
Task 1616 : 21.706
Task 1617 : 25.0309
Task 1618 : 25.0162
Task 1619 : 19.1034
Task 1620 : 24.9894
Task 1621 : 18.8344
Task 1622 : 18.7223
Task 1623 : 25.958
Task 1624 : 24.9426
Task 1625 : 24.8797
Task 1626 : 24.8784
Task 1627 : 24.8482
Task 1628 : 24.8352
Task 1629 : 24.8229
Task 1630 : 25.839
Task 1631 : 24.7944
Task 1632 : 24.7645
Task 1633 : 24.7512
Task 1634 : 24.7446
Task 1635 : 22.4124
Task 1636 : 24.7241
Task 1637 : 24.6875
Task 1638 : 23.0091
Task 1639 : 18.5018
Task 1640 : 24.5894
Task 1641 : 24.5267
Task 1642 : 24.5115
Task 1643 : 24.508
Task 1644 : 24.4747
Task 1645 : 24.4671
Task 1646 : 24.4439
Task 1647 : 24.4125
Task 1648 : 25.514
Task 1649 : 24.3392
Task 1650 : 24.3207
Task 1651 : 24.3197
Task 1652 : 24.3161
Task 1653 : 24.3056
Task 1654 : 24.2895
Task 1655 : 24.231
Task 1656 : 24.2156
Task 1657 : 24.2113
Task 1658 : 24.2038
Task 1659 : 22.6347
Task 1660 : 21.9953
Task 1661 : 24.1644
Task 1662 : 24.1284
Task 1663 : 24.1263
Task 1664 : 24.0902
Task 1665 : 24.0497
Task 1666 : 22.5053
Task 1667 : 23.9839
Task 1668 : 23.9591
Task 1669 : 23.9298
Task 1670 : 23.8945
Task 1671 : 23.8846
Task 1672 : 23.8771
Task 1673 : 25.1451
Task 1674 : 23.7816
Task 1675 : 23.6837
Task 1676 : 23.6606
Task 1677 : 23.6418
Task 1678 : 17.9797
Task 1679 : 23.5895
Task 1680 : 23.5894
Task 1681 : 23.5796
Task 1682 : 23.559
Task 1683 : 23.5572
Task 1684 : 33.2905
Task 1685 : 21.488
Task 1686 : 23.5069
Task 1687 : 23.4607
Task 1688 : 23.4122
Task 1689 : 23.41
Task 1690 : 23.3919
Task 1691 : 23.3849
Task 1692 : 23.3827
Task 1693 : 24.7234
Task 1694 : 23.3302
Task 1695 : 23.3288
Task 1696 : 23.2947
Task 1697 : 33.1191
Task 1698 : 23.2498
Task 1699 : 23.2463
Task 1700 : 23.202
Task 1701 : 23.1971
Task 1702 : 23.1677
Task 1703 : 23.1348
Task 1704 : 23.1297
Task 1705 : 21.1767
Task 1706 : 24.514
Task 1707 : 23.0777
Task 1708 : 21.1443
Task 1709 : 32.9169
Task 1710 : 23.015
Task 1711 : 22.9816
Task 1712 : 22.98
Task 1713 : 22.9785
Task 1714 : 22.9784
Task 1715 : 22.9767
Task 1716 : 22.9757
Task 1717 : 22.9756
Task 1718 : 22.9751
Task 1719 : 22.9239
Task 1720 : 22.8993
Task 1721 : 22.899
Task 1722 : 22.8774
Task 1723 : 22.8641
Task 1724 : 22.864
Task 1725 : 22.8587
Task 1726 : 22.8567
Task 1727 : 22.8336
Task 1728 : 22.8107
Task 1729 : 22.8073
Task 1730 : 22.805
Task 1731 : 22.8035
Task 1732 : 22.801
Task 1733 : 21.5932
Task 1734 : 22.735
Task 1735 : 22.5929
Task 1736 : 22.5886
Task 1737 : 22.5385
Task 1738 : 19.7701
Task 1739 : 22.5192
Task 1740 : 22.5145
Task 1741 : 22.5054
Task 1742 : 22.5003
Task 1743 : 20.7287
Task 1744 : 22.4874
Task 1745 : 22.4846
Task 1746 : 22.4829
Task 1747 : 22.4812
Task 1748 : 22.4795
Task 1749 : 22.4785
Task 1750 : 22.4783
Task 1751 : 22.478
Task 1752 : 22.4768
Task 1753 : 22.39
Task 1754 : 22.383
Task 1755 : 22.374
Task 1756 : 22.343
Task 1757 : 32.4075
Task 1758 : 22.3197
Task 1759 : 22.3013
Task 1760 : 22.2935
Task 1761 : 22.274
Task 1762 : 16.6664
Task 1763 : 22.1926
Task 1764 : 16.9934
Task 1765 : 22.1795
Task 1766 : 22.153
Task 1767 : 22.1458
Task 1768 : 22.1248
Task 1769 : 22.0971
Task 1770 : 22.0915
Task 1771 : 22.0881
Task 1772 : 22.08
Task 1773 : 22.0385
Task 1774 : 22.0148
Task 1775 : 16.5508
Task 1776 : 21.9131
Task 1777 : 21.8993
Task 1778 : 21.8846
Task 1779 : 21.8546
Task 1780 : 21.8506
Task 1781 : 21.845
Task 1782 : 21.8436
Task 1783 : 21.8354
Task 1784 : 21.8148
Task 1785 : 21.7883
Task 1786 : 21.7576
Task 1787 : 21.7205
Task 1788 : 21.6959
Task 1789 : 21.6768
Task 1790 : 21.6632
Task 1791 : 21.6556
Task 1792 : 21.6496
Task 1793 : 21.6011
Task 1794 : 21.5855
Task 1795 : 21.5795
Task 1796 : 21.5678
Task 1797 : 31.8102
Task 1798 : 21.4992
Task 1799 : 21.4963
Task 1800 : 21.4875
Task 1801 : 21.4853
Task 1802 : 21.48
Task 1803 : 21.4681
Task 1804 : 21.4577
Task 1805 : 21.4504
Task 1806 : 21.4471
Task 1807 : 21.4141
Task 1808 : 21.413
Task 1809 : 21.4085
Task 1810 : 21.4084
Task 1811 : 21.3733
Task 1812 : 21.3699
Task 1813 : 21.3523
Task 1814 : 21.3444
Task 1815 : 21.3414
Task 1816 : 23.2425
Task 1817 : 21.338
Task 1818 : 31.6557
Task 1819 : 21.3331
Task 1820 : 21.3048
Task 1821 : 21.2991
Task 1822 : 20.4675
Task 1823 : 21.2959
Task 1824 : 21.2822
Task 1825 : 16.1524
Task 1826 : 21.272
Task 1827 : 21.2716
Task 1828 : 21.2575
Task 1829 : 21.2137
Task 1830 : 20.4047
Task 1831 : 23.0818
Task 1832 : 21.1514
Task 1833 : 31.4996
Task 1834 : 21.0798
Task 1835 : 21.0555
Task 1836 : 21.0492
Task 1837 : 31.4414
Task 1838 : 21.0404
Task 1839 : 15.8765
Task 1840 : 20.9846
Task 1841 : 20.9793
Task 1842 : 19.5828
Task 1843 : 15.9117
Task 1844 : 15.6983
Task 1845 : 20.8982
Task 1846 : 31.3125
Task 1847 : 31.312
Task 1848 : 31.3113
Task 1849 : 31.3108
Task 1850 : 31.3106
Task 1851 : 31.3106
Task 1852 : 31.3106
Task 1853 : 20.8635
Task 1854 : 20.8255
Task 1855 : 20.8199
Task 1856 : 20.8066
Task 1857 : 20.8038
Task 1858 : 20.7719
Task 1859 : 22.7643
Task 1860 : 20.7516
Task 1861 : 20.7491
Task 1862 : 15.5487
Task 1863 : 20.0234
Task 1864 : 20.6519
Task 1865 : 20.6497
Task 1866 : 20.635
Task 1867 : 19.9708
Task 1868 : 20.627
Task 1869 : 20.6238
Task 1870 : 22.6645
Task 1871 : 20.6168
Task 1872 : 20.6075
Task 1873 : 20.5817
Task 1874 : 20.4795
Task 1875 : 22.5443
Task 1876 : 20.4149
Task 1877 : 20.3451
Task 1878 : 20.2962
Task 1879 : 20.2641
Task 1880 : 20.256
Task 1881 : 20.2444
Task 1882 : 20.2435
Task 1883 : 20.3781
Task 1884 : 20.1839
Task 1885 : 20.154
Task 1886 : 20.1514
Task 1887 : 15.1143
Task 1888 : 15.3918
Task 1889 : 20.1265
Task 1890 : 20.1073
Task 1891 : 20.0953
Task 1892 : 20.0702
Task 1893 : 20.0522
Task 1894 : 20.0326
Task 1895 : 19.9941
Task 1896 : 19.9343
Task 1897 : 19.9033
Task 1898 : 19.8952
Task 1899 : 19.8836
Task 1900 : 19.851
Task 1901 : 19.8299
Task 1902 : 19.8264
Task 1903 : 19.8254
Task 1904 : 19.8175
Task 1905 : 19.805
Task 1906 : 19.8001
Task 1907 : 19.7937
Task 1908 : 19.7903
Task 1909 : 19.7842
Task 1910 : 19.7807
Task 1911 : 19.78
Task 1912 : 19.7794
Task 1913 : 19.7714
Task 1914 : 19.769
Task 1915 : 19.7618
Task 1916 : 19.7551
Task 1917 : 19.7519
Task 1918 : 15.0953
Task 1919 : 19.7036
Task 1920 : 19.6841
Task 1921 : 19.6826
Task 1922 : 19.6375
Task 1923 : 19.6089
Task 1924 : 19.5698
Task 1925 : 19.5696
Task 1926 : 19.5526
Task 1927 : 19.8632
Task 1928 : 14.7615
Task 1929 : 19.5
Task 1930 : 19.4937
Task 1931 : 19.4667
Task 1932 : 19.4584
Task 1933 : 19.4517
Task 1934 : 19.4312
Task 1935 : 19.428
Task 1936 : 19.4279
Task 1937 : 19.4206
Task 1938 : 19.401
Task 1939 : 19.3893
Task 1940 : 19.3878
Task 1941 : 19.3803
Task 1942 : 19.3639
Task 1943 : 19.3574
Task 1944 : 19.3527
Task 1945 : 19.313
Task 1946 : 19.2963
Task 1947 : 19.2963
Task 1948 : 19.2693
Task 1949 : 19.2663
Task 1950 : 19.2448
Task 1951 : 19.1912
Task 1952 : 19.1586
Task 1953 : 19.146
Task 1954 : 19.1398
Task 1955 : 19.1311
Task 1956 : 19.0909
Task 1957 : 19.0623
Task 1958 : 19.0526
Task 1959 : 19.0483
Task 1960 : 19.0348
Task 1961 : 19.0288
Task 1962 : 19.0147
Task 1963 : 19.012
Task 1964 : 19.0057
Task 1965 : 18.9342
Task 1966 : 18.9219
Task 1967 : 18.9167
Task 1968 : 18.9007
Task 1969 : 14.4819
Task 1970 : 14.4461
Task 1971 : 18.7869
Task 1972 : 18.7754
Task 1973 : 18.7612
Task 1974 : 18.7597
Task 1975 : 18.726
Task 1976 : 18.7066
Task 1977 : 18.7062
Task 1978 : 18.7055
Task 1979 : 18.5218
Task 1980 : 18.6999
Task 1981 : 18.686
Task 1982 : 18.6804
Task 1983 : 18.6685
Task 1984 : 18.6677
Task 1985 : 21.1927
Task 1986 : 18.6267
Task 1987 : 21.1669
Task 1988 : 18.6251
Task 1989 : 18.5862
Task 1990 : 18.5862
Task 1991 : 18.5334
Task 1992 : 18.5306
Task 1993 : 18.5263
Task 1994 : 18.5203
Task 1995 : 18.5161
Task 1996 : 18.5027
Task 1997 : 18.4994
Task 1998 : 17.7091
Task 1999 : 18.4195
Task 2000 : 18.3653
Task 2001 : 13.8995
Task 2002 : 18.3584
Task 2003 : 18.3217
Task 2004 : 18.2928
Task 2005 : 18.2659
Task 2006 : 18.2564
Task 2007 : 18.2547
Task 2008 : 18.2494
Task 2009 : 18.2466
Task 2010 : 18.2433
Task 2011 : 18.2078
Task 2012 : 18.1983
Task 2013 : 18.1896
Task 2014 : 18.1873
Task 2015 : 18.1846
Task 2016 : 18.1698
Task 2017 : 18.1689
Task 2018 : 18.1667
Task 2019 : 18.1524
Task 2020 : 18.1293
Task 2021 : 13.6794
Task 2022 : 18.0592
Task 2023 : 13.5237
Task 2024 : 18.025
Task 2025 : 18.0157
Task 2026 : 18.0098
Task 2027 : 17.9975
Task 2028 : 17.9942
Task 2029 : 17.9818
Task 2030 : 17.9797
Task 2031 : 17.9733
Task 2032 : 17.9731
Task 2033 : 17.9284
Task 2034 : 13.4401
Task 2035 : 16.3042
Task 2036 : 17.8782
Task 2037 : 17.8398
Task 2038 : 17.8054
Task 2039 : 17.7808
Task 2040 : 17.7687
Task 2041 : 17.7652
Task 2042 : 17.7276
Task 2043 : 17.7255
Task 2044 : 17.7228
Task 2045 : 17.7138
Task 2046 : 17.6978
Task 2047 : 17.6725
Task 2048 : 17.6709
Task 2049 : 17.6681
Task 2050 : 13.4342
Task 2051 : 17.6393
Task 2052 : 17.6265
Task 2053 : 17.6202
Task 2054 : 13.4022
Task 2055 : 17.6113
Task 2056 : 17.5663
Task 2057 : 17.5474
Task 2058 : 17.5258
Task 2059 : 17.5106
Task 2060 : 17.5092
Task 2061 : 17.5016
Task 2062 : 17.4991
Task 2063 : 17.4964
Task 2064 : 17.4804
Task 2065 : 17.4211
Task 2066 : 17.417
Task 2067 : 17.3936
Task 2068 : 17.3772
Task 2069 : 17.3736
Task 2070 : 17.366
Task 2071 : 17.3243
Task 2072 : 17.3151
Task 2073 : 17.3082
Task 2074 : 17.3009
Task 2075 : 12.9909
Task 2076 : 17.2653
Task 2077 : 17.2572
Task 2078 : 17.2396
Task 2079 : 17.2229
Task 2080 : 17.2109
Task 2081 : 17.1985
Task 2082 : 17.1621
Task 2083 : 20.0557
Task 2084 : 17.1361
Task 2085 : 16.7073
Task 2086 : 17.343
Task 2087 : 17.1124
Task 2088 : 17.1092
Task 2089 : 17.0846
Task 2090 : 17.0773
Task 2091 : 17.0671
Task 2092 : 17.0564
Task 2093 : 19.9679
Task 2094 : 17.0105
Task 2095 : 16.9874
Task 2096 : 16.978
Task 2097 : 16.976
Task 2098 : 13.0141
Task 2099 : 16.9666
Task 2100 : 16.938
Task 2101 : 16.934
Task 2102 : 16.932
Task 2103 : 16.9317
Task 2104 : 16.9267
Task 2105 : 16.9206
Task 2106 : 16.914
Task 2107 : 16.9069
Task 2108 : 16.8998
Task 2109 : 16.8893
Task 2110 : 16.8458
Task 2111 : 16.8246
Task 2112 : 16.7894
Task 2113 : 16.7603
Task 2114 : 16.7597
Task 2115 : 16.7551
Task 2116 : 16.755
Task 2117 : 16.4194
Task 2118 : 16.7401
Task 2119 : 16.7268
Task 2120 : 16.7233
Task 2121 : 16.7134
Task 2122 : 16.7061
Task 2123 : 16.6724
Task 2124 : 16.6628
Task 2125 : 16.6422
Task 2126 : 20.5989
Task 2127 : 16.6362
Task 2128 : 16.6237
Task 2129 : 16.6001
Task 2130 : 16.5655
Task 2131 : 12.4057
Task 2132 : 16.2371
Task 2133 : 16.4979
Task 2134 : 15.2476
Task 2135 : 16.4253
Task 2136 : 16.4243
Task 2137 : 16.4107
Task 2138 : 16.4049
Task 2139 : 16.3858
Task 2140 : 16.3713
Task 2141 : 16.3519
Task 2142 : 16.3342
Task 2143 : 16.3065
Task 2144 : 16.3024
Task 2145 : 16.2873
Task 2146 : 16.2818
Task 2147 : 16.2723
Task 2148 : 16.2565
Task 2149 : 16.2498
Task 2150 : 16.2126
Task 2151 : 16.1828
Task 2152 : 16.1703
Task 2153 : 16.1474
Task 2154 : 16.1419
Task 2155 : 16.0971
Task 2156 : 15.9272
Task 2157 : 16.0575
Task 2158 : 16.0573
Task 2159 : 16.0539
Task 2160 : 16.0415
Task 2161 : 16.0185
Task 2162 : 16.5004
Task 2163 : 15.9118
Task 2164 : 20.0467
Task 2165 : 15.8983
Task 2166 : 15.8817
Task 2167 : 15.8621
Task 2168 : 15.8584
Task 2169 : 11.9074
Task 2170 : 15.8425
Task 2171 : 15.8374
Task 2172 : 14.7457
Task 2173 : 15.8173
Task 2174 : 15.803
Task 2175 : 14.7269
Task 2176 : 19.0401
Task 2177 : 15.7813
Task 2178 : 15.7796
Task 2179 : 12.184
Task 2180 : 11.8217
Task 2181 : 18.9917
Task 2182 : 15.7233
Task 2183 : 15.7046
Task 2184 : 15.6873
Task 2185 : 15.6851
Task 2186 : 15.6851
Task 2187 : 15.6721
Task 2188 : 15.6596
Task 2189 : 15.6538
Task 2190 : 15.6094
Task 2191 : 15.6052
Task 2192 : 15.5994
Task 2193 : 15.5951
Task 2194 : 15.5778
Task 2195 : 14.5453
Task 2196 : 15.5536
Task 2197 : 15.5523
Task 2198 : 15.5333
Task 2199 : 15.5304
Task 2200 : 11.6426
Task 2201 : 15.501
Task 2202 : 15.5001
Task 2203 : 15.4951
Task 2204 : 15.4951
Task 2205 : 15.4894
Task 2206 : 15.4572
Task 2207 : 15.4552
Task 2208 : 15.4295
Task 2209 : 15.4289
Task 2210 : 15.4282
Task 2211 : 15.4275
Task 2212 : 15.4271
Task 2213 : 15.4271
Task 2214 : 15.4268
Task 2215 : 15.4268
Task 2216 : 15.425
Task 2217 : 15.4071
Task 2218 : 11.63
Task 2219 : 15.361
Task 2220 : 15.3427
Task 2221 : 15.3236
Task 2222 : 15.3171
Task 2223 : 15.3038
Task 2224 : 15.3009
Task 2225 : 15.297
Task 2226 : 15.2611
Task 2227 : 15.2527
Task 2228 : 15.2514
Task 2229 : 15.2346
Task 2230 : 15.2318
Task 2231 : 15.2218
Task 2232 : 19.5178
Task 2233 : 19.4888
Task 2234 : 11.3766
Task 2235 : 15.1499
Task 2236 : 15.0865
Task 2237 : 15.0828
Task 2238 : 11.3211
Task 2239 : 15.0572
Task 2240 : 15.0492
Task 2241 : 15.0285
Task 2242 : 15.0264
Task 2243 : 14.9773
Task 2244 : 14.9706
Task 2245 : 14.9673
Task 2246 : 14.9644
Task 2247 : 14.9448
Task 2248 : 14.9441
Task 2249 : 14.939
Task 2250 : 14.9146
Task 2251 : 11.3669
Task 2252 : 14.8944
Task 2253 : 14.8681
Task 2254 : 14.8665
Task 2255 : 11.1626
Task 2256 : 14.8458
Task 2257 : 14.8409
Task 2258 : 14.8402
Task 2259 : 14.7915
Task 2260 : 14.7835
Task 2261 : 14.7527
Task 2262 : 11.0707
Task 2263 : 14.7279
Task 2264 : 14.7059
Task 2265 : 14.7031
Task 2266 : 14.6992
Task 2267 : 14.8685
Task 2268 : 14.8639
Task 2269 : 14.668
Task 2270 : 14.6672
Task 2271 : 14.6656
Task 2272 : 14.6454
Task 2273 : 14.6251
Task 2274 : 14.6175
Task 2275 : 13.8303
Task 2276 : 14.6038
Task 2277 : 14.6034
Task 2278 : 14.5846
Task 2279 : 14.565
Task 2280 : 14.5574
Task 2281 : 14.5412
Task 2282 : 14.5378
Task 2283 : 14.5363
Task 2284 : 14.5139
Task 2285 : 14.4944
Task 2286 : 14.469
Task 2287 : 14.4483
Task 2288 : 14.4417
Task 2289 : 14.42
Task 2290 : 14.3863
Task 2291 : 14.3839
Task 2292 : 14.3579
Task 2293 : 14.3492
Task 2294 : 14.3292
Task 2295 : 14.3077
Task 2296 : 14.2845
Task 2297 : 15.2059
Task 2298 : 10.708
Task 2299 : 14.2492
Task 2300 : 14.2031
Task 2301 : 14.1864
Task 2302 : 14.1668
Task 2303 : 14.1539
Task 2304 : 10.8955
Task 2305 : 14.1259
Task 2306 : 14.1233
Task 2307 : 14.1199
Task 2308 : 14.1153
Task 2309 : 14.0939
Task 2310 : 15.7818
Task 2311 : 10.5556
Task 2312 : 14.0605
Task 2313 : 14.0453
Task 2314 : 14.0379
Task 2315 : 15.0003
Task 2316 : 14.0055
Task 2317 : 14.0045
Task 2318 : 14
Task 2319 : 13.9713
Task 2320 : 13.9704
Task 2321 : 13.9504
Task 2322 : 13.9416
Task 2323 : 13.9402
Task 2324 : 13.9138
Task 2325 : 13.9048
Task 2326 : 13.8887
Task 2327 : 13.8778
Task 2328 : 13.8611
Task 2329 : 13.8199
Task 2330 : 13.8194
Task 2331 : 13.8076
Task 2332 : 13.7745
Task 2333 : 13.7707
Task 2334 : 13.7705
Task 2335 : 13.7697
Task 2336 : 13.7479
Task 2337 : 13.7449
Task 2338 : 13.7286
Task 2339 : 13.6979
Task 2340 : 13.6933
Task 2341 : 13.6865
Task 2342 : 13.675
Task 2343 : 13.6682
Task 2344 : 10.3746
Task 2345 : 13.659
Task 2346 : 13.6356
Task 2347 : 13.607
Task 2348 : 13.5981
Task 2349 : 13.5923
Task 2350 : 13.587
Task 2351 : 13.5861
Task 2352 : 13.5854
Task 2353 : 13.5821
Task 2354 : 13.5702
Task 2355 : 10.179
Task 2356 : 13.529
Task 2357 : 13.5239
Task 2358 : 13.5136
Task 2359 : 12.9993
Task 2360 : 10.3151
Task 2361 : 13.4865
Task 2362 : 13.4747
Task 2363 : 13.4718
Task 2364 : 13.4551
Task 2365 : 13.4493
Task 2366 : 12.9499
Task 2367 : 13.4299
Task 2368 : 13.4265
Task 2369 : 13.4263
Task 2370 : 13.4182
Task 2371 : 13.4044
Task 2372 : 13.3991
Task 2373 : 13.379
Task 2374 : 13.3755
Task 2375 : 13.3714
Task 2376 : 13.3687
Task 2377 : 10.0407
Task 2378 : 13.3511
Task 2379 : 13.3488
Task 2380 : 13.3462
Task 2381 : 13.3194
Task 2382 : 13.3164
Task 2383 : 13.3152
Task 2384 : 13.3103
Task 2385 : 13.2919
Task 2386 : 13.2894
Task 2387 : 17.1493
Task 2388 : 13.2411
Task 2389 : 13.2387
Task 2390 : 13.2311
Task 2391 : 13.1958
Task 2392 : 13.1867
Task 2393 : 13.1801
Task 2394 : 13.1696
Task 2395 : 13.1596
Task 2396 : 13.1519
Task 2397 : 13.7191
Task 2398 : 13.15
Task 2399 : 13.1489
Task 2400 : 13.1384
Task 2401 : 13.1149
Task 2402 : 13.0931
Task 2403 : 13.0819
Task 2404 : 13.0781
Task 2405 : 13.0608
Task 2406 : 9.80951
Task 2407 : 13.0534
Task 2408 : 13.0463
Task 2409 : 13.0461
Task 2410 : 13.0269
Task 2411 : 13.0222
Task 2412 : 12.6234
Task 2413 : 12.9808
Task 2414 : 12.9808
Task 2415 : 12.9761
Task 2416 : 12.9576
Task 2417 : 12.945
Task 2418 : 12.9309
Task 2419 : 9.98035
Task 2420 : 12.929
Task 2421 : 12.923
Task 2422 : 12.9213
Task 2423 : 12.9031
Task 2424 : 12.8749
Task 2425 : 14.8791
Task 2426 : 12.8592
Task 2427 : 12.835
Task 2428 : 12.8334
Task 2429 : 12.8313
Task 2430 : 12.8297
Task 2431 : 12.8268
Task 2432 : 12.8254
Task 2433 : 12.8236
Task 2434 : 12.8212
Task 2435 : 12.4779
Task 2436 : 12.7979
Task 2437 : 12.7969
Task 2438 : 12.7884
Task 2439 : 16.8262
Task 2440 : 12.7806
Task 2441 : 12.7771
Task 2442 : 12.7585
Task 2443 : 12.7451
Task 2444 : 12.7331
Task 2445 : 12.7314
Task 2446 : 12.7272
Task 2447 : 12.726
Task 2448 : 12.7098
Task 2449 : 12.6787
Task 2450 : 12.6728
Task 2451 : 9.50486
Task 2452 : 12.6667
Task 2453 : 16.6783
Task 2454 : 12.6341
Task 2455 : 12.6281
Task 2456 : 12.6132
Task 2457 : 12.6086
Task 2458 : 12.5982
Task 2459 : 12.5887
Task 2460 : 12.5779
Task 2461 : 12.5699
Task 2462 : 12.5674
Task 2463 : 12.5614
Task 2464 : 12.5462
Task 2465 : 12.5426
Task 2466 : 12.5295
Task 2467 : 12.5186
Task 2468 : 12.5178
Task 2469 : 12.5034
Task 2470 : 12.4897
Task 2471 : 12.4873
Task 2472 : 12.4581
Task 2473 : 12.4429
Task 2474 : 12.4405
Task 2475 : 12.4371
Task 2476 : 12.4344
Task 2477 : 12.4259
Task 2478 : 12.4237
Task 2479 : 12.4194
Task 2480 : 12.4178
Task 2481 : 12.4161
Task 2482 : 12.4145
Task 2483 : 12.4135
Task 2484 : 12.4134
Task 2485 : 12.413
Task 2486 : 12.3795
Task 2487 : 12.3785
Task 2488 : 12.3742
Task 2489 : 12.373
Task 2490 : 12.3526
Task 2491 : 12.3489
Task 2492 : 9.54215
Task 2493 : 16.4813
Task 2494 : 12.313
Task 2495 : 12.3063
Task 2496 : 12.3046
Task 2497 : 12.1012
Task 2498 : 12.3004
Task 2499 : 12.0934
Task 2500 : 12.2847
Task 2501 : 12.2772
Task 2502 : 12.267
Task 2503 : 12.2665
Task 2504 : 12.2658
Task 2505 : 12.2654
Task 2506 : 12.265
Task 2507 : 12.265
Task 2508 : 12.2647
Task 2509 : 12.2565
Task 2510 : 12.2561
Task 2511 : 12.2281
Task 2512 : 12.2144
Task 2513 : 12.1958
Task 2514 : 12.1731
Task 2515 : 12.1546
Task 2516 : 17.2115
Task 2517 : 12.0963
Task 2518 : 12.096
Task 2519 : 12.0347
Task 2520 : 12.0337
Task 2521 : 12.0309
Task 2522 : 11.8966
Task 2523 : 11.9758
Task 2524 : 11.9504
Task 2525 : 11.9205
Task 2526 : 11.9182
Task 2527 : 11.9138
Task 2528 : 11.9084
Task 2529 : 11.9047
Task 2530 : 9.04907
Task 2531 : 11.8851
Task 2532 : 11.8851
Task 2533 : 11.8816
Task 2534 : 8.93242
Task 2535 : 8.92571
Task 2536 : 11.8529
Task 2537 : 11.8499
Task 2538 : 11.8495
Task 2539 : 13.3663
Task 2540 : 11.819
Task 2541 : 11.8186
Task 2542 : 11.804
Task 2543 : 11.7868
Task 2544 : 11.7706
Task 2545 : 11.7562
Task 2546 : 11.7429
Task 2547 : 16.9183
Task 2548 : 11.7267
Task 2549 : 11.7185
Task 2550 : 8.80233
Task 2551 : 11.7024
Task 2552 : 11.7009
Task 2553 : 11.6966
Task 2554 : 11.6952
Task 2555 : 11.6881
Task 2556 : 11.6785
Task 2557 : 11.6552
Task 2558 : 11.6483
Task 2559 : 11.6394
Task 2560 : 11.6388
Task 2561 : 11.6375
Task 2562 : 15.9612
Task 2563 : 11.621
Task 2564 : 8.71987
Task 2565 : 8.72493
Task 2566 : 11.575
Task 2567 : 11.5741
Task 2568 : 11.5637
Task 2569 : 11.5587
Task 2570 : 11.5513
Task 2571 : 11.5438
Task 2572 : 11.5415
Task 2573 : 11.5371
Task 2574 : 11.5267
Task 2575 : 11.5186
Task 2576 : 11.5148
Task 2577 : 11.5134
Task 2578 : 11.5085
Task 2579 : 11.5066
Task 2580 : 15.8674
Task 2581 : 11.5019
Task 2582 : 11.4929
Task 2583 : 11.4911
Task 2584 : 11.4869
Task 2585 : 11.4486
Task 2586 : 11.4471
Task 2587 : 11.4301
Task 2588 : 11.4206
Task 2589 : 11.4206
Task 2590 : 13.0582
Task 2591 : 11.4099
Task 2592 : 11.4074
Task 2593 : 11.4039
Task 2594 : 8.5628
Task 2595 : 11.3912
Task 2596 : 11.3727
Task 2597 : 15.7253
Task 2598 : 11.3678
Task 2599 : 11.3664
Task 2600 : 11.3563
Task 2601 : 11.3417
Task 2602 : 8.8566
Task 2603 : 11.3319
Task 2604 : 11.3286
Task 2605 : 11.3152
Task 2606 : 8.58537
Task 2607 : 8.65648
Task 2608 : 11.2828
Task 2609 : 11.2791
Task 2610 : 11.2779
Task 2611 : 11.2778
Task 2612 : 11.2693
Task 2613 : 11.2654
Task 2614 : 15.6367
Task 2615 : 11.2338
Task 2616 : 11.2113
Task 2617 : 11.2059
Task 2618 : 11.2014
Task 2619 : 11.1997
Task 2620 : 11.1988
Task 2621 : 11.1893
Task 2622 : 11.1891
Task 2623 : 11.181
Task 2624 : 11.1567
Task 2625 : 11.1559
Task 2626 : 11.1473
Task 2627 : 8.36606
Task 2628 : 8.37954
Task 2629 : 11.1431
Task 2630 : 11.124
Task 2631 : 11.11
Task 2632 : 11.1058
Task 2633 : 11.0955
Task 2634 : 11.0903
Task 2635 : 11.0898
Task 2636 : 11.0631
Task 2637 : 11.0587
Task 2638 : 11.0384
Task 2639 : 11.0381
Task 2640 : 11.0256
Task 2641 : 10.9746
Task 2642 : 10.9662
Task 2643 : 10.9641
Task 2644 : 10.9622
Task 2645 : 10.9515
Task 2646 : 10.941
Task 2647 : 10.9348
Task 2648 : 10.9328
Task 2649 : 16.3166
Task 2650 : 10.9233
Task 2651 : 10.9222
Task 2652 : 10.9135
Task 2653 : 8.29146
Task 2654 : 10.909
Task 2655 : 10.9031
Task 2656 : 10.8949
Task 2657 : 10.8827
Task 2658 : 10.8766
Task 2659 : 10.8644
Task 2660 : 10.8562
Task 2661 : 10.8471
Task 2662 : 10.8356
Task 2663 : 10.8342
Task 2664 : 10.8342
Task 2665 : 10.8299
Task 2666 : 10.8099
Task 2667 : 10.8095
Task 2668 : 10.8061
Task 2669 : 10.8044
Task 2670 : 8.11655
Task 2671 : 10.7966
Task 2672 : 10.7948
Task 2673 : 10.7879
Task 2674 : 10.7772
Task 2675 : 10.7754
Task 2676 : 10.7462
Task 2677 : 10.7335
Task 2678 : 10.7302
Task 2679 : 10.7192
Task 2680 : 10.7101
Task 2681 : 10.6938
Task 2682 : 10.6934
Task 2683 : 10.6842
Task 2684 : 10.6751
Task 2685 : 10.673
Task 2686 : 10.6555
Task 2687 : 10.6507
Task 2688 : 10.6491
Task 2689 : 10.6441
Task 2690 : 10.6394
Task 2691 : 10.6386
Task 2692 : 10.6312
Task 2693 : 10.6205
Task 2694 : 10.6148
Task 2695 : 10.6106
Task 2696 : 10.6068
Task 2697 : 10.605
Task 2698 : 10.5942
Task 2699 : 10.8053
Task 2700 : 10.568
Task 2701 : 10.5389
Task 2702 : 10.5189
Task 2703 : 10.5146
Task 2704 : 10.5135
Task 2705 : 10.5129
Task 2706 : 10.5122
Task 2707 : 10.5117
Task 2708 : 10.5113
Task 2709 : 10.5113
Task 2710 : 10.511
Task 2711 : 10.4962
Task 2712 : 10.4937
Task 2713 : 15.0601
Task 2714 : 10.4836
Task 2715 : 10.4747
Task 2716 : 10.4592
Task 2717 : 10.4578
Task 2718 : 10.4525
Task 2719 : 10.4352
Task 2720 : 10.4312
Task 2721 : 10.4266
Task 2722 : 10.4172
Task 2723 : 10.4156
Task 2724 : 15.0074
Task 2725 : 10.4082
Task 2726 : 10.3972
Task 2727 : 10.3963
Task 2728 : 10.3806
Task 2729 : 10.369
Task 2730 : 10.3676
Task 2731 : 10.3597
Task 2732 : 10.3596
Task 2733 : 10.3511
Task 2734 : 10.3394
Task 2735 : 14.9901
Task 2736 : 10.3205
Task 2737 : 10.3189
Task 2738 : 10.3185
Task 2739 : 10.318
Task 2740 : 10.3144
Task 2741 : 10.2964
Task 2742 : 10.2884
Task 2743 : 10.2863
Task 2744 : 10.2853
Task 2745 : 10.2707
Task 2746 : 10.2687
Task 2747 : 10.2666
Task 2748 : 10.26
Task 2749 : 10.2578
Task 2750 : 10.2472
Task 2751 : 14.9229
Task 2752 : 10.2398
Task 2753 : 10.2391
Task 2754 : 10.2375
Task 2755 : 10.2334
Task 2756 : 10.2195
Task 2757 : 10.218
Task 2758 : 10.2148
Task 2759 : 10.2137
Task 2760 : 10.2094
Task 2761 : 10.2066
Task 2762 : 10.2005
Task 2763 : 10.1987
Task 2764 : 10.1923
Task 2765 : 10.1914
Task 2766 : 10.1871
Task 2767 : 10.1787
Task 2768 : 10.1759
Task 2769 : 10.1748
Task 2770 : 10.1727
Task 2771 : 10.1708
Task 2772 : 10.169
Task 2773 : 10.1618
Task 2774 : 10.151
Task 2775 : 10.1421
Task 2776 : 10.1406
Task 2777 : 10.1284
Task 2778 : 10.1259
Task 2779 : 10.1182
Task 2780 : 10.1103
Task 2781 : 10.1026
Task 2782 : 10.1017
Task 2783 : 10.0902
Task 2784 : 10.0896
Task 2785 : 10.0848
Task 2786 : 10.082
Task 2787 : 10.0803
Task 2788 : 10.0613
Task 2789 : 10.0543
Task 2790 : 10.0474
Task 2791 : 7.54875
Task 2792 : 10.0348
Task 2793 : 10.0263
Task 2794 : 14.7116
Task 2795 : 10.0166
Task 2796 : 10.0137
Task 2797 : 9.99866
Task 2798 : 9.98984
Task 2799 : 14.6882
Task 2800 : 9.98605
Task 2801 : 9.97798
Task 2802 : 9.9687
Task 2803 : 9.95931
Task 2804 : 9.93751
Task 2805 : 9.93415
Task 2806 : 9.93341
Task 2807 : 9.93102
Task 2808 : 9.92797
Task 2809 : 9.91966
Task 2810 : 9.91436
Task 2811 : 9.90193
Task 2812 : 9.88638
Task 2813 : 9.88576
Task 2814 : 9.88497
Task 2815 : 9.88439
Task 2816 : 9.88402
Task 2817 : 9.88399
Task 2818 : 9.88381
Task 2819 : 9.87944
Task 2820 : 9.87674
Task 2821 : 9.87526
Task 2822 : 9.86962
Task 2823 : 9.82658
Task 2824 : 9.81746
Task 2825 : 9.81442
Task 2826 : 7.4635
Task 2827 : 9.77853
Task 2828 : 9.77212
Task 2829 : 9.77008
Task 2830 : 9.74733
Task 2831 : 9.74496
Task 2832 : 9.72871
Task 2833 : 9.71791
Task 2834 : 9.71521
Task 2835 : 9.7047
Task 2836 : 9.69571
Task 2837 : 9.69323
Task 2838 : 14.5032
Task 2839 : 9.6839
Task 2840 : 9.67785
Task 2841 : 9.67614
Task 2842 : 9.67446
Task 2843 : 9.67279
Task 2844 : 9.67181
Task 2845 : 9.67165
Task 2846 : 9.67154
Task 2847 : 9.67141
Task 2848 : 9.6704
Task 2849 : 9.66743
Task 2850 : 9.64961
Task 2851 : 9.64554
Task 2852 : 9.64381
Task 2853 : 9.63794
Task 2854 : 7.57881
Task 2855 : 9.62776
Task 2856 : 9.62219
Task 2857 : 9.61636
Task 2858 : 14.405
Task 2859 : 9.59773
Task 2860 : 9.58375
Task 2861 : 9.58139
Task 2862 : 9.55957
Task 2863 : 7.18653
Task 2864 : 9.55724
Task 2865 : 9.55485
Task 2866 : 7.27101
Task 2867 : 9.5453
Task 2868 : 9.53969
Task 2869 : 9.53556
Task 2870 : 9.5339
Task 2871 : 9.5328
Task 2872 : 9.52428
Task 2873 : 9.5206
Task 2874 : 9.49116
Task 2875 : 9.48854
Task 2876 : 9.48685
Task 2877 : 9.48517
Task 2878 : 9.48127
Task 2879 : 9.47948
Task 2880 : 9.46461
Task 2881 : 9.4638
Task 2882 : 9.42679
Task 2883 : 9.424
Task 2884 : 9.93213
Task 2885 : 9.39801
Task 2886 : 9.39086
Task 2887 : 9.37301
Task 2888 : 9.36887
Task 2889 : 9.36244
Task 2890 : 9.34797
Task 2891 : 9.34386
Task 2892 : 9.30208
Task 2893 : 9.29796
Task 2894 : 9.28092
Task 2895 : 9.83454
Task 2896 : 9.27186
Task 2897 : 9.26164
Task 2898 : 9.25919
Task 2899 : 9.25753
Task 2900 : 9.25287
Task 2901 : 9.25009
Task 2902 : 9.23934
Task 2903 : 7.113
Task 2904 : 9.22556
Task 2905 : 9.22315
Task 2906 : 9.22303
Task 2907 : 9.21383
Task 2908 : 9.21103
Task 2909 : 9.19568
Task 2910 : 9.16196
Task 2911 : 9.16144
Task 2912 : 9.1609
Task 2913 : 9.16049
Task 2914 : 9.16019
Task 2915 : 9.16015
Task 2916 : 9.15989
Task 2917 : 9.14317
Task 2918 : 9.13771
Task 2919 : 9.12999
Task 2920 : 9.12744
Task 2921 : 9.10788
Task 2922 : 9.10623
Task 2923 : 9.09716
Task 2924 : 9.09138
Task 2925 : 9.08761
Task 2926 : 9.07927
Task 2927 : 6.81157
Task 2928 : 6.81693
Task 2929 : 9.05834
Task 2930 : 9.05353
Task 2931 : 12.0033
Task 2932 : 9.02951
Task 2933 : 9.02634
Task 2934 : 9.01994
Task 2935 : 9.00339
Task 2936 : 9.00219
Task 2937 : 8.99283
Task 2938 : 8.98944
Task 2939 : 8.98817
Task 2940 : 8.98232
Task 2941 : 8.97442
Task 2942 : 8.97328
Task 2943 : 8.96942
Task 2944 : 8.96654
Task 2945 : 8.95795
Task 2946 : 8.92966
Task 2947 : 8.92923
Task 2948 : 8.92095
Task 2949 : 8.91445
Task 2950 : 8.91321
Task 2951 : 8.89729
Task 2952 : 8.87122
Task 2953 : 8.85838
Task 2954 : 11.8622
Task 2955 : 8.84936
Task 2956 : 8.84177
Task 2957 : 8.83325
Task 2958 : 8.82752
Task 2959 : 8.80889
Task 2960 : 8.80298
Task 2961 : 8.77739
Task 2962 : 8.77035
Task 2963 : 8.76932
Task 2964 : 8.74764
Task 2965 : 8.73381
Task 2966 : 8.72824
Task 2967 : 8.71964
Task 2968 : 6.66439
Task 2969 : 8.70182
Task 2970 : 8.70091
Task 2971 : 8.70041
Task 2972 : 8.69983
Task 2973 : 8.69942
Task 2974 : 8.69918
Task 2975 : 8.69913
Task 2976 : 8.69886
Task 2977 : 8.6978
Task 2978 : 8.69612
Task 2979 : 8.69607
Task 2980 : 8.68946
Task 2981 : 8.68072
Task 2982 : 8.66725
Task 2983 : 8.66377
Task 2984 : 8.65665
Task 2985 : 8.65405
Task 2986 : 8.64976
Task 2987 : 8.64752
Task 2988 : 8.64387
Task 2989 : 8.63742
Task 2990 : 11.6814
Task 2991 : 8.60868
Task 2992 : 8.60457
Task 2993 : 9.32344
Task 2994 : 8.59216
Task 2995 : 8.5878
Task 2996 : 8.5848
Task 2997 : 8.58457
Task 2998 : 8.58175
Task 2999 : 8.5815
Task 3000 : 8.56666
Task 3001 : 8.53305
Task 3002 : 8.51257
Task 3003 : 8.50406
Task 3004 : 6.38663
Task 3005 : 8.47388
Task 3006 : 8.46246
Task 3007 : 8.45615
Task 3008 : 8.45074
Task 3009 : 8.43909
Task 3010 : 8.41441
Task 3011 : 8.4124
Task 3012 : 8.39972
Task 3013 : 8.38283
Task 3014 : 8.38266
Task 3015 : 8.37498
Task 3016 : 8.36487
Task 3017 : 8.35561
Task 3018 : 8.34775
Task 3019 : 8.34584
Task 3020 : 6.25119
Task 3021 : 8.30071
Task 3022 : 8.30062
Task 3023 : 8.30018
Task 3024 : 8.29951
Task 3025 : 8.29908
Task 3026 : 8.2988
Task 3027 : 8.2988
Task 3028 : 8.29864
Task 3029 : 8.29156
Task 3030 : 8.2759
Task 3031 : 10.6668
Task 3032 : 8.2259
Task 3033 : 8.21816
Task 3034 : 8.20905
Task 3035 : 6.15859
Task 3036 : 8.20058
Task 3037 : 8.19929
Task 3038 : 8.1837
Task 3039 : 8.18047
Task 3040 : 8.17265
Task 3041 : 8.16732
Task 3042 : 8.16535
Task 3043 : 8.15715
Task 3044 : 11.3108
Task 3045 : 8.10421
Task 3046 : 8.10103
Task 3047 : 10.5557
Task 3048 : 8.0798
Task 3049 : 8.0416
Task 3050 : 8.02999
Task 3051 : 7.99841
Task 3052 : 7.97992
Task 3053 : 7.97652
Task 3054 : 7.97303
Task 3055 : 7.96812
Task 3056 : 7.96798
Task 3057 : 7.95362
Task 3058 : 7.95235
Task 3059 : 7.92951
Task 3060 : 7.9294
Task 3061 : 7.9293
Task 3062 : 7.9255
Task 3063 : 7.91897
Task 3064 : 7.90332
Task 3065 : 7.90275
Task 3066 : 7.89925
Task 3067 : 7.89456
Task 3068 : 5.93868
Task 3069 : 7.89094
Task 3070 : 7.88866
Task 3071 : 7.87421
Task 3072 : 7.86799
Task 3073 : 7.86548
Task 3074 : 7.86139
Task 3075 : 6.02237
Task 3076 : 7.85899
Task 3077 : 7.85733
Task 3078 : 7.85427
Task 3079 : 7.84608
Task 3080 : 7.81885
Task 3081 : 7.77412
Task 3082 : 9.68028
Task 3083 : 7.76357
Task 3084 : 7.76095
Task 3085 : 7.75115
Task 3086 : 7.74484
Task 3087 : 7.73714
Task 3088 : 7.73104
Task 3089 : 7.71495
Task 3090 : 7.70275
Task 3091 : 7.69096
Task 3092 : 7.67372
Task 3093 : 7.6618
Task 3094 : 7.66141
Task 3095 : 7.65783
Task 3096 : 7.64053
Task 3097 : 7.64048
Task 3098 : 7.6344
Task 3099 : 7.63212
Task 3100 : 7.61958
Task 3101 : 7.60806
Task 3102 : 7.60709
Task 3103 : 7.60297
Task 3104 : 7.60186
Task 3105 : 7.60178
Task 3106 : 7.59912
Task 3107 : 7.59434
Task 3108 : 9.54863
Task 3109 : 7.57525
Task 3110 : 5.69983
Task 3111 : 7.57218
Task 3112 : 7.56814
Task 3113 : 7.56325
Task 3114 : 7.54608
Task 3115 : 7.53924
Task 3116 : 7.53775
Task 3117 : 7.53266
Task 3118 : 7.53127
Task 3119 : 7.5265
Task 3120 : 7.5057
Task 3121 : 7.49408
Task 3122 : 7.49395
Task 3123 : 7.49233
Task 3124 : 10.8427
Task 3125 : 7.47309
Task 3126 : 7.47012
Task 3127 : 7.45646
Task 3128 : 7.45551
Task 3129 : 7.45545
Task 3130 : 7.43003
Task 3131 : 7.42356
Task 3132 : 7.41879
Task 3133 : 7.41237
Task 3134 : 7.41171
Task 3135 : 7.40343
Task 3136 : 7.39874
Task 3137 : 7.39763
Task 3138 : 7.38503
Task 3139 : 7.38407
Task 3140 : 7.3778
Task 3141 : 7.36538
Task 3142 : 7.35964
Task 3143 : 7.35554
Task 3144 : 7.34447
Task 3145 : 10.7293
Task 3146 : 7.33106
Task 3147 : 7.33027
Task 3148 : 7.31864
Task 3149 : 7.30899
Task 3150 : 7.3067
Task 3151 : 7.29574
Task 3152 : 5.47332
Task 3153 : 5.54779
Task 3154 : 7.21576
Task 3155 : 7.19131
Task 3156 : 7.18236
Task 3157 : 10.6069
Task 3158 : 7.17288
Task 3159 : 7.15601
Task 3160 : 7.1533
Task 3161 : 9.84964
Task 3162 : 7.13176
Task 3163 : 7.12609
Task 3164 : 7.11666
Task 3165 : 10.5553
Task 3166 : 7.09806
Task 3167 : 9.80999
Task 3168 : 7.08245
Task 3169 : 7.05588
Task 3170 : 7.04375
Task 3171 : 7.0422
Task 3172 : 7.04064
Task 3173 : 7.04045
Task 3174 : 7.03221
Task 3175 : 7.03168
Task 3176 : 7.02882
Task 3177 : 7.02279
Task 3178 : 7.01293
Task 3179 : 6.99523
Task 3180 : 6.97524
Task 3181 : 6.97031
Task 3182 : 6.96958
Task 3183 : 6.96909
Task 3184 : 10.4508
Task 3185 : 10.4503
Task 3186 : 10.4497
Task 3187 : 10.4494
Task 3188 : 10.4492
Task 3189 : 10.4492
Task 3190 : 10.4491
Task 3191 : 6.95998
Task 3192 : 6.95839
Task 3193 : 6.94277
Task 3194 : 6.93745
Task 3195 : 6.92915
Task 3196 : 6.92784
Task 3197 : 6.90737
Task 3198 : 6.90237
Task 3199 : 6.89355
Task 3200 : 6.87953
Task 3201 : 6.87757
Task 3202 : 6.85437
Task 3203 : 6.85409
Task 3204 : 6.84661
Task 3205 : 6.84169
Task 3206 : 6.83896
Task 3207 : 6.83885
Task 3208 : 6.83595
Task 3209 : 6.82567
Task 3210 : 6.8004
Task 3211 : 6.79943
Task 3212 : 5.09515
Task 3213 : 6.77495
Task 3214 : 6.7733
Task 3215 : 6.76846
Task 3216 : 5.09259
Task 3217 : 6.76377
Task 3218 : 6.75395
Task 3219 : 6.75104
Task 3220 : 6.74904
Task 3221 : 6.71537
Task 3222 : 6.70706
Task 3223 : 6.7057
Task 3224 : 6.68689
Task 3225 : 6.68149
Task 3226 : 6.68068
Task 3227 : 6.67952
Task 3228 : 6.67641
Task 3229 : 6.62645
Task 3230 : 6.62128
Task 3231 : 6.62079
Task 3232 : 6.62042
Task 3233 : 6.62031
Task 3234 : 6.61995
Task 3235 : 6.61973
Task 3236 : 6.61967
Task 3237 : 6.61941
Task 3238 : 6.61426
Task 3239 : 6.61274
Task 3240 : 6.60603
Task 3241 : 6.60191
Task 3242 : 6.58917
Task 3243 : 6.58644
Task 3244 : 6.53745
Task 3245 : 8.75467
Task 3246 : 6.53108
Task 3247 : 6.52768
Task 3248 : 6.52632
Task 3249 : 8.74869
Task 3250 : 6.5216
Task 3251 : 6.51813
Task 3252 : 6.51744
Task 3253 : 6.51671
Task 3254 : 6.51443
Task 3255 : 6.49975
Task 3256 : 6.49917
Task 3257 : 6.49861
Task 3258 : 9.36684
Task 3259 : 6.49566
Task 3260 : 6.49485
Task 3261 : 9.36068
Task 3262 : 6.47263
Task 3263 : 6.468
Task 3264 : 6.44885
Task 3265 : 6.42905
Task 3266 : 6.42164
Task 3267 : 6.41912
Task 3268 : 6.41888
Task 3269 : 6.40888
Task 3270 : 6.4041
Task 3271 : 6.40214
Task 3272 : 6.40162
Task 3273 : 6.38257
Task 3274 : 6.37832
Task 3275 : 6.37423
Task 3276 : 6.3737
Task 3277 : 6.37345
Task 3278 : 6.36431
Task 3279 : 6.34929
Task 3280 : 6.34247
Task 3281 : 6.33829
Task 3282 : 6.33775
Task 3283 : 6.33408
Task 3284 : 6.32161
Task 3285 : 6.28298
Task 3286 : 6.27805
Task 3287 : 6.27753
Task 3288 : 6.27695
Task 3289 : 6.27658
Task 3290 : 6.27631
Task 3291 : 6.27631
Task 3292 : 6.27616
Task 3293 : 6.2702
Task 3294 : 6.26756
Task 3295 : 6.2624
Task 3296 : 6.23628
Task 3297 : 6.22039
Task 3298 : 6.2129
Task 3299 : 6.20103
Task 3300 : 6.19188
Task 3301 : 6.18804
Task 3302 : 6.18165
Task 3303 : 6.18031
Task 3304 : 4.65206
Task 3305 : 6.17849
Task 3306 : 6.17693
Task 3307 : 6.17282
Task 3308 : 4.63285
Task 3309 : 6.1464
Task 3310 : 6.14329
Task 3311 : 6.14228
Task 3312 : 6.12531
Task 3313 : 6.11576
Task 3314 : 6.10928
Task 3315 : 6.10185
Task 3316 : 6.10017
Task 3317 : 6.09065
Task 3318 : 6.08337
Task 3319 : 6.0798
Task 3320 : 4.68469
Task 3321 : 6.07465
Task 3322 : 6.06749
Task 3323 : 6.05113
Task 3324 : 6.02481
Task 3325 : 6.01516
Task 3326 : 9.00432
Task 3327 : 6.00358
Task 3328 : 5.99517
Task 3329 : 5.99191
Task 3330 : 5.99064
Task 3331 : 5.98954
Task 3332 : 5.98795
Task 3333 : 5.98779
Task 3334 : 5.98248
Task 3335 : 5.98075
Task 3336 : 5.97869
Task 3337 : 5.95844
Task 3338 : 5.95354
Task 3339 : 5.94609
Task 3340 : 5.94071
Task 3341 : 5.93975
Task 3342 : 5.93729
Task 3343 : 5.93641
Task 3344 : 5.9352
Task 3345 : 5.93036
Task 3346 : 5.92692
Task 3347 : 5.92623
Task 3348 : 5.9255
Task 3349 : 5.92315
Task 3350 : 5.89691
Task 3351 : 5.87851
Task 3352 : 4.40497
Task 3353 : 5.8696
Task 3354 : 5.86334
Task 3355 : 5.84319
Task 3356 : 5.83681
Task 3357 : 4.39009
Task 3358 : 5.82012
Task 3359 : 4.36269
Task 3360 : 5.81662
Task 3361 : 5.81662
Task 3362 : 5.81601
Task 3363 : 5.80624
Task 3364 : 5.79917
Task 3365 : 5.79201
Task 3366 : 5.79119
Task 3367 : 5.78763
Task 3368 : 5.7829
Task 3369 : 5.77644
Task 3370 : 5.77309
Task 3371 : 8.16942
Task 3372 : 5.73596
Task 3373 : 8.15576
Task 3374 : 5.72557
Task 3375 : 5.71948
Task 3376 : 5.71001
Task 3377 : 5.69507
Task 3378 : 5.67202
Task 3379 : 5.6717
Task 3380 : 5.66951
Task 3381 : 5.64544
Task 3382 : 5.63723
Task 3383 : 5.62986
Task 3384 : 5.5875
Task 3385 : 5.58069
Task 3386 : 5.57841
Task 3387 : 5.578
Task 3388 : 5.57165
Task 3389 : 5.56828
Task 3390 : 5.56224
Task 3391 : 5.55881
Task 3392 : 4.16981
Task 3393 : 5.55811
Task 3394 : 5.55743
Task 3395 : 5.55614
Task 3396 : 5.55416
Task 3397 : 5.54895
Task 3398 : 5.52096
Task 3399 : 5.50493
Task 3400 : 5.50403
Task 3401 : 5.48894
Task 3402 : 5.47682
Task 3403 : 4.11879
Task 3404 : 5.46734
Task 3405 : 5.46298
Task 3406 : 5.46291
Task 3407 : 5.45885
Task 3408 : 5.44874
Task 3409 : 5.44083
Task 3410 : 5.43815
Task 3411 : 5.42007
Task 3412 : 5.40427
Task 3413 : 5.40294
Task 3414 : 5.39292
Task 3415 : 5.38667
Task 3416 : 5.38611
Task 3417 : 5.3854
Task 3418 : 5.38486
Task 3419 : 5.38452
Task 3420 : 5.38452
Task 3421 : 5.3843
Task 3422 : 4.06024
Task 3423 : 5.36099
Task 3424 : 5.34383
Task 3425 : 5.34307
Task 3426 : 5.32083
Task 3427 : 5.31916
Task 3428 : 5.3052
Task 3429 : 5.26235
Task 3430 : 5.25847
Task 3431 : 5.25437
Task 3432 : 5.25237
Task 3433 : 5.22985
Task 3434 : 5.22428
Task 3435 : 5.20963
Task 3436 : 5.18814
Task 3437 : 5.18216
Task 3438 : 5.16922
Task 3439 : 7.73047
Task 3440 : 5.14532
Task 3441 : 5.136
Task 3442 : 5.11571
Task 3443 : 5.09714
Task 3444 : 5.09664
Task 3445 : 5.09618
Task 3446 : 5.09274
Task 3447 : 3.81043
Task 3448 : 5.0768
Task 3449 : 5.07546
Task 3450 : 5.0723
Task 3451 : 5.06631
Task 3452 : 5.0632
Task 3453 : 5.05596
Task 3454 : 5.0167
Task 3455 : 5.00195
Task 3456 : 4.99562
Task 3457 : 4.99446
Task 3458 : 4.97681
Task 3459 : 4.97669
Task 3460 : 4.9597
Task 3461 : 4.95014
Task 3462 : 4.94157
Task 3463 : 4.93192
Task 3464 : 4.92445
Task 3465 : 4.92298
Task 3466 : 4.91883
Task 3467 : 4.90489
Task 3468 : 4.89413
Task 3469 : 4.89092
Task 3470 : 4.86541
Task 3471 : 4.85498
Task 3472 : 6.51661
Task 3473 : 4.83893
Task 3474 : 4.83472
Task 3475 : 4.82547
Task 3476 : 4.80851
Task 3477 : 4.80641
Task 3478 : 4.78775
Task 3479 : 4.78274
Task 3480 : 4.77957
Task 3481 : 4.76825
Task 3482 : 4.74787
Task 3483 : 4.74449
Task 3484 : 4.74416
Task 3485 : 4.73905
Task 3486 : 4.72853
Task 3487 : 4.72799
Task 3488 : 4.72796
Task 3489 : 4.72697
Task 3490 : 4.71782
Task 3491 : 4.71135
Task 3492 : 4.70862
Task 3493 : 4.70736
Task 3494 : 4.70586
Task 3495 : 4.70538
Task 3496 : 4.70514
Task 3497 : 4.70479
Task 3498 : 4.70441
Task 3499 : 4.70419
Task 3500 : 4.70415
Task 3501 : 4.70399
Task 3502 : 4.69962
Task 3503 : 4.6996
Task 3504 : 4.69126
Task 3505 : 4.67813
Task 3506 : 6.38072
Task 3507 : 4.67246
Task 3508 : 4.66221
Task 3509 : 4.65362
Task 3510 : 4.64836
Task 3511 : 4.62007
Task 3512 : 4.60774
Task 3513 : 4.60392
Task 3514 : 4.60309
Task 3515 : 4.60263
Task 3516 : 4.60075
Task 3517 : 4.58831
Task 3518 : 4.58418
Task 3519 : 4.58042
Task 3520 : 4.5781
Task 3521 : 4.57548
Task 3522 : 4.56808
Task 3523 : 4.54462
Task 3524 : 4.53975
Task 3525 : 4.53908
Task 3526 : 6.2749
Task 3527 : 4.52253
Task 3528 : 4.51749
Task 3529 : 4.51708
Task 3530 : 4.51166
Task 3531 : 4.49131
Task 3532 : 4.44849
Task 3533 : 4.44676
Task 3534 : 4.40103
Task 3535 : 6.1754
Task 3536 : 4.39545
Task 3537 : 4.39135
Task 3538 : 4.38033
Task 3539 : 3.28157
Task 3540 : 4.35606
Task 3541 : 4.35134
Task 3542 : 4.34615
Task 3543 : 3.25251
Task 3544 : 4.32412
Task 3545 : 4.31893
Task 3546 : 4.3095
Task 3547 : 4.30023
Task 3548 : 4.27563
Task 3549 : 4.27503
Task 3550 : 4.27426
Task 3551 : 4.2737
Task 3552 : 4.27336
Task 3553 : 4.27332
Task 3554 : 4.27321
Task 3555 : 4.26561
Task 3556 : 4.26253
Task 3557 : 4.26008
Task 3558 : 4.25527
Task 3559 : 4.25046
Task 3560 : 4.24021
Task 3561 : 4.235
Task 3562 : 4.21894
Task 3563 : 4.21489
Task 3564 : 4.18767
Task 3565 : 4.1837
Task 3566 : 4.16132
Task 3567 : 4.15367
Task 3568 : 4.1497
Task 3569 : 4.13739
Task 3570 : 4.12583
Task 3571 : 4.10377
Task 3572 : 5.92753
Task 3573 : 4.03639
Task 3574 : 4.01707
Task 3575 : 4.01652
Task 3576 : 5.88672
Task 3577 : 4.00681
Task 3578 : 4.00413
Task 3579 : 3.99596
Task 3580 : 3.98623
Task 3581 : 3.97062
Task 3582 : 3.96188
Task 3583 : 3.95896
Task 3584 : 3.9569
Task 3585 : 3.95534
Task 3586 : 3.95297
Task 3587 : 3.94899
Task 3588 : 3.94563
Task 3589 : 3.93959
Task 3590 : 3.93618
Task 3591 : 3.93548
Task 3592 : 3.93483
Task 3593 : 3.93099
Task 3594 : 3.92771
Task 3595 : 3.91208
Task 3596 : 3.89382
Task 3597 : 3.88037
Task 3598 : 3.87762
Task 3599 : 5.7609
Task 3600 : 3.84712
Task 3601 : 3.8466
Task 3602 : 3.84594
Task 3603 : 3.84554
Task 3604 : 3.84529
Task 3605 : 3.84527
Task 3606 : 3.84519
Task 3607 : 3.83309
Task 3608 : 3.78968
Task 3609 : 3.78671
Task 3610 : 3.78451
Task 3611 : 3.78175
Task 3612 : 3.75746
Task 3613 : 3.75653
Task 3614 : 3.7301
Task 3615 : 2.81598
Task 3616 : 3.72328
Task 3617 : 3.71939
Task 3618 : 3.71795
Task 3619 : 3.71783
Task 3620 : 3.69921
Task 3621 : 3.6853
Task 3622 : 3.6794
Task 3623 : 3.65397
Task 3624 : 3.65295
Task 3625 : 3.64748
Task 3626 : 3.64323
Task 3627 : 3.64278
Task 3628 : 3.63569
Task 3629 : 2.70836
Task 3630 : 3.5734
Task 3631 : 3.56206
Task 3632 : 3.55862
Task 3633 : 3.55687
Task 3634 : 3.5564
Task 3635 : 3.5559
Task 3636 : 3.55568
Task 3637 : 3.55557
Task 3638 : 3.55537
Task 3639 : 3.55533
Task 3640 : 3.55517
Task 3641 : 3.52068
Task 3642 : 3.50979
Task 3643 : 3.5075
Task 3644 : 3.49266
Task 3645 : 3.48745
Task 3646 : 3.47805
Task 3647 : 3.47451
Task 3648 : 3.46895
Task 3649 : 3.46881
Task 3650 : 3.46579
Task 3651 : 3.46025
Task 3652 : 3.43041
Task 3653 : 3.40498
Task 3654 : 3.39849
Task 3655 : 3.39381
Task 3656 : 3.39296
Task 3657 : 3.37627
Task 3658 : 3.36315
Task 3659 : 3.33863
Task 3660 : 3.3109
Task 3661 : 3.30311
Task 3662 : 3.30199
Task 3663 : 3.30084
Task 3664 : 3.29458
Task 3665 : 3.29137
Task 3666 : 3.27693
Task 3667 : 3.26339
Task 3668 : 3.26131
Task 3669 : 3.25232
Task 3670 : 3.23324
Task 3671 : 3.21618
Task 3672 : 3.20869
Task 3673 : 3.20224
Task 3674 : 3.19044
Task 3675 : 3.16909
Task 3676 : 3.16494
Task 3677 : 3.14274
Task 3678 : 3.14252
Task 3679 : 2.35084
Task 3680 : 2.70144
Task 3681 : 3.10519
Task 3682 : 3.09416
Task 3683 : 3.0845
Task 3684 : 3.08282
Task 3685 : 3.08121
Task 3686 : 3.08112
Task 3687 : 3.07954
Task 3688 : 3.07853
Task 3689 : 3.07837
Task 3690 : 3.07809
Task 3691 : 3.07487
Task 3692 : 3.07244
Task 3693 : 3.07235
Task 3694 : 3.05009
Task 3695 : 3.04864
Task 3696 : 2.63733
Task 3697 : 3.01156
Task 3698 : 3.01141
Task 3699 : 3.00588
Task 3700 : 2.99495
Task 3701 : 2.99432
Task 3702 : 2.97304
Task 3703 : 2.96404
Task 3704 : 2.96205
Task 3705 : 2.95977
Task 3706 : 2.95515
Task 3707 : 2.95464
Task 3708 : 2.95408
Task 3709 : 2.95373
Task 3710 : 2.95349
Task 3711 : 2.95348
Task 3712 : 2.9534
Task 3713 : 2.49717
Task 3714 : 2.94764
Task 3715 : 2.94651
Task 3716 : 2.94115
Task 3717 : 2.93647
Task 3718 : 2.92731
Task 3719 : 2.38112
Task 3720 : 2.90769
Task 3721 : 2.90604
Task 3722 : 2.9057
Task 3723 : 2.90457
Task 3724 : 2.90448
Task 3725 : 2.90284
Task 3726 : 2.90186
Task 3727 : 2.90171
Task 3728 : 2.90143
Task 3729 : 2.89445
Task 3730 : 2.89294
Task 3731 : 2.87833
Task 3732 : 2.15478
Task 3733 : 2.85593
Task 3734 : 2.85578
Task 3735 : 2.84026
Task 3736 : 2.83788
Task 3737 : 2.8185
Task 3738 : 2.81742
Task 3739 : 2.81306
Task 3740 : 2.12696
Task 3741 : 2.80192
Task 3742 : 2.79427
Task 3743 : 2.79203
Task 3744 : 2.78554
Task 3745 : 2.78086
Task 3746 : 2.77199
Task 3747 : 2.75533
Task 3748 : 2.74899
Task 3749 : 2.73284
Task 3750 : 2.72907
Task 3751 : 2.72726
Task 3752 : 2.72201
Task 3753 : 2.71977
Task 3754 : 2.6897
Task 3755 : 2.68381
Task 3756 : 2.68216
Task 3757 : 2.68058
Task 3758 : 2.67894
Task 3759 : 2.67797
Task 3760 : 2.67781
Task 3761 : 2.67758
Task 3762 : 2.00601
Task 3763 : 2.66669
Task 3764 : 2.66607
Task 3765 : 2.01513
Task 3766 : 2.6424
Task 3767 : 1.96779
Task 3768 : 2.62303
Task 3769 : 2.61403
Task 3770 : 2.61081
Task 3771 : 1.97194
Task 3772 : 2.59385
Task 3773 : 2.58575
Task 3774 : 2.5578
Task 3775 : 2.53595
Task 3776 : 2.52338
Task 3777 : 2.51784
Task 3778 : 2.51701
Task 3779 : 2.49955
Task 3780 : 2.49528
Task 3781 : 2.49219
Task 3782 : 2.47237
Task 3783 : 2.47231
Task 3784 : 1.83614
Task 3785 : 1.84683
Task 3786 : 2.09367
Task 3787 : 2.41112
Task 3788 : 2.38838
Task 3789 : 2.38116
Task 3790 : 2.36971
Task 3791 : 2.35167
Task 3792 : 2.32791
Task 3793 : 2.32237
Task 3794 : 1.74635
Task 3795 : 1.91351
Task 3796 : 2.28688
Task 3797 : 2.2654
Task 3798 : 2.25856
Task 3799 : 2.25019
Task 3800 : 2.2413
Task 3801 : 1.67695
Task 3802 : 2.22362
Task 3803 : 2.22193
Task 3804 : 2.21825
Task 3805 : 2.19395
Task 3806 : 1.91965
Task 3807 : 1.65051
Task 3808 : 2.17071
Task 3809 : 2.16185
Task 3810 : 2.12594
Task 3811 : 2.11531
Task 3812 : 1.58939
Task 3813 : 1.56582
Task 3814 : 2.06649
Task 3815 : 2.04906
Task 3816 : 2.03327
Task 3817 : 2.00877
Task 3818 : 2.00666
Task 3819 : 2.00266
Task 3820 : 1.99003
Task 3821 : 1.84168
Task 3822 : 1.48587
Task 3823 : 1.96873
Task 3824 : 1.74697
Task 3825 : 1.56857
Task 3826 : 1.93914
Task 3827 : 1.93315
Task 3828 : 1.91889
Task 3829 : 1.91863
Task 3830 : 1.91489
Task 3831 : 1.9104
Task 3832 : 1.45125
Task 3833 : 1.90662
Task 3834 : 1.89238
Task 3835 : 1.40966
Task 3836 : 1.86563
Task 3837 : 1.85889
Task 3838 : 1.85723
Task 3839 : 1.85659
Task 3840 : 1.39208
Task 3841 : 1.85565
Task 3842 : 1.85403
Task 3843 : 1.85307
Task 3844 : 1.85291
Task 3845 : 1.85271
Task 3846 : 1.84433
Task 3847 : 1.81832
Task 3848 : 1.8179
Task 3849 : 1.81156
Task 3850 : 1.80821
Task 3851 : 1.80219
Task 3852 : 1.79879
Task 3853 : 1.79809
Task 3854 : 1.79744
Task 3855 : 1.77758
Task 3856 : 1.77597
Task 3857 : 1.33122
Task 3858 : 1.67426
Task 3859 : 1.75583
Task 3860 : 1.43545
Task 3861 : 1.73467
Task 3862 : 1.72757
Task 3863 : 1.72261
Task 3864 : 1.72187
Task 3865 : 1.71901
Task 3866 : 1.71593
Task 3867 : 1.28261
Task 3868 : 1.69117
Task 3869 : 1.68768
Task 3870 : 1.6817
Task 3871 : 1.68051
Task 3872 : 1.67503
Task 3873 : 1.67462
Task 3874 : 1.27641
Task 3875 : 1.66548
Task 3876 : 1.66473
Task 3877 : 1.35043
Task 3878 : 1.24268
Task 3879 : 1.63575
Task 3880 : 1.62408
Task 3881 : 1.61709
Task 3882 : 1.61648
Task 3883 : 1.61082
Task 3884 : 1.60737
Task 3885 : 1.59065
Task 3886 : 1.58819
Task 3887 : 1.58761
Task 3888 : 1.58578
Task 3889 : 1.57787
Task 3890 : 1.5759
Task 3891 : 1.56237
Task 3892 : 1.16982
Task 3893 : 1.18482
Task 3894 : 1.55107
Task 3895 : 1.53123
Task 3896 : 1.5302
Task 3897 : 1.52871
Task 3898 : 1.5196
Task 3899 : 1.51003
Task 3900 : 1.5047
Task 3901 : 1.49719
Task 3902 : 1.13419
Task 3903 : 1.48612
Task 3904 : 1.46824
Task 3905 : 1.46393
Task 3906 : 1.29016
Task 3907 : 1.46286
Task 3908 : 1.22258
Task 3909 : 1.45461
Task 3910 : 1.45359
Task 3911 : 1.45192
Task 3912 : 1.44633
Task 3913 : 1.4456
Task 3914 : 1.44413
Task 3915 : 1.44227
Task 3916 : 1.43625
Task 3917 : 1.43286
Task 3918 : 1.43216
Task 3919 : 1.43152
Task 3920 : 1.4234
Task 3921 : 1.42188
Task 3922 : 1.41937
Task 3923 : 1.41481
Task 3924 : 1.41271
Task 3925 : 1.40455
Task 3926 : 1.4021
Task 3927 : 1.39699
Task 3928 : 1.39642
Task 3929 : 1.39571
Task 3930 : 1.39515
Task 3931 : 1.39477
Task 3932 : 1.39474
Task 3933 : 1.3946
Task 3934 : 1.39459
Task 3935 : 1.04221
Task 3936 : 1.38747
Task 3937 : 1.3856
Task 3938 : 1.0362
Task 3939 : 1.3693
Task 3940 : 1.36921
Task 3941 : 1.36519
Task 3942 : 1.35806
Task 3943 : 1.35745
Task 3944 : 1.35603
Task 3945 : 1.3559
Task 3946 : 1.34925
Task 3947 : 1.11924
Task 3948 : 1.33611
Task 3949 : 1.33589
Task 3950 : 1.33374
Task 3951 : 1.33314
Task 3952 : 1.33179
Task 3953 : 1.33154
Task 3954 : 1.33146
Task 3955 : 1.33122
Task 3956 : 1.33089
Task 3957 : 1.33066
Task 3958 : 1.33055
Task 3959 : 1.3301
Task 3960 : 1.32384
Task 3961 : 1.32193
Task 3962 : 1.32144
Task 3963 : 1.32085
Task 3964 : 1.32045
Task 3965 : 1.32016
Task 3966 : 1.32016
Task 3967 : 1.32003
Task 3968 : 1.31568
Task 3969 : 1.31456
Task 3970 : 1.31157
Task 3971 : 1.30503
Task 3972 : 0.975239
Task 3973 : 1.29639
Task 3974 : 1.29521
Task 3975 : 1.29495
Task 3976 : 1.29148
Task 3977 : 1.29111
Task 3978 : 1.16133
Task 3979 : 1.29094
Task 3980 : 1.29028
Task 3981 : 1.28976
Task 3982 : 1.28941
Task 3983 : 1.28938
Task 3984 : 1.28923
Task 3985 : 1.28908
Task 3986 : 1.28897
Task 3987 : 1.28871
Task 3988 : 1.28838
Task 3989 : 1.28803
Task 3990 : 1.28775
Task 3991 : 1.2877
Task 3992 : 1.28736
Task 3993 : 1.27252
Task 3994 : 1.27122
Task 3995 : 1.26328
Task 3996 : 0.947831
Task 3997 : 1.25219
Task 3998 : 1.24872
Task 3999 : 1.24472
Task 4000 : 1.24345
Task 4001 : 1.23737
Task 4002 : 1.23607
Task 4003 : 1.22646
Task 4004 : 1.21739
Task 4005 : 1.20756
Task 4006 : 1.20711
Task 4007 : 1.20657
Task 4008 : 1.2062
Task 4009 : 1.20594
Task 4010 : 1.20594
Task 4011 : 1.20581
Task 4012 : 1.20425
Task 4013 : 1.02997
Task 4014 : 1.18856
Task 4015 : 1.01136
Task 4016 : 0.898888
Task 4017 : 1.17219
Task 4018 : 1.16831
Task 4019 : 1.1619
Task 4020 : 1.15981
Task 4021 : 1.15817
Task 4022 : 1.15686
Task 4023 : 1.15392
Task 4024 : 1.15351
Task 4025 : 0.971794
Task 4026 : 0.85982
Task 4027 : 1.13966
Task 4028 : 1.13711
Task 4029 : 1.13656
Task 4030 : 1.13588
Task 4031 : 1.13536
Task 4032 : 1.13503
Task 4033 : 1.13499
Task 4034 : 1.13489
Task 4035 : 1.13348
Task 4036 : 1.13239
Task 4037 : 1.12761
Task 4038 : 1.12218
Task 4039 : 1.12081
Task 4040 : 1.11997
Task 4041 : 1.11906
Task 4042 : 1.11566
Task 4043 : 1.11272
Task 4044 : 1.10485
Task 4045 : 1.09918
Task 4046 : 0.820153
Task 4047 : 1.08355
Task 4048 : 1.08062
Task 4049 : 1.07271
Task 4050 : 1.07225
Task 4051 : 1.07168
Task 4052 : 1.07132
Task 4053 : 1.07108
Task 4054 : 1.07106
Task 4055 : 1.07098
Task 4056 : 1.06794
Task 4057 : 1.06467
Task 4058 : 1.06179
Task 4059 : 1.05353
Task 4060 : 1.05029
Task 4061 : 1.04918
Task 4062 : 1.04313
Task 4063 : 1.04015
Task 4064 : 1.03793
Task 4065 : 1.03745
Task 4066 : 1.03695
Task 4067 : 1.03659
Task 4068 : 1.03632
Task 4069 : 1.03632
Task 4070 : 1.03619
Task 4071 : 1.02484
Task 4072 : 1.02453
Task 4073 : 1.02275
Task 4074 : 0.765691
Task 4075 : 1.02015
Task 4076 : 1.01987
Task 4077 : 1.01955
Task 4078 : 1.01926
Task 4079 : 1.01898
Task 4080 : 1.01878
Task 4081 : 1.0187
Task 4082 : 1.01836
Task 4083 : 1.00912
Task 4084 : 1.00831
Task 4085 : 1.0004
Task 4086 : 0.999415
Task 4087 : 0.995417
Task 4088 : 0.990297
Task 4089 : 0.989809
Task 4090 : 0.986304
Task 4091 : 0.980481
Task 4092 : 0.973982
Task 4093 : 1.00991
Task 4094 : 0.965102
Task 4095 : 0.962437
Task 4096 : 0.959452
Task 4097 : 0.959065
Task 4098 : 0.957884
Task 4099 : 0.951576
Task 4100 : 0.948253
Task 4101 : 0.947126
Task 4102 : 0.94691
Task 4103 : 0.946606
Task 4104 : 0.946176
Task 4105 : 0.943666
Task 4106 : 0.943223
Task 4107 : 0.942774
Task 4108 : 0.942458
Task 4109 : 0.942259
Task 4110 : 0.942218
Task 4111 : 0.942216
Task 4112 : 0.942089
Task 4113 : 1.05915
Task 4114 : 0.939728
Task 4115 : 0.938895
Task 4116 : 0.938194
Task 4117 : 0.938173
Task 4118 : 0.93756
Task 4119 : 0.930324
Task 4120 : 0.927544
Task 4121 : 0.977471
Task 4122 : 0.923415
Task 4123 : 0.912687
Task 4124 : 0.68203
Task 4125 : 0.90631
Task 4126 : 0.904357
Task 4127 : 0.903681
Task 4128 : 0.903377
Task 4129 : 0.903083
Task 4130 : 1.03047
Task 4131 : 0.902823
Task 4132 : 0.902641
Task 4133 : 0.902584
Task 4134 : 0.902342
Task 4135 : 0.896141
Task 4136 : 0.894785
Task 4137 : 0.893238
Task 4138 : 0.666104
Task 4139 : 0.885848
Task 4140 : 0.883741
Task 4141 : 0.880123
Task 4142 : 0.936457
Task 4143 : 0.860614
Task 4144 : 0.859792
Task 4145 : 0.996472
Task 4146 : 0.852975
Task 4147 : 0.852748
Task 4148 : 0.851109
Task 4149 : 0.850848
Task 4150 : 0.84954
Task 4151 : 0.847924
Task 4152 : 0.846985
Task 4153 : 0.846816
Task 4154 : 0.846618
Task 4155 : 0.629795
Task 4156 : 0.838753
Task 4157 : 0.838247
Task 4158 : 0.835765
Task 4159 : 0.833874
Task 4160 : 0.824534
Task 4161 : 0.823125
Task 4162 : 0.822676
Task 4163 : 0.822206
Task 4164 : 0.821892
Task 4165 : 0.821664
Task 4166 : 0.82165
Task 4167 : 0.821574
Task 4168 : 0.820416
Task 4169 : 0.613369
Task 4170 : 0.814795
Task 4171 : 0.803388
Task 4172 : 0.801505
Task 4173 : 0.800176
Task 4174 : 0.799129
Task 4175 : 0.798099
Task 4176 : 0.796692
Task 4177 : 0.796438
Task 4178 : 0.793986
Task 4179 : 0.79345
Task 4180 : 0.792826
Task 4181 : 0.789506
Task 4182 : 0.788618
Task 4183 : 0.788274
Task 4184 : 0.787911
Task 4185 : 0.787634
Task 4186 : 0.787406
Task 4187 : 0.787397
Task 4188 : 0.787222
Task 4189 : 0.783517
Task 4190 : 0.780161
Task 4191 : 0.77946
Task 4192 : 0.77883
Task 4193 : 0.772064
Task 4194 : 0.578989
Task 4195 : 0.769193
Task 4196 : 0.767339
Task 4197 : 0.766788
Task 4198 : 0.766112
Task 4199 : 0.765601
Task 4200 : 0.765281
Task 4201 : 0.765238
Task 4202 : 0.76517
Task 4203 : 0.758737
Task 4204 : 0.758441
Task 4205 : 0.758133
Task 4206 : 0.757882
Task 4207 : 0.757581
Task 4208 : 0.757363
Task 4209 : 0.757271
Task 4210 : 0.756923
Task 4211 : 0.919975
Task 4212 : 0.837834
Task 4213 : 0.733078
Task 4214 : 0.73261
Task 4215 : 0.732052
Task 4216 : 0.731697
Task 4217 : 0.731468
Task 4218 : 0.731449
Task 4219 : 0.731402
Task 4220 : 0.718485
Task 4221 : 0.664237
Task 4222 : 0.713817
Task 4223 : 0.706771
Task 4224 : 0.703747
Task 4225 : 0.702851
Task 4226 : 0.702778
Task 4227 : 0.702392
Task 4228 : 0.533242
Task 4229 : 0.524011
Task 4230 : 0.693389
Task 4231 : 0.692019
Task 4232 : 0.514746
Task 4233 : 0.685797
Task 4234 : 0.636136
Task 4235 : 0.512628
Task 4236 : 0.660534
Task 4237 : 0.659865
Task 4238 : 0.658291
Task 4239 : 0.655757
Task 4240 : 0.652222
Task 4241 : 0.651864
Task 4242 : 0.646887
Task 4243 : 0.646541
Task 4244 : 0.64622
Task 4245 : 0.645902
Task 4246 : 0.645638
Task 4247 : 0.645594
Task 4248 : 0.645313
Task 4249 : 0.64157
Task 4250 : 0.640123
Task 4251 : 0.671892
Task 4252 : 0.636979
Task 4253 : 0.632633
Task 4254 : 0.632324
Task 4255 : 0.631007
Task 4256 : 0.629456
Task 4257 : 0.598558
Task 4258 : 0.628203
Task 4259 : 0.627853
Task 4260 : 0.626919
Task 4261 : 0.626753
Task 4262 : 0.626562
Task 4263 : 0.624114
Task 4264 : 0.62061
Task 4265 : 0.619409
Task 4266 : 0.616395
Task 4267 : 0.615649
Task 4268 : 0.478886
Task 4269 : 0.614041
Task 4270 : 0.456922
Task 4271 : 0.60914
Task 4272 : 0.649637
Task 4273 : 0.809697
Task 4274 : 0.456654
Task 4275 : 0.60498
Task 4276 : 0.6041
Task 4277 : 0.603835
Task 4278 : 0.603629
Task 4279 : 0.603387
Task 4280 : 0.60325
Task 4281 : 0.603138
Task 4282 : 0.602787
Task 4283 : 0.600991
Task 4284 : 0.600123
Task 4285 : 0.447609
Task 4286 : 0.443263
Task 4287 : 0.587627
Task 4288 : 0.583764
Task 4289 : 0.582841
Task 4290 : 0.576968
Task 4291 : 0.57658
Task 4292 : 0.57603
Task 4293 : 0.575574
Task 4294 : 0.575109
Task 4295 : 0.574804
Task 4296 : 0.57459
Task 4297 : 0.574577
Task 4298 : 0.574531
Task 4299 : 0.449464
Task 4300 : 0.623384
Task 4301 : 0.783414
Task 4302 : 0.444738
Task 4303 : 0.424486
Task 4304 : 0.565054
Task 4305 : 0.558283
Task 4306 : 0.55641
Task 4307 : 0.698069
Task 4308 : 0.546278
Task 4309 : 0.540885
Task 4310 : 0.539571
Task 4311 : 0.537603
Task 4312 : 0.755749
Task 4313 : 0.509826
Task 4314 : 0.41965
Task 4315 : 0.406565
Task 4316 : 0.526936
Task 4317 : 0.414376
Task 4318 : 0.51827
Task 4319 : 0.518033
Task 4320 : 0.517965
Task 4321 : 0.51769
Task 4322 : 0.517431
Task 4323 : 0.517247
Task 4324 : 0.517184
Task 4325 : 0.517111
Task 4326 : 0.5169
Task 4327 : 0.739715
Task 4328 : 0.511741
Task 4329 : 0.510395
Task 4330 : 0.510071
Task 4331 : 0.509345
Task 4332 : 0.508405
Task 4333 : 0.508274
Task 4334 : 0.505688
Task 4335 : 0.505402
Task 4336 : 0.486546
Task 4337 : 0.505119
Task 4338 : 0.504885
Task 4339 : 0.50472
Task 4340 : 0.504674
Task 4341 : 0.504491
Task 4342 : 0.661311
Task 4343 : 0.376994
Task 4344 : 0.502503
Task 4345 : 0.501565
Task 4346 : 0.498552
Task 4347 : 0.497345
Task 4348 : 0.376004
Task 4349 : 0.370834
Task 4350 : 0.387967
Task 4351 : 0.490735
Task 4352 : 0.387999
Task 4353 : 0.558748
Task 4354 : 0.474157
Task 4355 : 0.473558
Task 4356 : 0.70781
Task 4357 : 0.707534
Task 4358 : 0.707318
Task 4359 : 0.707029
Task 4360 : 0.706791
Task 4361 : 0.706724
Task 4362 : 0.706389
Task 4363 : 0.458744
Task 4364 : 0.467071
Task 4365 : 0.353466
Task 4366 : 0.465738
Task 4367 : 0.460701
Task 4368 : 0.362303
Task 4369 : 0.454607
Task 4370 : 0.622917
Task 4371 : 0.451359
Task 4372 : 0.441593
Task 4373 : 0.44037
Task 4374 : 0.439852
Task 4375 : 0.4364
Task 4376 : 0.430847
Task 4377 : 0.60603
Task 4378 : 0.430272
Task 4379 : 0.430211
Task 4380 : 0.430149
Task 4381 : 0.426986
Task 4382 : 0.426514
Task 4383 : 0.425924
Task 4384 : 0.317544
Task 4385 : 0.418293
Task 4386 : 0.329894
Task 4387 : 0.334231
Task 4388 : 0.416216
Task 4389 : 0.40777
Task 4390 : 0.321034
Task 4391 : 0.401081
Task 4392 : 0.400731
Task 4393 : 0.397961
Task 4394 : 0.394949
Task 4395 : 0.294111
Task 4396 : 0.38945
Task 4397 : 0.387839
Task 4398 : 0.309628
Task 4399 : 0.308796
Task 4400 : 0.386297
Task 4401 : 0.396387
Task 4402 : 0.38499
Task 4403 : 0.384713
Task 4404 : 0.384281
Task 4405 : 0.383804
Task 4406 : 0.38364
Task 4407 : 0.383456
Task 4408 : 0.382583
Task 4409 : 0.381318
Task 4410 : 0.380626
Task 4411 : 0.288427
Task 4412 : 0.567379
Task 4413 : 0.567107
Task 4414 : 0.566826
Task 4415 : 0.5666
Task 4416 : 0.566416
Task 4417 : 0.566402
Task 4418 : 0.566225
Task 4419 : 0.301792
Task 4420 : 0.373517
Task 4421 : 0.373472
Task 4422 : 0.373378
Task 4423 : 0.369701
Task 4424 : 0.369271
Task 4425 : 0.469526
Task 4426 : 0.294225
Task 4427 : 0.366117
Task 4428 : 0.365608
Task 4429 : 0.363477
Task 4430 : 0.362538
Task 4431 : 0.361719
Task 4432 : 0.360904
Task 4433 : 0.357424
Task 4434 : 0.355972
Task 4435 : 0.287751
Task 4436 : 0.350445
Task 4437 : 0.349058
Task 4438 : 0.348524
Task 4439 : 0.347859
Task 4440 : 0.34736
Task 4441 : 0.347054
Task 4442 : 0.347009
Task 4443 : 0.346938
Task 4444 : 0.281466
Task 4445 : 0.345052
Task 4446 : 0.385679
Task 4447 : 0.344412
Task 4448 : 0.343664
Task 4449 : 0.338659
Task 4450 : 0.446711
Task 4451 : 0.33481
Task 4452 : 0.334494
Task 4453 : 0.33436
Task 4454 : 0.333812
Task 4455 : 0.333469
Task 4456 : 0.333254
Task 4457 : 0.333234
Task 4458 : 0.333184
Task 4459 : 0.329427
Task 4460 : 0.326288
Task 4461 : 0.326148
Task 4462 : 0.32548
Task 4463 : 0.325332
Task 4464 : 0.323952
Task 4465 : 0.316961
Task 4466 : 0.316596
Task 4467 : 0.315039
Task 4468 : 0.312746
Task 4469 : 0.312338
Task 4470 : 0.311829
Task 4471 : 0.309678
Task 4472 : 0.250777
Task 4473 : 0.309029
Task 4474 : 0.30749
Task 4475 : 0.307423
Task 4476 : 0.30735
Task 4477 : 0.422764
Task 4478 : 0.305884
Task 4479 : 0.305054
Task 4480 : 0.305046
Task 4481 : 0.304305
Task 4482 : 0.303404
Task 4483 : 0.303239
Task 4484 : 0.30306
Task 4485 : 0.297221
Task 4486 : 0.296903
Task 4487 : 0.296603
Task 4488 : 0.296325
Task 4489 : 0.296076
Task 4490 : 0.296057
Task 4491 : 0.295845
Task 4492 : 0.295462
Task 4493 : 0.34781
Task 4494 : 0.4114
Task 4495 : 0.291117
Task 4496 : 0.290819
Task 4497 : 0.289636
Task 4498 : 0.287389
Task 4499 : 0.28527
Task 4500 : 0.284947
Task 4501 : 0.28339
Task 4502 : 0.213631
Task 4503 : 0.280804
Task 4504 : 0.280008
Task 4505 : 0.279583
Task 4506 : 0.275438
Task 4507 : 0.275156
Task 4508 : 0.274908
Task 4509 : 0.274664
Task 4510 : 0.274446
Task 4511 : 0.274425
Task 4512 : 0.274309
Task 4513 : 0.274217
Task 4514 : 0.27401
Task 4515 : 0.273722
Task 4516 : 0.273469
Task 4517 : 0.273237
Task 4518 : 0.273229
Task 4519 : 0.273076
Task 4520 : 0.272356
Task 4521 : 0.272016
Task 4522 : 0.270379
Task 4523 : 0.269565
Task 4524 : 0.267754
Task 4525 : 0.267631
Task 4526 : 0.218437
Task 4527 : 0.266454
Task 4528 : 0.266434
Task 4529 : 0.26484
Task 4530 : 0.263919
Task 4531 : 0.305207
Task 4532 : 0.26348
Task 4533 : 0.26342
Task 4534 : 0.263027
Task 4535 : 0.262775
Task 4536 : 0.262733
Task 4537 : 0.262533
Task 4538 : 0.262518
Task 4539 : 0.26247
Task 4540 : 0.260976
Task 4541 : 0.387173
Task 4542 : 0.38696
Task 4543 : 0.386812
Task 4544 : 0.386611
Task 4545 : 0.386494
Task 4546 : 0.386398
Task 4547 : 0.386059
Task 4548 : 0.25687
Task 4549 : 0.256795
Task 4550 : 0.255416
Task 4551 : 0.255153
Task 4552 : 0.209872
Task 4553 : 0.254916
Task 4554 : 0.193133
Task 4555 : 0.25477
Task 4556 : 0.254698
Task 4557 : 0.254497
Task 4558 : 0.254486
Task 4559 : 0.254338
Task 4560 : 0.251562
Task 4561 : 0.250322
Task 4562 : 0.250287
Task 4563 : 0.248069
Task 4564 : 0.24778
Task 4565 : 0.247511
Task 4566 : 0.247306
Task 4567 : 0.24727
Task 4568 : 0.24705
Task 4569 : 0.247046
Task 4570 : 0.246874
Task 4571 : 0.246785
Task 4572 : 0.246738
Task 4573 : 0.246138
Task 4574 : 0.245653
Task 4575 : 0.245352
Task 4576 : 0.245309
Task 4577 : 0.245245
Task 4578 : 0.244201
Task 4579 : 0.241613
Task 4580 : 0.308096
Task 4581 : 0.239814
Task 4582 : 0.238282
Task 4583 : 0.237245
Task 4584 : 0.236788
Task 4585 : 0.236467
Task 4586 : 0.236211
Task 4587 : 0.235891
Task 4588 : 0.235606
Task 4589 : 0.235552
Task 4590 : 0.235546
Task 4591 : 0.176609
Task 4592 : 0.235234
Task 4593 : 0.233486
Task 4594 : 0.232671
Task 4595 : 0.173942
Task 4596 : 0.231883
Task 4597 : 0.231775
Task 4598 : 0.231339
Task 4599 : 0.230809
Task 4600 : 0.230479
Task 4601 : 0.230339
Task 4602 : 0.230268
Task 4603 : 0.230251
Task 4604 : 0.230208
Task 4605 : 0.23007
Task 4606 : 0.229811
Task 4607 : 0.229699
Task 4608 : 0.229642
Task 4609 : 0.229595
Task 4610 : 0.229398
Task 4611 : 0.229392
Task 4612 : 0.229287
Task 4613 : 0.27899
Task 4614 : 0.227129
Task 4615 : 0.225922
Task 4616 : 0.223938
Task 4617 : 0.223367
Task 4618 : 0.222906
Task 4619 : 0.22051
Task 4620 : 0.219614
Task 4621 : 0.219005
Task 4622 : 0.291432
Task 4623 : 0.217651
Task 4624 : 0.217511
Task 4625 : 0.217226
Task 4626 : 0.217022
Task 4627 : 0.216736
Task 4628 : 0.216482
Task 4629 : 0.216426
Task 4630 : 0.216112
Task 4631 : 0.183634
Task 4632 : 0.161835
Task 4633 : 0.177708
Task 4634 : 0.211141
Task 4635 : 0.210277
Task 4636 : 0.179261
Task 4637 : 0.157358
Task 4638 : 0.208271
Task 4639 : 0.207803
Task 4640 : 0.172304
Task 4641 : 0.204653
Task 4642 : 0.203383
Task 4643 : 0.20312
Task 4644 : 0.202329
Task 4645 : 0.170632
Task 4646 : 0.167619
Task 4647 : 0.198048
Task 4648 : 0.197688
Task 4649 : 0.197428
Task 4650 : 0.197208
Task 4651 : 0.196972
Task 4652 : 0.196787
Task 4653 : 0.19673
Task 4654 : 0.196511
Task 4655 : 0.195944
Task 4656 : 0.194819
Task 4657 : 0.194528
Task 4658 : 0.194482
Task 4659 : 0.194302
Task 4660 : 0.19402
Task 4661 : 0.193763
Task 4662 : 0.193728
Task 4663 : 0.193723
Task 4664 : 0.193472
Task 4665 : 0.193446
Task 4666 : 0.252575
Task 4667 : 0.19329
Task 4668 : 0.166309
Task 4669 : 0.191956
Task 4670 : 0.191677
Task 4671 : 0.191466
Task 4672 : 0.191205
Task 4673 : 0.191001
Task 4674 : 0.190927
Task 4675 : 0.190607
Task 4676 : 0.189137
Task 4677 : 0.188233
Task 4678 : 0.187808
Task 4679 : 0.187373
Task 4680 : 0.187092
Task 4681 : 0.186897
Task 4682 : 0.186885
Task 4683 : 0.186843
Task 4684 : 0.157369
Task 4685 : 0.144798
Task 4686 : 0.14393
Task 4687 : 0.183171
Task 4688 : 0.182267
Task 4689 : 0.182008
Task 4690 : 0.181972
Task 4691 : 0.181785
Task 4692 : 0.181709
Task 4693 : 0.181617
Task 4694 : 0.181516
Task 4695 : 0.181476
Task 4696 : 0.181415
Task 4697 : 0.18127
Task 4698 : 0.181265
Task 4699 : 0.181261
Task 4700 : 0.181202
Task 4701 : 0.181125
Task 4702 : 0.135798
Task 4703 : 0.180987
Task 4704 : 0.17991
Task 4705 : 0.241074
Task 4706 : 0.17696
Task 4707 : 0.176717
Task 4708 : 0.176558
Task 4709 : 0.176332
Task 4710 : 0.176158
Task 4711 : 0.176082
Task 4712 : 0.133191
Task 4713 : 0.175766
Task 4714 : 0.175656
Task 4715 : 0.173757
Task 4716 : 0.172407
Task 4717 : 0.172132
Task 4718 : 0.171879
Task 4719 : 0.171672
Task 4720 : 0.171488
Task 4721 : 0.171483
Task 4722 : 0.171408
Task 4723 : 0.255639
Task 4724 : 0.255396
Task 4725 : 0.255131
Task 4726 : 0.254943
Task 4727 : 0.254786
Task 4728 : 0.254785
Task 4729 : 0.254699
Task 4730 : 0.145673
Task 4731 : 0.168539
Task 4732 : 0.144642
Task 4733 : 0.16696
Task 4734 : 0.165555
Task 4735 : 0.163782
Task 4736 : 0.163448
Task 4737 : 0.163217
Task 4738 : 0.163028
Task 4739 : 0.162829
Task 4740 : 0.162673
Task 4741 : 0.16263
Task 4742 : 0.162452
Task 4743 : 0.162336
Task 4744 : 0.161845
Task 4745 : 0.159433
Task 4746 : 0.159183
Task 4747 : 0.159003
Task 4748 : 0.158779
Task 4749 : 0.158604
Task 4750 : 0.158544
Task 4751 : 0.158264
Task 4752 : 0.155824
Task 4753 : 0.11628
Task 4754 : 0.154992
Task 4755 : 0.154875
Task 4756 : 0.154854
Task 4757 : 0.116005
Task 4758 : 0.153422
Task 4759 : 0.133131
Task 4760 : 0.131148
Task 4761 : 0.147312
Task 4762 : 0.116266
Task 4763 : 0.144595
Task 4764 : 0.215983
Task 4765 : 0.215798
Task 4766 : 0.215637
Task 4767 : 0.215474
Task 4768 : 0.215386
Task 4769 : 0.143768
Task 4770 : 0.215314
Task 4771 : 0.14347
Task 4772 : 0.215127
Task 4773 : 0.14325
Task 4774 : 0.10848
Task 4775 : 0.142976
Task 4776 : 0.142734
Task 4777 : 0.142694
Task 4778 : 0.142448
Task 4779 : 0.142078
Task 4780 : 0.142033
Task 4781 : 0.14177
Task 4782 : 0.141263
Task 4783 : 0.140688
Task 4784 : 0.140626
Task 4785 : 0.140159
Task 4786 : 0.139882
Task 4787 : 0.139841
Task 4788 : 0.139786
Task 4789 : 0.138554
Task 4790 : 0.137909
Task 4791 : 0.12164
Task 4792 : 0.133201
Task 4793 : 0.103339
Task 4794 : 0.130838
Task 4795 : 0.10136
Task 4796 : 0.129624
Task 4797 : 0.103025
Task 4798 : 0.128638
Task 4799 : 0.118397
Task 4800 : 0.127598
Task 4801 : 0.127176
Task 4802 : 0.126985
Task 4803 : 0.126657
Task 4804 : 0.126345
Task 4805 : 0.126159
Task 4806 : 0.126144
Task 4807 : 0.126109
Task 4808 : 0.12492
Task 4809 : 0.12439
Task 4810 : 0.123125
Task 4811 : 0.122545
Task 4812 : 0.12229
Task 4813 : 0.121823
Task 4814 : 0.121586
Task 4815 : 0.121403
Task 4816 : 0.0974075
Task 4817 : 0.121213
Task 4818 : 0.121071
Task 4819 : 0.121027
Task 4820 : 0.12088
Task 4821 : 0.120443
Task 4822 : 0.0964171
Task 4823 : 0.119536
Task 4824 : 0.119344
Task 4825 : 0.119008
Task 4826 : 0.118683
Task 4827 : 0.118455
Task 4828 : 0.11678
Task 4829 : 0.116561
Task 4830 : 0.116375
Task 4831 : 0.116288
Task 4832 : 0.116033
Task 4833 : 0.115858
Task 4834 : 0.115643
Task 4835 : 0.115482
Task 4836 : 0.115421
Task 4837 : 0.115173
Task 4838 : 0.114271
Task 4839 : 0.11243
Task 4840 : 0.111789
Task 4841 : 0.110751
Task 4842 : 0.108649
Task 4843 : 0.0852815
Task 4844 : 0.0872071
Task 4845 : 0.107583
Task 4846 : 0.0803824
Task 4847 : 0.106551
Task 4848 : 0.10614
Task 4849 : 0.105714
Task 4850 : 0.105453
Task 4851 : 0.10539
Task 4852 : 0.105282
Task 4853 : 0.105272
Task 4854 : 0.105238
Task 4855 : 0.104888
Task 4856 : 0.104253
Task 4857 : 0.103792
Task 4858 : 0.103523
Task 4859 : 0.10351
Task 4860 : 0.103482
Task 4861 : 0.103431
Task 4862 : 0.0966557
Task 4863 : 0.0954837
Task 4864 : 0.101581
Task 4865 : 0.100004
Task 4866 : 0.0963118
Task 4867 : 0.0989175
Task 4868 : 0.0988296
Task 4869 : 0.0973462
Task 4870 : 0.0971823
Task 4871 : 0.0954591
Task 4872 : 0.0951061
Task 4873 : 0.0939835
Task 4874 : 0.0939144
Task 4875 : 0.0937067
Task 4876 : 0.0935641
Task 4877 : 0.0933813
Task 4878 : 0.093188
Task 4879 : 0.0931816
Task 4880 : 0.0930375
Task 4881 : 0.0870263
Task 4882 : 0.0913678
Task 4883 : 0.0913185
Task 4884 : 0.0911935
Task 4885 : 0.0910087
Task 4886 : 0.0909195
Task 4887 : 0.090699
Task 4888 : 0.0721071
Task 4889 : 0.0905406
Task 4890 : 0.0903693
Task 4891 : 0.0901976
Task 4892 : 0.0901884
Task 4893 : 0.0901212
Task 4894 : 0.0893823
Task 4895 : 0.0891451
Task 4896 : 0.0890393
Task 4897 : 0.0889721
Task 4898 : 0.0887726
Task 4899 : 0.0887618
Task 4900 : 0.0887521
Task 4901 : 0.08853
Task 4902 : 0.0885095
Task 4903 : 0.0885091
Task 4904 : 0.0883556
Task 4905 : 0.0883246
Task 4906 : 0.0883148
Task 4907 : 0.0882885
Task 4908 : 0.0882266
Task 4909 : 0.0880946
Task 4910 : 0.0880911
Task 4911 : 0.0880566
Task 4912 : 0.0879464
Task 4913 : 0.0878383
Task 4914 : 0.0878261
Task 4915 : 0.0878146
Task 4916 : 0.0876192
Task 4917 : 0.0875331
Task 4918 : 0.0874494
Task 4919 : 0.0874426
Task 4920 : 0.0873646
Task 4921 : 0.0873542
Task 4922 : 0.0873388
Task 4923 : 0.087308
Task 4924 : 0.0713923
Task 4925 : 0.068901
Task 4926 : 0.0848759
Task 4927 : 0.0847023
Task 4928 : 0.084666
Task 4929 : 0.0845144
Task 4930 : 0.06655
Task 4931 : 0.0830203
Task 4932 : 0.0825234
Task 4933 : 0.0824741
Task 4934 : 0.0822797
Task 4935 : 0.0820854
Task 4936 : 0.0820246
Task 4937 : 0.0818681
Task 4938 : 0.081644
Task 4939 : 0.0816398
Task 4940 : 0.0814914
Task 4941 : 0.0802038
Task 4942 : 0.0806138
Task 4943 : 0.0800316
Task 4944 : 0.0798438
Task 4945 : 0.0607595
Task 4946 : 0.0585619
Task 4947 : 0.0779842
Task 4948 : 0.0647761
Task 4949 : 0.0763735
Task 4950 : 0.0604209
Task 4951 : 0.073828
Task 4952 : 0.0746339
Task 4953 : 0.0743122
Task 4954 : 0.0739587
Task 4955 : 0.0574595
Task 4956 : 0.0725043
Task 4957 : 0.0722904
Task 4958 : 0.0721533
Task 4959 : 0.0721163
Task 4960 : 0.0719792
Task 4961 : 0.0718003
Task 4962 : 0.0717933
Task 4963 : 0.0717106
Task 4964 : 0.0716803
Task 4965 : 0.0715538
Task 4966 : 0.0713616
Task 4967 : 0.0712873
Task 4968 : 0.0710315
Task 4969 : 0.070868
Task 4970 : 0.0708578
Task 4971 : 0.0708283
Task 4972 : 0.070347
Task 4973 : 0.0747094
Task 4974 : 0.0701982
Task 4975 : 0.0712132
Task 4976 : 0.0699177
Task 4977 : 0.0697083
Task 4978 : 0.0694462
Task 4979 : 0.0692165
Task 4980 : 0.0691774
Task 4981 : 0.0689272
Task 4982 : 0.0687631
Task 4983 : 0.0534307
Task 4984 : 0.0682405
Task 4985 : 0.0673028
Task 4986 : 0.066346
Task 4987 : 0.0662252
Task 4988 : 0.0649893
Task 4989 : 0.0647393
Task 4990 : 0.0645505
Task 4991 : 0.0644733
Task 4992 : 0.0643419
Task 4993 : 0.0642095
Task 4994 : 0.0641322
Task 4995 : 0.0641273
Task 4996 : 0.0640102
Task 4997 : 0.0639752
Task 4998 : 0.0637673
Task 4999 : 0.0635813
Task 5000 : 0.0635752
Task 5001 : 0.0634399
Task 5002 : 0.063008
Task 5003 : 0.0630019
Task 5004 : 0.0627635
Task 5005 : 0.0625399
Task 5006 : 0.0623572
Task 5007 : 0.062351
Task 5008 : 0.0621928
Task 5009 : 0.0621885
Task 5010 : 0.0621174
Task 5011 : 0.0502395
Task 5012 : 0.0614293
Task 5013 : 0.0609854
Task 5014 : 0.0607662
Task 5015 : 0.0605937
Task 5016 : 0.0604152
Task 5017 : 0.0643262
Task 5018 : 0.0602854
Task 5019 : 0.0602435
Task 5020 : 0.0600919
Task 5021 : 0.0584818
Task 5022 : 0.0576502
Task 5023 : 0.0650986
Task 5024 : 0.049415
Task 5025 : 0.0571431
Task 5026 : 0.0604057
Task 5027 : 0.0570394
Task 5028 : 0.0468769
Task 5029 : 0.0568301
Task 5030 : 0.056756
Task 5031 : 0.0566881
Task 5032 : 0.0565371
Task 5033 : 0.0565177
Task 5034 : 0.0563928
Task 5035 : 0.0563828
Task 5036 : 0.0563536
Task 5037 : 0.0563433
Task 5038 : 0.05615
Task 5039 : 0.0560012
Task 5040 : 0.0559424
Task 5041 : 0.0556896
Task 5042 : 0.0556353
Task 5043 : 0.0600399
Task 5044 : 0.0421304
Task 5045 : 0.0447141
Task 5046 : 0.052713
Task 5047 : 0.0415063
Task 5048 : 0.0526149
Task 5049 : 0.0523481
Task 5050 : 0.0523279
Task 5051 : 0.0521572
Task 5052 : 0.0519078
Task 5053 : 0.0516859
Task 5054 : 0.040768
Task 5055 : 0.0516443
Task 5056 : 0.0514036
Task 5057 : 0.039054
Task 5058 : 0.0502928
Task 5059 : 0.0500897
Task 5060 : 0.0499421
Task 5061 : 0.0497824
Task 5062 : 0.0496244
Task 5063 : 0.0496137
Task 5064 : 0.0495438
Task 5065 : 0.0494734
Task 5066 : 0.0561929
Task 5067 : 0.0488765
Task 5068 : 0.0485806
Task 5069 : 0.0380937
Task 5070 : 0.0533665
Task 5071 : 0.0467593
Task 5072 : 0.0462254
Task 5073 : 0.0356552
Task 5074 : 0.0451418
Task 5075 : 0.0436347
Task 5076 : 0.0346326
Task 5077 : 0.0434464
Task 5078 : 0.0432409
Task 5079 : 0.0430868
Task 5080 : 0.042921
Task 5081 : 0.042799
Task 5082 : 0.0427546
Task 5083 : 0.0426125
Task 5084 : 0.0415688
Task 5085 : 0.0415539
Task 5086 : 0.0414849
Task 5087 : 0.0412603
Task 5088 : 0.0309485
Task 5089 : 0.0411145
Task 5090 : 0.0409237
Task 5091 : 0.0407828
Task 5092 : 0.0407215
Task 5093 : 0.0404781
Task 5094 : 0.0397751
Task 5095 : 0.0395786
Task 5096 : 0.0395407
Task 5097 : 0.0394524
Task 5098 : 0.0393451
Task 5099 : 0.0392899
Task 5100 : 0.0392215
Task 5101 : 0.0391232
Task 5102 : 0.0391177
Task 5103 : 0.0390832
Task 5104 : 0.0390004
Task 5105 : 0.0389442
Task 5106 : 0.0389367
Task 5107 : 0.0389041
Task 5108 : 0.0387988
Task 5109 : 0.0385488
Task 5110 : 0.0353572
Task 5111 : 0.0383243
Task 5112 : 0.0381353
Task 5113 : 0.0379757
Task 5114 : 0.0379675
Task 5115 : 0.037842
Task 5116 : 0.030176
Task 5117 : 0.0278337
Task 5118 : 0.0366116
Task 5119 : 0.0364532
Task 5120 : 0.0292688
Task 5121 : 0.0362224
Task 5122 : 0.0282631
Task 5123 : 0.0361313
Task 5124 : 0.0360086
Task 5125 : 0.0358449
Task 5126 : 0.0357046
Task 5127 : 0.0357026
Task 5128 : 0.0356392
Task 5129 : 0.0355235
Task 5130 : 0.0355082
Task 5131 : 0.0276622
Task 5132 : 0.0353188
Task 5133 : 0.035291
Task 5134 : 0.0351897
Task 5135 : 0.0351131
Task 5136 : 0.0350427
Task 5137 : 0.0350024
Task 5138 : 0.0349161
Task 5139 : 0.03489
Task 5140 : 0.0348818
Task 5141 : 0.0348188
Task 5142 : 0.0347186
Task 5143 : 0.0347152
Task 5144 : 0.0345938
Task 5145 : 0.0340933
Task 5146 : 0.0338402
Task 5147 : 0.033659
Task 5148 : 0.0334286
Task 5149 : 0.0332331
Task 5150 : 0.0331893
Task 5151 : 0.0329585
Task 5152 : 0.0264705
Task 5153 : 0.032583
Task 5154 : 0.0251783
Task 5155 : 0.0317103
Task 5156 : 0.0277886
Task 5157 : 0.0447694
Task 5158 : 0.0446086
Task 5159 : 0.0444857
Task 5160 : 0.0443507
Task 5161 : 0.0442116
Task 5162 : 0.0442042
Task 5163 : 0.0232798
Task 5164 : 0.0285921
Task 5165 : 0.044131
Task 5166 : 0.0290862
Task 5167 : 0.0236027
Task 5168 : 0.021566
Task 5169 : 0.0287461
Task 5170 : 0.0285633
Task 5171 : 0.0284555
Task 5172 : 0.0283058
Task 5173 : 0.0281469
Task 5174 : 0.0281388
Task 5175 : 0.028031
Task 5176 : 0.0275151
Task 5177 : 0.0205071
Task 5178 : 0.0272703
Task 5179 : 0.027048
Task 5180 : 0.026865
Task 5181 : 0.0267127
Task 5182 : 0.0267047
Task 5183 : 0.0266637
Task 5184 : 0.0265834
Task 5185 : 0.0264448
Task 5186 : 0.0388812
Task 5187 : 0.0262853
Task 5188 : 0.0387303
Task 5189 : 0.0261011
Task 5190 : 0.0386393
Task 5191 : 0.0259113
Task 5192 : 0.0259055
Task 5193 : 0.0385002
Task 5194 : 0.0258466
Task 5195 : 0.0257935
Task 5196 : 0.0204875
Task 5197 : 0.0257581
Task 5198 : 0.0257513
Task 5199 : 0.0383568
Task 5200 : 0.0383398
Task 5201 : 0.0255663
Task 5202 : 0.0377317
Task 5203 : 0.0203007
Task 5204 : 0.0382042
Task 5205 : 0.0254626
Task 5206 : 0.0254417
Task 5207 : 0.0254221
Task 5208 : 0.0253186
Task 5209 : 0.0375617
Task 5210 : 0.0252752
Task 5211 : 0.0252309
Task 5212 : 0.0251796
Task 5213 : 0.0374471
Task 5214 : 0.025133
Task 5215 : 0.0250949
Task 5216 : 0.025093
Task 5217 : 0.0250008
Task 5218 : 0.0373251
Task 5219 : 0.0249324
Task 5220 : 0.024923
Task 5221 : 0.0248814
Task 5222 : 0.0372066
Task 5223 : 0.0372002
Task 5224 : 0.0248085
Task 5225 : 0.0371727
Task 5226 : 0.0247543
Task 5227 : 0.024745
Task 5228 : 0.0247237
Task 5229 : 0.0361068
Task 5230 : 0.0246416
Task 5231 : 0.024591
Task 5232 : 0.0245886
Task 5233 : 0.0245296
Task 5234 : 0.0245149
Task 5235 : 0.0245115
Task 5236 : 0.0359019
Task 5237 : 0.0243896
Task 5238 : 0.0243805
Task 5239 : 0.0243452
Task 5240 : 0.0357334
Task 5241 : 0.0179735
Task 5242 : 0.0355425
Task 5243 : 0.0353528
Task 5244 : 0.0353391
Task 5245 : 0.0351972
Task 5246 : 0.0233787
Task 5247 : 0.023282
Task 5248 : 0.0215139
Task 5249 : 0.0231308
Task 5250 : 0.0231001
Task 5251 : 0.0229863
Task 5252 : 0.0229519
Task 5253 : 0.0228669
Task 5254 : 0.0227521
Task 5255 : 0.0227468
Task 5256 : 0.0227274
Task 5257 : 0.022722
Task 5258 : 0.0225392
Task 5259 : 0.0224957
Task 5260 : 0.0224249
Task 5261 : 0.0179633
Task 5262 : 0.0222689
Task 5263 : 0.0166306
Task 5264 : 0.0217128
Task 5265 : 0.0210863
Task 5266 : 0.0210282
Task 5267 : 0.0208555
Task 5268 : 0.0208525
Task 5269 : 0.0207332
Task 5270 : 0.0206052
Task 5271 : 0.0204767
Task 5272 : 0.0204707
Task 5273 : 0.0204154
Task 5274 : 0.0195042
Task 5275 : 0.0144712
Task 5276 : 0.0155859
Task 5277 : 0.0180827
Task 5278 : 0.0180649
Task 5279 : 0.0179136
Task 5280 : 0.0178784
Task 5281 : 0.0178402
Task 5282 : 0.0178156
Task 5283 : 0.0177363
Task 5284 : 0.0176849
Task 5285 : 0.0176371
Task 5286 : 0.0176346
Task 5287 : 0.0175954
Task 5288 : 0.0175524
Task 5289 : 0.0175421
Task 5290 : 0.0175071
Task 5291 : 0.0175009
Task 5292 : 0.0174608
Task 5293 : 0.0174442
Task 5294 : 0.017432
Task 5295 : 0.017335
Task 5296 : 0.0173327
Task 5297 : 0.0172823
Task 5298 : 0.0172277
Task 5299 : 0.0171645
Task 5300 : 0.017117
Task 5301 : 0.0148082
Task 5302 : 0.0169536
Task 5303 : 0.0169456
Task 5304 : 0.0169351
Task 5305 : 0.0168435
Task 5306 : 0.0164448
Task 5307 : 0.0162166
Task 5308 : 0.0161839
Task 5309 : 0.0161793
Task 5310 : 0.0130662
Task 5311 : 0.0158074
Task 5312 : 0.0156307
Task 5313 : 0.0155192
Task 5314 : 0.0154822
Task 5315 : 0.0154721
Task 5316 : 0.0154058
Task 5317 : 0.0153177
Task 5318 : 0.0152986
Task 5319 : 0.0152929
Task 5320 : 0.0152725
Task 5321 : 0.0152148
Task 5322 : 0.0151071
Task 5323 : 0.015006
Task 5324 : 0.0149991
Task 5325 : 0.0149716
Task 5326 : 0.0148453
Task 5327 : 0.0109642
Task 5328 : 0.0145954
Task 5329 : 0.0144249
Task 5330 : 0.010776
Task 5331 : 0.0143078
Task 5332 : 0.0141858
Task 5333 : 0.0140648
Task 5334 : 0.0140585
Task 5335 : 0.0140076
Task 5336 : 0.0135093
Task 5337 : 0.0133586
Task 5338 : 0.00997669
Task 5339 : 0.0132741
Task 5340 : 0.0131791
Task 5341 : 0.0130833
Task 5342 : 0.0130789
Task 5343 : 0.0130582
Task 5344 : 0.0129186
Task 5345 : 0.0128907
Task 5346 : 0.0127187
Task 5347 : 0.0126348
Task 5348 : 0.0125712
Task 5349 : 0.0124709
Task 5350 : 0.0124119
Task 5351 : 0.0123752
Task 5352 : 0.0122558
Task 5353 : 0.0122504
Task 5354 : 0.0122481
Task 5355 : 0.0121865
Task 5356 : 0.0121501
Task 5357 : 0.0121251
Task 5358 : 0.0121152
Task 5359 : 0.0120214
Task 5360 : 0.00896574
Task 5361 : 0.0115596
Task 5362 : 0.0109465
Task 5363 : 0.0107873
Task 5364 : 0.0106865
Task 5365 : 0.0105848
Task 5366 : 0.0104912
Task 5367 : 0.0104841
Task 5368 : 0.0104609
Task 5369 : 0.0103888
Task 5370 : 0.00769436
Task 5371 : 0.0096968
Task 5372 : 0.00930053
Task 5373 : 0.0134225
Task 5374 : 0.00915502
Task 5375 : 0.0132787
Task 5376 : 0.0090727
Task 5377 : 0.00898372
Task 5378 : 0.0131803
Task 5379 : 0.00889546
Task 5380 : 0.0088908
Task 5381 : 0.00887806
Task 5382 : 0.00887455
Task 5383 : 0.00662842
Task 5384 : 0.0130758
Task 5385 : 0.0129778
Task 5386 : 0.0129691
Task 5387 : 0.0129375
Task 5388 : 0.00807305
Task 5389 : 0.00754232
Task 5390 : 0.00741049
Task 5391 : 0.007338
Task 5392 : 0.00732904
Task 5393 : 0.00732711
Task 5394 : 0.00726797
Task 5395 : 0.00720388
Task 5396 : 0.00720144
Task 5397 : 0.0071929
Task 5398 : 0.00693113
Task 5399 : 0.00645742
Task 5400 : 0.00628245
Task 5401 : 0.00623059
Task 5402 : 0.00610612
Task 5403 : 0.00863012
Task 5404 : 0.00850679
Task 5405 : 0.00436502
Task 5406 : 0.00577868
Task 5407 : 0.00843603
Task 5408 : 0.00835057
Task 5409 : 0.00560287
Task 5410 : 0.0082606
Task 5411 : 0.00825568
Task 5412 : 0.00823437
Task 5413 : 0.00376994
Task 5414 : 0.00490858
Task 5415 : 0.00473854
Task 5416 : 0.00458897
Task 5417 : 0.00456188
Task 5418 : 0.00427253
Task 5419 : 0.00280225
Task 5420 : 0.00270175
Task 5421 : 0.00340128
Task 5422 : 0.00327585
Task 5423 : 0.00323432
Task 5424 : 0.00432667
Task 5425 : 0.00305754
Task 5426 : 0.00422386
Task 5427 : 0.00290211
Task 5428 : 0.00416785
Task 5429 : 0.00212251
Task 5430 : 0.00411081
Task 5431 : 0.00204376
Task 5432 : 0.0040571
Task 5433 : 0.00405551
Task 5434 : 0.00404578
Task 5435 : 0.00204312
Task 5436 : 0.0026694
Task 5437 : 0.00234821
Task 5438 : 0.00177018
Task 5439 : 0.00227429
Task 5440 : 0.00223775
Task 5441 : 0.00222352
Task 5442 : 0.00165129
Task 5443 : 0.00199844
Task 5444 : 0.0019956
Task 5445 : 0.00149018
Task 5446 : 0.00148832
Task 5447 : 0.00194673
Task 5448 : 0.00189819
Task 5449 : 0.00254611
Task 5450 : 0.00185924
Task 5451 : 0.00185171
Task 5452 : 0.00179246
Task 5453 : 0.00177761
Task 5454 : 0.00245117
Task 5455 : 0.00168836
Task 5456 : 0.00239846
Task 5457 : 0.00123421
Task 5458 : 0.00162704
Task 5459 : 0.00121554
Task 5460 : 0.00235044
Task 5461 : 0.00121775
Task 5462 : 0.00160065
Task 5463 : 0.00158339
Task 5464 : 0.00118909
Task 5465 : 0.0015743
Task 5466 : 0.00155465
Task 5467 : 0.00230803
Task 5468 : 0.00230596
Task 5469 : 0.00117365
Task 5470 : 0.00230288
Task 5471 : 0.0015108
Task 5472 : 0.00150788
Task 5473 : 0.00149788
Task 5474 : 0.001459
Task 5475 : 0.00143483
Task 5476 : 0.00143453
Task 5477 : 0.00143194
Task 5478 : 0.00141994
Task 5479 : 0.00140835
Task 5480 : 0.0014003
Task 5481 : 0.00138034
Task 5482 : 0.00137415
Task 5483 : 0.000999347
Task 5484 : 0.0012949
Task 5485 : 0.000965927
Task 5486 : 0.00096595
Task 5487 : 0.00126296
Task 5488 : 0.00125061
Task 5489 : 0.000937787
Task 5490 : 0.00124069
Task 5491 : 0.00124031
Task 5492 : 0.00123021
Task 5493 : 0.00122601
Task 5494 : 0.000923144
Task 5495 : 0.00122262
Task 5496 : 0.00121975
Task 5497 : 0.00119305
Task 5498 : 0.000909873
Task 5499 : 0.00119058
Task 5500 : 0.00115839
Task 5501 : 0.00114797
Task 5502 : 0.00114493
Task 5503 : 0.00112911
Task 5504 : 0.00109431
Task 5505 : 0.00107778
Task 5506 : 0.00107528
Task 5507 : 0.00107236
Task 5508 : 0.00107031
Task 5509 : 0.00106767
Task 5510 : 0.00105403
Task 5511 : 0.000782376
Task 5512 : 0.0010401
Task 5513 : 0.00103688
Task 5514 : 0.00102568
Task 5515 : 0.00102469
Task 5516 : 0.00101784
Task 5517 : 0.000759417
Task 5518 : 0.00100997
Task 5519 : 0.00100901
Task 5520 : 0.000995546
Task 5521 : 0.000738707
Task 5522 : 0.000733224
Task 5523 : 0.0007336
Task 5524 : 0.000964722
Task 5525 : 0.000953974
Task 5526 : 0.000951637
Task 5527 : 0.000727127
Task 5528 : 0.000710924
Task 5529 : 0.000942053
Task 5530 : 0.000939254
Task 5531 : 0.00093371
Task 5532 : 0.000702615
Task 5533 : 0.00092738
Task 5534 : 0.000908175
Task 5535 : 0.00090794
Task 5536 : 0.000675536
Task 5537 : 0.000688743
Task 5538 : 0.000892959
Task 5539 : 0.000892756
Task 5540 : 0.00088382
Task 5541 : 0.000880032
Task 5542 : 0.000876746
Task 5543 : 0.000869973
Task 5544 : 0.000865747
Task 5545 : 0.000858947
Task 5546 : 0.000644477
Task 5547 : 0.000849704
Task 5548 : 0.000846682
Task 5549 : 0.000634953
Task 5550 : 0.000842431
Task 5551 : 0.000836344
Task 5552 : 0.000828479
Task 5553 : 0.000823071
Task 5554 : 0.000814595
Task 5555 : 0.000812832
Task 5556 : 0.000810033
Task 5557 : 0.000794826
Task 5558 : 0.000608338
Task 5559 : 0.000788935
Task 5560 : 0.000780553
Task 5561 : 0.000779263
Task 5562 : 0.00077337
Task 5563 : 0.000579882
Task 5564 : 0.000767997
Task 5565 : 0.000570332
Task 5566 : 0.000757158
Task 5567 : 0.000755026
Task 5568 : 0.00056269
Task 5569 : 0.000746159
Task 5570 : 0.000743171
Task 5571 : 0.000741664
Task 5572 : 0.000738215
Task 5573 : 0.000737774
Task 5574 : 0.000736396
Task 5575 : 0.000733621
Task 5576 : 0.000553881
Task 5577 : 0.000720517
Task 5578 : 0.000712117
Task 5579 : 0.000534768
Task 5580 : 0.000700191
Task 5581 : 0.000697297
Task 5582 : 0.000695032
Task 5583 : 0.000694467
Task 5584 : 0.000531895
Task 5585 : 0.00068384
Task 5586 : 0.000675546
Task 5587 : 0.000671035
Task 5588 : 0.000505645
Task 5589 : 0.000667038
Task 5590 : 0.000665851
Task 5591 : 0.000664333
Task 5592 : 0.000488545
Task 5593 : 0.000649504
Task 5594 : 0.000640223
Task 5595 : 0.000637284
Task 5596 : 0.000636944
Task 5597 : 0.000634314
Task 5598 : 0.000630933
Task 5599 : 0.000630402
Task 5600 : 0.000621826
Task 5601 : 0.000462433
Task 5602 : 0.000461415
Task 5603 : 0.000608977
Task 5604 : 0.000607521
Task 5605 : 0.000605981
Task 5606 : 0.000455447
Task 5607 : 0.000604038
Task 5608 : 0.000602993
Task 5609 : 0.000601751
Task 5610 : 0.000592322
Task 5611 : 0.000591057
Task 5612 : 0.000589733
Task 5613 : 0.000585395
Task 5614 : 0.000436729
Task 5615 : 0.000578593
Task 5616 : 0.000577818
Task 5617 : 0.000576202
Task 5618 : 0.000571554
Task 5619 : 0.000569737
Task 5620 : 0.000565831
Task 5621 : 0.000440382
Task 5622 : 0.00056453
Task 5623 : 0.000557658
Task 5624 : 0.000552332
Task 5625 : 0.000415966
Task 5626 : 0.000543097
Task 5627 : 0.000542312
Task 5628 : 0.000406744
Task 5629 : 0.000538268
Task 5630 : 0.000537791
Task 5631 : 0.000519431
Task 5632 : 0.000518687
Task 5633 : 0.000516537
Task 5634 : 0.000513352
Task 5635 : 0.000508304
Task 5636 : 0.0005027
Task 5637 : 0.000501234
Task 5638 : 0.000501141
Task 5639 : 0.000499475
Task 5640 : 0.00049871
Task 5641 : 0.000375223
Task 5642 : 0.000493343
Task 5643 : 0.000493315
Task 5644 : 0.000369834
Task 5645 : 0.000370045
Task 5646 : 0.000369719
Task 5647 : 0.000488355
Task 5648 : 0.000488325
Task 5649 : 0.0004883
Task 5650 : 0.000365942
Task 5651 : 0.000482733
Task 5652 : 0.000365677
Task 5653 : 0.000479351
Task 5654 : 0.000477551
Task 5655 : 0.000476859
Task 5656 : 0.000476627
Task 5657 : 0.000474137
Task 5658 : 0.000473026
Task 5659 : 0.000472471
Task 5660 : 0.000471343
Task 5661 : 0.000347902
Task 5662 : 0.000461142
Task 5663 : 0.000451395
Task 5664 : 0.00044632
Task 5665 : 0.000442866
Task 5666 : 0.000433827
Task 5667 : 0.000431049
Task 5668 : 0.000429578
Task 5669 : 0.000428765
Task 5670 : 0.000419146
Task 5671 : 0.000314579
Task 5672 : 0.00041571
Task 5673 : 0.000415144
Task 5674 : 0.000414692
Task 5675 : 0.000410323
Task 5676 : 0.000409141
Task 5677 : 0.000322814
Task 5678 : 0.00030699
Task 5679 : 0.000408479
Task 5680 : 0.000404041
Task 5681 : 0.000403846
Task 5682 : 0.000397074
Task 5683 : 0.000391715
Task 5684 : 0.000389947
Task 5685 : 0.000293824
Task 5686 : 0.000387915
Task 5687 : 0.00038661
Task 5688 : 0.000294703
Task 5689 : 0.000386006
Task 5690 : 0.000382739
Task 5691 : 0.000380908
Task 5692 : 0.000375334
Task 5693 : 0.000280791
Task 5694 : 0.000370245
Task 5695 : 0.000369125
Task 5696 : 0.000366462
Task 5697 : 0.000364841
Task 5698 : 0.000271115
Task 5699 : 0.000357828
Task 5700 : 0.000284297
Task 5701 : 0.000259814
Task 5702 : 0.000344481
Task 5703 : 0.000343367
Task 5704 : 0.000343302
Task 5705 : 0.000339662
Task 5706 : 0.000338914
Task 5707 : 0.000327023
Task 5708 : 0.000325889
Task 5709 : 0.000324275
Task 5710 : 0.000323347
Task 5711 : 0.00031853
Task 5712 : 0.000238486
Task 5713 : 0.000314302
Task 5714 : 0.000313968
Task 5715 : 0.000313322
Task 5716 : 0.000312499
Task 5717 : 0.000312176
Task 5718 : 0.000310868
Task 5719 : 0.000309474
Task 5720 : 0.000309261
Task 5721 : 0.00030075
Task 5722 : 0.000298759
Task 5723 : 0.000223424
Task 5724 : 0.000221743
Task 5725 : 0.000295526
Task 5726 : 0.000295475
Task 5727 : 0.000293553
Task 5728 : 0.000291495
Task 5729 : 0.000216445
Task 5730 : 0.000286687
Task 5731 : 0.000282798
Task 5732 : 0.000282018
Task 5733 : 0.000281302
Task 5734 : 0.000279865
Task 5735 : 0.00020962
Task 5736 : 0.000208239
Task 5737 : 0.000208164
Task 5738 : 0.000275566
Task 5739 : 0.000274175
Task 5740 : 0.000269522
Task 5741 : 0.00026906
Task 5742 : 0.000268335
Task 5743 : 0.000264857
Task 5744 : 0.000262286
Task 5745 : 0.000261249
Task 5746 : 0.000260981
Task 5747 : 0.000260946
Task 5748 : 0.000257071
Task 5749 : 0.000197664
Task 5750 : 0.000255589
Task 5751 : 0.000254832
Task 5752 : 0.000251615
Task 5753 : 0.000247641
Task 5754 : 0.000179416
Task 5755 : 0.000237883
Task 5756 : 0.00023692
Task 5757 : 0.000232379
Task 5758 : 0.000230467
Task 5759 : 0.00023044
Task 5760 : 0.00017021
Task 5761 : 0.000170064
Task 5762 : 0.000225304
Task 5763 : 0.000224028
Task 5764 : 0.000223124
Task 5765 : 0.000221159
Task 5766 : 0.00016612
Task 5767 : 0.00022075
Task 5768 : 0.000219864
Task 5769 : 0.000219362
Task 5770 : 0.000216935
Task 5771 : 0.000215951
Task 5772 : 0.000167018
Task 5773 : 0.000212661
Task 5774 : 0.000212358
Task 5775 : 0.000207575
Task 5776 : 0.000205961
Task 5777 : 0.000153594
Task 5778 : 0.000153531
Task 5779 : 0.000202466
Task 5780 : 0.000201843
Task 5781 : 0.000201833
Task 5782 : 0.000198871
Task 5783 : 0.000198177
Task 5784 : 0.000148463
Task 5785 : 0.000190384
Task 5786 : 0.000188018
Task 5787 : 0.000181658
Task 5788 : 0.000180698
Task 5789 : 0.000179257
Task 5790 : 0.000134154
Task 5791 : 0.000176894
Task 5792 : 0.000175585
Task 5793 : 0.000172583
Task 5794 : 0.000129252
Task 5795 : 0.000170556
Task 5796 : 0.000168309
Task 5797 : 0.000165196
Task 5798 : 0.000121505
Task 5799 : 0.000158944
Task 5800 : 0.000154084
Task 5801 : 0.000113916
Task 5802 : 0.00015129
Task 5803 : 0.000150718
Task 5804 : 0.000112038
Task 5805 : 0.000148479
Task 5806 : 0.000147805
Task 5807 : 0.000147756
Task 5808 : 0.000146691
Task 5809 : 0.000146607
Task 5810 : 0.00014307
Task 5811 : 0.000106805
Task 5812 : 0.000139691
Task 5813 : 0.000139435
Task 5814 : 0.000138448
Task 5815 : 0.000103696
Task 5816 : 0.000135347
Task 5817 : 0.000100005
Task 5818 : 0.000133159
Task 5819 : 0.000132372
Task 5820 : 9.88942e-05
Task 5821 : 0.000129255
Task 5822 : 0.000126731
Task 5823 : 0.000126171
Task 5824 : 0.000125061
Task 5825 : 0.000124223
Task 5826 : 0.000121572
Task 5827 : 9.10786e-05
Task 5828 : 9.00631e-05
Task 5829 : 0.000118426
Task 5830 : 0.000113672
Task 5831 : 0.000113014
Task 5832 : 0.000112387
Task 5833 : 0.000111571
Task 5834 : 0.000111371
Task 5835 : 0.00010924
Task 5836 : 0.000108616
Task 5837 : 0.000105982
Task 5838 : 0.000104405
Task 5839 : 0.000101226
Task 5840 : 0.000100814
Task 5841 : 7.53793e-05
Task 5842 : 7.50195e-05
Task 5843 : 9.46235e-05
Task 5844 : 9.39305e-05
Task 5845 : 9.32135e-05
Task 5846 : 9.24493e-05
Task 5847 : 9.22734e-05
Task 5848 : 8.30617e-05
Task 5849 : 7.75784e-05
Task 5850 : 7.7331e-05
Task 5851 : 5.73658e-05
Task 5852 : 7.58209e-05
Task 5853 : 5.70509e-05
Task 5854 : 5.50456e-05
Task 5855 : 7.24326e-05
Task 5856 : 5.10671e-05
Task 5857 : 6.74298e-05
Task 5858 : 4.93744e-05
Task 5859 : 6.53374e-05
Task 5860 : 6.47316e-05
Task 5861 : 6.46794e-05
Task 5862 : 6.36666e-05
Task 5863 : 6.31794e-05
Task 5864 : 4.59758e-05
Task 5865 : 4.43094e-05
Task 5866 : 5.62092e-05
Task 5867 : 3.8752e-05
Task 5868 : 5.44866e-05
Task 5869 : 4.2338e-05
Task 5870 : 5.30709e-05
Task 5871 : 4.82102e-05
Task 5872 : 4.78249e-05
Task 5873 : 3.49874e-05
Task 5874 : 4.59575e-05
Task 5875 : 4.57495e-05
Task 5876 : 5.04813e-05
Task 5877 : 4.47274e-05
Task 5878 : 3.344e-05
Task 5879 : 4.34204e-05
Task 5880 : 4.30241e-05
Task 5881 : 4.28059e-05
Task 5882 : 3.1484e-05
Task 5883 : 4.05344e-05
Task 5884 : 4.0015e-05
Task 5885 : 3.80553e-05
Task 5886 : 2.71643e-05
Task 5887 : 2.71361e-05
Task 5888 : 3.34324e-05
Task 5889 : 3.28611e-05
Task 5890 : 2.43685e-05
Task 5891 : 2.46465e-05
Task 5892 : 3.02031e-05
Task 5893 : 2.27372e-05
Task 5894 : 2.90351e-05
Task 5895 : 2.11418e-05
Task 5896 : 2.09675e-05
Task 5897 : 2.69642e-05
Task 5898 : 2.69488e-05
Task 5899 : 3.60202e-05
Task 5900 : 1.91581e-05
Task 5901 : 2.48871e-05
Task 5902 : 3.49018e-05
Task 5903 : 1.89026e-05
Task 5904 : 1.83339e-05
Task 5905 : 1.81449e-05
Task 5906 : 2.37295e-05
Task 5907 : 2.24505e-05
Task 5908 : 1.72557e-05
Task 5909 : 2.07075e-05
Task 5910 : 2.06545e-05
Task 5911 : 1.98862e-05
Task 5912 : 1.97167e-05
Task 5913 : 1.48103e-05
Task 5914 : 1.88758e-05
Task 5915 : 1.41102e-05
Task 5916 : 1.76843e-05
Task 5917 : 1.72581e-05
Task 5918 : 1.66417e-05
Task 5919 : 1.75869e-05
Task 5920 : 1.26887e-05
Task 5921 : 1.26283e-05
Task 5922 : 1.58357e-05
Task 5923 : 1.32088e-05
Task 5924 : 1.56652e-05
Task 5925 : 1.16536e-05
Task 5926 : 1.46287e-05
Task 5927 : 1.46237e-05
Task 5928 : 1.44097e-05
Task 5929 : 1.43747e-05
Task 5930 : 1.43608e-05
Task 5931 : 1.3303e-05
Task 5932 : 9.91924e-06
Task 5933 : 9.06443e-06
Task 5934 : 9.9002e-06
Task 5935 : 8.34957e-06
Task 5936 : 7.63696e-06
Task 5937 : 9.55748e-06
Task 5938 : 1.22957e-05
Task 5939 : 9.39448e-06
Task 5940 : 9.13719e-06
Task 5941 : 8.81691e-06
Task 5942 : 1.16777e-05
Task 5943 : 8.42813e-06
Task 5944 : 6.75079e-06
Task 5945 : 6.73698e-06
Task 5946 : 6.66636e-06
Task 5947 : 5.01215e-06
Task 5948 : 5.89713e-06
Task 5949 : 5.65723e-06
Task 5950 : 5.61913e-06
Task 5951 : 4.01777e-06
Task 5952 : 4.21948e-06
Task 5953 : 4.03386e-06
Task 5954 : 3.77402e-06
Task 5955 : 3.32158e-06
Task 5956 : 4.18573e-06
Task 5957 : 2.79699e-06
Task 5958 : 3.74019e-06
Task 5959 : 2.40688e-06
Task 5960 : 2.63475e-06
Task 5961 : 3.05975e-06
Task 5962 : 2.58544e-06
Task 5963 : 2.26355e-06
Task 5964 : 2.02342e-06
Task 5965 : 2.17994e-06
Task 5966 : 1.66927e-06
Task 5967 : 2.00207e-06
Task 5968 : 1.52419e-06
Task 5969 : 1.86147e-06
Task 5970 : 1.56345e-06
Task 5971 : 1.56231e-06
Task 5972 : 1.42793e-06
Task 5973 : 1.4378e-06
Task 5974 : 1.33261e-06
Task 5975 : 1.08536e-06
Task 5976 : 1.03634e-06
Task 5977 : 1.13076e-06
Task 5978 : 6.26022e-07
Task 5979 : 7.42791e-07
Task 5980 : 6.66305e-07
Task 5981 : 5.65381e-07
Task 5982 : 3.47586e-07
Task 5983 : 2.50279e-07


==> plots/estimations/cpu-gpu-task-comparison/twitter-white-outputs/twitter-den.txt <==
Task 0 : 156.001
Task 1 : 70.2495
Task 2 : 1022.31
Task 3 : 3571.16
Task 4 : 108.692
Task 5 : 10.1179
Task 6 : 313.096
Task 7 : 148.673
Task 8 : 27.2697
Task 9 : 28.1223
Task 10 : 50.1534
Task 11 : 15.6681
Task 12 : 35.0718
Task 13 : 34.5877
Task 14 : 19.2435
Task 15 : 14.9929
Task 16 : 1801.85
Task 17 : 1198.82
Task 18 : 4.85478
Task 19 : 570.022
Task 20 : 4.4945
Task 21 : 4.18137
Task 22 : 176.229
Task 23 : 338.854
Task 24 : 2.9266
Task 25 : 190.224
Task 26 : 1.33695
Task 27 : 1.02635
Task 28 : 0.649683
Task 29 : 0.526362
Task 30 : 0.01201
Task 31 : 0.00863175
Task 32 : 0.00615489
Task 33 : 0.00286488
Task 34 : 0.00101667
Task 35 : 0.000648957
Task 36 : 0.000287459
Task 37 : 163.818
Task 38 : 2042.88
Task 39 : 65.4327
Task 40 : 1037.08
Task 41 : 124.235
Task 42 : 4.55626
Task 43 : 34.6593
Task 44 : 46.9118
Task 45 : 65.1798
Task 46 : 49.0615
Task 47 : 16.182
Task 48 : 12.6443
Task 49 : 11.1728
Task 50 : 11.2392
Task 51 : 104.204
Task 52 : 6.08878
Task 53 : 4.78782
Task 54 : 1405.35
Task 55 : 851.897
Task 56 : 27.3529
Task 57 : 433.495
Task 58 : 1.56991
Task 59 : 1.43934
Task 60 : 113.497
Task 61 : 244.869
Task 62 : 1.30781
Task 63 : 0.903569
Task 64 : 120.677
Task 65 : 0.41117
Task 66 : 0.308488
Task 67 : 0.18845
Task 68 : 0.147727
Task 69 : 0.00321269
Task 70 : 0.00234271
Task 71 : 0.00155908
Task 72 : 0.000726568
Task 73 : 0.00026004
Task 74 : 0.000171797
Task 75 : 7.97866e-05
Task 76 : 928.616
Task 77 : 23.5944
Task 78 : 23.0156
Task 79 : 2.53849
Task 80 : 14.307
Task 81 : 4.13821
Task 82 : 2.79962
Task 83 : 2.68528
Task 84 : 17.4211
Task 85 : 701.886
Task 86 : 1.47282
Task 87 : 15.377
Task 88 : 421.151
Task 89 : 1.15815
Task 90 : 212.98
Task 91 : 115.752
Task 92 : 49.698
Task 93 : 0.373245
Task 94 : 0.348418
Task 95 : 0.314033
Task 96 : 53.3951
Task 97 : 0.214486
Task 98 : 0.0976212
Task 99 : 0.0706039
Task 100 : 0.0416933
Task 101 : 0.0318797
Task 102 : 0.000597403
Task 103 : 0.000449048
Task 104 : 0.000276243
Task 105 : 0.000129511
Task 106 : 4.68492e-05
Task 107 : 3.23214e-05
Task 108 : 1.5457e-05
Task 109 : 117.317
Task 110 : 96.1822
Task 111 : 8.82608
Task 112 : 8.41618
Task 113 : 8.15058
Task 114 : 66.529
Task 115 : 39.1837
Task 116 : 52.2941
Task 117 : 6.85814
Task 118 : 40.4983
Task 119 : 4.63489
Task 120 : 4.13615
Task 121 : 3.34702
Task 122 : 3.05041
Task 123 : 0.496381
Task 124 : 0.414482
Task 125 : 0.364033
Task 126 : 0.247617
Task 127 : 0.146724
Task 128 : 0.114713
Task 129 : 0.0752372
Task 130 : 29.8155
Task 131 : 92.0697
Task 132 : 565.095
Task 133 : 398.39
Task 134 : 2.76496
Task 135 : 9.47578
Task 136 : 4.53954
Task 137 : 75.5926
Task 138 : 223.96
Task 139 : 17.2769
Task 140 : 195.551
Task 141 : 164.377
Task 142 : 5.4823
Task 143 : 186.28
Task 144 : 147.786
Task 145 : 4.4933
Task 146 : 4.44443
Task 147 : 95.1765
Task 148 : 80.014
Task 149 : 3.30274
Task 150 : 3012.05
Task 151 : 2.91527
Task 152 : 45.9221
Task 153 : 1891.94
Task 154 : 37.267
Task 155 : 25.618
Task 156 : 1.64463
Task 157 : 1.59673
Task 158 : 13.4474
Task 159 : 19.3743
Task 160 : 1.5339
Task 161 : 368.452
Task 162 : 936.419
Task 163 : 1.27592
Task 164 : 14.0441
Task 165 : 28.6381
Task 166 : 27.0162
Task 167 : 27.1119
Task 168 : 626.302
Task 169 : 0.862465
Task 170 : 439.815
Task 171 : 0.741935
Task 172 : 0.580375
Task 173 : 0.515932
Task 174 : 0.0723424
Task 175 : 21.0947
Task 176 : 0.0622672
Task 177 : 0.0505528
Task 178 : 0.0345933
Task 179 : 0.0207178
Task 180 : 0.0169148
Task 181 : 0.0114238
Task 182 : 1.34254
Task 183 : 10.4606
Task 184 : 9.01013
Task 185 : 6.7817
Task 186 : 6.01456
Task 187 : 0.199933
Task 188 : 0.136343
Task 189 : 0.119893
Task 190 : 0.057875
Task 191 : 0.0202934
Task 192 : 0.0115013
Task 193 : 0.00446138
Task 194 : 76.9018
Task 195 : 5.72966
Task 196 : 60.7527
Task 197 : 56.6102
Task 198 : 2.50047
Task 199 : 4.06544
Task 200 : 4.06022
Task 201 : 35.4035
Task 202 : 87.0911
Task 203 : 29.764
Task 204 : 2313.34
Task 205 : 1438.32
Task 206 : 248.103
Task 207 : 707.493
Task 208 : 2.25997
Task 209 : 1088.12
Task 210 : 455.275
Task 211 : 299.258
Task 212 : 10.4703
Task 213 : 9.97585
Task 214 : 10.0924
Task 215 : 7.70029
Task 216 : 1.80353
Task 217 : 671.686
Task 218 : 3.81925
Task 219 : 3.17116
Task 220 : 2.30731
Task 221 : 1.99598
Task 222 : 0.961648
Task 223 : 0.0571714
Task 224 : 0.0401885
Task 225 : 0.0326675
Task 226 : 0.0158643
Task 227 : 0.0056223
Task 228 : 0.0033275
Task 229 : 0.00132911
Task 230 : 368.683
Task 231 : 3.76288
Task 232 : 217.552
Task 233 : 91.0946
Task 234 : 0.606524
Task 235 : 0.552768
Task 236 : 113.483
Task 237 : 0.504506
Task 238 : 57.0789
Task 239 : 0.350806
Task 240 : 0.16001
Task 241 : 0.118689
Task 242 : 0.0710809
Task 243 : 0.0538982
Task 244 : 0.00108696
Task 245 : 0.000778694
Task 246 : 0.000489016
Task 247 : 0.000225205
Task 248 : 7.8802e-05
Task 249 : 5.59757e-05
Task 250 : 2.76678e-05
Task 251 : 1.41447
Task 252 : 1.16755
Task 253 : 28.6409
Task 254 : 1.13218
Task 255 : 0.764578
Task 256 : 21.1765
Task 257 : 0.835637
Task 258 : 15.5789
Task 259 : 0.744439
Task 260 : 11.1955
Task 261 : 6.92535
Task 262 : 7.12441
Task 263 : 0.425274
Task 264 : 0.408894
Task 265 : 0.383637
Task 266 : 0.315005
Task 267 : 0.212102
Task 268 : 0.178322
Task 269 : 0.134617
Task 270 : 0.115788
Task 271 : 0.0154745
Task 272 : 0.0135137
Task 273 : 0.0102397
Task 274 : 0.00701549
Task 275 : 0.00423741
Task 276 : 0.00358067
Task 277 : 0.00253548
Task 278 : 3.79182
Task 279 : 29.239
Task 280 : 22.8067
Task 281 : 21.6771
Task 282 : 38.4678
Task 283 : 2126.18
Task 284 : 48.4477
Task 285 : 1.23825
Task 286 : 13.2004
Task 287 : 1204.43
Task 288 : 11.2005
Task 289 : 634.026
Task 290 : 188.292
Task 291 : 0.854699
Task 292 : 387.693
Task 293 : 0.825725
Task 294 : 223.715
Task 295 : 3.67679
Task 296 : 3.98986
Task 297 : 3.80864
Task 298 : 2.80154
Task 299 : 459.261
Task 300 : 1.38413
Task 301 : 1.12319
Task 302 : 2.98111
Task 303 : 0.788666
Task 304 : 0.660122
Task 305 : 280.619
Task 306 : 0.0180218
Task 307 : 0.0128533
Task 308 : 0.00975114
Task 309 : 0.00474113
Task 310 : 0.0016946
Task 311 : 0.00103803
Task 312 : 0.00043472
Task 313 : 0.46198
Task 314 : 153.076
Task 315 : 0.368683
Task 316 : 1.01498
Task 317 : 86.9074
Task 318 : 33.7091
Task 319 : 42.4334
Task 320 : 0.121862
Task 321 : 0.113079
Task 322 : 2.12855
Task 323 : 0.102375
Task 324 : 1223.43
Task 325 : 0.0703728
Task 326 : 2.13236
Task 327 : 0.0321048
Task 328 : 0.0229563
Task 329 : 0.0132899
Task 330 : 0.00982945
Task 331 : 0.00017081
Task 332 : 0.000126137
Task 333 : 7.32229e-05
Task 334 : 3.39243e-05
Task 335 : 1.19977e-05
Task 336 : 8.89967e-06
Task 337 : 4.52971e-06
Task 338 : 801.33
Task 339 : 6.43594
Task 340 : 492.093
Task 341 : 319.622
Task 342 : 1.5613
Task 343 : 1.18286
Task 344 : 0.431352
Task 345 : 0.95161
Task 346 : 178.061
Task 347 : 115.796
Task 348 : 12.9854
Task 349 : 0.323526
Task 350 : 0.294159
Task 351 : 0.26603
Task 352 : 0.187188
Task 353 : 10.4089
Task 354 : 0.326563
Task 355 : 0.0855017
Task 356 : 292.788
Task 357 : 0.0643752
Task 358 : 0.0390927
Task 359 : 0.0292264
Task 360 : 0.000608364
Task 361 : 0.000426344
Task 362 : 0.000271128
Task 363 : 0.000127337
Task 364 : 4.38108e-05
Task 365 : 3.19781e-05
Task 366 : 1.5439e-05
Task 367 : 9.82228
Task 368 : 2064.86
Task 369 : 162.996
Task 370 : 0.227014
Task 371 : 0.215013
Task 372 : 1191.12
Task 373 : 95.154
Task 374 : 6.14548
Task 375 : 0.11948
Task 376 : 51.3339
Task 377 : 5.29201
Task 378 : 0.0962348
Task 379 : 2748.52
Task 380 : 17.7451
Task 381 : 15019.6
Task 382 : 22.0034
Task 383 : 676.353
Task 384 : 0.0322105
Task 385 : 0.0295998
Task 386 : 0.0261727
Task 387 : 0.0177594
Task 388 : 0.00807055
Task 389 : 0.00563987
Task 390 : 189.556
Task 391 : 0.00315097
Task 392 : 0.00225492
Task 393 : 3.73478e-05
Task 394 : 2.79825e-05
Task 395 : 1.51607e-05
Task 396 : 7.03245e-06
Task 397 : 2.50834e-06
Task 398 : 1.92575e-06
Task 399 : 1.02766e-06
Task 400 : 432.03
Task 401 : 1682.34
Task 402 : 263.875
Task 403 : 13606.8
Task 404 : 1.77905
Task 405 : 1.93343
Task 406 : 1.83462
Task 407 : 477.02
Task 408 : 1.36427
Task 409 : 7.99862
Task 410 : 28.7535
Task 411 : 0.675617
Task 412 : 0.542029
Task 413 : 0.373118
Task 414 : 339.265
Task 415 : 0.302089
Task 416 : 1068.75
Task 417 : 309.272
Task 418 : 12067.6
Task 419 : 273.186
Task 420 : 0.595162
Task 421 : 28.0199
Task 422 : 6.45196
Task 423 : 0.00764787
Task 424 : 0.00535871
Task 425 : 0.00383626
Task 426 : 0.00184324
Task 427 : 0.000644113
Task 428 : 0.000424221
Task 429 : 0.000189082
Task 430 : 11049.1
Task 431 : 6.10709
Task 432 : 188.747
Task 433 : 8935.14
Task 434 : 751.446
Task 435 : 25.8253
Task 436 : 9461.79
Task 437 : 6065.82
Task 438 : 9461.46
Task 439 : 0.41467
Task 440 : 117.953
Task 441 : 0.399383
Task 442 : 490.171
Task 443 : 4252.35
Task 444 : 3.80799
Task 445 : 285.265
Task 446 : 3.30572
Task 447 : 0.191837
Task 448 : 61.5071
Task 449 : 4620.47
Task 450 : 21.973
Task 451 : 39.5846
Task 452 : 0.223373
Task 453 : 5619.77
Task 454 : 103.26
Task 455 : 5492.58
Task 456 : 0.179707
Task 457 : 20.928
Task 458 : 1.11061
Task 459 : 1.22096
Task 460 : 1.15583
Task 461 : 292.47
Task 462 : 6426.11
Task 463 : 0.861828
Task 464 : 177.142
Task 465 : 6998.06
Task 466 : 0.73965
Task 467 : 5490.09
Task 468 : 4174.13
Task 469 : 79.1127
Task 470 : 6199.91
Task 471 : 6261.54
Task 472 : 5301.97
Task 473 : 0.733387
Task 474 : 0.427404
Task 475 : 0.34805
Task 476 : 5154.89
Task 477 : 0.24294
Task 478 : 0.193931
Task 479 : 0.0600491
Task 480 : 0.05559
Task 481 : 0.0498698
Task 482 : 5752.31
Task 483 : 0.0346891
Task 484 : 0.00506758
Task 485 : 6175.44
Task 486 : 0.00347347
Task 487 : 0.00251809
Task 488 : 0.00123387
Task 489 : 0.000423951
Task 490 : 0.000286917
Task 491 : 0.000124912
Task 492 : 0.204301
Task 493 : 0.015848
Task 494 : 6207.67
Task 495 : 0.0115024
Task 496 : 0.00675218
Task 497 : 0.00492389
Task 498 : 8.83161e-05
Task 499 : 6.37987e-05
Task 500 : 3.7504e-05
Task 501 : 1.77201e-05
Task 502 : 6.16199e-06
Task 503 : 4.69683e-06
Task 504 : 2.33503e-06
Task 505 : 191.83
Task 506 : 144.29
Task 507 : 275.201
Task 508 : 3572.69
Task 509 : 4098.75
Task 510 : 4943.56
Task 511 : 252.915
Task 512 : 3676.71
Task 513 : 4684.89
Task 514 : 4624.37
Task 515 : 37.819
Task 516 : 105.82
Task 517 : 0.246353
Task 518 : 109.64
Task 519 : 190.281
Task 520 : 4254.49
Task 521 : 268.181
Task 522 : 56.6099
Task 523 : 184.69
Task 524 : 4062.8
Task 525 : 264.71
Task 526 : 43.6784
Task 527 : 4352.82
Task 528 : 3916.71
Task 529 : 0.118676
Task 530 : 3984.43
Task 531 : 48.1686
Task 532 : 149.397
Task 533 : 3727.67
Task 534 : 0.536778
Task 535 : 13.3312
Task 536 : 5316.6
Task 537 : 3575.39
Task 538 : 145.734
Task 539 : 13.05
Task 540 : 12.9562
Task 541 : 0.0300907
Task 542 : 3358.26
Task 543 : 3537.35
Task 544 : 4.72001
Task 545 : 0.0410436
Task 546 : 114.99
Task 547 : 12.3709
Task 548 : 0.115718
Task 549 : 3214.84
Task 550 : 0.418761
Task 551 : 115.497
Task 552 : 3004.47
Task 553 : 114.459
Task 554 : 2628.03
Task 555 : 0.0260569
Task 556 : 403.231
Task 557 : 13.7231
Task 558 : 97.5761
Task 559 : 103.17
Task 560 : 2745.22
Task 561 : 3219.4
Task 562 : 2679.35
Task 563 : 0.0342072
Task 564 : 2088.75
Task 565 : 2092.12
Task 566 : 2404.45
Task 567 : 2783.6
Task 568 : 255.325
Task 569 : 0.0314484
Task 570 : 9.07722
Task 571 : 0.341286
Task 572 : 0.119508
Task 573 : 8.76131
Task 574 : 119.551
Task 575 : 170.29
Task 576 : 2158.63
Task 577 : 2857.93
Task 578 : 8.14917
Task 579 : 4429.8
Task 580 : 7.93012
Task 581 : 1250.58
Task 582 : 1017.61
Task 583 : 3451.8
Task 584 : 80.6382
Task 585 : 3730.11
Task 586 : 2737.82
Task 587 : 3.77089
Task 588 : 9.13748
Task 589 : 108.114
Task 590 : 57.9428
Task 591 : 151.359
Task 592 : 3235.25
Task 593 : 1.61995
Task 594 : 1.32461
Task 595 : 1.323
Task 596 : 0.940036
Task 597 : 0.556272
Task 598 : 0.403243
Task 599 : 0.23849
Task 600 : 2255.64
Task 601 : 406.434
Task 602 : 2312.01
Task 603 : 2210.27
Task 604 : 7.45807
Task 605 : 1139.27
Task 606 : 99.7948
Task 607 : 0.31703
Task 608 : 1049.97
Task 609 : 3.34783
Task 610 : 1977.14
Task 611 : 0.315928
Task 612 : 0.130538
Task 613 : 663.809
Task 614 : 2.28208
Task 615 : 1771.82
Task 616 : 39.6151
Task 617 : 5.89668
Task 618 : 1708.57
Task 619 : 1764.65
Task 620 : 493.202
Task 621 : 529.457
Task 622 : 2768.53
Task 623 : 443.022
Task 624 : 102.839
Task 625 : 1599.61
Task 626 : 57.3646
Task 627 : 50.0216
Task 628 : 1823.09
Task 629 : 249.959
Task 630 : 922.086
Task 631 : 0.304923
Task 632 : 2784.88
Task 633 : 1.18924
Task 634 : 0.221565
Task 635 : 2671.74
Task 636 : 0.118266
Task 637 : 1714.69
Task 638 : 146.861
Task 639 : 153.899
Task 640 : 0.0853837
Task 641 : 1696.87
Task 642 : 114.526
Task 643 : 0.108093
Task 644 : 1579.44
Task 645 : 2594.11
Task 646 : 220.623
Task 647 : 0.0990388
Task 648 : 480.641
Task 649 : 9.80423
Task 650 : 333.315
Task 651 : 26.5248
Task 652 : 1511.14
Task 653 : 2.13797
Task 654 : 0.260462
Task 655 : 1378.26
Task 656 : 8.43957
Task 657 : 0.0715086
Task 658 : 2319.51
Task 659 : 67.3438
Task 660 : 2177.61
Task 661 : 1305.93
Task 662 : 103.86
Task 663 : 0.091598
Task 664 : 603.445
Task 665 : 1.7678
Task 666 : 1303.43
Task 667 : 1269.14
Task 668 : 2216.3
Task 669 : 0.249232
Task 670 : 209.757
Task 671 : 1361.98
Task 672 : 0.0336131
Task 673 : 1166.93
Task 674 : 0.0864895
Task 675 : 0.0259023
Task 676 : 545.621
Task 677 : 17.3301
Task 678 : 69.6249
Task 679 : 146.792
Task 680 : 0.0167813
Task 681 : 2118.27
Task 682 : 0.0125691
Task 683 : 981.036
Task 684 : 5.72856
Task 685 : 813.596
Task 686 : 2035.44
Task 687 : 0.427548
Task 688 : 1094.82
Task 689 : 0.000427241
Task 690 : 0.000321032
Task 691 : 0.000254863
Task 692 : 0.000145072
Task 693 : 6.36067e-05
Task 694 : 5.40709e-05
Task 695 : 9.94359e-06
Task 696 : 4.44146
Task 697 : 1074.71
Task 698 : 1078.72
Task 699 : 306.906
Task 700 : 796.183
Task 701 : 1086.89
Task 702 : 45.7333
Task 703 : 1060.94
Task 704 : 1883.57
Task 705 : 1016.49
Task 706 : 11.4074
Task 707 : 1.60496
Task 708 : 3.67321
Task 709 : 65.6519
Task 710 : 2.43016
Task 711 : 206.318
Task 712 : 1577.46
Task 713 : 58.1448
Task 714 : 781.139
Task 715 : 1788.21
Task 716 : 1743.71
Task 717 : 2.76637
Task 718 : 96.8513
Task 719 : 955.632
Task 720 : 45.5077
Task 721 : 1235.77
Task 722 : 24.2374
Task 723 : 4.12069
Task 724 : 84.3082
Task 725 : 0.0449121
Task 726 : 876.736
Task 727 : 0.204129
Task 728 : 779.279
Task 729 : 1.37222
Task 730 : 0.669685
Task 731 : 19.4735
Task 732 : 0.141514
Task 733 : 11.221
Task 734 : 123.799
Task 735 : 2.48809
Task 736 : 822.95
Task 737 : 5.71106
Task 738 : 138.927
Task 739 : 1796.14
Task 740 : 1521.69
Task 741 : 0.137708
Task 742 : 776.362
Task 743 : 0.448366
Task 744 : 4.6917
Task 745 : 39.0526
Task 746 : 1381.68
Task 747 : 829.04
Task 748 : 31.6157
Task 749 : 0.0480449
Task 750 : 1.69632
Task 751 : 727.7
Task 752 : 1.16955
Task 753 : 3.5815
Task 754 : 801.245
Task 755 : 40.3594
Task 756 : 55.7057
Task 757 : 782.77
Task 758 : 1.20676
Task 759 : 739.274
Task 760 : 90.7475
Task 761 : 164.376
Task 762 : 478.465
Task 763 : 42.9608
Task 764 : 366.607
Task 765 : 7.15835
Task 766 : 750.848
Task 767 : 21.0693
Task 768 : 82.1335
Task 769 : 1147.24
Task 770 : 2.68509
Task 771 : 156.005
Task 772 : 334.608
Task 773 : 129.071
Task 774 : 13.5157
Task 775 : 0.0390111
Task 776 : 516.352
Task 777 : 479.509
Task 778 : 2.38825
Task 779 : 1012.97
Task 780 : 14.1558
Task 781 : 594.431
Task 782 : 969.535
Task 783 : 1230.39
Task 784 : 2.24521
Task 785 : 1.04044
Task 786 : 2589.87
Task 787 : 1511.64
Task 788 : 6.20427
Task 789 : 0.518265
Task 790 : 324.818
Task 791 : 201.898
Task 792 : 1.70404
Task 793 : 0.628184
Task 794 : 11.3715
Task 795 : 0.925806
Task 796 : 1506.6
Task 797 : 0.307271
Task 798 : 2.53199
Task 799 : 3.67618
Task 800 : 62.007
Task 801 : 908.948
Task 802 : 32.9787
Task 803 : 270.975
Task 804 : 214.726
Task 805 : 94.5009
Task 806 : 0.0158453
Task 807 : 0.0916451
Task 808 : 1488.81
Task 809 : 988.11
Task 810 : 35.6566
Task 811 : 30.3746
Task 812 : 2.79552
Task 813 : 0.0321535
Task 814 : 903.698
Task 815 : 191.221
Task 816 : 624.574
Task 817 : 3.00145
Task 818 : 1.36691
Task 819 : 625.592
Task 820 : 866.024
Task 821 : 618.002
Task 822 : 2.31117
Task 823 : 48.623
Task 824 : 1793.26
Task 825 : 1232.88
Task 826 : 2.3247
Task 827 : 19.8286
Task 828 : 608.923
Task 829 : 261.839
Task 830 : 0.0841342
Task 831 : 1.59439
Task 832 : 238.817
Task 833 : 0.868432
Task 834 : 0.03058
Task 835 : 1.90148
Task 836 : 97.7796
Task 837 : 0.0773096
Task 838 : 1208.11
Task 839 : 716.219
Task 840 : 4.55565
Task 841 : 99.3371
Task 842 : 26.5029
Task 843 : 2.07368
Task 844 : 186.627
Task 845 : 1224.76
Task 846 : 110.63
Task 847 : 1381.16
Task 848 : 3.75117
Task 849 : 1888.85
Task 850 : 75.0061
Task 851 : 1.41315
Task 852 : 1.06656
Task 853 : 0.444555
Task 854 : 32.6881
Task 855 : 5.22233
Task 856 : 60.3665
Task 857 : 765.991
Task 858 : 0.882029
Task 859 : 767.441
Task 860 : 0.0868647
Task 861 : 0.0532393
Task 862 : 30.4215
Task 863 : 160.738
Task 864 : 2.89652
Task 865 : 26.8043
Task 866 : 18.4826
Task 867 : 269.439
Task 868 : 0.610469
Task 869 : 0.0557177
Task 870 : 1117.95
Task 871 : 750.051
Task 872 : 0.0132002
Task 873 : 4.00123
Task 874 : 83.9102
Task 875 : 1.96938
Task 876 : 1603.72
Task 877 : 0.71223
Task 878 : 8.72317
Task 879 : 1.44396
Task 880 : 20.544
Task 881 : 176.338
Task 882 : 0.0121018
Task 883 : 0.0795409
Task 884 : 495.762
Task 885 : 1.11935
Task 886 : 0.94522
Task 887 : 0.0206196
Task 888 : 2.35448
Task 889 : 734.123
Task 890 : 0.0106031
Task 891 : 0.885534
Task 892 : 29.656
Task 893 : 481.52
Task 894 : 465.746
Task 895 : 0.0730943
Task 896 : 1.40114
Task 897 : 1001.11
Task 898 : 1279.55
Task 899 : 1601.15
Task 900 : 84.5766
Task 901 : 645.017
Task 902 : 1.02445
Task 903 : 0.00728048
Task 904 : 0.587779
Task 905 : 678.962
Task 906 : 0.940683
Task 907 : 0.877163
Task 908 : 1.04138
Task 909 : 1168.48
Task 910 : 1.25869
Task 911 : 1.4942
Task 912 : 417.578
Task 913 : 0.00331323
Task 914 : 431.456
Task 915 : 416.664
Task 916 : 147.783
Task 917 : 0.00235017
Task 918 : 1.38289
Task 919 : 165.63
Task 920 : 350.649
Task 921 : 0.0013314
Task 922 : 0.0262367
Task 923 : 0.000939407
Task 924 : 0.0524652
Task 925 : 1.06385
Task 926 : 147.826
Task 927 : 27.0111
Task 928 : 262.226
Task 929 : 9.3951
Task 930 : 1.60597e-05
Task 931 : 1.17707e-05
Task 932 : 6.45794e-06
Task 933 : 3.05495e-06
Task 934 : 1.0714e-06
Task 935 : 8.4523e-07
Task 936 : 4.40572e-07
Task 937 : 1165.94
Task 938 : 1164.49
Task 939 : 4.05675
Task 940 : 994.734
Task 941 : 0.42008
Task 942 : 0.587273
Task 943 : 0.0198845
Task 944 : 39.431
Task 945 : 292.132
Task 946 : 1221.54
Task 947 : 0.0446377
Task 948 : 594.834
Task 949 : 6.20459
Task 950 : 19.8878
Task 951 : 93.1428
Task 952 : 0.0124259
Task 953 : 86.515
Task 954 : 2.18795
Task 955 : 0.708848
Task 956 : 1451.75
Task 957 : 0.586438
Task 958 : 1115.62
Task 959 : 57.606
Task 960 : 0.00949042
Task 961 : 0.0784675
Task 962 : 1113.46
Task 963 : 1.07297
Task 964 : 0.0620075
Task 965 : 10.4997
Task 966 : 341.589
Task 967 : 2042.59
Task 968 : 4.67138
Task 969 : 337.657
Task 970 : 174.846
Task 971 : 0.0462384
Task 972 : 0.0289883
Task 973 : 1405.09
Task 974 : 556.196
Task 975 : 0.575408
Task 976 : 37.8531
Task 977 : 33.971
Task 978 : 923.221
Task 979 : 0.000266366
Task 980 : 0.000195203
Task 981 : 0.00014267
Task 982 : 7.77406e-05
Task 983 : 3.29537e-05
Task 984 : 2.6617e-05
Task 985 : 6.51062e-06
Task 986 : 379.516
Task 987 : 5.89978
Task 988 : 896.184
Task 989 : 0.0973443
Task 990 : 2082.8
Task 991 : 1.07004
Task 992 : 19.7658
Task 993 : 173.093
Task 994 : 0.0148174
Task 995 : 162.86
Task 996 : 0.0501681
Task 997 : 0.0107689
Task 998 : 0.017328
Task 999 : 1.63554
Task 1000 : 0.0246527
Task 1001 : 897.309
Task 1002 : 12.9834
Task 1003 : 3.40464
Task 1004 : 502.218
Task 1005 : 5.8974
Task 1006 : 11.471
Task 1007 : 0.0187548
Task 1008 : 316.646
Task 1009 : 0.0157703
Task 1010 : 0.0123764
Task 1011 : 0.151756
Task 1012 : 253.965
Task 1013 : 20.1331
Task 1014 : 0.00835394
Task 1015 : 0.14012
Task 1016 : 0.00278092
Task 1017 : 0.00264926
Task 1018 : 0.0496426
Task 1019 : 2.23549
Task 1020 : 0.011808
Task 1021 : 230.186
Task 1022 : 0.00671042
Task 1023 : 842.418
Task 1024 : 67.5966
Task 1025 : 209.804
Task 1026 : 0.000365359
Task 1027 : 0.00894329
Task 1028 : 446.607
Task 1029 : 1185.49
Task 1030 : 88.2714
Task 1031 : 1952.97
Task 1032 : 0.00160831
Task 1033 : 0.0142792
Task 1034 : 0.420855
Task 1035 : 36.5431
Task 1036 : 168.866
Task 1037 : 0.0639516
Task 1038 : 168.794
Task 1039 : 213.93
Task 1040 : 0.0100697
Task 1041 : 0.0073175
Task 1042 : 11.1512
Task 1043 : 202.028
Task 1044 : 168.357
Task 1045 : 0.223017
Task 1046 : 0.0232894
Task 1047 : 851.692
Task 1048 : 0.00030864
Task 1049 : 0.000232355
Task 1050 : 0.000187095
Task 1051 : 0.000109658
Task 1052 : 5.16262e-05
Task 1053 : 4.54e-05
Task 1054 : 7.12915e-06
Task 1055 : 414.522
Task 1056 : 0.454304
Task 1057 : 1253.08
Task 1058 : 914.789
Task 1059 : 1254.79
Task 1060 : 6.07396
Task 1061 : 0.432321
Task 1062 : 0.0161809
Task 1063 : 1242.39
Task 1064 : 0.0105874
Task 1065 : 0.00816372
Task 1066 : 0.342975
Task 1067 : 145.43
Task 1068 : 125.61
Task 1069 : 443.06
Task 1070 : 167.111
Task 1071 : 0.00194673
Task 1072 : 89.9647
Task 1073 : 0.00179958
Task 1074 : 0.0275211
Task 1075 : 0.021405
Task 1076 : 807.287
Task 1077 : 0.000242569
Task 1078 : 0.26713
Task 1079 : 1021.23
Task 1080 : 0.132957
Task 1081 : 22.6566
Task 1082 : 0.335118
Task 1083 : 85.0778
Task 1084 : 3.59907
Task 1085 : 10.601
Task 1086 : 1190.87
Task 1087 : 70.5643
Task 1088 : 58.8026
Task 1089 : 1821.02
Task 1090 : 0.00431373
Task 1091 : 0.00386383
Task 1092 : 0.018255
Task 1093 : 2.76206
Task 1094 : 115.135
Task 1095 : 0.0132627
Task 1096 : 830.833
Task 1097 : 0.105566
Task 1098 : 0.000672655
Task 1099 : 0.371135
Task 1100 : 292.276
Task 1101 : 21.1003
Task 1102 : 703.105
Task 1103 : 4.78537
Task 1104 : 1766.68
Task 1105 : 1.99002
Task 1106 : 155.944
Task 1107 : 839.062
Task 1108 : 0.397711
Task 1109 : 1136.72
Task 1110 : 0.380149
Task 1111 : 61.1774
Task 1112 : 0.0197468
Task 1113 : 0.0158216
Task 1114 : 294.092
Task 1115 : 4.60948
Task 1116 : 7.11532
Task 1117 : 0.042273
Task 1118 : 0.991711
Task 1119 : 95.469
Task 1120 : 431.983
Task 1121 : 0.00348196
Task 1122 : 0.00329417
Task 1123 : 0.0330042
Task 1124 : 89.1314
Task 1125 : 937.372
Task 1126 : 763.386
Task 1127 : 458.959
Task 1128 : 1.49342
Task 1129 : 0.000463091
Task 1130 : 0.294987
Task 1131 : 13.4375
Task 1132 : 7.59911
Task 1133 : 0.00834051
Task 1134 : 19.6619
Task 1135 : 583.817
Task 1136 : 112.25
Task 1137 : 0.643835
Task 1138 : 1643.56
Task 1139 : 48.3543
Task 1140 : 45.319
Task 1141 : 317.079
Task 1142 : 78.2447
Task 1143 : 67.96
Task 1144 : 18.8388
Task 1145 : 873.9
Task 1146 : 8.33932
Task 1147 : 22.1079
Task 1148 : 21.102
Task 1149 : 1644.38
Task 1150 : 865.056
Task 1151 : 604.521
Task 1152 : 0.00495546
Task 1153 : 0.171028
Task 1154 : 1.50135
Task 1155 : 252.796
Task 1156 : 0.00451603
Task 1157 : 0.804818
Task 1158 : 0.142547
Task 1159 : 156.986
Task 1160 : 3.70694
Task 1161 : 95.3054
Task 1162 : 0.00397451
Task 1163 : 571.473
Task 1164 : 2.57181
Task 1165 : 561.699
Task 1166 : 0.0418608
Task 1167 : 564.212
Task 1168 : 629.528
Task 1169 : 8.24642
Task 1170 : 927.125
Task 1171 : 259.35
Task 1172 : 953.025
Task 1173 : 0.106152
Task 1174 : 108.802
Task 1175 : 0.0848933
Task 1176 : 2.5437
Task 1177 : 0.0027466
Task 1178 : 1585.36
Task 1179 : 807.312
Task 1180 : 4.39876
Task 1181 : 795.955
Task 1182 : 0.0895664
Task 1183 : 80.8722
Task 1184 : 7.92131
Task 1185 : 14.0271
Task 1186 : 1.54482
Task 1187 : 117.003
Task 1188 : 92.2146
Task 1189 : 109.199
Task 1190 : 0.00125287
Task 1191 : 368.974
Task 1192 : 3.51871
Task 1193 : 0.150814
Task 1194 : 39.6254
Task 1195 : 0.000878618
Task 1196 : 50.6145
Task 1197 : 767.578
Task 1198 : 0.118005
Task 1199 : 1513.9
Task 1200 : 749.133
Task 1201 : 75.6406
Task 1202 : 0.000487971
Task 1203 : 0.123625
Task 1204 : 52.5062
Task 1205 : 0.00033304
Task 1206 : 2.92306
Task 1207 : 0.111538
Task 1208 : 5.27972e-06
Task 1209 : 3.80171e-06
Task 1210 : 1.96824e-06
Task 1211 : 9.20103e-07
Task 1212 : 3.15484e-07
Task 1213 : 2.67601e-07
Task 1214 : 1.48453e-07
Task 1215 : 151.196
Task 1216 : 14.0763
Task 1217 : 0.0711408
Task 1218 : 652.756
Task 1219 : 720.973
Task 1220 : 0.0887973
Task 1221 : 105.614
Task 1222 : 60.2304
Task 1223 : 734.768
Task 1224 : 833.275
Task 1225 : 57.6317
Task 1226 : 0.0217812
Task 1227 : 1.06282
Task 1228 : 0.0724142
Task 1229 : 0.331548
Task 1230 : 0.115259
Task 1231 : 0.145919
Task 1232 : 182.001
Task 1233 : 0.0202692
Task 1234 : 149.632
Task 1235 : 0.118539
Task 1236 : 77.9604
Task 1237 : 0.356178
Task 1238 : 0.0184221
Task 1239 : 0.339576
Task 1240 : 63.3854
Task 1241 : 798.936
Task 1242 : 27.5364
Task 1243 : 26.1018
Task 1244 : 1364.64
Task 1245 : 189.523
Task 1246 : 0.0209244
Task 1247 : 62.0041
Task 1248 : 0.0182165
Task 1249 : 0.00362248
Task 1250 : 759.373
Task 1251 : 0.00240934
Task 1252 : 0.00266225
Task 1253 : 16.4391
Task 1254 : 0.00143085
Task 1255 : 280.884
Task 1256 : 0.000626519
Task 1257 : 0.000493813
Task 1258 : 8.18892e-05
Task 1259 : 0.764981
Task 1260 : 1.01477
Task 1261 : 0.00334382
Task 1262 : 146.996
Task 1263 : 330.311
Task 1264 : 0.26245
Task 1265 : 81.7893
Task 1266 : 35.5756
Task 1267 : 0.0131492
Task 1268 : 39.7493
Task 1269 : 0.0556541
Task 1270 : 102.337
Task 1271 : 3.51101
Task 1272 : 124.48
Task 1273 : 0.0556366
Task 1274 : 90.6125
Task 1275 : 45.8943
Task 1276 : 1.48603
Task 1277 : 0.409878
Task 1278 : 682.132
Task 1279 : 95.9644
Task 1280 : 144.383
Task 1281 : 9.12819
Task 1282 : 33.2122
Task 1283 : 101.102
Task 1284 : 181.516
Task 1285 : 0.00618209
Task 1286 : 98.6022
Task 1287 : 25.9118
Task 1288 : 130.365
Task 1289 : 4.55183
Task 1290 : 605.198
Task 1291 : 1216.19
Task 1292 : 0.00459232
Task 1293 : 33.3312
Task 1294 : 663.316
Task 1295 : 566.411
Task 1296 : 0.00255142
Task 1297 : 7.61234
Task 1298 : 0.00152369
Task 1299 : 0.00182877
Task 1300 : 0.000866221
Task 1301 : 0.000366696
Task 1302 : 0.000274618
Task 1303 : 6.05726e-05
Task 1304 : 3.59845
Task 1305 : 0.00287608
Task 1306 : 5.56319
Task 1307 : 0.00210119
Task 1308 : 5.91619
Task 1309 : 0.0844276
Task 1310 : 0.0563104
Task 1311 : 6.15426e-05
Task 1312 : 4.76679e-05
Task 1313 : 3.49812e-05
Task 1314 : 2.00318e-05
Task 1315 : 8.87706e-06
Task 1316 : 7.88028e-06
Task 1317 : 1.49226e-06
Task 1318 : 16.6843
Task 1319 : 37.0254
Task 1320 : 46.1822
Task 1321 : 9.45796
Task 1322 : 0.121371
Task 1323 : 0.0439758
Task 1324 : 229.09
Task 1325 : 0.101107
Task 1326 : 547.544
Task 1327 : 0.0846128
Task 1328 : 20.2433
Task 1329 : 1.33757
Task 1330 : 2.78282
Task 1331 : 15.9624
Task 1332 : 536.7
Task 1333 : 40.2079
Task 1334 : 65.5791
Task 1335 : 5.97099
Task 1336 : 1.47127
Task 1337 : 1.95146
Task 1338 : 0.0163103
Task 1339 : 0.0149979
Task 1340 : 0.0454905
Task 1341 : 0.133894
Task 1342 : 225.544
Task 1343 : 0.107287
Task 1344 : 0.189844
Task 1345 : 0.00222308
Task 1346 : 513.73
Task 1347 : 29.2955
Task 1348 : 1103.49
Task 1349 : 0.0458697
Task 1350 : 0.110171
Task 1351 : 61.1693
Task 1352 : 1107.51
Task 1353 : 11.647
Task 1354 : 0.636237
Task 1355 : 5.87756
Task 1356 : 22.6868
Task 1357 : 0.493218
Task 1358 : 3.27156
Task 1359 : 11.6319
Task 1360 : 11.7013
Task 1361 : 0.0797284
Task 1362 : 12.0975
Task 1363 : 169.317
Task 1364 : 134.872
Task 1365 : 519.157
Task 1366 : 0.0644765
Task 1367 : 461.635
Task 1368 : 144.441
Task 1369 : 29.2522
Task 1370 : 49.237
Task 1371 : 0.267921
Task 1372 : 0.0543612
Task 1373 : 151.136
Task 1374 : 19.2222
Task 1375 : 5.60779
Task 1376 : 94.1118
Task 1377 : 8.04102
Task 1378 : 451.139
Task 1379 : 1002.19
Task 1380 : 132.88
Task 1381 : 111.668
Task 1382 : 0.0139319
Task 1383 : 15.901
Task 1384 : 0.458056
Task 1385 : 41.9536
Task 1386 : 0.0497471
Task 1387 : 3.30155
Task 1388 : 6.19097
Task 1389 : 18.2667
Task 1390 : 93.1964
Task 1391 : 113.109
Task 1392 : 93.0574
Task 1393 : 0.0395401
Task 1394 : 0.648541
Task 1395 : 96.3854
Task 1396 : 93.2727
Task 1397 : 12.4496
Task 1398 : 428.067
Task 1399 : 0.536565
Task 1400 : 5.50378
Task 1401 : 112.912
Task 1402 : 17.9445
Task 1403 : 131.239
Task 1404 : 91.1184
Task 1405 : 198.993
Task 1406 : 168.137
Task 1407 : 0.0456432
Task 1408 : 1.10386
Task 1409 : 13.5573
Task 1410 : 24.1948
Task 1411 : 11.2732
Task 1412 : 57.6563
Task 1413 : 0.268624
Task 1414 : 64.274
Task 1415 : 52.2568
Task 1416 : 0.188783
Task 1417 : 58.9941
Task 1418 : 295.803
Task 1419 : 462.079
Task 1420 : 449.148
Task 1421 : 4.58261
Task 1422 : 22.3223
Task 1423 : 25.1927
Task 1424 : 1.99413
Task 1425 : 90.8562
Task 1426 : 90.8149
Task 1427 : 16.2334
Task 1428 : 37.5659
Task 1429 : 436.693
Task 1430 : 0.0867765
Task 1431 : 10.8962
Task 1432 : 34.7431
Task 1433 : 4.37706
Task 1434 : 50.1258
Task 1435 : 3.649
Task 1436 : 3.17535
Task 1437 : 0.261905
Task 1438 : 359.301
Task 1439 : 181.685
Task 1440 : 10.3595
Task 1441 : 7.21202
Task 1442 : 3.43387
Task 1443 : 56.4902
Task 1444 : 121.41
Task 1445 : 1.82417
Task 1446 : 21.6415
Task 1447 : 901.571
Task 1448 : 50.8573
Task 1449 : 1.71141
Task 1450 : 421.827
Task 1451 : 3.70016
Task 1452 : 35.9347
Task 1453 : 0.00279333
Task 1454 : 427.641
Task 1455 : 32.7981
Task 1456 : 0.00188794
Task 1457 : 0.00205678
Task 1458 : 89.038
Task 1459 : 0.00115448
Task 1460 : 9.72898
Task 1461 : 0.000542797
Task 1462 : 0.000442578
Task 1463 : 6.26696e-05
Task 1464 : 0.0331282
Task 1465 : 0.256323
Task 1466 : 22.3761
Task 1467 : 6.17779
Task 1468 : 29.1175
Task 1469 : 0.232718
Task 1470 : 1.55511
Task 1471 : 24.0511
Task 1472 : 0.417308
Task 1473 : 1.32143
Task 1474 : 1.32753
Task 1475 : 0.250555
Task 1476 : 68.8119
Task 1477 : 317.383
Task 1478 : 3.61975
Task 1479 : 9.36639
Task 1480 : 0.238728
Task 1481 : 2.0081
Task 1482 : 820.218
Task 1483 : 337.603
Task 1484 : 2.23792
Task 1485 : 347.153
Task 1486 : 7.44805
Task 1487 : 7.04518
Task 1488 : 22.065
Task 1489 : 1.3537
Task 1490 : 15.6189
Task 1491 : 0.0784561
Task 1492 : 37.2188
Task 1493 : 17.0345
Task 1494 : 5.73056
Task 1495 : 60.994
Task 1496 : 0.573848
Task 1497 : 1.87442
Task 1498 : 5.77287
Task 1499 : 0.186279
Task 1500 : 0.0264662
Task 1501 : 13.2781
Task 1502 : 1.44815
Task 1503 : 143.877
Task 1504 : 0.0591818
Task 1505 : 251.065
Task 1506 : 0.0394858
Task 1507 : 0.038478
Task 1508 : 374.035
Task 1509 : 8.94509
Task 1510 : 7.65441
Task 1511 : 20.1144
Task 1512 : 0.215585
Task 1513 : 47.8131
Task 1514 : 0.028178
Task 1515 : 19.3872
Task 1516 : 0.0167649
Task 1517 : 1.85796
Task 1518 : 118.102
Task 1519 : 11.5061
Task 1520 : 0.0305638
Task 1521 : 0.0697331
Task 1522 : 0.0157841
Task 1523 : 0.0571602
Task 1524 : 0.00360975
Task 1525 : 0.23031
Task 1526 : 110.179
Task 1527 : 0.00246229
Task 1528 : 180.176
Task 1529 : 117.237
Task 1530 : 0.126276
Task 1531 : 5.80364
Task 1532 : 0.00443856
Task 1533 : 2.94079
Task 1534 : 0.220672
Task 1535 : 0.00321008
Task 1536 : 3.35245
Task 1537 : 7.60425
Task 1538 : 0.912836
Task 1539 : 0.0112497
Task 1540 : 7.6377
Task 1541 : 0.0104165
Task 1542 : 0.463765
Task 1543 : 82.9682
Task 1544 : 19.8067
Task 1545 : 0.0118607
Task 1546 : 355.629
Task 1547 : 0.000686227
Task 1548 : 0.00057799
Task 1549 : 160.774
Task 1550 : 1.28112
Task 1551 : 0.000109369
Task 1552 : 0.00151469
Task 1553 : 1.8362
Task 1554 : 6.87579
Task 1555 : 0.0291578
Task 1556 : 0.0463078
Task 1557 : 34.3466
Task 1558 : 344.94
Task 1559 : 40.5491
Task 1560 : 6.55236
Task 1561 : 15.8408
Task 1562 : 0.00735046
Task 1563 : 0.172968
Task 1564 : 15.2352
Task 1565 : 26.204
Task 1566 : 0.015583
Task 1567 : 5.2775
Task 1568 : 0.00557696
Task 1569 : 1.51599
Task 1570 : 0.680993
Task 1571 : 13.144
Task 1572 : 0.0145283
Task 1573 : 17.5517
Task 1574 : 57.771
Task 1575 : 0.0426154
Task 1576 : 20.3398
Task 1577 : 325.467
Task 1578 : 2.03398
Task 1579 : 104.245
Task 1580 : 0.0158629
Task 1581 : 100.612
Task 1582 : 0.00451638
Task 1583 : 0.0132434
Task 1584 : 0.642872
Task 1585 : 0.297314
Task 1586 : 0.0117277
Task 1587 : 8.82804
Task 1588 : 2.06409
Task 1589 : 0.0148273
Task 1590 : 4.33396
Task 1591 : 0.0034771
Task 1592 : 23.8265
Task 1593 : 5.49018
Task 1594 : 0.0391851
Task 1595 : 102.695
Task 1596 : 109.336
Task 1597 : 0.000166794
Task 1598 : 0.013515
Task 1599 : 0.000123727
Task 1600 : 9.52549e-05
Task 1601 : 34.3097
Task 1602 : 5.39374e-05
Task 1603 : 2.40684e-05
Task 1604 : 2.18015e-05
Task 1605 : 4.01012e-06
Task 1606 : 50.794
Task 1607 : 11.0683
Task 1608 : 303.119
Task 1609 : 0.0493289
Task 1610 : 0.00102098
Task 1611 : 5.3552
Task 1612 : 3.71112
Task 1613 : 2.36328
Task 1614 : 1.75528
Task 1615 : 44.6236
Task 1616 : 25.6743
Task 1617 : 0.0963622
Task 1618 : 274.295
Task 1619 : 0.023256
Task 1620 : 280.42
Task 1621 : 0.0224138
Task 1622 : 0.0106037
Task 1623 : 78.1361
Task 1624 : 0.00939716
Task 1625 : 264.368
Task 1626 : 65.9298
Task 1627 : 40.6269
Task 1628 : 22.1638
Task 1629 : 2.73709
Task 1630 : 77.7301
Task 1631 : 37.3144
Task 1632 : 0.0783167
Task 1633 : 116.63
Task 1634 : 26.407
Task 1635 : 56.0403
Task 1636 : 208.972
Task 1637 : 272.119
Task 1638 : 49.8948
Task 1639 : 0.0544182
Task 1640 : 108.864
Task 1641 : 1.30372
Task 1642 : 0.00962904
Task 1643 : 3.85386
Task 1644 : 133.635
Task 1645 : 4.92873
Task 1646 : 0.711308
Task 1647 : 4.88111
Task 1648 : 76.6105
Task 1649 : 14.0999
Task 1650 : 44.1051
Task 1651 : 8.90825
Task 1652 : 132.156
Task 1653 : 263.115
Task 1654 : 0.0557881
Task 1655 : 1.87364
Task 1656 : 62.4745
Task 1657 : 6.22867
Task 1658 : 8.47802
Task 1659 : 49.2241
Task 1660 : 55.2396
Task 1661 : 3.12795
Task 1662 : 67.8327
Task 1663 : 0.0451951
Task 1664 : 32.621
Task 1665 : 3.03139
Task 1666 : 48.9901
Task 1667 : 1.80658
Task 1668 : 23.3628
Task 1669 : 27.3243
Task 1670 : 7.06381
Task 1671 : 0.0285073
Task 1672 : 0.00441647
Task 1673 : 75.3196
Task 1674 : 14.4265
Task 1675 : 7.54853
Task 1676 : 84.1166
Task 1677 : 0.00323885
Task 1678 : 0.487208
Task 1679 : 284.843
Task 1680 : 60.7755
Task 1681 : 19.9105
Task 1682 : 59.187
Task 1683 : 4.56019
Task 1684 : 0.0459678
Task 1685 : 54.2498
Task 1686 : 191.429
Task 1687 : 11.0998
Task 1688 : 0.00453508
Task 1689 : 246.974
Task 1690 : 6.06872
Task 1691 : 0.480112
Task 1692 : 0.00197122
Task 1693 : 42.0465
Task 1694 : 0.957252
Task 1695 : 2.89623
Task 1696 : 0.00145626
Task 1697 : 0.0439341
Task 1698 : 22.7565
Task 1699 : 187.553
Task 1700 : 14.8136
Task 1701 : 46.3398
Task 1702 : 0.00331328
Task 1703 : 3.30265
Task 1704 : 44.2451
Task 1705 : 53.6334
Task 1706 : 41.6181
Task 1707 : 0.0906026
Task 1708 : 53.5687
Task 1709 : 0.041405
Task 1710 : 4.95952
Task 1711 : 4.33051e-05
Task 1712 : 3.36058e-05
Task 1713 : 63.5861
Task 1714 : 2.50134e-05
Task 1715 : 1.47489e-05
Task 1716 : 7.01811e-06
Task 1717 : 6.44492e-06
Task 1718 : 1.04213e-06
Task 1719 : 0.706785
Task 1720 : 118.606
Task 1721 : 0.00200148
Task 1722 : 26.6471
Task 1723 : 26.0305
Task 1724 : 4.11063
Task 1725 : 17.2472
Task 1726 : 11.7016
Task 1727 : 9.37273
Task 1728 : 6.37976
Task 1729 : 0.00149105
Task 1730 : 1.87396
Task 1731 : 0.0737349
Task 1732 : 12.2004
Task 1733 : 47.3083
Task 1734 : 21.9547
Task 1735 : 1.87017
Task 1736 : 0.0268979
Task 1737 : 11.4935
Task 1738 : 27.3224
Task 1739 : 100.741
Task 1740 : 3.2335
Task 1741 : 8.89357
Task 1742 : 2.41796
Task 1743 : 52.7334
Task 1744 : 15.8065
Task 1745 : 3.60603e-05
Task 1746 : 2.72404e-05
Task 1747 : 1.84039e-05
Task 1748 : 1.00886e-05
Task 1749 : 4.32234e-06
Task 1750 : 3.64574e-06
Task 1751 : 9.18273e-07
Task 1752 : 39.0462
Task 1753 : 5.75199
Task 1754 : 8.29042
Task 1755 : 12.55
Task 1756 : 1.03541
Task 1757 : 0.0342165
Task 1758 : 0.051942
Task 1759 : 60.4459
Task 1760 : 0.0107875
Task 1761 : 267.049
Task 1762 : 0.0304366
Task 1763 : 0.989446
Task 1764 : 0.705018
Task 1765 : 97.4379
Task 1766 : 0.0419282
Task 1767 : 100.676
Task 1768 : 3.72787
Task 1769 : 1.32471
Task 1770 : 109.42
Task 1771 : 226.781
Task 1772 : 9.56404
Task 1773 : 1.68469
Task 1774 : 2.33976
Task 1775 : 0.307663
Task 1776 : 20.7612
Task 1777 : 3.05594
Task 1778 : 0.912381
Task 1779 : 0.326676
Task 1780 : 0.0103657
Task 1781 : 2.7943
Task 1782 : 7.51424
Task 1783 : 38.3866
Task 1784 : 166.562
Task 1785 : 218.482
Task 1786 : 60.3647
Task 1787 : 6.55006
Task 1788 : 3.71321
Task 1789 : 3.06034
Task 1790 : 0.0137534
Task 1791 : 0.713685
Task 1792 : 2.29833
Task 1793 : 0.743323
Task 1794 : 1.08888
Task 1795 : 213.324
Task 1796 : 0.0165017
Task 1797 : 0.0230931
Task 1798 : 0.272268
Task 1799 : 1.96576
Task 1800 : 6.34116
Task 1801 : 0.911535
Task 1802 : 21.1875
Task 1803 : 40.35
Task 1804 : 71.3999
Task 1805 : 9.02843
Task 1806 : 0.00169684
Task 1807 : 7.61695
Task 1808 : 0.0207581
Task 1809 : 0.00108045
Task 1810 : 0.00123109
Task 1811 : 3.93294
Task 1812 : 0.000638302
Task 1813 : 2.73849
Task 1814 : 0.000284449
Task 1815 : 3.7592
Task 1816 : 68.2747
Task 1817 : 0.000238897
Task 1818 : 0.019195
Task 1819 : 3.96248e-05
Task 1820 : 8.01823
Task 1821 : 23.6816
Task 1822 : 45.146
Task 1823 : 34.7534
Task 1824 : 257.32
Task 1825 : 0.0233976
Task 1826 : 0.0103486
Task 1827 : 67.9356
Task 1828 : 3.95331
Task 1829 : 5.61686
Task 1830 : 45.0225
Task 1831 : 38.5609
Task 1832 : 206.437
Task 1833 : 0.0142059
Task 1834 : 4.51051
Task 1835 : 2.39655
Task 1836 : 154.854
Task 1837 : 0.0118193
Task 1838 : 4.8975
Task 1839 : 0.249757
Task 1840 : 0.154119
Task 1841 : 280.852
Task 1842 : 50.3586
Task 1843 : 0.493462
Task 1844 : 0.122008
Task 1845 : 0.207408
Task 1846 : 0.00146478
Task 1847 : 0.00125671
Task 1848 : 0.000898577
Task 1849 : 0.000608377
Task 1850 : 0.000359261
Task 1851 : 0.000326407
Task 1852 : 0.000245989
Task 1853 : 33.95
Task 1854 : 87.049
Task 1855 : 0.467317
Task 1856 : 3.20032
Task 1857 : 78.9646
Task 1858 : 35.581
Task 1859 : 37.8497
Task 1860 : 0.00634231
Task 1861 : 14.1709
Task 1862 : 0.0724068
Task 1863 : 44.2641
Task 1864 : 148.79
Task 1865 : 0.486595
Task 1866 : 148.288
Task 1867 : 44.1584
Task 1868 : 1.679
Task 1869 : 0.104872
Task 1870 : 37.6234
Task 1871 : 0.197213
Task 1872 : 1.73823
Task 1873 : 0.00479477
Task 1874 : 1.76965
Task 1875 : 37.349
Task 1876 : 0.632241
Task 1877 : 0.0135737
Task 1878 : 8.5628
Task 1879 : 0.160624
Task 1880 : 0.142298
Task 1881 : 0.106602
Task 1882 : 6.41348
Task 1883 : 0.0419339
Task 1884 : 2.92608
Task 1885 : 1.00467
Task 1886 : 234.247
Task 1887 : 0.00839186
Task 1888 : 0.022698
Task 1889 : 3.70299
Task 1890 : 0.697997
Task 1891 : 60.3662
Task 1892 : 79.7654
Task 1893 : 58.5173
Task 1894 : 8.31373
Task 1895 : 191.015
Task 1896 : 186.873
Task 1897 : 0.114226
Task 1898 : 4.42675
Task 1899 : 0.0694839
Task 1900 : 0.374346
Task 1901 : 12.0039
Task 1902 : 0.974266
Task 1903 : 19.1914
Task 1904 : 0.830979
Task 1905 : 225.078
Task 1906 : 0.000126526
Task 1907 : 9.13864e-05
Task 1908 : 6.39112e-05
Task 1909 : 3.33585e-05
Task 1910 : 1.28067e-05
Task 1911 : 9.94681e-06
Task 1912 : 3.17346e-06
Task 1913 : 0.94056
Task 1914 : 0.0427384
Task 1915 : 221.682
Task 1916 : 0.183892
Task 1917 : 216.983
Task 1918 : 0.408955
Task 1919 : 2.66736
Task 1920 : 2.90043
Task 1921 : 4.00235
Task 1922 : 176.755
Task 1923 : 5.41063
Task 1924 : 4.59906
Task 1925 : 0.490308
Task 1926 : 22.2083
Task 1927 : 0.0408322
Task 1928 : 0.0176238
Task 1929 : 180.343
Task 1930 : 54.7927
Task 1931 : 0.00138894
Task 1932 : 16.3194
Task 1933 : 36.9382
Task 1934 : 1.26993
Task 1935 : 0.000782239
Task 1936 : 0.000981188
Task 1937 : 0.0572484
Task 1938 : 0.0551806
Task 1939 : 0.000425979
Task 1940 : 0.280148
Task 1941 : 130.301
Task 1942 : 0.00016332
Task 1943 : 0.000117612
Task 1944 : 3.38366e-05
Task 1945 : 36.1383
Task 1946 : 9.30109
Task 1947 : 223.121
Task 1948 : 1.57591
Task 1949 : 128.507
Task 1950 : 83.9802
Task 1951 : 8.40491
Task 1952 : 213.193
Task 1953 : 19.9987
Task 1954 : 3.4275
Task 1955 : 17.0066
Task 1956 : 13.3827
Task 1957 : 1.46041
Task 1958 : 0.0752514
Task 1959 : 0.0427672
Task 1960 : 0.223052
Task 1961 : 0.0285834
Task 1962 : 0.107501
Task 1963 : 172.095
Task 1964 : 5.88817
Task 1965 : 2.74835
Task 1966 : 1.64122
Task 1967 : 6.44855
Task 1968 : 7.05352
Task 1969 : 0.604225
Task 1970 : 0.0168771
Task 1971 : 29.6553
Task 1972 : 2.55671
Task 1973 : 10.0371
Task 1974 : 1.29911
Task 1975 : 0.0417586
Task 1976 : 3.27284
Task 1977 : 0.329672
Task 1978 : 0.614297
Task 1979 : 41.1419
Task 1980 : 0.058621
Task 1981 : 0.0334112
Task 1982 : 0.0376671
Task 1983 : 9.40937
Task 1984 : 24.3917
Task 1985 : 34.1118
Task 1986 : 0.022289
Task 1987 : 34.0469
Task 1988 : 6.73379
Task 1989 : 0.495579
Task 1990 : 118.279
Task 1991 : 114.977
Task 1992 : 0.0360773
Task 1993 : 1.65247
Task 1994 : 2.85783
Task 1995 : 4.24017
Task 1996 : 2.23792
Task 1997 : 1.98337
Task 1998 : 46.2137
Task 1999 : 0.384136
Task 2000 : 0.0246513
Task 2001 : 0.214497
Task 2002 : 1.66972
Task 2003 : 8.0832
Task 2004 : 7.47053
Task 2005 : 9.54946
Task 2006 : 5.42444
Task 2007 : 11.6506
Task 2008 : 5.26171
Task 2009 : 0.905205
Task 2010 : 0.0388906
Task 2011 : 0.0313218
Task 2012 : 4.5036
Task 2013 : 1.67799
Task 2014 : 3.84039
Task 2015 : 2.77923
Task 2016 : 0.0204795
Task 2017 : 1.00535
Task 2018 : 5.48445
Task 2019 : 157.996
Task 2020 : 0.00461908
Task 2021 : 0.260293
Task 2022 : 0.268291
Task 2023 : 0.0234773
Task 2024 : 5.68071
Task 2025 : 0.00752923
Task 2026 : 0.00654208
Task 2027 : 6.26024
Task 2028 : 0.005878
Task 2029 : 1.90452
Task 2030 : 6.32099
Task 2031 : 1.19269
Task 2032 : 0.906086
Task 2033 : 6.46193
Task 2034 : 0.0254692
Task 2035 : 16.2301
Task 2036 : 39.7286
Task 2037 : 0.176094
Task 2038 : 0.000835404
Task 2039 : 106.35
Task 2040 : 0.00342001
Task 2041 : 2.824
Task 2042 : 9.2847
Task 2043 : 0.00598413
Task 2044 : 147.989
Task 2045 : 63.9865
Task 2046 : 38.4208
Task 2047 : 1.40357
Task 2048 : 0.505635
Task 2049 : 0.928946
Task 2050 : 0.0140406
Task 2051 : 3.2791
Task 2052 : 7.33957
Task 2053 : 1.59614
Task 2054 : 0.421052
Task 2055 : 64.3171
Task 2056 : 2.78137
Task 2057 : 6.89349
Task 2058 : 1.39709
Task 2059 : 0.00854348
Task 2060 : 52.704
Task 2061 : 1.59173
Task 2062 : 0.386495
Task 2063 : 0.0347612
Task 2064 : 0.125126
Task 2065 : 11.1677
Task 2066 : 3.75821
Task 2067 : 4.62013
Task 2068 : 4.69738
Task 2069 : 23.0502
Task 2070 : 0.0111945
Task 2071 : 35.228
Task 2072 : 0.00666849
Task 2073 : 2.10515
Task 2074 : 0.0264114
Task 2075 : 0.0860538
Task 2076 : 14.2131
Task 2077 : 6.09041
Task 2078 : 2.62641
Task 2079 : 1.98361
Task 2080 : 3.21676
Task 2081 : 6.42296
Task 2082 : 0.0112759
Task 2083 : 31.129
Task 2084 : 0.0075864
Task 2085 : 43.8369
Task 2086 : 38.514
Task 2087 : 0.150167
Task 2088 : 0.00573464
Task 2089 : 36.6356
Task 2090 : 46.3455
Task 2091 : 1.50464
Task 2092 : 0.00468145
Task 2093 : 30.8868
Task 2094 : 1.88872
Task 2095 : 0.581569
Task 2096 : 1.87656
Task 2097 : 0.872192
Task 2098 : 0.0137194
Task 2099 : 0.00881534
Task 2100 : 3.63192
Task 2101 : 3.92206
Task 2102 : 0.00431433
Task 2103 : 2.62508
Task 2104 : 1.26852
Task 2105 : 55.3781
Task 2106 : 0.00137279
Task 2107 : 0.621815
Task 2108 : 0.00683319
Task 2109 : 181.417
Task 2110 : 0.446245
Task 2111 : 3.64333
Task 2112 : 0.013845
Task 2113 : 35.1895
Task 2114 : 0.123801
Task 2115 : 0.00499554
Task 2116 : 0.00382964
Task 2117 : 43.1297
Task 2118 : 0.0899382
Task 2119 : 0.010575
Task 2120 : 0.00549352
Task 2121 : 1.29742
Task 2122 : 2.2261
Task 2123 : 2.64606
Task 2124 : 0.930229
Task 2125 : 0.187081
Task 2126 : 70.1357
Task 2127 : 0.39168
Task 2128 : 1.50911
Task 2129 : 46.3944
Task 2130 : 0.0018554
Task 2131 : 0.115336
Task 2132 : 42.6757
Task 2133 : 0.0117874
Task 2134 : 15.3962
Task 2135 : 0.0699556
Task 2136 : 86.1435
Task 2137 : 5.9677
Task 2138 : 0.507817
Task 2139 : 3.09532
Task 2140 : 1.09202
Task 2141 : 2.04745
Task 2142 : 0.0026983
Task 2143 : 1.21263
Task 2144 : 5.95049
Task 2145 : 10.072
Task 2146 : 21.521
Task 2147 : 175.207
Task 2148 : 0.926722
Task 2149 : 1.32619
Task 2150 : 121.014
Task 2151 : 36.4202
Task 2152 : 0.0115524
Task 2153 : 0.203237
Task 2154 : 0.00189064
Task 2155 : 0.00162309
Task 2156 : 41.8929
Task 2157 : 10.8056
Task 2158 : 0.0867771
Task 2159 : 31.7291
Task 2160 : 2.80882
Task 2161 : 4.57667
Task 2162 : 36.5199
Task 2163 : 10.3408
Task 2164 : 65.5461
Task 2165 : 166.663
Task 2166 : 0.231558
Task 2167 : 22.6003
Task 2168 : 2.07858
Task 2169 : 0.0590266
Task 2170 : 0.00126367
Task 2171 : 1.45419
Task 2172 : 23.8159
Task 2173 : 0.000346177
Task 2174 : 2.00937
Task 2175 : 14.9681
Task 2176 : 28.1993
Task 2177 : 12.8489
Task 2178 : 0.233509
Task 2179 : 0.506822
Task 2180 : 0.0201228
Task 2181 : 28.0519
Task 2182 : 0.000917419
Task 2183 : 0.0699723
Task 2184 : 0.00947007
Task 2185 : 0.174189
Task 2186 : 0.0482269
Task 2187 : 0.416658
Task 2188 : 3.17018
Task 2189 : 0.64449
Task 2190 : 5.71895
Task 2191 : 0.502721
Task 2192 : 0.000554484
Task 2193 : 2.26478
Task 2194 : 5.7845
Task 2195 : 14.816
Task 2196 : 0.0723745
Task 2197 : 0.000391953
Task 2198 : 3.87389
Task 2199 : 0.590167
Task 2200 : 0.0191866
Task 2201 : 1.83493
Task 2202 : 2.39481
Task 2203 : 4.392
Task 2204 : 0.00882368
Task 2205 : 26.1683
Task 2206 : 0.0889276
Task 2207 : 1.94314
Task 2208 : 1.0942e-05
Task 2209 : 8.59884e-06
Task 2210 : 5.88945e-06
Task 2211 : 3.37663e-06
Task 2212 : 1.38655e-06
Task 2213 : 1.50912e-06
Task 2214 : 0.195004
Task 2215 : 2.75291e-07
Task 2216 : 6.37119
Task 2217 : 0.14685
Task 2218 : 0.220239
Task 2219 : 0.0851278
Task 2220 : 1.20256
Task 2221 : 0.0535571
Task 2222 : 0.196946
Task 2223 : 12.4452
Task 2224 : 0.00972406
Task 2225 : 24.5326
Task 2226 : 67.4788
Task 2227 : 0.00803062
Task 2228 : 1.56659
Task 2229 : 0.0462699
Task 2230 : 10.1764
Task 2231 : 0.0370873
Task 2232 : 60.8278
Task 2233 : 60.558
Task 2234 : 0.0363828
Task 2235 : 1.95179
Task 2236 : 1.41583
Task 2237 : 2.74156
Task 2238 : 0.0230334
Task 2239 : 1.56452
Task 2240 : 149.553
Task 2241 : 0.0899781
Task 2242 : 0.0359335
Task 2243 : 0.0787829
Task 2244 : 0.514775
Task 2245 : 2.01375
Task 2246 : 0.164782
Task 2247 : 0.129597
Task 2248 : 0.00961265
Task 2249 : 24.8387
Task 2250 : 0.0669261
Task 2251 : 0.355385
Task 2252 : 10.1873
Task 2253 : 0.687796
Task 2254 : 0.0602699
Task 2255 : 0.0215006
Task 2256 : 99.0644
Task 2257 : 1.14041
Task 2258 : 1.95855
Task 2259 : 1.66464
Task 2260 : 0.419311
Task 2261 : 0.937368
Task 2262 : 0.0522952
Task 2263 : 0.881947
Task 2264 : 0.788504
Task 2265 : 0.0677011
Task 2266 : 0.0866762
Task 2267 : 39.1004
Task 2268 : 39.0875
Task 2269 : 0.974885
Task 2270 : 23.6975
Task 2271 : 0.630944
Task 2272 : 94.9742
Task 2273 : 0.00345963
Task 2274 : 0.168727
Task 2275 : 14.2009
Task 2276 : 0.23375
Task 2277 : 0.347894
Task 2278 : 11.3402
Task 2279 : 0.62325
Task 2280 : 1.36712
Task 2281 : 56.7924
Task 2282 : 1.32558
Task 2283 : 2.33057
Task 2284 : 0.0471884
Task 2285 : 0.03077
Task 2286 : 0.0542091
Task 2287 : 16.3753
Task 2288 : 3.64767
Task 2289 : 2.59105
Task 2290 : 0.00576209
Task 2291 : 0.0476216
Task 2292 : 1.51671
Task 2293 : 0.0731337
Task 2294 : 0.019408
Task 2295 : 4.75239
Task 2296 : 0.0186972
Task 2297 : 33.2238
Task 2298 : 0.0858853
Task 2299 : 0.0693359
Task 2300 : 0.0080343
Task 2301 : 2.61978
Task 2302 : 0.0169957
Task 2303 : 0.0337559
Task 2304 : 0.303728
Task 2305 : 1.90287
Task 2306 : 0.112329
Task 2307 : 10.7695
Task 2308 : 0.0056936
Task 2309 : 10.4533
Task 2310 : 0.0307316
Task 2311 : 0.00545093
Task 2312 : 0.0932823
Task 2313 : 0.501658
Task 2314 : 9.85352
Task 2315 : 32.6698
Task 2316 : 0.00436122
Task 2317 : 0.00173881
Task 2318 : 4.78044
Task 2319 : 0.0136659
Task 2320 : 3.62477
Task 2321 : 8.71111
Task 2322 : 2.85693
Task 2323 : 1.86922
Task 2324 : 0.00402776
Task 2325 : 0.00430519
Task 2326 : 0.0595001
Task 2327 : 0.874877
Task 2328 : 0.233922
Task 2329 : 0.00176707
Task 2330 : 0.0132382
Task 2331 : 0.0549678
Task 2332 : 0.602528
Task 2333 : 2.0415
Task 2334 : 12.4453
Task 2335 : 2.86875
Task 2336 : 0.614273
Task 2337 : 0.0460218
Task 2338 : 0.00828981
Task 2339 : 1.47319
Task 2340 : 0.0541018
Task 2341 : 0.00161879
Task 2342 : 2.5154
Task 2343 : 0.948675
Task 2344 : 0.162711
Task 2345 : 0.0180209
Task 2346 : 2.22289
Task 2347 : 3.71211
Task 2348 : 0.00616242
Task 2349 : 0.0136129
Task 2350 : 0.324373
Task 2351 : 0.00909585
Task 2352 : 7.69813
Task 2353 : 0.00715704
Task 2354 : 0.00206829
Task 2355 : 0.0143543
Task 2356 : 0.00144337
Task 2357 : 0.00436856
Task 2358 : 1.42974
Task 2359 : 13.4508
Task 2360 : 0.0102852
Task 2361 : 123.123
Task 2362 : 0.0162158
Task 2363 : 0.00317034
Task 2364 : 0.834341
Task 2365 : 6.01943
Task 2366 : 13.4048
Task 2367 : 0.0137386
Task 2368 : 0.056383
Task 2369 : 0.00254891
Task 2370 : 3.22515
Task 2371 : 1.75147
Task 2372 : 0.00208668
Task 2373 : 0.573409
Task 2374 : 0.0803249
Task 2375 : 0.748403
Task 2376 : 2.52287
Task 2377 : 0.0704662
Task 2378 : 3.96173
Task 2379 : 0.0800914
Task 2380 : 13.7301
Task 2381 : 0.00274592
Task 2382 : 3.20544
Task 2383 : 0.000416327
Task 2384 : 0.682206
Task 2385 : 0.00520775
Task 2386 : 1.18118
Task 2387 : 21.7159
Task 2388 : 0.787011
Task 2389 : 0.868496
Task 2390 : 0.0530355
Task 2391 : 0.00139733
Task 2392 : 0.00126704
Task 2393 : 0.485111
Task 2394 : 15.5822
Task 2395 : 0.0110787
Task 2396 : 0.234821
Task 2397 : 35.8227
Task 2398 : 0.00258184
Task 2399 : 115.198
Task 2400 : 0.00102352
Task 2401 : 0.010263
Task 2402 : 0.274417
Task 2403 : 0.00198904
Task 2404 : 20.3903
Task 2405 : 0.00365133
Task 2406 : 0.00990917
Task 2407 : 0.00686436
Task 2408 : 1.2921
Task 2409 : 0.273713
Task 2410 : 0.00529043
Task 2411 : 0.00806729
Task 2412 : 13.0974
Task 2413 : 0.0927153
Task 2414 : 0.480472
Task 2415 : 0.0100726
Task 2416 : 2.4839
Task 2417 : 1.00704
Task 2418 : 0.00363562
Task 2419 : 0.010019
Task 2420 : 1.47733
Task 2421 : 0.210029
Task 2422 : 0.0523896
Task 2423 : 0.000218219
Task 2424 : 1.98354
Task 2425 : 0.0280101
Task 2426 : 1.15147
Task 2427 : 0.00124491
Task 2428 : 0.0405401
Task 2429 : 1.84053
Task 2430 : 0.00435921
Task 2431 : 0.00755888
Task 2432 : 2.60138
Task 2433 : 14.8496
Task 2434 : 0.0011916
Task 2435 : 12.958
Task 2436 : 1.42939
Task 2437 : 14.711
Task 2438 : 114.179
Task 2439 : 35.3543
Task 2440 : 0.00772343
Task 2441 : 2.2743
Task 2442 : 0.00266804
Task 2443 : 0.909919
Task 2444 : 0.000881854
Task 2445 : 0.00105458
Task 2446 : 0.000962902
Task 2447 : 0.387567
Task 2448 : 0.894761
Task 2449 : 13.9025
Task 2450 : 0.0185175
Task 2451 : 0.0134738
Task 2452 : 0.000480463
Task 2453 : 19.7727
Task 2454 : 1.36035
Task 2455 : 0.0761211
Task 2456 : 5.47462
Task 2457 : 0.0575524
Task 2458 : 3.48987
Task 2459 : 13.1984
Task 2460 : 0.0068945
Task 2461 : 6.72751
Task 2462 : 3.86421
Task 2463 : 7.04177
Task 2464 : 0.000344857
Task 2465 : 4.86202
Task 2466 : 0.0159945
Task 2467 : 0.619012
Task 2468 : 3.42454
Task 2469 : 1.69672
Task 2470 : 0.000162689
Task 2471 : 4.96348
Task 2472 : 0.0577498
Task 2473 : 0.0132496
Task 2474 : 0.991875
Task 2475 : 0.112742
Task 2476 : 0.724962
Task 2477 : 0.0982638
Task 2478 : 0.000204336
Task 2479 : 2.2726e-05
Task 2480 : 1.73773e-05
Task 2481 : 1.23668e-05
Task 2482 : 7.04477e-06
Task 2483 : 3.17726e-06
Task 2484 : 3.00542e-06
Task 2485 : 5.69245e-07
Task 2486 : 0.00147344
Task 2487 : 0.401216
Task 2488 : 0.000139716
Task 2489 : 0.314095
Task 2490 : 0.162335
Task 2491 : 5.36658
Task 2492 : 0.220073
Task 2493 : 32.6586
Task 2494 : 0.22593
Task 2495 : 0.32347
Task 2496 : 0.0522035
Task 2497 : 12.59
Task 2498 : 0.0456843
Task 2499 : 12.5823
Task 2500 : 10.3639
Task 2501 : 3.37631
Task 2502 : 3.61692e-06
Task 2503 : 2.79246e-06
Task 2504 : 1.8048e-06
Task 2505 : 1.02255e-06
Task 2506 : 4.41385e-07
Task 2507 : 4.46807e-07
Task 2508 : 9.32683e-08
Task 2509 : 2.14205
Task 2510 : 0.317137
Task 2511 : 0.0444089
Task 2512 : 2.5196
Task 2513 : 0.0759603
Task 2514 : 2.40116
Task 2515 : 0.0148783
Task 2516 : 33.1602
Task 2517 : 0.0203385
Task 2518 : 0.0033731
Task 2519 : 20.0716
Task 2520 : 0.0164411
Task 2521 : 1.88265
Task 2522 : 12.3855
Task 2523 : 0.00311438
Task 2524 : 1.355
Task 2525 : 8.3387
Task 2526 : 0.0837014
Task 2527 : 0.0144673
Task 2528 : 0.0241867
Task 2529 : 0.0147211
Task 2530 : 0.117899
Task 2531 : 0.195759
Task 2532 : 17.5878
Task 2533 : 0.0589582
Task 2534 : 0.0610589
Task 2535 : 0.00888395
Task 2536 : 1.91979
Task 2537 : 12.4513
Task 2538 : 0.0960418
Task 2539 : 27.8775
Task 2540 : 0.0506971
Task 2541 : 3.67817
Task 2542 : 0.00277269
Task 2543 : 0.0836547
Task 2544 : 2.56228
Task 2545 : 0.170746
Task 2546 : 6.62149
Task 2547 : 27.7309
Task 2548 : 0.0341074
Task 2549 : 1.32223
Task 2550 : 0.0828034
Task 2551 : 1.24668
Task 2552 : 0.924111
Task 2553 : 2.23363
Task 2554 : 0.00495846
Task 2555 : 0.0666236
Task 2556 : 0.0170255
Task 2557 : 1.60742
Task 2558 : 1.18698
Task 2559 : 0.273613
Task 2560 : 0.0252815
Task 2561 : 1.52749
Task 2562 : 28.1071
Task 2563 : 0.00110551
Task 2564 : 0.0296781
Task 2565 : 0.0408743
Task 2566 : 0.0136794
Task 2567 : 0.00336628
Task 2568 : 0.690659
Task 2569 : 0.313534
Task 2570 : 0.625389
Task 2571 : 0.482776
Task 2572 : 0.0368292
Task 2573 : 0.228909
Task 2574 : 0.599247
Task 2575 : 1.29099
Task 2576 : 1.54534
Task 2577 : 0.942211
Task 2578 : 0.983124
Task 2579 : 0.709733
Task 2580 : 27.2058
Task 2581 : 3.46137
Task 2582 : 0.83469
Task 2583 : 0.913734
Task 2584 : 1.63816
Task 2585 : 0.00366359
Task 2586 : 0.00311608
Task 2587 : 11.7449
Task 2588 : 0.994595
Task 2589 : 0.485974
Task 2590 : 26.8783
Task 2591 : 1.13593
Task 2592 : 0.479341
Task 2593 : 0.00318864
Task 2594 : 0.0715391
Task 2595 : 0.00194208
Task 2596 : 14.4259
Task 2597 : 15.0944
Task 2598 : 1.13233
Task 2599 : 0.565048
Task 2600 : 0.471471
Task 2601 : 0.0805053
Task 2602 : 0.37619
Task 2603 : 0.0270455
Task 2604 : 10.1441
Task 2605 : 8.99752
Task 2606 : 0.166119
Task 2607 : 0.271667
Task 2608 : 0.811179
Task 2609 : 0.0702552
Task 2610 : 0.114206
Task 2611 : 0.0297982
Task 2612 : 0.0219747
Task 2613 : 0.00277399
Task 2614 : 14.5839
Task 2615 : 0.0169408
Task 2616 : 0.313403
Task 2617 : 0.291263
Task 2618 : 0.0284717
Task 2619 : 0.964638
Task 2620 : 0.0394437
Task 2621 : 5.82596
Task 2622 : 0.0183027
Task 2623 : 0.308076
Task 2624 : 0.0288679
Task 2625 : 0.0877371
Task 2626 : 0.195829
Task 2627 : 0.0267124
Task 2628 : 0.00782578
Task 2629 : 0.0809933
Task 2630 : 0.000476801
Task 2631 : 0.0360381
Task 2632 : 0.0310829
Task 2633 : 0.037523
Task 2634 : 0.0220184
Task 2635 : 1.34538
Task 2636 : 3.99381
Task 2637 : 0.0313916
Task 2638 : 3.83246
Task 2639 : 0.674273
Task 2640 : 0.741327
Task 2641 : 27.2173
Task 2642 : 4.70802
Task 2643 : 0.394477
Task 2644 : 0.00382743
Task 2645 : 1.39949
Task 2646 : 0.0328706
Task 2647 : 1.14378
Task 2648 : 6.30769
Task 2649 : 9.52008
Task 2650 : 3.97313
Task 2651 : 3.47125
Task 2652 : 0.000909193
Task 2653 : 0.0101787
Task 2654 : 0.00127997
Task 2655 : 0.00271294
Task 2656 : 0.0194095
Task 2657 : 1.13111
Task 2658 : 0.0020184
Task 2659 : 1.15522
Task 2660 : 0.335838
Task 2661 : 0.300328
Task 2662 : 0.0307018
Task 2663 : 0.0586425
Task 2664 : 0.0536909
Task 2665 : 0.00195094
Task 2666 : 23.8522
Task 2667 : 0.0705666
Task 2668 : 0.0212196
Task 2669 : 0.0373046
Task 2670 : 0.0306382
Task 2671 : 0.000651639
Task 2672 : 0.726346
Task 2673 : 0.105866
Task 2674 : 0.00233225
Task 2675 : 0.879884
Task 2676 : 0.0383524
Task 2677 : 0.00229522
Task 2678 : 0.0288769
Task 2679 : 0.00817113
Task 2680 : 0.00799512
Task 2681 : 0.0268143
Task 2682 : 6.34782
Task 2683 : 0.00471489
Task 2684 : 0.00038274
Task 2685 : 0.901762
Task 2686 : 7.20487
Task 2687 : 0.207915
Task 2688 : 0.028125
Task 2689 : 0.0171013
Task 2690 : 0.00411024
Task 2691 : 0.0379412
Task 2692 : 0.000273583
Task 2693 : 8.60964
Task 2694 : 0.46523
Task 2695 : 5.18519
Task 2696 : 0.572813
Task 2697 : 0.00239269
Task 2698 : 0.170864
Task 2699 : 11.2321
Task 2700 : 4.22251
Task 2701 : 0.905837
Task 2702 : 0.0042117
Task 2703 : 0.0110949
Task 2704 : 7.75425e-06
Task 2705 : 6.10531e-06
Task 2706 : 4.24125e-06
Task 2707 : 2.50382e-06
Task 2708 : 1.14207e-06
Task 2709 : 1.20159e-06
Task 2710 : 1.9362e-07
Task 2711 : 0.0718017
Task 2712 : 0.00213636
Task 2713 : 10.6771
Task 2714 : 0.0031893
Task 2715 : 0.0247019
Task 2716 : 0.646919
Task 2717 : 0.0305279
Task 2718 : 0.117251
Task 2719 : 0.0867931
Task 2720 : 0.000954087
Task 2721 : 0.00078313
Task 2722 : 0.11159
Task 2723 : 0.0614982
Task 2724 : 10.2459
Task 2725 : 0.0580411
Task 2726 : 0.449771
Task 2727 : 1.68933
Task 2728 : 0.298425
Task 2729 : 0.00167914
Task 2730 : 0.0225239
Task 2731 : 0.00173551
Task 2732 : 0.000628375
Task 2733 : 1.19425
Task 2734 : 0.452552
Task 2735 : 16.5435
Task 2736 : 0.498009
Task 2737 : 0.7203
Task 2738 : 0.000915283
Task 2739 : 0.000871975
Task 2740 : 0.0204113
Task 2741 : 0.398396
Task 2742 : 0.0416563
Task 2743 : 0.000674692
Task 2744 : 0.243482
Task 2745 : 0.000597777
Task 2746 : 16.1217
Task 2747 : 0.0132113
Task 2748 : 0.0365738
Task 2749 : 0.854382
Task 2750 : 1.07059
Task 2751 : 15.4269
Task 2752 : 0.177514
Task 2753 : 1.92037
Task 2754 : 0.00922324
Task 2755 : 0.03135
Task 2756 : 3.17919
Task 2757 : 0.0695684
Task 2758 : 0.024849
Task 2759 : 0.0595146
Task 2760 : 0.00129903
Task 2761 : 0.0181916
Task 2762 : 0.0334971
Task 2763 : 0.029844
Task 2764 : 0.000653528
Task 2765 : 0.0244828
Task 2766 : 1.02945
Task 2767 : 0.00988489
Task 2768 : 14.172
Task 2769 : 0.000770399
Task 2770 : 0.520562
Task 2771 : 1.32284
Task 2772 : 0.38004
Task 2773 : 0.00559858
Task 2774 : 0.699462
Task 2775 : 1.16512
Task 2776 : 0.0184252
Task 2777 : 0.0103308
Task 2778 : 1.56707
Task 2779 : 1.17896
Task 2780 : 0.605808
Task 2781 : 0.84176
Task 2782 : 0.611736
Task 2783 : 0.00102819
Task 2784 : 0.00196844
Task 2785 : 0.821596
Task 2786 : 9.87152e-05
Task 2787 : 0.00119225
Task 2788 : 0.000380987
Task 2789 : 0.00773231
Task 2790 : 0.302573
Task 2791 : 0.0617061
Task 2792 : 0.696703
Task 2793 : 3.39089
Task 2794 : 7.37217
Task 2795 : 0.00195395
Task 2796 : 0.00027462
Task 2797 : 0.000758187
Task 2798 : 0.0608917
Task 2799 : 7.09494
Task 2800 : 0.522617
Task 2801 : 4.1892
Task 2802 : 0.0220113
Task 2803 : 0.0290324
Task 2804 : 0.0101363
Task 2805 : 8.06752
Task 2806 : 0.0103859
Task 2807 : 0.0101028
Task 2808 : 0.0010662
Task 2809 : 1.13257
Task 2810 : 0.00130579
Task 2811 : 0.0506829
Task 2812 : 6.33025e-06
Task 2813 : 4.85174e-06
Task 2814 : 3.05929e-06
Task 2815 : 1.67906e-06
Task 2816 : 7.2551e-07
Task 2817 : 6.33358e-07
Task 2818 : 1.67259e-07
Task 2819 : 0.0642406
Task 2820 : 0.000552814
Task 2821 : 0.0576425
Task 2822 : 2.99264
Task 2823 : 0.0112979
Task 2824 : 0.0101102
Task 2825 : 0.100247
Task 2826 : 0.120157
Task 2827 : 0.00120154
Task 2828 : 2.05196
Task 2829 : 0.111733
Task 2830 : 0.44171
Task 2831 : 2.13772
Task 2832 : 0.161703
Task 2833 : 0.0174009
Task 2834 : 6.19771
Task 2835 : 0.253588
Task 2836 : 0.000765145
Task 2837 : 3.61183
Task 2838 : 3.8469
Task 2839 : 5.39007
Task 2840 : 1.72398e-05
Task 2841 : 1.28354e-05
Task 2842 : 8.29764e-06
Task 2843 : 4.35705e-06
Task 2844 : 1.69065e-06
Task 2845 : 1.37123e-06
Task 2846 : 0.0389298
Task 2847 : 4.50488e-07
Task 2848 : 0.025833
Task 2849 : 0.0344845
Task 2850 : 0.0132828
Task 2851 : 0.0110613
Task 2852 : 0.021824
Task 2853 : 0.433342
Task 2854 : 0.268508
Task 2855 : 0.608649
Task 2856 : 0.0314924
Task 2857 : 0.00107442
Task 2858 : 1.36984
Task 2859 : 4.20529
Task 2860 : 0.0102195
Task 2861 : 0.00928458
Task 2862 : 0.026486
Task 2863 : 0.0696913
Task 2864 : 0.00833583
Task 2865 : 0.0138803
Task 2866 : 0.00627575
Task 2867 : 0.000751607
Task 2868 : 0.16531
Task 2869 : 0.824525
Task 2870 : 0.00153423
Task 2871 : 1.28042
Task 2872 : 1.24875
Task 2873 : 0.583485
Task 2874 : 0.000259873
Task 2875 : 0.0214241
Task 2876 : 0.468231
Task 2877 : 2.8838
Task 2878 : 4.7245
Task 2879 : 0.0229435
Task 2880 : 2.58885
Task 2881 : 0.991914
Task 2882 : 8.87779
Task 2883 : 1.12595
Task 2884 : 10.2159
Task 2885 : 0.000189331
Task 2886 : 2.0289
Task 2887 : 0.0536115
Task 2888 : 0.0481965
Task 2889 : 0.288589
Task 2890 : 0.00585757
Task 2891 : 0.0057713
Task 2892 : 2.05179
Task 2893 : 0.000113753
Task 2894 : 0.0125838
Task 2895 : 10.096
Task 2896 : 0.0143598
Task 2897 : 0.002071
Task 2898 : 0.00269163
Task 2899 : 0.00191712
Task 2900 : 7.6687e-05
Task 2901 : 0.00247441
Task 2902 : 0.669394
Task 2903 : 0.190441
Task 2904 : 0.0168108
Task 2905 : 0.127017
Task 2906 : 0.464843
Task 2907 : 4.10439
Task 2908 : 0.0007605
Task 2909 : 0.00129539
Task 2910 : 2.0491e-06
Task 2911 : 1.54758e-06
Task 2912 : 1.01287e-06
Task 2913 : 5.85242e-07
Task 2914 : 2.55238e-07
Task 2915 : 2.51441e-07
Task 2916 : 5.26808e-08
Task 2917 : 0.0193657
Task 2918 : 0.0123742
Task 2919 : 0.613807
Task 2920 : 4.90437
Task 2921 : 0.428218
Task 2922 : 0.000554571
Task 2923 : 0.294979
Task 2924 : 3.68253
Task 2925 : 0.000352695
Task 2926 : 0.154497
Task 2927 : 0.0212271
Task 2928 : 0.046948
Task 2929 : 3.35635
Task 2930 : 0.00215993
Task 2931 : 0.0165908
Task 2932 : 5.01487
Task 2933 : 2.93733
Task 2934 : 0.000227092
Task 2935 : 0.625521
Task 2936 : 0.568247
Task 2937 : 0.0803872
Task 2938 : 0.278262
Task 2939 : 0.000810922
Task 2940 : 0.0200881
Task 2941 : 0.00717596
Task 2942 : 0.0222547
Task 2943 : 0.000249917
Task 2944 : 0.000298779
Task 2945 : 0.852432
Task 2946 : 0.00643408
Task 2947 : 0.342548
Task 2948 : 0.408938
Task 2949 : 0.0488978
Task 2950 : 0.013778
Task 2951 : 0.0225576
Task 2952 : 0.542819
Task 2953 : 0.436096
Task 2954 : 0.0158195
Task 2955 : 0.000143905
Task 2956 : 0.774229
Task 2957 : 2.24528
Task 2958 : 0.238554
Task 2959 : 1.21285
Task 2960 : 9.94995e-05
Task 2961 : 0.130651
Task 2962 : 0.0510914
Task 2963 : 0.930833
Task 2964 : 0.367492
Task 2965 : 1.05859
Task 2966 : 0.0298997
Task 2967 : 0.000357627
Task 2968 : 0.0080776
Task 2969 : 0.0196285
Task 2970 : 2.61518e-06
Task 2971 : 2.02289e-06
Task 2972 : 1.32607e-06
Task 2973 : 7.73613e-07
Task 2974 : 3.7093e-07
Task 2975 : 3.62969e-07
Task 2976 : 6.69286e-08
Task 2977 : 0.216533
Task 2978 : 1.99053
Task 2979 : 0.0413141
Task 2980 : 0.00107291
Task 2981 : 0.0352938
Task 2982 : 0.837342
Task 2983 : 0.70297
Task 2984 : 0.602012
Task 2985 : 0.0240515
Task 2986 : 0.000707315
Task 2987 : 0.152603
Task 2988 : 0.00662582
Task 2989 : 0.316912
Task 2990 : 0.014773
Task 2991 : 0.0172074
Task 2992 : 0.0144028
Task 2993 : 9.4431
Task 2994 : 0.000252456
Task 2995 : 3.10735
Task 2996 : 0.00495861
Task 2997 : 0.128994
Task 2998 : 0.0892037
Task 2999 : 1.14654
Task 3000 : 0.0214586
Task 3001 : 1.38892
Task 3002 : 4.77289
Task 3003 : 0.0175237
Task 3004 : 0.0353135
Task 3005 : 0.0126345
Task 3006 : 0.000144283
Task 3007 : 3.88353
Task 3008 : 0.027133
Task 3009 : 0.043599
Task 3010 : 0.0703334
Task 3011 : 0.000100599
Task 3012 : 0.00930329
Task 3013 : 0.438002
Task 3014 : 0.435918
Task 3015 : 0.163971
Task 3016 : 0.0363018
Task 3017 : 0.389712
Task 3018 : 0.00551141
Task 3019 : 0.282731
Task 3020 : 0.059707
Task 3021 : 2.15037e-06
Task 3022 : 0.00245041
Task 3023 : 1.61918e-06
Task 3024 : 9.63439e-07
Task 3025 : 5.22538e-07
Task 3026 : 2.20745e-07
Task 3027 : 2.07196e-07
Task 3028 : 5.82348e-08
Task 3029 : 0.32468
Task 3030 : 1.14063
Task 3031 : 17.2565
Task 3032 : 0.0449756
Task 3033 : 0.00337466
Task 3034 : 0.00310729
Task 3035 : 0.0156871
Task 3036 : 0.00647496
Task 3037 : 0.0395285
Task 3038 : 0.027493
Task 3039 : 0.0206824
Task 3040 : 0.224544
Task 3041 : 0.590215
Task 3042 : 0.00518922
Task 3043 : 0.0238542
Task 3044 : 0.0123537
Task 3045 : 0.034756
Task 3046 : 1.87681
Task 3047 : 16.675
Task 3048 : 1.90621
Task 3049 : 0.0297628
Task 3050 : 0.510669
Task 3051 : 0.0245957
Task 3052 : 4.43012
Task 3053 : 0.0208358
Task 3054 : 0.00424653
Task 3055 : 0.00061769
Task 3056 : 0.00136822
Task 3057 : 0.019381
Task 3058 : 0.00122901
Task 3059 : 0.000380523
Task 3060 : 0.000438322
Task 3061 : 0.0127244
Task 3062 : 0.000383601
Task 3063 : 0.00417237
Task 3064 : 0.015
Task 3065 : 0.0104321
Task 3066 : 0.0161757
Task 3067 : 0.0377686
Task 3068 : 0.00506185
Task 3069 : 0.000215612
Task 3070 : 0.0160697
Task 3071 : 0.00356746
Task 3072 : 0.0332574
Task 3073 : 8.21144e-05
Task 3074 : 0.00888737
Task 3075 : 0.00505441
Task 3076 : 5.72337e-05
Task 3077 : 0.0102123
Task 3078 : 1.49228e-05
Task 3079 : 0.000707975
Task 3080 : 27.9664
Task 3081 : 0.0217434
Task 3082 : 20.5037
Task 3083 : 0.000142291
Task 3084 : 0.00503571
Task 3085 : 0.410233
Task 3086 : 1.49872
Task 3087 : 0.000648252
Task 3088 : 1.99906
Task 3089 : 0.0168291
Task 3090 : 0.0656908
Task 3091 : 0.240808
Task 3092 : 0.00342218
Task 3093 : 0.407415
Task 3094 : 0.000895934
Task 3095 : 0.0500129
Task 3096 : 0.000944381
Task 3097 : 24.5004
Task 3098 : 0.0147932
Task 3099 : 0.265902
Task 3100 : 0.000565756
Task 3101 : 0.000709471
Task 3102 : 0.0024956
Task 3103 : 0.00231388
Task 3104 : 0.00059809
Task 3105 : 0.000681361
Task 3106 : 0.000574433
Task 3107 : 0.00049435
Task 3108 : 19.806
Task 3109 : 0.0109676
Task 3110 : 0.0471906
Task 3111 : 0.0141525
Task 3112 : 0.015788
Task 3113 : 0.000344564
Task 3114 : 0.00146555
Task 3115 : 0.553486
Task 3116 : 0.000136583
Task 3117 : 0.000729805
Task 3118 : 0.000103021
Task 3119 : 2.21566e-05
Task 3120 : 0.15345
Task 3121 : 0.000481765
Task 3122 : 0.000527306
Task 3123 : 0.000651294
Task 3124 : 0.00834953
Task 3125 : 0.0373455
Task 3126 : 0.00277635
Task 3127 : 0.00960292
Task 3128 : 0.000284536
Task 3129 : 0.0009751
Task 3130 : 0.00011764
Task 3131 : 8.98915e-05
Task 3132 : 1.70453e-05
Task 3133 : 0.0394321
Task 3134 : 0.0094393
Task 3135 : 0.00465198
Task 3136 : 0.0244324
Task 3137 : 0.477999
Task 3138 : 0.00188601
Task 3139 : 0.00380949
Task 3140 : 0.00842276
Task 3141 : 0.00028023
Task 3142 : 0.0201264
Task 3143 : 0.0174374
Task 3144 : 0.000577086
Task 3145 : 0.00704448
Task 3146 : 0.021059
Task 3147 : 0.000746698
Task 3148 : 0.00133954
Task 3149 : 0.000409768
Task 3150 : 0.00214856
Task 3151 : 0.0177359
Task 3152 : 0.0061833
Task 3153 : 0.0045815
Task 3154 : 2.82508
Task 3155 : 0.0151925
Task 3156 : 0.02957
Task 3157 : 0.00528644
Task 3158 : 2.04976
Task 3159 : 0.0126106
Task 3160 : 0.000254039
Task 3161 : 12.3563
Task 3162 : 0.000754665
Task 3163 : 0.000205079
Task 3164 : 0.0134684
Task 3165 : 0.00433655
Task 3166 : 0.0060858
Task 3167 : 12.0681
Task 3168 : 0.00605081
Task 3169 : 0.0141445
Task 3170 : 0.0153156
Task 3171 : 4.7542e-05
Task 3172 : 16.8364
Task 3173 : 1.42599
Task 3174 : 0.224488
Task 3175 : 0.000413343
Task 3176 : 0.0100202
Task 3177 : 0.00347998
Task 3178 : 0.00116046
Task 3179 : 0.0250649
Task 3180 : 0.00199602
Task 3181 : 15.1101
Task 3182 : 0.0118163
Task 3183 : 0.00515918
Task 3184 : 0.000554722
Task 3185 : 0.000465566
Task 3186 : 0.000337101
Task 3187 : 0.000232756
Task 3188 : 0.000135147
Task 3189 : 0.000126173
Task 3190 : 9.28779e-05
Task 3191 : 0.00488589
Task 3192 : 0.00359204
Task 3193 : 0.00343422
Task 3194 : 0.000192559
Task 3195 : 0.0435904
Task 3196 : 0.387806
Task 3197 : 0.0201499
Task 3198 : 0.0365261
Task 3199 : 0.000435691
Task 3200 : 0.00243145
Task 3201 : 0.000449722
Task 3202 : 0.00184178
Task 3203 : 0.143948
Task 3204 : 0.000138497
Task 3205 : 0.00274291
Task 3206 : 0.000261448
Task 3207 : 0.000308308
Task 3208 : 0.0404753
Task 3209 : 0.815642
Task 3210 : 0.000141387
Task 3211 : 0.761345
Task 3212 : 0.00412365
Task 3213 : 4.57399e-05
Task 3214 : 0.0346105
Task 3215 : 3.09968e-05
Task 3216 : 0.0346575
Task 3217 : 1.12393e-05
Task 3218 : 0.000322537
Task 3219 : 0.00192685
Task 3220 : 8.08642e-05
Task 3221 : 0.00183919
Task 3222 : 5.51263e-05
Task 3223 : 0.500246
Task 3224 : 0.0102837
Task 3225 : 0.00163713
Task 3226 : 0.00313475
Task 3227 : 0.00775002
Task 3228 : 0.000433727
Task 3229 : 0.000194652
Task 3230 : 1.4955e-06
Task 3231 : 1.13162e-06
Task 3232 : 0.00570592
Task 3233 : 7.51199e-07
Task 3234 : 4.46927e-07
Task 3235 : 2.16512e-07
Task 3236 : 2.06181e-07
Task 3237 : 3.81586e-08
Task 3238 : 0.00235636
Task 3239 : 0.00765345
Task 3240 : 0.00707945
Task 3241 : 0.00637929
Task 3242 : 0.0103154
Task 3243 : 1.99747
Task 3244 : 7.91879e-05
Task 3245 : 14.9216
Task 3246 : 5.84147e-05
Task 3247 : 4.498e-05
Task 3248 : 0.000139474
Task 3249 : 14.8787
Task 3250 : 2.48373e-05
Task 3251 : 9.85849e-06
Task 3252 : 8.01995e-06
Task 3253 : 1.91278e-06
Task 3254 : 0.00215597
Task 3255 : 0.0136613
Task 3256 : 0.0145561
Task 3257 : 1.33309
Task 3258 : 8.18202
Task 3259 : 0.0114926
Task 3260 : 0.00928734
Task 3261 : 8.1149
Task 3262 : 0.0123526
Task 3263 : 0.017699
Task 3264 : 0.000556968
Task 3265 : 0.00838918
Task 3266 : 0.000455844
Task 3267 : 8.08275e-05
Task 3268 : 6.47214
Task 3269 : 0.0142354
Task 3270 : 0.00674747
Task 3271 : 1.13542
Task 3272 : 0.026156
Task 3273 : 5.58982
Task 3274 : 0.0225946
Task 3275 : 0.019932
Task 3276 : 0.00631882
Task 3277 : 5.55646e-05
Task 3278 : 0.000949687
Task 3279 : 0.0016273
Task 3280 : 0.0217755
Task 3281 : 0.00805445
Task 3282 : 7.40883e-05
Task 3283 : 0.0105195
Task 3284 : 0.0297616
Task 3285 : 0.00439744
Task 3286 : 1.22593e-06
Task 3287 : 9.03003e-07
Task 3288 : 5.44099e-07
Task 3289 : 3.00951e-07
Task 3290 : 1.20569e-07
Task 3291 : 1.25007e-07
Task 3292 : 3.31e-08
Task 3293 : 0.00115953
Task 3294 : 0.00830965
Task 3295 : 0.0240631
Task 3296 : 0.00771051
Task 3297 : 0.000789794
Task 3298 : 0.00758921
Task 3299 : 0.00621102
Task 3300 : 0.755505
Task 3301 : 0.0100338
Task 3302 : 0.629038
Task 3303 : 0.208635
Task 3304 : 0.00410034
Task 3305 : 0.00646005
Task 3306 : 0.00373148
Task 3307 : 0.00355841
Task 3308 : 0.0452305
Task 3309 : 0.00590849
Task 3310 : 0.0097357
Task 3311 : 0.0102631
Task 3312 : 0.0183403
Task 3313 : 0.00845683
Task 3314 : 0.00298822
Task 3315 : 0.00255613
Task 3316 : 0.00269864
Task 3317 : 0.000724426
Task 3318 : 0.0796682
Task 3319 : 0.0282959
Task 3320 : 0.00371978
Task 3321 : 0.00231561
Task 3322 : 0.00278839
Task 3323 : 0.014749
Task 3324 : 0.016077
Task 3325 : 0.305076
Task 3326 : 1.60301
Task 3327 : 0.00157685
Task 3328 : 0.0527252
Task 3329 : 0.0221887
Task 3330 : 0.000234068
Task 3331 : 0.0137055
Task 3332 : 0.00141869
Task 3333 : 0.00702292
Task 3334 : 1.87213
Task 3335 : 0.00150875
Task 3336 : 0.0072914
Task 3337 : 0.0223834
Task 3338 : 0.00131429
Task 3339 : 5.87755e-05
Task 3340 : 0.00171611
Task 3341 : 4.34196e-05
Task 3342 : 0.000646814
Task 3343 : 3.47989e-05
Task 3344 : 0.000309888
Task 3345 : 1.96992e-05
Task 3346 : 8.15543e-06
Task 3347 : 6.72114e-06
Task 3348 : 1.41333e-06
Task 3349 : 0.0193656
Task 3350 : 0.0034245
Task 3351 : 0.0258813
Task 3352 : 0.00219659
Task 3353 : 0.000173282
Task 3354 : 0.000882822
Task 3355 : 0.0223495
Task 3356 : 0.00257293
Task 3357 : 0.00374288
Task 3358 : 0.00224503
Task 3359 : 7.45024e-05
Task 3360 : 0.0015924
Task 3361 : 0.000301972
Task 3362 : 0.00204158
Task 3363 : 0.00236666
Task 3364 : 0.00016793
Task 3365 : 0.00541909
Task 3366 : 0.000550429
Task 3367 : 0.00349647
Task 3368 : 0.147868
Task 3369 : 0.00604237
Task 3370 : 0.113866
Task 3371 : 9.88018
Task 3372 : 0.00398447
Task 3373 : 9.73138
Task 3374 : 0.00874576
Task 3375 : 0.00442135
Task 3376 : 0.00946725
Task 3377 : 0.00047073
Task 3378 : 0.000389667
Task 3379 : 0.00240856
Task 3380 : 0.0030104
Task 3381 : 0.00900058
Task 3382 : 0.00141854
Task 3383 : 0.00941829
Task 3384 : 0.000327176
Task 3385 : 0.0162667
Task 3386 : 0.000224111
Task 3387 : 4.68212e-05
Task 3388 : 3.39703e-05
Task 3389 : 2.58699e-05
Task 3390 : 1.40497e-05
Task 3391 : 5.35789e-06
Task 3392 : 0.0014324
Task 3393 : 4.02772e-06
Task 3394 : 1.16459e-06
Task 3395 : 0.000461069
Task 3396 : 0.0140555
Task 3397 : 0.000225284
Task 3398 : 0.000437631
Task 3399 : 0.000161317
Task 3400 : 0.000685151
Task 3401 : 0.0150381
Task 3402 : 0.000561653
Task 3403 : 0.0331331
Task 3404 : 0.0876185
Task 3405 : 0.0265871
Task 3406 : 0.0762963
Task 3407 : 0.0234203
Task 3408 : 0.00116596
Task 3409 : 0.000509863
Task 3410 : 0.000689141
Task 3411 : 0.00641334
Task 3412 : 0.0025926
Task 3413 : 0.00924183
Task 3414 : 9.33302e-05
Task 3415 : 3.96239e-06
Task 3416 : 3.07404e-06
Task 3417 : 2.04178e-06
Task 3418 : 1.16451e-06
Task 3419 : 5.18574e-07
Task 3420 : 5.29688e-07
Task 3421 : 1.02982e-07
Task 3422 : 0.00327053
Task 3423 : 0.0047724
Task 3424 : 0.00712935
Task 3425 : 0.00754675
Task 3426 : 0.175982
Task 3427 : 0.200764
Task 3428 : 0.000635655
Task 3429 : 0.0205649
Task 3430 : 0.00505631
Task 3431 : 0.00528616
Task 3432 : 0.00569766
Task 3433 : 0.132708
Task 3434 : 0.108563
Task 3435 : 0.00100706
Task 3436 : 0.0161319
Task 3437 : 0.00801696
Task 3438 : 0.198506
Task 3439 : 1.95953
Task 3440 : 0.000568791
Task 3441 : 0.507668
Task 3442 : 0.00641022
Task 3443 : 0.000219383
Task 3444 : 0.149188
Task 3445 : 0.000746339
Task 3446 : 0.0125224
Task 3447 : 0.000284946
Task 3448 : 0.000385828
Task 3449 : 0.0158865
Task 3450 : 0.00741456
Task 3451 : 0.0132222
Task 3452 : 0.00759878
Task 3453 : 0.33368
Task 3454 : 0.000334793
Task 3455 : 0.0095038
Task 3456 : 0.0108087
Task 3457 : 0.00189673
Task 3458 : 0.00632288
Task 3459 : 0.000153547
Task 3460 : 0.00867701
Task 3461 : 0.00227216
Task 3462 : 0.00511906
Task 3463 : 0.0127353
Task 3464 : 0.00723489
Task 3465 : 0.00230837
Task 3466 : 0.034065
Task 3467 : 0.00844672
Task 3468 : 0.00160312
Task 3469 : 0.023354
Task 3470 : 0.0103149
Task 3471 : 8.70288e-05
Task 3472 : 4.37173
Task 3473 : 0.000175465
Task 3474 : 0.0108174
Task 3475 : 0.00175849
Task 3476 : 6.02794e-05
Task 3477 : 0.00415157
Task 3478 : 0.000428973
Task 3479 : 0.00188528
Task 3480 : 0.000556412
Task 3481 : 0.00877813
Task 3482 : 0.000406399
Task 3483 : 0.00965498
Task 3484 : 0.0014422
Task 3485 : 0.00409792
Task 3486 : 0.00127263
Task 3487 : 0.00143395
Task 3488 : 0.00119764
Task 3489 : 0.0023194
Task 3490 : 0.019012
Task 3491 : 0.00214626
Task 3492 : 0.000768426
Task 3493 : 0.000484068
Task 3494 : 1.37302e-06
Task 3495 : 1.04649e-06
Task 3496 : 0.209082
Task 3497 : 6.55905e-07
Task 3498 : 3.69676e-07
Task 3499 : 1.7305e-07
Task 3500 : 1.64397e-07
Task 3501 : 3.65746e-08
Task 3502 : 0.00372393
Task 3503 : 0.179445
Task 3504 : 0.016404
Task 3505 : 0.000392543
Task 3506 : 3.96485
Task 3507 : 0.0035505
Task 3508 : 0.0110075
Task 3509 : 0.00592846
Task 3510 : 0.00296737
Task 3511 : 0.00160307
Task 3512 : 0.00279394
Task 3513 : 0.0197413
Task 3514 : 0.00885098
Task 3515 : 0.00355388
Task 3516 : 0.495666
Task 3517 : 0.000269826
Task 3518 : 0.0130197
Task 3519 : 0.000343149
Task 3520 : 0.00449955
Task 3521 : 0.00350523
Task 3522 : 0.40423
Task 3523 : 0.0129137
Task 3524 : 0.000136543
Task 3525 : 0.000347295
Task 3526 : 3.61647
Task 3527 : 0.000182683
Task 3528 : 0.0100538
Task 3529 : 0.00195158
Task 3530 : 0.00351888
Task 3531 : 0.000227464
Task 3532 : 0.000196191
Task 3533 : 0.00322137
Task 3534 : 0.00013998
Task 3535 : 3.25502
Task 3536 : 0.0053023
Task 3537 : 0.00547187
Task 3538 : 0.00244619
Task 3539 : 0.000144538
Task 3540 : 0.00045525
Task 3541 : 0.0018539
Task 3542 : 0.0010113
Task 3543 : 3.37327e-05
Task 3544 : 0.00147698
Task 3545 : 0.000852658
Task 3546 : 0.0396475
Task 3547 : 0.0318823
Task 3548 : 3.0337e-06
Task 3549 : 2.29162e-06
Task 3550 : 1.38266e-06
Task 3551 : 7.26901e-07
Task 3552 : 2.84464e-07
Task 3553 : 2.38795e-07
Task 3554 : 8.22529e-08
Task 3555 : 0.000195804
Task 3556 : 0.000377337
Task 3557 : 0.0970168
Task 3558 : 0.0752285
Task 3559 : 0.000250513
Task 3560 : 0.000301692
Task 3561 : 0.000101883
Task 3562 : 0.00964459
Task 3563 : 0.000617818
Task 3564 : 0.000496734
Task 3565 : 0.00818801
Task 3566 : 0.022763
Task 3567 : 0.000393064
Task 3568 : 0.000347232
Task 3569 : 0.000137229
Task 3570 : 0.0187408
Task 3571 : 7.48171e-05
Task 3572 : 2.09958
Task 3573 : 0.048568
Task 3574 : 0.00974662
Task 3575 : 0.0043358
Task 3576 : 1.84108
Task 3577 : 7.69176e-05
Task 3578 : 0.000307877
Task 3579 : 0.308546
Task 3580 : 0.003126
Task 3581 : 0.00317121
Task 3582 : 0.0321537
Task 3583 : 0.000942389
Task 3584 : 5.30846e-05
Task 3585 : 3.09104e-05
Task 3586 : 0.0122261
Task 3587 : 2.1666e-05
Task 3588 : 1.61171e-05
Task 3589 : 8.35397e-06
Task 3590 : 2.70619e-06
Task 3591 : 1.97793e-06
Task 3592 : 7.95337e-07
Task 3593 : 0.202775
Task 3594 : 0.00385486
Task 3595 : 0.00337063
Task 3596 : 0.0095894
Task 3597 : 0.00476555
Task 3598 : 0.000119367
Task 3599 : 0.499007
Task 3600 : 1.06686e-06
Task 3601 : 7.91735e-07
Task 3602 : 4.50775e-07
Task 3603 : 2.3419e-07
Task 3604 : 8.96014e-08
Task 3605 : 8.0872e-08
Task 3606 : 2.96473e-08
Task 3607 : 0.128802
Task 3608 : 0.00359692
Task 3609 : 0.000876689
Task 3610 : 8.48016e-05
Task 3611 : 0.000196304
Task 3612 : 0.0851687
Task 3613 : 0.000305895
Task 3614 : 0.000699953
Task 3615 : 0.00209127
Task 3616 : 0.000490442
Task 3617 : 0.00488315
Task 3618 : 0.000179458
Task 3619 : 0.00021077
Task 3620 : 0.000222599
Task 3621 : 4.87373e-05
Task 3622 : 9.80882e-05
Task 3623 : 3.46998e-05
Task 3624 : 0.00388838
Task 3625 : 2.30638e-05
Task 3626 : 3.32832e-05
Task 3627 : 7.58015e-06
Task 3628 : 0.00141591
Task 3629 : 0.00200829
Task 3630 : 0.000803367
Task 3631 : 0.297598
Task 3632 : 0.000234826
Task 3633 : 7.82497e-07
Task 3634 : 5.8342e-07
Task 3635 : 3.70295e-07
Task 3636 : 0.000639322
Task 3637 : 2.1284e-07
Task 3638 : 1.00665e-07
Task 3639 : 9.30663e-08
Task 3640 : 2.07816e-08
Task 3641 : 0.238461
Task 3642 : 0.0111658
Task 3643 : 0.000231127
Task 3644 : 0.052555
Task 3645 : 0.0013308
Task 3646 : 0.000442374
Task 3647 : 0.00946586
Task 3648 : 0.000136796
Task 3649 : 0.000157643
Task 3650 : 0.0448252
Task 3651 : 0.00123009
Task 3652 : 7.5196e-05
Task 3653 : 2.42892e-05
Task 3654 : 1.64338e-05
Task 3655 : 5.8283e-06
Task 3656 : 0.000333924
Task 3657 : 0.000106894
Task 3658 : 5.00404e-05
Task 3659 : 0.000579323
Task 3660 : 0.0607377
Task 3661 : 0.000107401
Task 3662 : 0.000394456
Task 3663 : 0.0413592
Task 3664 : 0.0457009
Task 3665 : 0.131979
Task 3666 : 0.00324711
Task 3667 : 0.110948
Task 3668 : 0.00325162
Task 3669 : 0.00137956
Task 3670 : 0.00527959
Task 3671 : 0.000291034
Task 3672 : 0.025668
Task 3673 : 7.64034e-05
Task 3674 : 0.000372763
Task 3675 : 0.00952949
Task 3676 : 0.00798648
Task 3677 : 0.048961
Task 3678 : 0.00388705
Task 3679 : 4.66394e-05
Task 3680 : 0.00846276
Task 3681 : 0.00578714
Task 3682 : 4.34239e-05
Task 3683 : 1.06048e-05
Task 3684 : 8.06382e-06
Task 3685 : 5.73968e-06
Task 3686 : 0.00034695
Task 3687 : 3.18846e-06
Task 3688 : 1.27914e-06
Task 3689 : 1.08665e-06
Task 3690 : 2.66874e-07
Task 3691 : 0.0379303
Task 3692 : 0.000228294
Task 3693 : 0.00563893
Task 3694 : 0.000148232
Task 3695 : 2.95481e-05
Task 3696 : 0.00832567
Task 3697 : 8.15443e-05
Task 3698 : 9.72756e-05
Task 3699 : 0.00448373
Task 3700 : 7.31958e-05
Task 3701 : 0.000255432
Task 3702 : 4.35251e-05
Task 3703 : 0.0250281
Task 3704 : 4.22357e-05
Task 3705 : 0.0202663
Task 3706 : 6.12939e-07
Task 3707 : 4.44972e-07
Task 3708 : 2.5655e-07
Task 3709 : 1.35926e-07
Task 3710 : 5.1135e-08
Task 3711 : 4.74254e-08
Task 3712 : 1.6982e-08
Task 3713 : 0.00597098
Task 3714 : 1.35552e-05
Task 3715 : 0.000830531
Task 3716 : 9.43835e-06
Task 3717 : 3.89711e-06
Task 3718 : 0.00111713
Task 3719 : 0.00606683
Task 3720 : 8.01415e-06
Task 3721 : 6.10269e-06
Task 3722 : 0.00814047
Task 3723 : 0.000161764
Task 3724 : 4.52118e-06
Task 3725 : 2.5748e-06
Task 3726 : 1.07739e-06
Task 3727 : 9.27212e-07
Task 3728 : 2.00772e-07
Task 3729 : 0.000119397
Task 3730 : 0.013899
Task 3731 : 0.00582792
Task 3732 : 0.00123831
Task 3733 : 6.27572e-05
Task 3734 : 7.69468e-05
Task 3735 : 0.00137883
Task 3736 : 0.000266662
Task 3737 : 0.000113901
Task 3738 : 3.26736e-05
Task 3739 : 0.00125805
Task 3740 : 0.00190307
Task 3741 : 0.0086363
Task 3742 : 0.00106681
Task 3743 : 9.51226e-06
Task 3744 : 6.3481e-06
Task 3745 : 3.21123e-06
Task 3746 : 0.00059484
Task 3747 : 0.000596918
Task 3748 : 0.000875306
Task 3749 : 0.0173758
Task 3750 : 0.000123996
Task 3751 : 0.0732735
Task 3752 : 0.00270376
Task 3753 : 0.000716265
Task 3754 : 0.000835288
Task 3755 : 6.33278e-06
Task 3756 : 4.73616e-06
Task 3757 : 3.33405e-06
Task 3758 : 1.8216e-06
Task 3759 : 7.02116e-07
Task 3760 : 5.51171e-07
Task 3761 : 1.64105e-07
Task 3762 : 2.25921e-05
Task 3763 : 0.0484452
Task 3764 : 0.0136575
Task 3765 : 0.00122132
Task 3766 : 5.28226e-05
Task 3767 : 3.97645e-05
Task 3768 : 5.5341e-05
Task 3769 : 0.000243532
Task 3770 : 0.000536067
Task 3771 : 0.00172036
Task 3772 : 7.46967e-05
Task 3773 : 0.000666691
Task 3774 : 0.000388702
Task 3775 : 0.000122963
Task 3776 : 0.000619883
Task 3777 : 0.000426666
Task 3778 : 0.000496966
Task 3779 : 0.00276234
Task 3780 : 0.000259513
Task 3781 : 0.000714185
Task 3782 : 0.000220453
Task 3783 : 0.00204682
Task 3784 : 2.01422e-05
Task 3785 : 0.00109749
Task 3786 : 0.00514985
Task 3787 : 0.0242555
Task 3788 : 0.000392834
Task 3789 : 0.000631901
Task 3790 : 0.000203156
Task 3791 : 0.016056
Task 3792 : 0.000274067
Task 3793 : 0.000536153
Task 3794 : 0.00146817
Task 3795 : 0.00514776
Task 3796 : 0.0741706
Task 3797 : 0.000169354
Task 3798 : 0.000255034
Task 3799 : 0.0612625
Task 3800 : 5.16464e-05
Task 3801 : 3.37328e-05
Task 3802 : 0.000390092
Task 3803 : 2.32273e-05
Task 3804 : 0.00047466
Task 3805 : 0.000335365
Task 3806 : 0.00400438
Task 3807 : 0.000940802
Task 3808 : 0.000185841
Task 3809 : 8.85191e-05
Task 3810 : 0.000358163
Task 3811 : 0.000161454
Task 3812 : 0.000908663
Task 3813 : 1.70928e-05
Task 3814 : 0.000134487
Task 3815 : 0.0146664
Task 3816 : 0.011524
Task 3817 : 0.000147356
Task 3818 : 0.000258649
Task 3819 : 0.000177892
Task 3820 : 0.000318887
Task 3821 : 0.00638398
Task 3822 : 0.000151744
Task 3823 : 0.0259284
Task 3824 : 0.00374021
Task 3825 : 0.00243297
Task 3826 : 0.000120633
Task 3827 : 0.0217286
Task 3828 : 0.000190704
Task 3829 : 0.000424152
Task 3830 : 0.000121395
Task 3831 : 9.10789e-05
Task 3832 : 0.000814612
Task 3833 : 0.00043339
Task 3834 : 0.000131785
Task 3835 : 0.000573871
Task 3836 : 2.16421e-05
Task 3837 : 4.133e-06
Task 3838 : 2.98617e-06
Task 3839 : 0.000110907
Task 3840 : 8.02828e-05
Task 3841 : 2.0534e-06
Task 3842 : 1.07075e-06
Task 3843 : 3.50576e-07
Task 3844 : 2.67576e-07
Task 3845 : 1.10792e-07
Task 3846 : 0.00150267
Task 3847 : 0.000265084
Task 3848 : 1.93648e-05
Task 3849 : 1.36421e-05
Task 3850 : 1.01893e-05
Task 3851 : 5.33801e-06
Task 3852 : 1.8909e-06
Task 3853 : 1.35552e-06
Task 3854 : 4.94046e-07
Task 3855 : 0.000244619
Task 3856 : 0.000193064
Task 3857 : 2.64733e-05
Task 3858 : 0.00589452
Task 3859 : 0.000261816
Task 3860 : 0.00202431
Task 3861 : 0.00490232
Task 3862 : 0.000219591
Task 3863 : 0.000282631
Task 3864 : 0.000240983
Task 3865 : 0.00398674
Task 3866 : 5.45123e-05
Task 3867 : 0.000829874
Task 3868 : 0.000183137
Task 3869 : 8.00948e-05
Task 3870 : 0.000216343
Task 3871 : 4.72633e-05
Task 3872 : 0.000177867
Task 3873 : 8.94018e-05
Task 3874 : 0.00069195
Task 3875 : 0.000140144
Task 3876 : 0.000123374
Task 3877 : 0.00278176
Task 3878 : 1.34126e-05
Task 3879 : 2.56065e-05
Task 3880 : 0.000325499
Task 3881 : 0.000135074
Task 3882 : 6.8179e-05
Task 3883 : 0.000161395
Task 3884 : 1.71115e-05
Task 3885 : 8.422e-05
Task 3886 : 8.14035e-05
Task 3887 : 0.000158361
Task 3888 : 1.32683e-05
Task 3889 : 7.33505e-05
Task 3890 : 5.7481e-05
Task 3891 : 0.000126766
Task 3892 : 0.00035048
Task 3893 : 0.000926694
Task 3894 : 8.54768e-05
Task 3895 : 0.000159187
Task 3896 : 0.000545048
Task 3897 : 3.69968e-05
Task 3898 : 2.11713e-05
Task 3899 : 6.24292e-05
Task 3900 : 0.000199572
Task 3901 : 0.00022708
Task 3902 : 0.000597646
Task 3903 : 7.21383e-05
Task 3904 : 0.000184508
Task 3905 : 5.16843e-05
Task 3906 : 0.00396047
Task 3907 : 3.43702e-05
Task 3908 : 0.002288
Task 3909 : 7.65819e-05
Task 3910 : 6.59413e-05
Task 3911 : 1.35279e-05
Task 3912 : 7.54806e-05
Task 3913 : 9.43387e-06
Task 3914 : 7.82154e-05
Task 3915 : 7.18119e-06
Task 3916 : 3.78354e-06
Task 3917 : 1.22376e-06
Task 3918 : 8.93005e-07
Task 3919 : 3.51214e-07
Task 3920 : 0.00016612
Task 3921 : 5.63754e-05
Task 3922 : 2.42817e-05
Task 3923 : 0.000112189
Task 3924 : 0.0709613
Task 3925 : 5.38843e-05
Task 3926 : 5.73606e-05
Task 3927 : 1.8897e-06
Task 3928 : 1.45789e-06
Task 3929 : 9.68499e-07
Task 3930 : 5.38661e-07
Task 3931 : 2.17943e-07
Task 3932 : 1.91626e-07
Task 3933 : 0.000128302
Task 3934 : 4.93429e-08
Task 3935 : 0.00011843
Task 3936 : 3.51169e-05
Task 3937 : 0.00026615
Task 3938 : 6.45471e-05
Task 3939 : 4.82768e-05
Task 3940 : 2.39838e-05
Task 3941 : 1.22008e-05
Task 3942 : 3.54642e-05
Task 3943 : 0.000118544
Task 3944 : 0.000115655
Task 3945 : 7.80649e-06
Task 3946 : 3.01699e-05
Task 3947 : 0.00240727
Task 3948 : 2.44246e-05
Task 3949 : 4.59458e-05
Task 3950 : 0.000122991
Task 3951 : 4.44138e-05
Task 3952 : 1.06249e-06
Task 3953 : 0.000111427
Task 3954 : 8.62025e-07
Task 3955 : 7.14359e-07
Task 3956 : 5.15104e-07
Task 3957 : 3.70358e-07
Task 3958 : 3.02831e-07
Task 3959 : 2.48626e-08
Task 3960 : 8.47128e-06
Task 3961 : 6.81577e-07
Task 3962 : 5.16595e-07
Task 3963 : 3.23841e-07
Task 3964 : 1.7799e-07
Task 3965 : 7.04072e-08
Task 3966 : 6.65603e-08
Task 3967 : 1.82409e-08
Task 3968 : 0.000107459
Task 3969 : 0.000121376
Task 3970 : 0.000106562
Task 3971 : 2.08333e-05
Task 3972 : 1.10121e-05
Task 3973 : 7.37535e-05
Task 3974 : 2.6206e-05
Task 3975 : 6.48409e-05
Task 3976 : 1.41425e-06
Task 3977 : 1.51007e-05
Task 3978 : 0.00366745
Task 3979 : 1.09266e-06
Task 3980 : 7.55512e-07
Task 3981 : 4.3078e-07
Task 3982 : 1.81792e-07
Task 3983 : 1.61928e-07
Task 3984 : 3.6762e-08
Task 3985 : 8.79983e-07
Task 3986 : 2.69297e-05
Task 3987 : 6.94988e-07
Task 3988 : 5.22769e-07
Task 3989 : 3.50448e-07
Task 3990 : 2.08376e-07
Task 3991 : 1.85505e-07
Task 3992 : 2.17898e-08
Task 3993 : 8.21735e-05
Task 3994 : 9.17675e-05
Task 3995 : 9.68084e-05
Task 3996 : 0.000493267
Task 3997 : 4.6189e-05
Task 3998 : 3.23533e-05
Task 3999 : 0.000139276
Task 4000 : 4.05783e-05
Task 4001 : 5.03409e-05
Task 4002 : 5.21194e-06
Task 4003 : 2.02701e-05
Task 4004 : 2.60333e-05
Task 4005 : 5.07053e-07
Task 4006 : 3.8487e-07
Task 4007 : 2.51119e-07
Task 4008 : 1.41495e-07
Task 4009 : 5.83787e-08
Task 4010 : 5.59097e-08
Task 4011 : 1.35091e-08
Task 4012 : 7.87316e-05
Task 4013 : 0.00198574
Task 4014 : 0.000163294
Task 4015 : 0.00159739
Task 4016 : 0.000444802
Task 4017 : 1.79381e-05
Task 4018 : 0.000116756
Task 4019 : 5.88002e-05
Task 4020 : 0.000103473
Task 4021 : 1.9616e-05
Task 4022 : 2.90222e-05
Task 4023 : 0.000150208
Task 4024 : 0.000145511
Task 4025 : 0.00179321
Task 4026 : 9.88489e-05
Task 4027 : 7.16922e-05
Task 4028 : 1.09146e-06
Task 4029 : 8.28196e-07
Task 4030 : 5.44133e-07
Task 4031 : 2.97653e-07
Task 4032 : 1.15706e-07
Task 4033 : 9.40098e-08
Task 4034 : 2.9347e-08
Task 4035 : 3.61471e-05
Task 4036 : 0.0508918
Task 4037 : 5.92551e-06
Task 4038 : 4.25714e-05
Task 4039 : 4.86759e-05
Task 4040 : 0.000181613
Task 4041 : 1.36636e-05
Task 4042 : 0.000134602
Task 4043 : 0.000134637
Task 4044 : 2.30141e-05
Task 4045 : 3.06282e-05
Task 4046 : 5.277e-05
Task 4047 : 7.51111e-06
Task 4048 : 2.55782e-05
Task 4049 : 3.93077e-07
Task 4050 : 2.93025e-07
Task 4051 : 1.81671e-07
Task 4052 : 9.82057e-08
Task 4053 : 3.73231e-08
Task 4054 : 3.26048e-08
Task 4055 : 1.08326e-08
Task 4056 : 0.000120912
Task 4057 : 1.71783e-05
Task 4058 : 1.78135e-05
Task 4059 : 3.6469e-06
Task 4060 : 3.86743e-05
Task 4061 : 8.1562e-05
Task 4062 : 2.55648e-05
Task 4063 : 1.66237e-05
Task 4064 : 3.95869e-07
Task 4065 : 2.93514e-07
Task 4066 : 1.86325e-07
Task 4067 : 1.04438e-07
Task 4068 : 3.94598e-08
Task 4069 : 4.06206e-08
Task 4070 : 1.05627e-08
Task 4071 : 1.16956e-05
Task 4072 : 9.29512e-06
Task 4073 : 9.69248e-05
Task 4074 : 1.56059e-05
Task 4075 : 9.96556e-05
Task 4076 : 6.51604e-07
Task 4077 : 5.15597e-07
Task 4078 : 3.93363e-07
Task 4079 : 2.71525e-07
Task 4080 : 1.79337e-07
Task 4081 : 1.54331e-07
Task 4082 : 1.60132e-08
Task 4083 : 1.99619e-05
Task 4084 : 2.76569e-05
Task 4085 : 3.36178e-05
Task 4086 : 8.42777e-05
Task 4087 : 6.47788e-05
Task 4088 : 1.94908e-05
Task 4089 : 0.00012335
Task 4090 : 1.51132e-05
Task 4091 : 0.000110237
Task 4092 : 7.33176e-05
Task 4093 : 0.00229279
Task 4094 : 1.63567e-05
Task 4095 : 3.56597e-05
Task 4096 : 0.000113677
Task 4097 : 8.97058e-05
Task 4098 : 7.54818e-06
Task 4099 : 5.0645e-06
Task 4100 : 3.72421e-06
Task 4101 : 1.46879e-05
Task 4102 : 0.000102163
Task 4103 : 1.43956e-05
Task 4104 : 1.14114e-05
Task 4105 : 2.93811e-07
Task 4106 : 2.18158e-07
Task 4107 : 1.44144e-07
Task 4108 : 8.28288e-08
Task 4109 : 1.9053e-06
Task 4110 : 3.30678e-08
Task 4111 : 3.36017e-08
Task 4112 : 7.80431e-09
Task 4113 : 0.0035587
Task 4114 : 6.79057e-05
Task 4115 : 5.94163e-07
Task 4116 : 4.462e-07
Task 4117 : 7.10154e-05
Task 4118 : 2.04311e-07
Task 4119 : 1.77817e-05
Task 4120 : 4.7049e-05
Task 4121 : 0.00220739
Task 4122 : 0.000102194
Task 4123 : 2.55354e-05
Task 4124 : 3.62372e-06
Task 4125 : 9.97853e-06
Task 4126 : 9.20436e-05
Task 4127 : 3.61743e-07
Task 4128 : 2.8204e-07
Task 4129 : 2.05735e-07
Task 4130 : 0.003411
Task 4131 : 1.37198e-07
Task 4132 : 8.84683e-08
Task 4133 : 7.39126e-08
Task 4134 : 9.25306e-09
Task 4135 : 6.10832e-05
Task 4136 : 3.56539e-06
Task 4137 : 2.70008e-05
Task 4138 : 7.66354e-05
Task 4139 : 4.88663e-05
Task 4140 : 3.31722e-05
Task 4141 : 1.90115e-05
Task 4142 : 0.00209444
Task 4143 : 1.49346e-05
Task 4144 : 4.5284e-05
Task 4145 : 0.00322714
Task 4146 : 0.000107253
Task 4147 : 2.58975e-06
Task 4148 : 1.88063e-06
Task 4149 : 3.55315e-05
Task 4150 : 1.29842e-06
Task 4151 : 6.8432e-07
Task 4152 : 2.45007e-07
Task 4153 : 1.83411e-07
Task 4154 : 6.88354e-08
Task 4155 : 7.42182e-06
Task 4156 : 7.5197e-05
Task 4157 : 1.03818e-05
Task 4158 : 2.19407e-06
Task 4159 : 1.29658e-05
Task 4160 : 5.87156e-05
Task 4161 : 2.25692e-07
Task 4162 : 1.64584e-07
Task 4163 : 1.0333e-07
Task 4164 : 5.69642e-08
Task 4165 : 2.12868e-08
Task 4166 : 1.91084e-08
Task 4167 : 6.20105e-09
Task 4168 : 1.36736e-05
Task 4169 : 4.01968e-05
Task 4170 : 2.17862e-05
Task 4171 : 6.78861e-05
Task 4172 : 4.4541e-05
Task 4173 : 1.89283e-05
Task 4174 : 5.69408e-06
Task 4175 : 4.42054e-05
Task 4176 : 4.55558e-05
Task 4177 : 1.49055e-05
Task 4178 : 1.03851e-05
Task 4179 : 2.81133e-05
Task 4180 : 3.75194e-06
Task 4181 : 2.68434e-06
Task 4182 : 2.90379e-07
Task 4183 : 2.20442e-07
Task 4184 : 1.46071e-07
Task 4185 : 8.97905e-08
Task 4186 : 4.27121e-08
Task 4187 : 4.16174e-08
Task 4188 : 7.74865e-09
Task 4189 : 1.33953e-06
Task 4190 : 3.90497e-07
Task 4191 : 2.81067e-07
Task 4192 : 1.57671e-07
Task 4193 : 0.0508711
Task 4194 : 0.000220977
Task 4195 : 3.13475e-05
Task 4196 : 7.03152e-07
Task 4197 : 5.15456e-07
Task 4198 : 3.30809e-07
Task 4199 : 1.72709e-07
Task 4200 : 5.70295e-08
Task 4201 : 4.5051e-08
Task 4202 : 1.95579e-08
Task 4203 : 3.24301e-05
Task 4204 : 5.72245e-07
Task 4205 : 4.57467e-07
Task 4206 : 3.62468e-07
Task 4207 : 2.52506e-07
Task 4208 : 1.77247e-07
Task 4209 : 1.40703e-07
Task 4210 : 1.39378e-08
Task 4211 : 0.00276919
Task 4212 : 0.00179395
Task 4213 : 2.54861e-07
Task 4214 : 1.83548e-07
Task 4215 : 1.11158e-07
Task 4216 : 5.7349e-08
Task 4217 : 1.85143e-08
Task 4218 : 1.57253e-08
Task 4219 : 7.26566e-09
Task 4220 : 3.68597e-05
Task 4221 : 0.000962114
Task 4222 : 1.96642e-05
Task 4223 : 1.16666e-05
Task 4224 : 0
Task 4225 : 1.80122e-05
Task 4226 : 8.66717e-06
Task 4227 : 1.08541e-05
Task 4228 : 0.00036631
Task 4229 : 5.28328e-05
Task 4230 : 4.0876e-05
Task 4231 : 1.34053e-05
Task 4232 : 6.82277e-06
Task 4233 : 2.6459e-05
Task 4234 : 0.000928521
Task 4235 : 0.000236797
Task 4236 : 7.29852e-06
Task 4237 : 3.36948e-05
Task 4238 : 4.30745e-05
Task 4239 : 3.67992e-05
Task 4240 : 1.57659e-05
Task 4241 : 2.29274e-05
Task 4242 : 4.54091e-07
Task 4243 : 3.53458e-07
Task 4244 : 2.54402e-07
Task 4245 : 1.63361e-07
Task 4246 : 8.45938e-08
Task 4247 : 7.83172e-08
Task 4248 : 1.1538e-08
Task 4249 : 9.851e-06
Task 4250 : 8.3157e-06
Task 4251 : 0.00222693
Task 4252 : 1.09074e-05
Task 4253 : 1.74399e-06
Task 4254 : 4.78113e-05
Task 4255 : 1.25366e-06
Task 4256 : 8.82136e-07
Task 4257 : 0.000881603
Task 4258 : 1.04661e-05
Task 4259 : 4.67569e-07
Task 4260 : 1.52853e-07
Task 4261 : 1.16478e-07
Task 4262 : 4.7172e-08
Task 4263 : 3.9257e-05
Task 4264 : 2.72212e-05
Task 4265 : 2.42198e-05
Task 4266 : 4.32403e-05
Task 4267 : 2.59558e-05
Task 4268 : 0.000511772
Task 4269 : 3.64417e-05
Task 4270 : 5.99033e-06
Task 4271 : 1.62781e-05
Task 4272 : 0.00213849
Task 4273 : 0.00192606
Task 4274 : 0.000131638
Task 4275 : 6.20545e-06
Task 4276 : 4.25155e-07
Task 4277 : 3.40525e-07
Task 4278 : 2.73659e-07
Task 4279 : 1.96297e-07
Task 4280 : 1.53059e-07
Task 4281 : 1.17451e-07
Task 4282 : 1.02772e-08
Task 4283 : 2.33859e-06
Task 4284 : 8.02078e-06
Task 4285 : 2.50352e-06
Task 4286 : 2.32166e-06
Task 4287 : 1.78645e-05
Task 4288 : 2.36714e-05
Task 4289 : 8.02924e-06
Task 4290 : 1.42716e-05
Task 4291 : 2.2027e-05
Task 4292 : 1.48077e-07
Task 4293 : 1.04322e-07
Task 4294 : 6.39779e-08
Task 4295 : 3.36618e-08
Task 4296 : 1.06853e-08
Task 4297 : 9.32582e-09
Task 4298 : 4.20876e-09
Task 4299 : 0.00046325
Task 4300 : 0.00202921
Task 4301 : 0.00166319
Task 4302 : 0.000396789
Task 4303 : 2.5992e-05
Task 4304 : 9.44164e-06
Task 4305 : 9.83821e-06
Task 4306 : 5.84262e-06
Task 4307 : 0.00124995
Task 4308 : 6.52006e-06
Task 4309 : 2.97995e-05
Task 4310 : 5.31377e-05
Task 4311 : 5.33222e-06
Task 4312 : 0.00133159
Task 4313 : 0.00111912
Task 4314 : 0.000360036
Task 4315 : 0.000176488
Task 4316 : 2.73966e-05
Task 4317 : 0.000399808
Task 4318 : 3.38353e-07
Task 4319 : 2.46679e-05
Task 4320 : 2.63869e-07
Task 4321 : 1.92629e-07
Task 4322 : 1.27366e-07
Task 4323 : 7.32618e-08
Task 4324 : 6.55649e-08
Task 4325 : 1.55836e-06
Task 4326 : 8.53242e-09
Task 4327 : 0.00109433
Task 4328 : 0.000762238
Task 4329 : 2.71657e-06
Task 4330 : 4.8289e-05
Task 4331 : 0.0275441
Task 4332 : 1.81381e-05
Task 4333 : 1.96752e-06
Task 4334 : 1.94327e-07
Task 4335 : 1.49326e-07
Task 4336 : 0.00107401
Task 4337 : 1.04228e-07
Task 4338 : 6.65792e-08
Task 4339 : 3.7389e-08
Task 4340 : 3.24851e-08
Task 4341 : 5.10068e-09
Task 4342 : 0.00106155
Task 4343 : 5.00014e-06
Task 4344 : 4.46277e-05
Task 4345 : 2.55941e-05
Task 4346 : 5.62721e-06
Task 4347 : 1.67159e-05
Task 4348 : 0.000212791
Task 4349 : 1.95138e-06
Task 4350 : 0.00056968
Task 4351 : 1.50611e-05
Task 4352 : 0.000310939
Task 4353 : 0.001731
Task 4354 : 1.03663e-05
Task 4355 : 1.00728e-05
Task 4356 : 0.000228591
Task 4357 : 0.000205705
Task 4358 : 0.000185937
Task 4359 : 0.000155598
Task 4360 : 0.000125185
Task 4361 : 0.000115134
Task 4362 : 3.51004e-05
Task 4363 : 0.00101752
Task 4364 : 1.4706e-05
Task 4365 : 0.000135997
Task 4366 : 2.77116e-05
Task 4367 : 1.8398e-05
Task 4368 : 0.000513385
Task 4369 : 4.05643e-05
Task 4370 : 0.00081977
Task 4371 : 4.77263e-06
Task 4372 : 3.67226e-05
Task 4373 : 2.52177e-05
Task 4374 : 3.0279e-06
Task 4375 : 2.33348e-05
Task 4376 : 7.20797e-06
Task 4377 : 0.00068699
Task 4378 : 3.6972e-05
Task 4379 : 0.0309207
Task 4380 : 3.36121e-05
Task 4381 : 3.42325e-05
Task 4382 : 9.00179e-07
Task 4383 : 3.01772e-05
Task 4384 : 4.04212e-06
Task 4385 : 1.52616e-05
Task 4386 : 0.00041114
Task 4387 : 0.000441802
Task 4388 : 3.41222e-06
Task 4389 : 3.56844e-06
Task 4390 : 0.000497275
Task 4391 : 1.40789e-05
Task 4392 : 1.02032e-05
Task 4393 : 1.74073e-05
Task 4394 : 9.51745e-06
Task 4395 : 1.53074e-06
Task 4396 : 9.40666e-07
Task 4397 : 6.50587e-07
Task 4398 : 0.000370974
Task 4399 : 0.000263243
Task 4400 : 4.42235e-07
Task 4401 : 0.000877705
Task 4402 : 1.11909e-05
Task 4403 : 2.27609e-07
Task 4404 : 1.27426e-05
Task 4405 : 7.17402e-08
Task 4406 : 5.62599e-08
Task 4407 : 2.65267e-08
Task 4408 : 5.9268e-06
Task 4409 : 1.92779e-05
Task 4410 : 8.80109e-06
Task 4411 : 0.000102884
Task 4412 : 0.000118491
Task 4413 : 0.000103993
Task 4414 : 8.65394e-05
Task 4415 : 6.93251e-05
Task 4416 : 5.12351e-05
Task 4417 : 4.95936e-05
Task 4418 : 1.91079e-05
Task 4419 : 0.000448972
Task 4420 : 2.11929e-06
Task 4421 : 1.7667e-05
Task 4422 : 1.58835e-05
Task 4423 : 2.79508e-05
Task 4424 : 6.9705e-06
Task 4425 : 0.00120353
Task 4426 : 0.00020666
Task 4427 : 7.97115e-06
Task 4428 : 1.0136e-05
Task 4429 : 2.30798e-05
Task 4430 : 2.5631e-05
Task 4431 : 0
Task 4432 : 6.92869e-06
Task 4433 : 1.23404e-05
Task 4434 : 2.43957e-06
Task 4435 : 0.000319688
Task 4436 : 6.98219e-06
Task 4437 : 4.38886e-07
Task 4438 : 3.23363e-07
Task 4439 : 2.08367e-07
Task 4440 : 1.0995e-07
Task 4441 : 3.97014e-08
Task 4442 : 3.07604e-08
Task 4443 : 1.21041e-08
Task 4444 : 0.000387514
Task 4445 : 9.07172e-06
Task 4446 : 0.000544141
Task 4447 : 6.29076e-06
Task 4448 : 4.06318e-06
Task 4449 : 1.87741e-05
Task 4450 : 0.001026
Task 4451 : 1.59451e-07
Task 4452 : 4.96848e-06
Task 4453 : 1.15416e-07
Task 4454 : 7.01802e-08
Task 4455 : 3.65955e-08
Task 4456 : 1.29191e-08
Task 4457 : 1.07623e-08
Task 4458 : 4.50719e-09
Task 4459 : 6.1738e-06
Task 4460 : 4.77991e-06
Task 4461 : 5.63404e-06
Task 4462 : 4.23966e-06
Task 4463 : 9.74933e-06
Task 4464 : 1.72425e-05
Task 4465 : 6.82127e-07
Task 4466 : 0
Task 4467 : 6.1562e-06
Task 4468 : 4.2941e-06
Task 4469 : 1.39973e-05
Task 4470 : 1.55611e-05
Task 4471 : 2.98625e-06
Task 4472 : 0.000291425
Task 4473 : 6.92152e-07
Task 4474 : 4.73702e-07
Task 4475 : 4.7012e-07
Task 4476 : 3.75786e-06
Task 4477 : 0.000798269
Task 4478 : 3.10914e-07
Task 4479 : 5.36345e-06
Task 4480 : 4.0452e-06
Task 4481 : 1.56086e-07
Task 4482 : 4.59896e-08
Task 4483 : 3.45672e-08
Task 4484 : 1.99677e-08
Task 4485 : 1.94095e-07
Task 4486 : 1.50489e-07
Task 4487 : 1.09793e-07
Task 4488 : 7.14e-08
Task 4489 : 3.67798e-08
Task 4490 : 3.42151e-08
Task 4491 : 4.98802e-09
Task 4492 : 1.26218e-05
Task 4493 : 0.000458805
Task 4494 : 0.000663394
Task 4495 : 9.98981e-06
Task 4496 : 2.58716e-06
Task 4497 : 1.63594e-06
Task 4498 : 3.72243e-06
Task 4499 : 3.26682e-06
Task 4500 : 9.05417e-06
Task 4501 : 6.87975e-06
Task 4502 : 9.19966e-05
Task 4503 : 1.42844e-05
Task 4504 : 9.18629e-06
Task 4505 : 1.1264e-05
Task 4506 : 1.45452e-07
Task 4507 : 1.12937e-07
Task 4508 : 8.57613e-08
Task 4509 : 5.71759e-08
Task 4510 : 3.11207e-08
Task 4511 : 2.85774e-08
Task 4512 : 1.09682e-07
Task 4513 : 3.72115e-09
Task 4514 : 8.38144e-08
Task 4515 : 5.85112e-08
Task 4516 : 3.64483e-08
Task 4517 : 1.63513e-08
Task 4518 : 1.58187e-08
Task 4519 : 2.8924e-09
Task 4520 : 4.31299e-06
Task 4521 : 8.30193e-06
Task 4522 : 1.31435e-05
Task 4523 : 6.31834e-06
Task 4524 : 2.24425e-06
Task 4525 : 1.19275e-05
Task 4526 : 0.00021198
Task 4527 : 2.73498e-06
Task 4528 : 7.97046e-06
Task 4529 : 7.26279e-06
Task 4530 : 9.27743e-08
Task 4531 : 0.000618783
Task 4532 : 6.5692e-08
Task 4533 : 1.1897e-05
Task 4534 : 4.045e-08
Task 4535 : 9.52796e-06
Task 4536 : 2.15108e-08
Task 4537 : 7.4667e-09
Task 4538 : 6.39163e-09
Task 4539 : 2.61458e-09
Task 4540 : 0
Task 4541 : 0.000140692
Task 4542 : 0.000126846
Task 4543 : 0.000116292
Task 4544 : 0.000100206
Task 4545 : 8.95516e-05
Task 4546 : 7.9616e-05
Task 4547 : 2.14406e-05
Task 4548 : 3.28299e-07
Task 4549 : 1.0514e-05
Task 4550 : 8.23932e-08
Task 4551 : 6.30522e-08
Task 4552 : 0.000254109
Task 4553 : 4.58146e-08
Task 4554 : 5.76408e-05
Task 4555 : 6.22014e-06
Task 4556 : 2.92577e-08
Task 4557 : 1.38689e-08
Task 4558 : 1.32442e-08
Task 4559 : 2.163e-09
Task 4560 : 6.55725e-06
Task 4561 : 5.43658e-06
Task 4562 : 6.85487e-06
Task 4563 : 1.13522e-07
Task 4564 : 8.65695e-08
Task 4565 : 6.24646e-08
Task 4566 : 2.88851e-07
Task 4567 : 3.99526e-08
Task 4568 : 1.82717e-08
Task 4569 : 1.83943e-08
Task 4570 : 3.00414e-09
Task 4571 : 2.10669e-07
Task 4572 : 6.90437e-06
Task 4573 : 1.38352e-07
Task 4574 : 7.34205e-08
Task 4575 : 2.42067e-08
Task 4576 : 1.90917e-08
Task 4577 : 8.10664e-09
Task 4578 : 9.49845e-06
Task 4579 : 4.05966e-06
Task 4580 : 0.00034748
Task 4581 : 5.85994e-06
Task 4582 : 4.4939e-06
Task 4583 : 6.39671e-06
Task 4584 : 2.98928e-07
Task 4585 : 2.37643e-07
Task 4586 : 1.88325e-07
Task 4587 : 1.27936e-07
Task 4588 : 7.17418e-08
Task 4589 : 6.34125e-08
Task 4590 : 6.75559e-06
Task 4591 : 2.3431e-06
Task 4592 : 7.31489e-09
Task 4593 : 8.50176e-06
Task 4594 : 8.55795e-06
Task 4595 : 1.27279e-05
Task 4596 : 6.60914e-06
Task 4597 : 1.03751e-07
Task 4598 : 7.43404e-08
Task 4599 : 4.60697e-08
Task 4600 : 2.41599e-08
Task 4601 : 6.43495e-08
Task 4602 : 7.78769e-09
Task 4603 : 6.60396e-09
Task 4604 : 2.98442e-09
Task 4605 : 4.83639e-08
Task 4606 : 3.33918e-08
Task 4607 : 2.49602e-06
Task 4608 : 4.69925e-06
Task 4609 : 2.04581e-08
Task 4610 : 8.53061e-09
Task 4611 : 8.14829e-09
Task 4612 : 1.7474e-09
Task 4613 : 0.000521039
Task 4614 : 9.06525e-06
Task 4615 : 3.17674e-06
Task 4616 : 7.41152e-06
Task 4617 : 3.96096e-06
Task 4618 : 2.78874e-06
Task 4619 : 2.60299e-06
Task 4620 : 4.66382e-06
Task 4621 : 0
Task 4622 : 0.000288238
Task 4623 : 5.82895e-06
Task 4624 : 2.23022e-07
Task 4625 : 1.77554e-07
Task 4626 : 1.46453e-07
Task 4627 : 1.01996e-07
Task 4628 : 6.04348e-08
Task 4629 : 5.27297e-08
Task 4630 : 5.43289e-09
Task 4631 : 0.000198325
Task 4632 : 4.42166e-05
Task 4633 : 0.000218037
Task 4634 : 1.69718e-06
Task 4635 : 2.73682e-06
Task 4636 : 0.000165189
Task 4637 : 5.30256e-05
Task 4638 : 1.09252e-06
Task 4639 : 3.43589e-06
Task 4640 : 0.000126983
Task 4641 : 4.02044e-06
Task 4642 : 1.97448e-07
Task 4643 : 5.06424e-06
Task 4644 : 4.47546e-06
Task 4645 : 0.000235426
Task 4646 : 0.000250399
Task 4647 : 5.23556e-06
Task 4648 : 1.3224e-07
Task 4649 : 1.03783e-07
Task 4650 : 7.97583e-08
Task 4651 : 5.38997e-08
Task 4652 : 3.27779e-08
Task 4653 : 2.71898e-08
Task 4654 : 3.34279e-09
Task 4655 : 2.41386e-06
Task 4656 : 1.73563e-07
Task 4657 : 1.35709e-07
Task 4658 : 6.42125e-06
Task 4659 : 1.06363e-07
Task 4660 : 7.10662e-08
Task 4661 : 3.53807e-08
Task 4662 : 2.3689e-06
Task 4663 : 3.38427e-08
Task 4664 : 1.77774e-06
Task 4665 : 4.37343e-09
Task 4666 : 0.000399037
Task 4667 : 2.51783e-06
Task 4668 : 0.00020569
Task 4669 : 2.24023e-07
Task 4670 : 1.78433e-07
Task 4671 : 1.4342e-07
Task 4672 : 1.00322e-07
Task 4673 : 6.24901e-08
Task 4674 : 5.33936e-08
Task 4675 : 5.44063e-09
Task 4676 : 3.48546e-06
Task 4677 : 6.1274e-08
Task 4678 : 4.29488e-08
Task 4679 : 2.69526e-08
Task 4680 : 1.44147e-08
Task 4681 : 4.56862e-09
Task 4682 : 3.98099e-09
Task 4683 : 1.75727e-09
Task 4684 : 0.000240515
Task 4685 : 0.000107678
Task 4686 : 8.6609e-05
Task 4687 : 1.51023e-06
Task 4688 : 7.62898e-08
Task 4689 : 9.87835e-08
Task 4690 : 5.62041e-08
Task 4691 : 7.76382e-08
Task 4692 : 3.96142e-08
Task 4693 : 6.21023e-08
Task 4694 : 3.40118e-06
Task 4695 : 2.41821e-08
Task 4696 : 4.30245e-08
Task 4697 : 9.1339e-09
Task 4698 : 9.4574e-09
Task 4699 : 2.76464e-08
Task 4700 : 2.26374e-08
Task 4701 : 2.08844e-09
Task 4702 : 8.0848e-07
Task 4703 : 2.48584e-09
Task 4704 : 3.52698e-06
Task 4705 : 0.000332197
Task 4706 : 1.6745e-07
Task 4707 : 1.33565e-07
Task 4708 : 1.1174e-07
Task 4709 : 8.01299e-08
Task 4710 : 5.27394e-08
Task 4711 : 4.44814e-08
Task 4712 : 3.21367e-05
Task 4713 : 4.04839e-09
Task 4714 : 3.77424e-06
Task 4715 : 2.42423e-06
Task 4716 : 4.36522e-08
Task 4717 : 3.16957e-08
Task 4718 : 2.13763e-08
Task 4719 : 1.24994e-08
Task 4720 : 4.42735e-09
Task 4721 : 4.11167e-09
Task 4722 : 1.22623e-09
Task 4723 : 4.67419e-05
Task 4724 : 4.04312e-05
Task 4725 : 3.21941e-05
Task 4726 : 2.4704e-05
Task 4727 : 1.60058e-05
Task 4728 : 1.59005e-05
Task 4729 : 7.73466e-06
Task 4730 : 0.000191375
Task 4731 : 2.61907e-06
Task 4732 : 0.000133813
Task 4733 : 2.66662e-06
Task 4734 : 3.68141e-06
Task 4735 : 1.68129e-06
Task 4736 : 7.69826e-08
Task 4737 : 5.94225e-08
Task 4738 : 4.51646e-08
Task 4739 : 3.0019e-08
Task 4740 : 1.62075e-08
Task 4741 : 1.45491e-08
Task 4742 : 2.00385e-09
Task 4743 : 3.81758e-06
Task 4744 : 4.01791e-06
Task 4745 : 1.307e-07
Task 4746 : 1.02388e-07
Task 4747 : 8.13925e-08
Task 4748 : 5.59963e-08
Task 4749 : 3.09669e-08
Task 4750 : 2.86333e-08
Task 4751 : 3.26856e-09
Task 4752 : 2.41692e-06
Task 4753 : 2.54307e-06
Task 4754 : 9.62967e-07
Task 4755 : 2.91433e-06
Task 4756 : 1.00143e-06
Task 4757 : 5.68173e-06
Task 4758 : 1.78727e-06
Task 4759 : 0.000140129
Task 4760 : 0.000213154
Task 4761 : 2.60058e-06
Task 4762 : 0.000118995
Task 4763 : 4.68663e-06
Task 4764 : 6.10552e-05
Task 4765 : 5.42395e-05
Task 4766 : 4.75448e-05
Task 4767 : 3.95792e-05
Task 4768 : 3.45326e-05
Task 4769 : 1.16852e-07
Task 4770 : 2.98059e-05
Task 4771 : 8.8268e-08
Task 4772 : 9.68461e-06
Task 4773 : 6.75771e-08
Task 4774 : 2.43061e-05
Task 4775 : 4.30927e-08
Task 4776 : 1.77188e-08
Task 4777 : 1.74319e-08
Task 4778 : 3.04591e-09
Task 4779 : 2.94079e-06
Task 4780 : 2.66446e-06
Task 4781 : 1.50355e-07
Task 4782 : 1.05507e-07
Task 4783 : 2.28526e-06
Task 4784 : 6.69353e-08
Task 4785 : 3.44917e-08
Task 4786 : 1.09642e-08
Task 4787 : 8.89925e-09
Task 4788 : 4.39939e-09
Task 4789 : 1.87828e-06
Task 4790 : 1.43956e-06
Task 4791 : 8.40935e-05
Task 4792 : 9.83589e-07
Task 4793 : 6.31858e-05
Task 4794 : 1.45949e-06
Task 4795 : 5.04574e-05
Task 4796 : 5.04823e-07
Task 4797 : 8.77342e-05
Task 4798 : 2.09075e-06
Task 4799 : 0.000122469
Task 4800 : 5.29446e-08
Task 4801 : 3.64996e-08
Task 4802 : 2.48428e-06
Task 4803 : 2.18509e-08
Task 4804 : 1.1127e-08
Task 4805 : 3.45809e-09
Task 4806 : 3.01785e-09
Task 4807 : 1.5878e-09
Task 4808 : 1.60051e-06
Task 4809 : 0
Task 4810 : 8.59262e-08
Task 4811 : 1.87404e-06
Task 4812 : 9.97968e-07
Task 4813 : 5.21002e-08
Task 4814 : 3.88522e-08
Task 4815 : 2.88454e-08
Task 4816 : 4.93682e-05
Task 4817 : 1.82981e-08
Task 4818 : 8.15933e-09
Task 4819 : 7.5333e-09
Task 4820 : 1.4029e-09
Task 4821 : 3.51523e-06
Task 4822 : 0.000103721
Task 4823 : 7.76201e-07
Task 4824 : 6.67726e-07
Task 4825 : 1.0032e-06
Task 4826 : 1.64813e-06
Task 4827 : 1.51066e-07
Task 4828 : 2.942e-06
Task 4829 : 3.69484e-07
Task 4830 : 5.02066e-07
Task 4831 : 8.74763e-08
Task 4832 : 6.62037e-08
Task 4833 : 5.14078e-08
Task 4834 : 3.37548e-08
Task 4835 : 1.54171e-08
Task 4836 : 1.46618e-08
Task 4837 : 2.26301e-09
Task 4838 : 1.57006e-06
Task 4839 : 1.32073e-06
Task 4840 : 1.13204e-06
Task 4841 : 9.81928e-07
Task 4842 : 9.81429e-07
Task 4843 : 7.09981e-05
Task 4844 : 5.52679e-05
Task 4845 : 1.15902e-06
Task 4846 : 1.96122e-06
Task 4847 : 3.17058e-08
Task 4848 : 2.1382e-08
Task 4849 : 1.29625e-08
Task 4850 : 6.73164e-09
Task 4851 : 1.07045e-07
Task 4852 : 2.05706e-09
Task 4853 : 1.84467e-09
Task 4854 : 9.47999e-10
Task 4855 : 7.37675e-08
Task 4856 : 4.55327e-08
Task 4857 : 2.28859e-08
Task 4858 : 6.80073e-09
Task 4859 : 1.29076e-06
Task 4860 : 5.29053e-09
Task 4861 : 3.20419e-09
Task 4862 : 0.000141147
Task 4863 : 6.98733e-05
Task 4864 : 2.02063e-06
Task 4865 : 1.49176e-06
Task 4866 : 0.000102661
Task 4867 : 7.70166e-07
Task 4868 : 1.08445e-06
Task 4869 : 2.05517e-06
Task 4870 : 7.73219e-08
Task 4871 : 6.71327e-07
Task 4872 : 2.14442e-06
Task 4873 : 4.65047e-07
Task 4874 : 3.48353e-08
Task 4875 : 2.67783e-08
Task 4876 : 2.11879e-08
Task 4877 : 1.40788e-08
Task 4878 : 6.41628e-09
Task 4879 : 6.33063e-09
Task 4880 : 9.06905e-10
Task 4881 : 0.000156675
Task 4882 : 8.98423e-07
Task 4883 : 1.09073e-06
Task 4884 : 2.43021e-07
Task 4885 : 3.1781e-07
Task 4886 : 1.87258e-08
Task 4887 : 1.3658e-08
Task 4888 : 5.10442e-05
Task 4889 : 1.00305e-08
Task 4890 : 6.1027e-09
Task 4891 : 2.14719e-09
Task 4892 : 1.93003e-09
Task 4893 : 5.21652e-10
Task 4894 : 5.87464e-08
Task 4895 : 4.59147e-08
Task 4896 : 4.92749e-08
Task 4897 : 3.67331e-08
Task 4898 : 3.64608e-08
Task 4899 : 3.64857e-08
Task 4900 : 2.4817e-08
Task 4901 : 1.27392e-08
Task 4902 : 1.16147e-08
Task 4903 : 2.58202e-08
Task 4904 : 2.46849e-08
Task 4905 : 1.48525e-09
Task 4906 : 2.8887e-08
Task 4907 : 1.59306e-08
Task 4908 : 0.00971474
Task 4909 : 6.45357e-09
Task 4910 : 6.81295e-09
Task 4911 : 2.1081e-08
Task 4912 : 1.33749e-09
Task 4913 : 1.43779e-08
Task 4914 : 1.03788e-06
Task 4915 : 1.42751e-08
Task 4916 : 8.43657e-09
Task 4917 : 7.14149e-09
Task 4918 : 3.26772e-09
Task 4919 : 2.97646e-09
Task 4920 : 8.04591e-10
Task 4921 : 2.07477e-09
Task 4922 : 1.73541e-09
Task 4923 : 1.11861e-09
Task 4924 : 5.79387e-05
Task 4925 : 6.10945e-05
Task 4926 : 5.8914e-07
Task 4927 : 4.48903e-08
Task 4928 : 1.20999e-06
Task 4929 : 5.45709e-08
Task 4930 : 2.83427e-05
Task 4931 : 1.48935e-06
Task 4932 : 4.64155e-08
Task 4933 : 1.39207e-06
Task 4934 : 3.56288e-08
Task 4935 : 2.70846e-08
Task 4936 : 3.18583e-07
Task 4937 : 1.75551e-08
Task 4938 : 7.57171e-09
Task 4939 : 7.56819e-09
Task 4940 : 1.21385e-09
Task 4941 : 0.000119653
Task 4942 : 1.01616e-06
Task 4943 : 6.52737e-08
Task 4944 : 9.19195e-08
Task 4945 : 2.79442e-05
Task 4946 : 9.46377e-07
Task 4947 : 1.47888e-06
Task 4948 : 6.0467e-05
Task 4949 : 0.0106803
Task 4950 : 3.20111e-05
Task 4951 : 0.000135274
Task 4952 : 3.12593e-07
Task 4953 : 0.00746783
Task 4954 : 4.07764e-07
Task 4955 : 2.18851e-05
Task 4956 : 2.39894e-08
Task 4957 : 1.78156e-08
Task 4958 : 1.37695e-08
Task 4959 : 2.15279e-08
Task 4960 : 8.73233e-09
Task 4961 : 3.28681e-09
Task 4962 : 3.33541e-09
Task 4963 : 1.42577e-08
Task 4964 : 6.46069e-10
Task 4965 : 6.16216e-07
Task 4966 : 6.74544e-07
Task 4967 : 8.40958e-09
Task 4968 : 4.25982e-09
Task 4969 : 1.21686e-09
Task 4970 : 1.04588e-09
Task 4971 : 6.58492e-10
Task 4972 : 0.0113595
Task 4973 : 7.85978e-05
Task 4974 : 7.53405e-08
Task 4975 : 5.33923e-05
Task 4976 : 5.71995e-08
Task 4977 : 4.39685e-08
Task 4978 : 2.83384e-08
Task 4979 : 1.24972e-08
Task 4980 : 1.25355e-08
Task 4981 : 1.94723e-09
Task 4982 : 6.97237e-07
Task 4983 : 3.25533e-05
Task 4984 : 3.99515e-07
Task 4985 : 3.74119e-07
Task 4986 : 7.66505e-07
Task 4987 : 1.01295e-06
Task 4988 : 3.22744e-08
Task 4989 : 2.39339e-08
Task 4990 : 1.77725e-08
Task 4991 : 3.27594e-08
Task 4992 : 1.09941e-08
Task 4993 : 2.40117e-08
Task 4994 : 3.91633e-09
Task 4995 : 4.02614e-09
Task 4996 : 8.73121e-10
Task 4997 : 1.73182e-08
Task 4998 : 1.07459e-08
Task 4999 : 4.04614e-09
Task 5000 : 4.19617e-09
Task 5001 : 9.0487e-10
Task 5002 : 1.90669e-08
Task 5003 : 2.11189e-07
Task 5004 : 1.3774e-08
Task 5005 : 9.50583e-09
Task 5006 : 5.64995e-09
Task 5007 : 8.20088e-07
Task 5008 : 1.99816e-09
Task 5009 : 1.85272e-09
Task 5010 : 5.40431e-10
Task 5011 : 3.39363e-05
Task 5012 : 4.67884e-07
Task 5013 : 3.4049e-08
Task 5014 : 2.55198e-08
Task 5015 : 1.90235e-08
Task 5016 : 1.21969e-08
Task 5017 : 9.43753e-05
Task 5018 : 5.83317e-09
Task 5019 : 5.49104e-09
Task 5020 : 9.09079e-10
Task 5021 : 4.62587e-07
Task 5022 : 2.72704e-07
Task 5023 : 6.50932e-05
Task 5024 : 3.22975e-05
Task 5025 : 5.43945e-07
Task 5026 : 0.000109293
Task 5027 : 9.01935e-09
Task 5028 : 3.60727e-05
Task 5029 : 6.3876e-09
Task 5030 : 5.63801e-08
Task 5031 : 4.60085e-09
Task 5032 : 2.70023e-09
Task 5033 : 4.28858e-08
Task 5034 : 8.82495e-10
Task 5035 : 7.56444e-10
Task 5036 : 3.3436e-08
Task 5037 : 2.57716e-10
Task 5038 : 2.21897e-08
Task 5039 : 1.08698e-08
Task 5040 : 1.05397e-08
Task 5041 : 1.44621e-09
Task 5042 : 5.3538e-07
Task 5043 : 4.37662e-05
Task 5044 : 1.56928e-05
Task 5045 : 2.23159e-05
Task 5046 : 9.6884e-08
Task 5047 : 2.23878e-05
Task 5048 : 5.09287e-08
Task 5049 : 3.8275e-08
Task 5050 : 1.98844e-07
Task 5051 : 2.99854e-08
Task 5052 : 1.94362e-08
Task 5053 : 7.96669e-09
Task 5054 : 2.72224e-05
Task 5055 : 7.85025e-09
Task 5056 : 1.33949e-09
Task 5057 : 1.21652e-05
Task 5058 : 1.28694e-08
Task 5059 : 9.43414e-09
Task 5060 : 6.95646e-09
Task 5061 : 4.27779e-09
Task 5062 : 1.64586e-09
Task 5063 : 1.451e-09
Task 5064 : 3.55474e-10
Task 5065 : 3.92914e-07
Task 5066 : 7.83286e-05
Task 5067 : 3.16438e-07
Task 5068 : 5.79915e-07
Task 5069 : 1.24031e-05
Task 5070 : 9.28039e-05
Task 5071 : 3.74688e-07
Task 5072 : 4.08041e-08
Task 5073 : 1.79277e-05
Task 5074 : 1.18744e-07
Task 5075 : 1.36966e-07
Task 5076 : 1.40355e-05
Task 5077 : 2.24439e-08
Task 5078 : 1.66517e-08
Task 5079 : 1.26508e-08
Task 5080 : 8.15727e-09
Task 5081 : 3.62601e-09
Task 5082 : 3.35317e-09
Task 5083 : 6.09792e-10
Task 5084 : 1.53628e-07
Task 5085 : 2.95041e-08
Task 5086 : 3.76251e-08
Task 5087 : 2.83306e-08
Task 5088 : 2.4808e-06
Task 5089 : 2.25113e-08
Task 5090 : 1.50246e-08
Task 5091 : 6.84079e-09
Task 5092 : 6.5161e-09
Task 5093 : 9.82132e-10
Task 5094 : 1.64014e-08
Task 5095 : 1.22422e-08
Task 5096 : 5.86659e-09
Task 5097 : 9.50012e-09
Task 5098 : 4.1128e-09
Task 5099 : 6.08935e-09
Task 5100 : 3.01913e-09
Task 5101 : 2.45822e-09
Task 5102 : 2.5434e-09
Task 5103 : 1.78202e-09
Task 5104 : 4.37974e-10
Task 5105 : 5.31778e-10
Task 5106 : 4.64001e-10
Task 5107 : 1.70584e-10
Task 5108 : 1.74435e-08
Task 5109 : 1.23015e-08
Task 5110 : 2.53236e-05
Task 5111 : 8.57094e-09
Task 5112 : 5.16409e-09
Task 5113 : 1.92932e-09
Task 5114 : 1.94424e-09
Task 5115 : 5.02334e-10
Task 5116 : 1.53293e-05
Task 5117 : 9.84184e-07
Task 5118 : 1.83653e-07
Task 5119 : 9.95706e-09
Task 5120 : 1.66908e-05
Task 5121 : 6.92062e-09
Task 5122 : 1.24895e-05
Task 5123 : 2.22752e-07
Task 5124 : 4.61389e-09
Task 5125 : 2.66285e-09
Task 5126 : 9.07986e-10
Task 5127 : 8.66411e-10
Task 5128 : 2.94237e-10
Task 5129 : 2.19907e-08
Task 5130 : 8.44503e-09
Task 5131 : 1.51599e-05
Task 5132 : 6.12823e-09
Task 5133 : 1.63905e-08
Task 5134 : 4.60538e-09
Task 5135 : 1.22202e-08
Task 5136 : 2.84816e-09
Task 5137 : 9.77971e-08
Task 5138 : 7.64051e-09
Task 5139 : 1.00056e-09
Task 5140 : 8.9793e-10
Task 5141 : 2.37377e-10
Task 5142 : 2.91908e-09
Task 5143 : 3.05967e-09
Task 5144 : 5.89882e-10
Task 5145 : 2.81149e-08
Task 5146 : 2.03294e-08
Task 5147 : 1.53855e-08
Task 5148 : 9.68362e-09
Task 5149 : 3.93838e-09
Task 5150 : 3.77101e-09
Task 5151 : 7.70941e-10
Task 5152 : 1.00206e-05
Task 5153 : 7.90209e-08
Task 5154 : 6.81303e-06
Task 5155 : 6.05726e-08
Task 5156 : 1.41548e-05
Task 5157 : 1.15094e-05
Task 5158 : 1.00004e-05
Task 5159 : 8.67119e-06
Task 5160 : 6.92331e-06
Task 5161 : 4.45572e-06
Task 5162 : 4.28421e-06
Task 5163 : 7.78934e-06
Task 5164 : 2.11636e-05
Task 5165 : 1.88871e-06
Task 5166 : 5.10006e-08
Task 5167 : 8.10635e-06
Task 5168 : 1.13226e-06
Task 5169 : 1.08841e-08
Task 5170 : 8.04191e-09
Task 5171 : 6.36025e-09
Task 5172 : 4.09999e-09
Task 5173 : 1.53838e-09
Task 5174 : 1.56363e-09
Task 5175 : 2.95765e-10
Task 5176 : 1.20997e-08
Task 5177 : 3.33873e-07
Task 5178 : 8.37982e-09
Task 5179 : 5.68054e-09
Task 5180 : 3.33843e-09
Task 5181 : 1.11749e-09
Task 5182 : 1.17496e-09
Task 5183 : 1.48633e-08
Task 5184 : 3.56461e-10
Task 5185 : 1.09662e-08
Task 5186 : 1.53827e-05
Task 5187 : 8.33275e-09
Task 5188 : 1.36092e-05
Task 5189 : 5.2396e-09
Task 5190 : 1.24187e-05
Task 5191 : 1.8606e-09
Task 5192 : 1.91583e-09
Task 5193 : 1.03352e-05
Task 5194 : 0.00438409
Task 5195 : 4.05721e-10
Task 5196 : 9.49734e-06
Task 5197 : 1.18519e-08
Task 5198 : 3.14486e-08
Task 5199 : 7.61167e-06
Task 5200 : 7.22098e-06
Task 5201 : 8.4603e-09
Task 5202 : 6.94162e-06
Task 5203 : 8.52578e-06
Task 5204 : 2.44041e-06
Task 5205 : 3.4887e-08
Task 5206 : 2.0185e-08
Task 5207 : 6.2092e-09
Task 5208 : 6.83651e-09
Task 5209 : 5.82699e-06
Task 5210 : 3.88766e-09
Task 5211 : 1.46231e-08
Task 5212 : 1.71469e-09
Task 5213 : 4.93535e-06
Task 5214 : 1.5408e-09
Task 5215 : 1.12247e-08
Task 5216 : 4.66645e-09
Task 5217 : 3.35723e-10
Task 5218 : 3.76083e-06
Task 5219 : 4.28187e-09
Task 5220 : 7.27454e-09
Task 5221 : 3.02685e-09
Task 5222 : 2.05602e-06
Task 5223 : 1.92207e-06
Task 5224 : 3.28641e-09
Task 5225 : 1.17839e-06
Task 5226 : 3.01704e-09
Task 5227 : 3.04184e-09
Task 5228 : 1.70395e-09
Task 5229 : 2.10194e-05
Task 5230 : 2.22372e-09
Task 5231 : 5.43141e-10
Task 5232 : 4.96737e-10
Task 5233 : 2.06672e-10
Task 5234 : 1.3266e-09
Task 5235 : 5.49323e-10
Task 5236 : 1.85692e-05
Task 5237 : 4.32895e-10
Task 5238 : 3.70469e-10
Task 5239 : 1.23451e-10
Task 5240 : 1.628e-05
Task 5241 : 7.37003e-07
Task 5242 : 1.3216e-05
Task 5243 : 9.21157e-06
Task 5244 : 8.85289e-06
Task 5245 : 3.34972e-06
Task 5246 : 1.91249e-08
Task 5247 : 3.09102e-09
Task 5248 : 1.16664e-05
Task 5249 : 1.35808e-08
Task 5250 : 2.08492e-09
Task 5251 : 1.47851e-09
Task 5252 : 9.99985e-09
Task 5253 : 8.47383e-10
Task 5254 : 2.43806e-10
Task 5255 : 2.18927e-10
Task 5256 : 6.13914e-09
Task 5257 : 9.3705e-11
Task 5258 : 2.23706e-09
Task 5259 : 2.23486e-09
Task 5260 : 1.65085e-08
Task 5261 : 5.61187e-06
Task 5262 : 5.36492e-10
Task 5263 : 4.44563e-07
Task 5264 : 3.03058e-09
Task 5265 : 5.90858e-09
Task 5266 : 4.45814e-09
Task 5267 : 1.83378e-08
Task 5268 : 3.1126e-09
Task 5269 : 2.25967e-09
Task 5270 : 1.35697e-09
Task 5271 : 4.59616e-10
Task 5272 : 4.24483e-10
Task 5273 : 1.30647e-10
Task 5274 : 1.67642e-08
Task 5275 : 6.077e-07
Task 5276 : 4.47722e-06
Task 5277 : 5.91939e-09
Task 5278 : 8.16686e-09
Task 5279 : 4.20803e-09
Task 5280 : 5.72518e-09
Task 5281 : 1.38846e-08
Task 5282 : 3.21503e-09
Task 5283 : 4.08811e-09
Task 5284 : 2.01243e-09
Task 5285 : 8.28022e-09
Task 5286 : 9.87831e-09
Task 5287 : 2.49667e-09
Task 5288 : 7.49226e-10
Task 5289 : 7.39976e-10
Task 5290 : 9.86619e-10
Task 5291 : 7.37737e-09
Task 5292 : 9.25e-10
Task 5293 : 1.67702e-10
Task 5294 : 5.87784e-09
Task 5295 : 4.66356e-09
Task 5296 : 2.36661e-10
Task 5297 : 4.31461e-09
Task 5298 : 1.88766e-09
Task 5299 : 1.82293e-09
Task 5300 : 2.63437e-09
Task 5301 : 4.91624e-06
Task 5302 : 9.28206e-10
Task 5303 : 9.28717e-10
Task 5304 : 3.86555e-10
Task 5305 : 2.35647e-10
Task 5306 : 0.00302918
Task 5307 : 1.08225e-08
Task 5308 : 0
Task 5309 : 1.0626e-08
Task 5310 : 3.29445e-06
Task 5311 : 2.09722e-09
Task 5312 : 1.38921e-09
Task 5313 : 9.5849e-10
Task 5314 : 2.31493e-09
Task 5315 : 1.96786e-09
Task 5316 : 5.35833e-10
Task 5317 : 1.56935e-09
Task 5318 : 1.44118e-10
Task 5319 : 1.24034e-10
Task 5320 : 6.50406e-11
Task 5321 : 1.1174e-09
Task 5322 : 6.47285e-10
Task 5323 : 2.03651e-10
Task 5324 : 1.79358e-10
Task 5325 : 6.95837e-11
Task 5326 : 3.67585e-09
Task 5327 : 4.65924e-07
Task 5328 : 3.05605e-09
Task 5329 : 2.09541e-09
Task 5330 : 9.52355e-08
Task 5331 : 1.48004e-09
Task 5332 : 8.66929e-10
Task 5333 : 2.74494e-10
Task 5334 : 2.42977e-10
Task 5335 : 9.16189e-11
Task 5336 : 1.466e-09
Task 5337 : 9.83795e-10
Task 5338 : 3.45458e-07
Task 5339 : 7.13901e-10
Task 5340 : 4.15901e-10
Task 5341 : 1.19478e-10
Task 5342 : 1.07114e-10
Task 5343 : 4.48424e-11
Task 5344 : 5.81967e-09
Task 5345 : 7.12777e-09
Task 5346 : 4.05707e-09
Task 5347 : 4.06651e-09
Task 5348 : 2.89747e-09
Task 5349 : 2.83897e-09
Task 5350 : 1.72561e-09
Task 5351 : 2.11033e-09
Task 5352 : 5.44753e-10
Task 5353 : 1.28846e-09
Task 5354 : 5.68683e-10
Task 5355 : 1.42002e-09
Task 5356 : 1.69433e-10
Task 5357 : 4.2979e-10
Task 5358 : 4.42886e-10
Task 5359 : 1.17859e-10
Task 5360 : 8.02882e-07
Task 5361 : 2.28979e-09
Task 5362 : 1.60135e-09
Task 5363 : 1.06612e-09
Task 5364 : 7.38549e-10
Task 5365 : 4.17303e-10
Task 5366 : 1.22734e-10
Task 5367 : 1.03602e-10
Task 5368 : 4.9242e-11
Task 5369 : 1.0559e-08
Task 5370 : 1.5857e-07
Task 5371 : 2.34117e-09
Task 5372 : 1.00011e-09
Task 5373 : 3.77764e-06
Task 5374 : 6.59111e-10
Task 5375 : 3.18713e-06
Task 5376 : 4.65345e-10
Task 5377 : 2.64432e-10
Task 5378 : 2.71036e-06
Task 5379 : 7.10124e-11
Task 5380 : 6.10184e-11
Task 5381 : 6.04538e-09
Task 5382 : 3.12957e-11
Task 5383 : 3.77732e-07
Task 5384 : 2.08748e-06
Task 5385 : 1.24793e-06
Task 5386 : 1.14423e-06
Task 5387 : 6.35856e-07
Task 5388 : 0.00173479
Task 5389 : 5.07424e-10
Task 5390 : 3.21748e-10
Task 5391 : 2.19444e-10
Task 5392 : 3.15759e-09
Task 5393 : 3.58911e-09
Task 5394 : 1.21085e-10
Task 5395 : 3.13513e-11
Task 5396 : 2.77235e-11
Task 5397 : 1.65544e-11
Task 5398 : 2.7236e-09
Task 5399 : 1.6753e-09
Task 5400 : 3.21162e-10
Task 5401 : 1.23717e-09
Task 5402 : 6.44767e-10
Task 5403 : 2.04328e-06
Task 5404 : 1.70646e-06
Task 5405 : 1.37094e-07
Task 5406 : 1.73506e-09
Task 5407 : 1.479e-06
Task 5408 : 1.14559e-06
Task 5409 : 9.92023e-10
Task 5410 : 6.25325e-07
Task 5411 : 5.83649e-07
Task 5412 : 3.49987e-07
Task 5413 : 8.87964e-08
Task 5414 : 1.11155e-09
Task 5415 : 2.14965e-10
Task 5416 : 0.00116251
Task 5417 : 4.13478e-10
Task 5418 : 1.0354e-09
Task 5419 : 3.08254e-07
Task 5420 : 5.60165e-08
Task 5421 : 6.89231e-10
Task 5422 : 1.57917e-09
Task 5423 : 1.4339e-10
Task 5424 : 8.06861e-07
Task 5425 : 2.3809e-10
Task 5426 : 6.48339e-07
Task 5427 : 5.56739e-10
Task 5428 : 5.42831e-07
Task 5429 : 1.47141e-07
Task 5430 : 4.08276e-07
Task 5431 : 4.91943e-08
Task 5432 : 2.1487e-07
Task 5433 : 2.0639e-07
Task 5434 : 1.44089e-07
Task 5435 : 1.73243e-07
Task 5436 : 8.43835e-10
Task 5437 : 4.90034e-10
Task 5438 : 1.35244e-07
Task 5439 : 0
Task 5440 : 4.41279e-10
Task 5441 : 5.08292e-10
Task 5442 : 1.72332e-08
Task 5443 : 2.36124e-10
Task 5444 : 2.92142e-10
Task 5445 : 8.12425e-08
Task 5446 : 1.62894e-07
Task 5447 : 4.68501e-11
Task 5448 : 9.86153e-11
Task 5449 : 4.47539e-07
Task 5450 : 2.47093e-10
Task 5451 : 2.64949e-10
Task 5452 : 2.46017e-10
Task 5453 : 4.54411e-10
Task 5454 : 3.53161e-07
Task 5455 : 1.25678e-10
Task 5456 : 2.87685e-07
Task 5457 : 6.20425e-08
Task 5458 : 2.89659e-10
Task 5459 : 4.98421e-08
Task 5460 : 2.11054e-07
Task 5461 : 1.17735e-07
Task 5462 : 1.49172e-10
Task 5463 : 1.27692e-10
Task 5464 : 8.01228e-08
Task 5465 : 8.50125e-11
Task 5466 : 1.58954e-10
Task 5467 : 1.03834e-07
Task 5468 : 9.55913e-08
Task 5469 : 1.39851e-07
Task 5470 : 8.17602e-08
Task 5471 : 1.03771e-10
Task 5472 : 3.18162e-11
Task 5473 : 1.46225e-10
Task 5474 : 6.41633e-11
Task 5475 : 1.79791e-10
Task 5476 : 6.68014e-11
Task 5477 : 1.85016e-10
Task 5478 : 2.31518e-10
Task 5479 : 1.42509e-11
Task 5480 : 3.35578e-10
Task 5481 : 3.19254e-11
Task 5482 : 7.86167e-11
Task 5483 : 8.58116e-08
Task 5484 : 2.16961e-10
Task 5485 : 3.23764e-08
Task 5486 : 9.35679e-08
Task 5487 : 3.09633e-11
Task 5488 : 8.63556e-11
Task 5489 : 6.89192e-08
Task 5490 : 4.04393e-11
Task 5491 : 1.06289e-10
Task 5492 : 1.21281e-10
Task 5493 : 1.35865e-10
Task 5494 : 5.64794e-08
Task 5495 : 6.99389e-11
Task 5496 : 8.86484e-12
Task 5497 : 1.93979e-11
Task 5498 : 9.98485e-08
Task 5499 : 1.3702e-10
Task 5500 : 1.42695e-10
Task 5501 : 1.21215e-10
Task 5502 : 1.34923e-10
Task 5503 : 1.4719e-10
Task 5504 : 7.06183e-11
Task 5505 : 2.16676e-11
Task 5506 : 4.41795e-11
Task 5507 : 8.30749e-11
Task 5508 : 2.65266e-11
Task 5509 : 1.6855e-10
Task 5510 : 9.50787e-12
Task 5511 : 2.82465e-08
Task 5512 : 8.41297e-11
Task 5513 : 8.22476e-11
Task 5514 : 2.04072e-11
Task 5515 : 4.21224e-11
Task 5516 : 1.00439e-10
Task 5517 : 2.59689e-08
Task 5518 : 9.1003e-11
Task 5519 : 8.21313e-11
Task 5520 : 2.58076e-11
Task 5521 : 4.5182e-08
Task 5522 : 1.75647e-08
Task 5523 : 4.05716e-08
Task 5524 : 6.80658e-11
Task 5525 : 1.04191e-10
Task 5526 : 9.19882e-11
Task 5527 : 7.28312e-08
Task 5528 : 1.78188e-08
Task 5529 : 5.2649e-11
Task 5530 : 1.27714e-11
Task 5531 : 1.60915e-11
Task 5532 : 4.84842e-08
Task 5533 : 1.85981e-11
Task 5534 : 5.53464e-11
Task 5535 : 1.98073e-11
Task 5536 : 1.42074e-08
Task 5537 : 5.99088e-08
Task 5538 : 5.80792e-11
Task 5539 : 2.61626e-11
Task 5540 : 4.65458e-11
Task 5541 : 5.63881e-11
Task 5542 : 5.78568e-12
Task 5543 : 6.98043e-11
Task 5544 : 5.5453e-11
Task 5545 : 3.44828e-11
Task 5546 : 2.00825e-08
Task 5547 : 1.21296e-11
Task 5548 : 8.93072e-11
Task 5549 : 2.10112e-08
Task 5550 : 6.62034e-11
Task 5551 : 3.98663e-11
Task 5552 : 1.40089e-11
Task 5553 : 6.38441e-11
Task 5554 : 5.71626e-11
Task 5555 : 1.41587e-11
Task 5556 : 1.73028e-11
Task 5557 : 4.06103e-11
Task 5558 : 4.70039e-08
Task 5559 : 5.93471e-11
Task 5560 : 1.88792e-11
Task 5561 : 5.74706e-11
Task 5562 : 1.20153e-11
Task 5563 : 1.2763e-08
Task 5564 : 4.88769e-11
Task 5565 : 1.79067e-08
Task 5566 : 8.71637e-12
Task 5567 : 3.56189e-11
Task 5568 : 1.77083e-08
Task 5569 : 3.34624e-11
Task 5570 : 8.17547e-12
Task 5571 : 1.72477e-11
Task 5572 : 3.67575e-11
Task 5573 : 4.41673e-11
Task 5574 : 3.18019e-11
Task 5575 : 2.28824e-11
Task 5576 : 3.52194e-08
Task 5577 : 5.33754e-12
Task 5578 : 3.75462e-11
Task 5579 : 1.89993e-08
Task 5580 : 3.62889e-11
Task 5581 : 2.73029e-11
Task 5582 : 1.54611e-11
Task 5583 : 2.84707e-11
Task 5584 : 4.35722e-08
Task 5585 : 3.6507e-11
Task 5586 : 3.52943e-11
Task 5587 : 3.50704e-11
Task 5588 : 2.84526e-08
Task 5589 : 2.20145e-11
Task 5590 : 1.10928e-11
Task 5591 : 7.71809e-12
Task 5592 : 5.64291e-09
Task 5593 : 8.30053e-12
Task 5594 : 8.83742e-12
Task 5595 : 1.26816e-11
Task 5596 : 0
Task 5597 : 2.24181e-11
Task 5598 : 2.36589e-11
Task 5599 : 9.25815e-12
Task 5600 : 2.04938e-11
Task 5601 : 2.67575e-09
Task 5602 : 1.44421e-08
Task 5603 : 3.02458e-11
Task 5604 : 2.21154e-11
Task 5605 : 5.61647e-12
Task 5606 : 1.43673e-08
Task 5607 : 2.27878e-11
Task 5608 : 2.41914e-11
Task 5609 : 1.00167e-11
Task 5610 : 2.10811e-11
Task 5611 : 3.04825e-11
Task 5612 : 2.41262e-11
Task 5613 : 2.17488e-11
Task 5614 : 2.68147e-09
Task 5615 : 2.25963e-11
Task 5616 : 5.59278e-12
Task 5617 : 2.0619e-11
Task 5618 : 5.58557e-12
Task 5619 : 5.95949e-12
Task 5620 : 1.52575e-11
Task 5621 : 3.41091e-08
Task 5622 : 2.2638e-11
Task 5623 : 3.59029e-12
Task 5624 : 9.32933e-12
Task 5625 : 2.15667e-08
Task 5626 : 1.03492e-11
Task 5627 : 5.97802e-12
Task 5628 : 8.82622e-09
Task 5629 : 8.24616e-12
Task 5630 : 9.69235e-12
Task 5631 : 3.5404e-11
Task 5632 : 1.82807e-11
Task 5633 : 1.26091e-11
Task 5634 : 1.38299e-11
Task 5635 : 1.22615e-11
Task 5636 : 5.81677e-12
Task 5637 : 1.4468e-11
Task 5638 : 4.97398e-12
Task 5639 : 2.84671e-12
Task 5640 : 2.02489e-11
Task 5641 : 1.10289e-08
Task 5642 : 4.04566e-12
Task 5643 : 1.22674e-11
Task 5644 : 6.2674e-09
Task 5645 : 7.53827e-09
Task 5646 : 8.29373e-09
Task 5647 : 1.28847e-11
Task 5648 : 1.52585e-11
Task 5649 : 3.4419e-12
Task 5650 : 6.04555e-09
Task 5651 : 1.84911e-11
Task 5652 : 2.00934e-08
Task 5653 : 1.73816e-11
Task 5654 : 6.62983e-12
Task 5655 : 5.33026e-12
Task 5656 : 3.84772e-12
Task 5657 : 9.38595e-12
Task 5658 : 5.91243e-12
Task 5659 : 1.54102e-11
Task 5660 : 1.2206e-11
Task 5661 : 9.21975e-09
Task 5662 : 6.22912e-12
Task 5663 : 3.73058e-12
Task 5664 : 1.07467e-11
Task 5665 : 5.46432e-12
Task 5666 : 6.37405e-12
Task 5667 : 5.93845e-12
Task 5668 : 1.50473e-11
Task 5669 : 1.13018e-11
Task 5670 : 6.11477e-12
Task 5671 : 6.27003e-09
Task 5672 : 2.88478e-12
Task 5673 : 1.06382e-11
Task 5674 : 1.30353e-12
Task 5675 : 1.01874e-11
Task 5676 : 7.81842e-12
Task 5677 : 2.3519e-08
Task 5678 : 7.27123e-09
Task 5679 : 1.07399e-11
Task 5680 : 4.52563e-12
Task 5681 : 8.44541e-12
Task 5682 : 2.37564e-12
Task 5683 : 1.92348e-12
Task 5684 : 3.61698e-12
Task 5685 : 8.16595e-09
Task 5686 : 6.57083e-12
Task 5687 : 9.46925e-12
Task 5688 : 1.55706e-08
Task 5689 : 9.27878e-12
Task 5690 : 5.6915e-12
Task 5691 : 2.34884e-12
Task 5692 : 3.51342e-12
Task 5693 : 1.69756e-09
Task 5694 : 4.12186e-12
Task 5695 : 6.68186e-12
Task 5696 : 4.20659e-12
Task 5697 : 1.22534e-12
Task 5698 : 5.81127e-09
Task 5699 : 6.95838e-12
Task 5700 : 1.94671e-08
Task 5701 : 7.6389e-09
Task 5702 : 2.02413e-12
Task 5703 : 5.78822e-12
Task 5704 : 2.41505e-12
Task 5705 : 8.45854e-12
Task 5706 : 6.51049e-12
Task 5707 : 3.64546e-12
Task 5708 : 7.48148e-13
Task 5709 : 2.80909e-12
Task 5710 : 3.07505e-12
Task 5711 : 5.59279e-12
Task 5712 : 4.61758e-09
Task 5713 : 2.27393e-12
Task 5714 : 8.79912e-13
Task 5715 : 9.17606e-12
Task 5716 : 5.02106e-12
Task 5717 : 3.84262e-12
Task 5718 : 3.23115e-12
Task 5719 : 1.37028e-12
Task 5720 : 4.09073e-12
Task 5721 : 8.50908e-13
Task 5722 : 4.84372e-12
Task 5723 : 6.00811e-09
Task 5724 : 1.53026e-09
Task 5725 : 4.99427e-12
Task 5726 : 7.08126e-13
Task 5727 : 5.69113e-12
Task 5728 : 2.78804e-12
Task 5729 : 6.0329e-09
Task 5730 : 3.32213e-12
Task 5731 : 1.48576e-12
Task 5732 : 1.26226e-12
Task 5733 : 3.7015e-12
Task 5734 : 3.56253e-12
Task 5735 : 3.72357e-09
Task 5736 : 6.44809e-09
Task 5737 : 3.7643e-09
Task 5738 : 3.61809e-12
Task 5739 : 5.61178e-12
Task 5740 : 4.46282e-12
Task 5741 : 0
Task 5742 : 8.03922e-13
Task 5743 : 3.04392e-12
Task 5744 : 1.87016e-12
Task 5745 : 0
Task 5746 : 2.18546e-12
Task 5747 : 1.48521e-12
Task 5748 : 3.99975e-12
Task 5749 : 1.03297e-08
Task 5750 : 2.30855e-12
Task 5751 : 2.86713e-12
Task 5752 : 3.26933e-12
Task 5753 : 1.27234e-12
Task 5754 : 1.23259e-09
Task 5755 : 7.9732e-12
Task 5756 : 2.7394e-12
Task 5757 : 2.48571e-12
Task 5758 : 2.26953e-12
Task 5759 : 2.14001e-12
Task 5760 : 1.08328e-09
Task 5761 : 3.26303e-09
Task 5762 : 2.5085e-12
Task 5763 : 5.92134e-13
Task 5764 : 2.08017e-12
Task 5765 : 1.20534e-12
Task 5766 : 3.01044e-09
Task 5767 : 1.33676e-12
Task 5768 : 1.40133e-12
Task 5769 : 2.76804e-12
Task 5770 : 1.83071e-12
Task 5771 : 1.63166e-12
Task 5772 : 8.39671e-09
Task 5773 : 4.59894e-13
Task 5774 : 2.4041e-12
Task 5775 : 3.0149e-13
Task 5776 : 8.92532e-13
Task 5777 : 2.61168e-09
Task 5778 : 3.08514e-09
Task 5779 : 5.617e-13
Task 5780 : 3.52722e-13
Task 5781 : 6.25682e-13
Task 5782 : 7.85418e-13
Task 5783 : 1.37292e-12
Task 5784 : 2.14404e-09
Task 5785 : 7.97901e-13
Task 5786 : 0
Task 5787 : 7.67417e-13
Task 5788 : 1.77949e-12
Task 5789 : 1.47076e-12
Task 5790 : 3.86635e-09
Task 5791 : 1.72479e-13
Task 5792 : 4.38529e-13
Task 5793 : 1.37695e-12
Task 5794 : 2.4504e-09
Task 5795 : 7.55284e-13
Task 5796 : 3.81157e-13
Task 5797 : 3.27486e-13
Task 5798 : 3.24587e-09
Task 5799 : 0
Task 5800 : 0
Task 5801 : 2.24468e-09
Task 5802 : 4.82808e-13
Task 5803 : 1.13593e-12
Task 5804 : 8.77458e-10
Task 5805 : 1.42067e-12
Task 5806 : 1.06406e-12
Task 5807 : 2.17229e-12
Task 5808 : 8.27998e-13
Task 5809 : 9.22261e-13
Task 5810 : 5.77938e-13
Task 5811 : 3.05777e-09
Task 5812 : 9.05134e-13
Task 5813 : 1.04016e-12
Task 5814 : 1.88389e-13
Task 5815 : 2.51702e-09
Task 5816 : 2.41124e-13
Task 5817 : 1.16043e-09
Task 5818 : 5.54109e-13
Task 5819 : 3.74577e-13
Task 5820 : 1.77171e-09
Task 5821 : 1.34227e-12
Task 5822 : 6.84929e-13
Task 5823 : 0
Task 5824 : 1.64209e-13
Task 5825 : 4.33188e-13
Task 5826 : 4.85358e-13
Task 5827 : 6.70323e-10
Task 5828 : 9.24665e-10
Task 5829 : 0
Task 5830 : 0
Task 5831 : 1.05842e-13
Task 5832 : 5.99144e-13
Task 5833 : 3.76456e-13
Task 5834 : 2.57824e-13
Task 5835 : 5.52212e-13
Task 5836 : 3.249e-13
Task 5837 : 5.29468e-13
Task 5838 : 4.42919e-13
Task 5839 : 0
Task 5840 : 1.29593e-13
Task 5841 : 1.52489e-09
Task 5842 : 2.39344e-09
Task 5843 : 2.22437e-13
Task 5844 : 2.38191e-13
Task 5845 : 0
Task 5846 : 2.74692e-13
Task 5847 : 1.63461e-13
Task 5848 : 3.01965e-13
Task 5849 : 7.08379e-14
Task 5850 : 0
Task 5851 : 1.37869e-09
Task 5852 : 1.48961e-13
Task 5853 : 1.17633e-09
Task 5854 : 1.09956e-09
Task 5855 : 8.64559e-14
Task 5856 : 1.0635e-09
Task 5857 : 2.51574e-13
Task 5858 : 1.07306e-09
Task 5859 : 5.05671e-05
Task 5860 : 2.23707e-13
Task 5861 : 2.46069e-09
Task 5862 : 2.39953e-13
Task 5863 : 1.24843e-13
Task 5864 : 3.96715e-10
Task 5865 : 3.91218e-10
Task 5866 : 1.06557e-13
Task 5867 : 7.9742e-10
Task 5868 : 1.73529e-09
Task 5869 : 1.345e-09
Task 5870 : 1.17339e-09
Task 5871 : 1.34687e-13
Task 5872 : 1.24447e-13
Task 5873 : 1.1853e-09
Task 5874 : 6.65634e-14
Task 5875 : 0
Task 5876 : 1.32451e-09
Task 5877 : 0
Task 5878 : 2.92868e-10
Task 5879 : 6.9604e-14
Task 5880 : 2.0198e-14
Task 5881 : 3.95268e-14
Task 5882 : 8.9971e-10
Task 5883 : 4.09534e-14
Task 5884 : 3.8171e-14
Task 5885 : 2.13137e-14
Task 5886 : 1.00996e-09
Task 5887 : 6.729e-10
Task 5888 : 0
Task 5889 : 1.08785e-14
Task 5890 : 7.06618e-10
Task 5891 : 4.24021e-10
Task 5892 : 2.24478e-14
Task 5893 : 7.50535e-10
Task 5894 : 1.10479e-14
Task 5895 : 4.78448e-10
Task 5896 : 8.96355e-11
Task 5897 : 4.66452e-15
Task 5898 : 4.98986e-14
Task 5899 : 8.19005e-10
Task 5900 : 1.80836e-10
Task 5901 : 9.51064e-15
Task 5902 : 2.75517e-10
Task 5903 : 1.69715e-10
Task 5904 : 4.65879e-10
Task 5905 : 5.47542e-10
Task 5906 : 1.12338e-15
Task 5907 : 4.94401e-10
Task 5908 : 3.78123e-10
Task 5909 : 6.54234e-10
Task 5910 : 2.76397e-05
Task 5911 : 0
Task 5912 : 5.78415e-15
Task 5913 : 3.47549e-10
Task 5914 : 9.96422e-15
Task 5915 : 3.45023e-10
Task 5916 : 4.75694e-15
Task 5917 : 2.48704e-14
Task 5918 : 6.50889e-16
Task 5919 : 4.62184e-10
Task 5920 : 6.90959e-11
Task 5921 : 2.76863e-10
Task 5922 : 0
Task 5923 : 2.92472e-10
Task 5924 : 4.28128e-16
Task 5925 : 1.24987e-10
Task 5926 : 0
Task 5927 : 2.3126e-15
Task 5928 : 2.29547e-15
Task 5929 : 4.86486e-15
Task 5930 : 6.36337e-16
Task 5931 : 5.83159e-15
Task 5932 : 1.99031e-10
Task 5933 : 1.68532e-10
Task 5934 : 1.68802e-10
Task 5935 : 1.08346e-10
Task 5936 : 5.27716e-11
Task 5937 : 2.56639e-16
Task 5938 : 3.33531e-10
Task 5939 : 0
Task 5940 : 2.4446e-15
Task 5941 : 1.28863e-15
Task 5942 : 1.1711e-10
Task 5943 : 3.49126e-16
Task 5944 : 1.5187e-10
Task 5945 : 3.15906e-16
Task 5946 : 1.09996e-15
Task 5947 : 7.9638e-11
Task 5948 : 1.61041e-16
Task 5949 : 1.23562e-05
Task 5950 : 0
Task 5951 : 3.88111e-11
Task 5952 : 1.90778e-16
Task 5953 : 5.73438e-16
Task 5954 : 8.89855e-17
Task 5955 : 4.97252e-11
Task 5956 : 1.05752e-10
Task 5957 : 2.9645e-11
Task 5958 : 4.30137e-11
Task 5959 : 8.2818e-12
Task 5960 : 2.89161e-11
Task 5961 : 1.15873e-16
Task 5962 : 2.88901e-11
Task 5963 : 5.15562e-17
Task 5964 : 2.05089e-11
Task 5965 : 6.47936e-06
Task 5966 : 6.77737e-12
Task 5967 : 0
Task 5968 : 6.44025e-12
Task 5969 : 3.53203e-11
Task 5970 : 3.00433e-17
Task 5971 : 2.45092e-17
Task 5972 : 1.30805e-11
Task 5973 : 1.30626e-11
Task 5974 : 2.39628e-06
Task 5975 : 5.29136e-12
Task 5976 : 5.14711e-12
Task 5977 : 3.86284e-06
Task 5978 : 0
Task 5979 : 2.41634e-12
Task 5980 : 0
Task 5981 : 0
Task 5982 : 1.52e-06
Task 5983 : 1.53272e-12


==> plots/estimations/cpu-gpu-task-comparison/twitter-white-outputs/twitter-nnz.txt <==
Task 0 : 3.47488e+06
Task 1 : 5.09553e+06
Task 2 : 1.34411e+07
Task 3 : 3.59207e+06
Task 4 : 4.78143e+06
Task 5 : 667759
Task 6 : 1.6122e+07
Task 7 : 1.57538e+07
Task 8 : 9.75392e+06
Task 9 : 8.80868e+06
Task 10 : 7.14792e+06
Task 11 : 1.21605e+07
Task 12 : 8.44891e+06
Task 13 : 6.63568e+06
Task 14 : 7.10907e+06
Task 15 : 8.47262e+06
Task 16 : 2.83141e+06
Task 17 : 2.83431e+06
Task 18 : 5.4234e+06
Task 19 : 2.82868e+06
Task 20 : 5.90076e+06
Task 21 : 6.97218e+06
Task 22 : 2.83675e+06
Task 23 : 2.82666e+06
Task 24 : 7.77197e+06
Task 25 : 2.82575e+06
Task 26 : 6.19368e+06
Task 27 : 6.75747e+06
Task 28 : 7.50842e+06
Task 29 : 8.1621e+06
Task 30 : 8.90278e+06
Task 31 : 8.27096e+06
Task 32 : 9.14568e+06
Task 33 : 8.86574e+06
Task 34 : 8.07232e+06
Task 35 : 1.11472e+07
Task 36 : 1.13642e+07
Task 37 : 896112
Task 38 : 5.3032e+06
Task 39 : 6.35912e+06
Task 40 : 8.03804e+06
Task 41 : 1.89366e+07
Task 42 : 2.28841e+06
Task 43 : 2.32753e+07
Task 44 : 6.45421e+06
Task 45 : 2.845e+06
Task 46 : 1.7033e+07
Task 47 : 8.39228e+06
Task 48 : 2.08134e+07
Task 49 : 9.63966e+06
Task 50 : 7.90249e+06
Task 51 : 247751
Task 52 : 8.31197e+06
Task 53 : 9.66961e+06
Task 54 : 4.16119e+06
Task 55 : 4.16277e+06
Task 56 : 2.6162e+06
Task 57 : 4.15486e+06
Task 58 : 6.69675e+06
Task 59 : 7.15201e+06
Task 60 : 4.16226e+06
Task 61 : 4.14923e+06
Task 62 : 8.15423e+06
Task 63 : 8.89876e+06
Task 64 : 4.1439e+06
Task 65 : 7.37107e+06
Task 66 : 7.87239e+06
Task 67 : 8.51381e+06
Task 68 : 9.05238e+06
Task 69 : 9.65592e+06
Task 70 : 9.10437e+06
Task 71 : 9.76657e+06
Task 72 : 9.51736e+06
Task 73 : 8.82239e+06
Task 74 : 1.16587e+07
Task 75 : 1.20022e+07
Task 76 : 7.58767e+06
Task 77 : 3.28703e+06
Task 78 : 2.4112e+06
Task 79 : 5.64024e+06
Task 80 : 9.91188e+06
Task 81 : 1.12428e+07
Task 82 : 1.06508e+07
Task 83 : 1.24495e+07
Task 84 : 2.65812e+06
Task 85 : 6.57778e+06
Task 86 : 1.10398e+07
Task 87 : 3.28895e+06
Task 88 : 6.58044e+06
Task 89 : 1.24993e+07
Task 90 : 6.57018e+06
Task 91 : 6.56342e+06
Task 92 : 6.57939e+06
Task 93 : 9.27623e+06
Task 94 : 9.79074e+06
Task 95 : 1.08566e+07
Task 96 : 6.55721e+06
Task 97 : 1.16295e+07
Task 98 : 9.99913e+06
Task 99 : 1.04651e+07
Task 100 : 1.10623e+07
Task 101 : 1.1554e+07
Task 102 : 1.17173e+07
Task 103 : 1.12842e+07
Task 104 : 1.16619e+07
Task 105 : 1.14533e+07
Task 106 : 1.08479e+07
Task 107 : 1.36416e+07
Task 108 : 1.40992e+07
Task 109 : 674908
Task 110 : 675818
Task 111 : 1.88946e+06
Task 112 : 2.09851e+06
Task 113 : 2.60239e+06
Task 114 : 674178
Task 115 : 677310
Task 116 : 673734
Task 117 : 2.98809e+06
Task 118 : 673723
Task 119 : 2.2503e+06
Task 120 : 2.54988e+06
Task 121 : 2.94744e+06
Task 122 : 3.29774e+06
Task 123 : 3.88819e+06
Task 124 : 3.51305e+06
Task 125 : 4.09268e+06
Task 126 : 3.93238e+06
Task 127 : 3.4909e+06
Task 128 : 5.04964e+06
Task 129 : 5.10112e+06
Task 130 : 6.60141e+06
Task 131 : 575993
Task 132 : 8.02246e+06
Task 133 : 9.84802e+06
Task 134 : 1.07088e+07
Task 135 : 9.44862e+06
Task 136 : 1.47718e+07
Task 137 : 980569
Task 138 : 9.72447e+06
Task 139 : 2.1067e+07
Task 140 : 2.8649e+06
Task 141 : 3.89265e+06
Task 142 : 4.68077e+06
Task 143 : 1.17607e+07
Task 144 : 2.62902e+06
Task 145 : 4.37353e+06
Task 146 : 5.31093e+06
Task 147 : 3.06211e+06
Task 148 : 4.04806e+06
Task 149 : 4.6e+06
Task 150 : 237616
Task 151 : 5.33272e+06
Task 152 : 2.30555e+06
Task 153 : 238639
Task 154 : 2.30754e+06
Task 155 : 2.30355e+06
Task 156 : 3.68299e+06
Task 157 : 3.95129e+06
Task 158 : 2.30849e+06
Task 159 : 2.30197e+06
Task 160 : 4.51883e+06
Task 161 : 241001
Task 162 : 236607
Task 163 : 4.93293e+06
Task 164 : 2.30108e+06
Task 165 : 2.05692e+06
Task 166 : 3.22607e+06
Task 167 : 2.39908e+06
Task 168 : 236177
Task 169 : 4.09242e+06
Task 170 : 236478
Task 171 : 4.35664e+06
Task 172 : 4.71002e+06
Task 173 : 5.01342e+06
Task 174 : 5.16364e+06
Task 175 : 3.95483e+06
Task 176 : 4.90696e+06
Task 177 : 5.20204e+06
Task 178 : 5.0824e+06
Task 179 : 4.73046e+06
Task 180 : 6.24659e+06
Task 181 : 6.41214e+06
Task 182 : 1.26409e+07
Task 183 : 2.85216e+06
Task 184 : 3.44987e+06
Task 185 : 4.37277e+06
Task 186 : 5.15533e+06
Task 187 : 6.97971e+06
Task 188 : 6.12483e+06
Task 189 : 7.84009e+06
Task 190 : 7.65672e+06
Task 191 : 6.64738e+06
Task 192 : 9.78513e+06
Task 193 : 9.38297e+06
Task 194 : 3.63707e+06
Task 195 : 1.07895e+07
Task 196 : 4.62414e+06
Task 197 : 3.29894e+06
Task 198 : 1.27731e+07
Task 199 : 1.23484e+07
Task 200 : 1.02556e+07
Task 201 : 3.71159e+06
Task 202 : 1.01017e+07
Task 203 : 4.79942e+06
Task 204 : 575852
Task 205 : 577951
Task 206 : 579772
Task 207 : 573572
Task 208 : 1.08103e+07
Task 209 : 5.81782e+06
Task 210 : 572005
Task 211 : 571426
Task 212 : 2.55805e+06
Task 213 : 3.8501e+06
Task 214 : 2.95945e+06
Task 215 : 4.60726e+06
Task 216 : 1.25329e+07
Task 217 : 5.82294e+06
Task 218 : 3.40187e+06
Task 219 : 3.96422e+06
Task 220 : 4.84294e+06
Task 221 : 5.5786e+06
Task 222 : 1.06813e+07
Task 223 : 6.96276e+06
Task 224 : 6.22633e+06
Task 225 : 7.65705e+06
Task 226 : 7.51434e+06
Task 227 : 6.59453e+06
Task 228 : 9.68967e+06
Task 229 : 9.40158e+06
Task 230 : 5.81065e+06
Task 231 : 2.43728e+07
Task 232 : 5.79768e+06
Task 233 : 5.82053e+06
Task 234 : 8.92096e+06
Task 235 : 9.47902e+06
Task 236 : 5.78444e+06
Task 237 : 1.07274e+07
Task 238 : 1.68735e+06
Task 239 : 1.16649e+07
Task 240 : 9.76214e+06
Task 241 : 1.03298e+07
Task 242 : 1.10244e+07
Task 243 : 1.1537e+07
Task 244 : 1.19107e+07
Task 245 : 1.1259e+07
Task 246 : 1.17841e+07
Task 247 : 1.14871e+07
Task 248 : 1.06959e+07
Task 249 : 1.40078e+07
Task 250 : 1.46988e+07
Task 251 : 7.97042e+06
Task 252 : 7.68562e+06
Task 253 : 5.6806e+06
Task 254 : 8.54695e+06
Task 255 : 1.41491e+07
Task 256 : 5.68128e+06
Task 257 : 7.84818e+06
Task 258 : 5.675e+06
Task 259 : 8.57499e+06
Task 260 : 5.66982e+06
Task 261 : 5.67928e+06
Task 262 : 5.66451e+06
Task 263 : 7.00162e+06
Task 264 : 7.24782e+06
Task 265 : 7.74617e+06
Task 266 : 8.105e+06
Task 267 : 7.31509e+06
Task 268 : 7.51683e+06
Task 269 : 7.7607e+06
Task 270 : 7.94897e+06
Task 271 : 7.96206e+06
Task 272 : 7.78565e+06
Task 273 : 7.86822e+06
Task 274 : 7.77931e+06
Task 275 : 7.52582e+06
Task 276 : 8.80342e+06
Task 277 : 9.09544e+06
Task 278 : 6.68542e+06
Task 279 : 3.97946e+06
Task 280 : 4.91291e+06
Task 281 : 3.66378e+06
Task 282 : 1.32648e+07
Task 283 : 1.00365e+06
Task 284 : 2.02706e+06
Task 285 : 1.31656e+07
Task 286 : 4.01251e+06
Task 287 : 1.00443e+06
Task 288 : 5.09443e+06
Task 289 : 997768
Task 290 : 1.00331e+06
Task 291 : 1.25294e+07
Task 292 : 992603
Task 293 : 1.46837e+07
Task 294 : 987596
Task 295 : 4.13018e+06
Task 296 : 2.92942e+06
Task 297 : 3.30873e+06
Task 298 : 4.83207e+06
Task 299 : 7.75992e+06
Task 300 : 3.67728e+06
Task 301 : 4.17716e+06
Task 302 : 1.09764e+07
Task 303 : 4.94636e+06
Task 304 : 5.5669e+06
Task 305 : 7.76611e+06
Task 306 : 6.81392e+06
Task 307 : 6.15776e+06
Task 308 : 7.37597e+06
Task 309 : 7.26399e+06
Task 310 : 6.44263e+06
Task 311 : 9.29925e+06
Task 312 : 9.13763e+06
Task 313 : 1.30637e+07
Task 314 : 7.75147e+06
Task 315 : 1.48881e+07
Task 316 : 2.58536e+07
Task 317 : 7.73736e+06
Task 318 : 7.76316e+06
Task 319 : 7.72324e+06
Task 320 : 1.10259e+07
Task 321 : 1.16433e+07
Task 322 : 1.25872e+07
Task 323 : 1.29553e+07
Task 324 : 6.05893e+06
Task 325 : 1.39212e+07
Task 326 : 1.04602e+07
Task 327 : 1.19157e+07
Task 328 : 1.2448e+07
Task 329 : 1.30984e+07
Task 330 : 1.35642e+07
Task 331 : 1.34976e+07
Task 332 : 1.29644e+07
Task 333 : 1.32049e+07
Task 334 : 1.29486e+07
Task 335 : 1.22469e+07
Task 336 : 1.55162e+07
Task 337 : 1.63213e+07
Task 338 : 6.08598e+06
Task 339 : 19398
Task 340 : 6.09084e+06
Task 341 : 6.084e+06
Task 342 : 6.90252e+06
Task 343 : 1.10157e+07
Task 344 : 1.20551e+07
Task 345 : 1.28122e+07
Task 346 : 6.06276e+06
Task 347 : 6.09676e+06
Task 348 : 5.5058e+06
Task 349 : 9.12663e+06
Task 350 : 9.69806e+06
Task 351 : 1.09558e+07
Task 352 : 1.19625e+07
Task 353 : 6.75071e+06
Task 354 : 1.46115e+07
Task 355 : 9.99889e+06
Task 356 : 9.29128e+06
Task 357 : 1.06256e+07
Task 358 : 1.13877e+07
Task 359 : 1.18655e+07
Task 360 : 1.23268e+07
Task 361 : 1.158e+07
Task 362 : 1.21371e+07
Task 363 : 1.18819e+07
Task 364 : 1.10084e+07
Task 365 : 1.46144e+07
Task 366 : 1.52684e+07
Task 367 : 5.14601e+06
Task 368 : 1.78938e+06
Task 369 : 9.29616e+06
Task 370 : 1.39978e+07
Task 371 : 1.6076e+07
Task 372 : 1.7937e+06
Task 373 : 9.27923e+06
Task 374 : 5.63995e+06
Task 375 : 1.44681e+07
Task 376 : 9.26152e+06
Task 377 : 7.0868e+06
Task 378 : 1.62867e+07
Task 379 : 2.27511e+06
Task 380 : 9.29026e+06
Task 381 : 973
Task 382 : 9.24298e+06
Task 383 : 1.78266e+06
Task 384 : 1.25009e+07
Task 385 : 1.30961e+07
Task 386 : 1.43389e+07
Task 387 : 1.52495e+07
Task 388 : 1.32947e+07
Task 389 : 1.37645e+07
Task 390 : 1.79067e+06
Task 391 : 1.43054e+07
Task 392 : 1.4656e+07
Task 393 : 1.44523e+07
Task 394 : 1.39994e+07
Task 395 : 1.40274e+07
Task 396 : 1.38018e+07
Task 397 : 1.31986e+07
Task 398 : 1.62294e+07
Task 399 : 1.71609e+07
Task 400 : 1.77014e+06
Task 401 : 2.30136e+06
Task 402 : 1.75722e+06
Task 403 : 3.26894e+06
Task 404 : 5.83241e+06
Task 405 : 4.28272e+06
Task 406 : 4.76483e+06
Task 407 : 7.44269e+06
Task 408 : 6.72727e+06
Task 409 : 5.93726e+06
Task 410 : 707513
Task 411 : 5.19745e+06
Task 412 : 5.76368e+06
Task 413 : 6.58603e+06
Task 414 : 298
Task 415 : 7.18066e+06
Task 416 : 2.30747e+06
Task 417 : 7.47081e+06
Task 418 : 557028
Task 419 : 333
Task 420 : 1.27941e+07
Task 421 : 1.06442e+06
Task 422 : 7.23421e+06
Task 423 : 8.19779e+06
Task 424 : 7.44151e+06
Task 425 : 8.52259e+06
Task 426 : 8.36285e+06
Task 427 : 7.44522e+06
Task 428 : 1.07774e+07
Task 429 : 1.09633e+07
Task 430 : 724
Task 431 : 5.59517e+06
Task 432 : 7.47333e+06
Task 433 : 3.86046e+06
Task 434 : 2.30109e+06
Task 435 : 676628
Task 436 : 1025
Task 437 : 4.08285e+06
Task 438 : 3.61726e+06
Task 439 : 1.21756e+07
Task 440 : 7.46535e+06
Task 441 : 1.43643e+07
Task 442 : 2.28017e+06
Task 443 : 4.43118e+06
Task 444 : 6.08998e+06
Task 445 : 2.31152e+06
Task 446 : 7.61073e+06
Task 447 : 2.50696e+06
Task 448 : 7.44323e+06
Task 449 : 4.1852e+06
Task 450 : 862795
Task 451 : 7.48105e+06
Task 452 : 1.27107e+07
Task 453 : 3.8396e+06
Task 454 : 21512
Task 455 : 1062
Task 456 : 1.46091e+07
Task 457 : 1.21792e+06
Task 458 : 6.30548e+06
Task 459 : 4.73301e+06
Task 460 : 5.22849e+06
Task 461 : 417
Task 462 : 1036
Task 463 : 7.26948e+06
Task 464 : 587
Task 465 : 557157
Task 466 : 6.00687e+06
Task 467 : 536025
Task 468 : 3.94195e+06
Task 469 : 21625
Task 470 : 2.78865e+06
Task 471 : 549
Task 472 : 3.59361e+06
Task 473 : 4.69006e+06
Task 474 : 5.67882e+06
Task 475 : 6.30412e+06
Task 476 : 952
Task 477 : 7.19393e+06
Task 478 : 7.7537e+06
Task 479 : 1.06733e+07
Task 480 : 1.1304e+07
Task 481 : 1.26254e+07
Task 482 : 4572
Task 483 : 1.36604e+07
Task 484 : 8.85856e+06
Task 485 : 856
Task 486 : 8.00708e+06
Task 487 : 9.12018e+06
Task 488 : 9.00224e+06
Task 489 : 8.00236e+06
Task 490 : 1.16286e+07
Task 491 : 1.17775e+07
Task 492 : 1.20277e+07
Task 493 : 1.15941e+07
Task 494 : 3.37121e+06
Task 495 : 1.21855e+07
Task 496 : 1.29034e+07
Task 497 : 1.33343e+07
Task 498 : 1.33554e+07
Task 499 : 1.2727e+07
Task 500 : 1.29995e+07
Task 501 : 1.2785e+07
Task 502 : 1.20011e+07
Task 503 : 1.55644e+07
Task 504 : 1.63326e+07
Task 505 : 494
Task 506 : 629
Task 507 : 1.52325e+06
Task 508 : 562204
Task 509 : 3.87579e+06
Task 510 : 320652
Task 511 : 7.43857e+06
Task 512 : 1027
Task 513 : 479142
Task 514 : 243054
Task 515 : 22495
Task 516 : 2.33717e+06
Task 517 : 1.46066e+07
Task 518 : 2.09395e+06
Task 519 : 9.97378e+06
Task 520 : 1.2189e+06
Task 521 : 316
Task 522 : 21233
Task 523 : 1.74563e+06
Task 524 : 886031
Task 525 : 265397
Task 526 : 21559
Task 527 : 589627
Task 528 : 293728
Task 529 : 3.59213e+06
Task 530 : 583289
Task 531 : 21247
Task 532 : 7.46538e+06
Task 533 : 178828
Task 534 : 5.68266e+06
Task 535 : 1.08248e+06
Task 536 : 563436
Task 537 : 186217
Task 538 : 377
Task 539 : 626266
Task 540 : 759371
Task 541 : 3.34217e+06
Task 542 : 565133
Task 543 : 1200
Task 544 : 5.16019e+06
Task 545 : 2.77152e+06
Task 546 : 663
Task 547 : 1.42554e+06
Task 548 : 2.19622e+06
Task 549 : 15439
Task 550 : 5.0745e+06
Task 551 : 1.84799e+06
Task 552 : 769118
Task 553 : 1.00041e+07
Task 554 : 568693
Task 555 : 3.58527e+06
Task 556 : 2.0422e+06
Task 557 : 5.11004e+06
Task 558 : 7.46561e+06
Task 559 : 554
Task 560 : 81629
Task 561 : 2.86756e+06
Task 562 : 361473
Task 563 : 2.99387e+06
Task 564 : 562349
Task 565 : 4.09807e+06
Task 566 : 36503
Task 567 : 566526
Task 568 : 2.04848e+06
Task 569 : 3.09624e+06
Task 570 : 1.06066e+06
Task 571 : 6.13419e+06
Task 572 : 1.4484e+07
Task 573 : 1.35879e+06
Task 574 : 611
Task 575 : 291569
Task 576 : 264211
Task 577 : 589779
Task 578 : 1.88413e+06
Task 579 : 608
Task 580 : 2.3164e+06
Task 581 : 4.44634e+06
Task 582 : 4.68951e+06
Task 583 : 1027
Task 584 : 9.99999e+06
Task 585 : 2.83953e+06
Task 586 : 4625
Task 587 : 5.18633e+06
Task 588 : 5.35853e+06
Task 589 : 466
Task 590 : 7.45404e+06
Task 591 : 2.04563e+06
Task 592 : 657
Task 593 : 3.55033e+06
Task 594 : 4.20622e+06
Task 595 : 3.07058e+06
Task 596 : 4.18315e+06
Task 597 : 3.61528e+06
Task 598 : 5.19429e+06
Task 599 : 4.74066e+06
Task 600 : 309424
Task 601 : 2.78415e+06
Task 602 : 1.28316e+06
Task 603 : 470143
Task 604 : 5.4674e+06
Task 605 : 4.20032e+06
Task 606 : 2.04458e+06
Task 607 : 1.24664e+06
Task 608 : 1.20487e+06
Task 609 : 5.19284e+06
Task 610 : 882810
Task 611 : 6.15763e+06
Task 612 : 1.27045e+07
Task 613 : 9.97784e+06
Task 614 : 3.1723e+06
Task 615 : 2.76502e+06
Task 616 : 2.0599e+06
Task 617 : 5.70694e+06
Task 618 : 4780
Task 619 : 1173
Task 620 : 5.98627e+06
Task 621 : 1.2463e+07
Task 622 : 4212
Task 623 : 5.98493e+06
Task 624 : 298066
Task 625 : 206765
Task 626 : 2.04066e+06
Task 627 : 9.98106e+06
Task 628 : 286309
Task 629 : 2.79002e+06
Task 630 : 776844
Task 631 : 4.77893e+06
Task 632 : 316082
Task 633 : 5.55005e+06
Task 634 : 2.01788e+06
Task 635 : 475285
Task 636 : 3.93715e+06
Task 637 : 173228
Task 638 : 9.60205e+06
Task 639 : 346
Task 640 : 2.95088e+06
Task 641 : 183242
Task 642 : 1.67852e+07
Task 643 : 4.2821e+06
Task 644 : 554013
Task 645 : 1.24972e+06
Task 646 : 504
Task 647 : 5.0758e+06
Task 648 : 3.39003e+06
Task 649 : 7.70421e+06
Task 650 : 1.84107e+06
Task 651 : 7.42748e+06
Task 652 : 778605
Task 653 : 2.34353e+06
Task 654 : 7.39773e+06
Task 655 : 314427
Task 656 : 5.15986e+06
Task 657 : 5.72762e+06
Task 658 : 879600
Task 659 : 4.60458e+06
Task 660 : 219893
Task 661 : 469558
Task 662 : 372
Task 663 : 1.21085e+07
Task 664 : 1.20994e+06
Task 665 : 3.02221e+06
Task 666 : 1.25302e+06
Task 667 : 355501
Task 668 : 290222
Task 669 : 5.80861e+06
Task 670 : 1.847e+06
Task 671 : 592594
Task 672 : 4.55499e+06
Task 673 : 13463
Task 674 : 1.42211e+07
Task 675 : 5.00901e+06
Task 676 : 782324
Task 677 : 7.47267e+06
Task 678 : 3.59343e+06
Task 679 : 2.78475e+06
Task 680 : 5.64033e+06
Task 681 : 177033
Task 682 : 6.04754e+06
Task 683 : 211016
Task 684 : 3.57016e+06
Task 685 : 749829
Task 686 : 184523
Task 687 : 5.01746e+06
Task 688 : 288352
Task 689 : 7.47814e+06
Task 690 : 6.99251e+06
Task 691 : 8.09726e+06
Task 692 : 8.40734e+06
Task 693 : 8.22103e+06
Task 694 : 1.37762e+07
Task 695 : 9.60233e+06
Task 696 : 4.03491e+06
Task 697 : 2.81592e+06
Task 698 : 178637
Task 699 : 3.61249e+06
Task 700 : 64977
Task 701 : 849758
Task 702 : 4.90965e+06
Task 703 : 188300
Task 704 : 556286
Task 705 : 259092
Task 706 : 4.69583e+06
Task 707 : 4.39408e+06
Task 708 : 5.92881e+06
Task 709 : 756
Task 710 : 4.53826e+06
Task 711 : 1.44556e+06
Task 712 : 2.97444e+06
Task 713 : 3.28609e+06
Task 714 : 30163
Task 715 : 5648
Task 716 : 769573
Task 717 : 5.18644e+06
Task 718 : 2.78335e+06
Task 719 : 1180
Task 720 : 3.65e+06
Task 721 : 2.72381e+06
Task 722 : 9.9466e+06
Task 723 : 3.22666e+06
Task 724 : 291706
Task 725 : 1.59804e+07
Task 726 : 535691
Task 727 : 1.11002e+06
Task 728 : 14415
Task 729 : 2.66721e+06
Task 730 : 5.66982e+06
Task 731 : 4.58045e+06
Task 732 : 5.47566e+06
Task 733 : 3.84682e+06
Task 734 : 1.84369e+06
Task 735 : 3.84371e+06
Task 736 : 746316
Task 737 : 3.02201e+06
Task 738 : 288
Task 739 : 2.73695e+06
Task 740 : 357890
Task 741 : 6.85404e+06
Task 742 : 1.4404e+06
Task 743 : 6.06898e+06
Task 744 : 2.8695e+06
Task 745 : 2.81033e+06
Task 746 : 13373
Task 747 : 4436
Task 748 : 2.35249e+06
Task 749 : 1.25797e+07
Task 750 : 4.00748e+06
Task 751 : 349651
Task 752 : 3.43642e+06
Task 753 : 3.79746e+06
Task 754 : 1.28386e+06
Task 755 : 4.63568e+06
Task 756 : 2.77658e+06
Task 757 : 309873
Task 758 : 3.45119e+06
Task 759 : 991259
Task 760 : 3.81001e+06
Task 761 : 3.96041e+06
Task 762 : 754958
Task 763 : 3.62493e+06
Task 764 : 1.20592e+06
Task 765 : 4.92238e+06
Task 766 : 465717
Task 767 : 3.7917e+06
Task 768 : 1.8432e+06
Task 769 : 70195
Task 770 : 4.25663e+06
Task 771 : 2.49612e+06
Task 772 : 780726
Task 773 : 4.20382e+06
Task 774 : 1.00095e+07
Task 775 : 1.44722e+07
Task 776 : 32191
Task 777 : 65691
Task 778 : 3.29382e+06
Task 779 : 4370
Task 780 : 3.684e+06
Task 781 : 257428
Task 782 : 310774
Task 783 : 262036
Task 784 : 4.14117e+06
Task 785 : 4.40081e+06
Task 786 : 2.74736e+06
Task 787 : 4320
Task 788 : 5.13677e+06
Task 789 : 5.731e+06
Task 790 : 9.96702e+06
Task 791 : 3.71446e+06
Task 792 : 4.60105e+06
Task 793 : 4.96534e+06
Task 794 : 3.29584e+06
Task 795 : 4.58624e+06
Task 796 : 953
Task 797 : 6.34001e+06
Task 798 : 3.451e+06
Task 799 : 3.24973e+06
Task 800 : 4.03327e+06
Task 801 : 461726
Task 802 : 1.86021e+06
Task 803 : 1.27227e+07
Task 804 : 5.70205e+06
Task 805 : 278
Task 806 : 3.60051e+06
Task 807 : 4.91481e+06
Task 808 : 321038
Task 809 : 30953
Task 810 : 3.31725e+06
Task 811 : 3.96194e+06
Task 812 : 3.8962e+06
Task 813 : 1.53403e+07
Task 814 : 1.23136e+06
Task 815 : 5.67408e+06
Task 816 : 284862
Task 817 : 3.09687e+06
Task 818 : 4.72751e+06
Task 819 : 843343
Task 820 : 1038
Task 821 : 176858
Task 822 : 3.06304e+06
Task 823 : 1.84181e+06
Task 824 : 2.64483e+06
Task 825 : 339673
Task 826 : 3.59621e+06
Task 827 : 2.92975e+06
Task 828 : 186622
Task 829 : 1.20498e+06
Task 830 : 5.31975e+06
Task 831 : 3.79577e+06
Task 832 : 780133
Task 833 : 5.06936e+06
Task 834 : 1.78084e+07
Task 835 : 3.44345e+06
Task 836 : 2.50347e+06
Task 837 : 6.23602e+06
Task 838 : 516079
Task 839 : 598984
Task 840 : 5.08342e+06
Task 841 : 793122
Task 842 : 4.93516e+06
Task 843 : 4.35118e+06
Task 844 : 2181
Task 845 : 1.39013e+06
Task 846 : 1.22963e+06
Task 847 : 474653
Task 848 : 5.2475e+06
Task 849 : 820
Task 850 : 9.78446e+06
Task 851 : 4.0477e+06
Task 852 : 2.54576e+06
Task 853 : 5.24178e+06
Task 854 : 3.63023e+06
Task 855 : 5.0141e+06
Task 856 : 1.73956e+07
Task 857 : 177413
Task 858 : 4.38712e+06
Task 859 : 284525
Task 860 : 3.67712e+06
Task 861 : 2.61642e+06
Task 862 : 4.63855e+06
Task 863 : 776539
Task 864 : 3.35089e+06
Task 865 : 3.67814e+06
Task 866 : 2.51665e+06
Task 867 : 2.14326e+06
Task 868 : 4.54623e+06
Task 869 : 6.99328e+06
Task 870 : 984704
Task 871 : 186615
Task 872 : 1.06127e+07
Task 873 : 7.17608e+06
Task 874 : 355
Task 875 : 3.54956e+06
Task 876 : 4248
Task 877 : 4.66697e+06
Task 878 : 3.90702e+06
Task 879 : 4.37752e+06
Task 880 : 4.18627e+06
Task 881 : 1.19853e+06
Task 882 : 1.12213e+07
Task 883 : 4.01389e+06
Task 884 : 526860
Task 885 : 4.83891e+06
Task 886 : 4.1975e+06
Task 887 : 2.78591e+06
Task 888 : 3.19757e+06
Task 889 : 823615
Task 890 : 1.24735e+07
Task 891 : 3.85496e+06
Task 892 : 4.37948e+06
Task 893 : 746787
Task 894 : 187871
Task 895 : 4.79058e+06
Task 896 : 3.51027e+06
Task 897 : 239362
Task 898 : 1.21954e+06
Task 899 : 321933
Task 900 : 319
Task 901 : 200348
Task 902 : 4.80375e+06
Task 903 : 1.34533e+07
Task 904 : 5.31557e+06
Task 905 : 592678
Task 906 : 3.29972e+06
Task 907 : 3.62978e+06
Task 908 : 4.03486e+06
Task 909 : 224097
Task 910 : 3.68517e+06
Task 911 : 3.83541e+06
Task 912 : 993373
Task 913 : 1.14376e+07
Task 914 : 1.43989e+06
Task 915 : 346084
Task 916 : 3.19739e+06
Task 917 : 1.19665e+07
Task 918 : 3.28368e+06
Task 919 : 9.22048e+06
Task 920 : 3.74461e+06
Task 921 : 1.25749e+07
Task 922 : 5.6459e+06
Task 923 : 1.28906e+07
Task 924 : 5.41649e+06
Task 925 : 4.13447e+06
Task 926 : 1.22095e+07
Task 927 : 3.32209e+06
Task 928 : 2.86811e+06
Task 929 : 4.529e+06
Task 930 : 1.27747e+07
Task 931 : 1.22265e+07
Task 932 : 1.22865e+07
Task 933 : 1.21028e+07
Task 934 : 1.14173e+07
Task 935 : 1.47421e+07
Task 936 : 1.56367e+07
Task 937 : 182395
Task 938 : 292218
Task 939 : 4.24386e+06
Task 940 : 314048
Task 941 : 4.79827e+06
Task 942 : 4.62786e+06
Task 943 : 6.13585e+06
Task 944 : 4.134e+06
Task 945 : 752899
Task 946 : 2.69574e+06
Task 947 : 9.99554e+06
Task 948 : 520078
Task 949 : 3.84277e+06
Task 950 : 4.62258e+06
Task 951 : 4.7768e+06
Task 952 : 6.7882e+06
Task 953 : 4.87242e+06
Task 954 : 5.47738e+06
Task 955 : 4.27752e+06
Task 956 : 470656
Task 957 : 4.09558e+06
Task 958 : 846501
Task 959 : 2.49828e+06
Task 960 : 7.25337e+06
Task 961 : 5.83966e+06
Task 962 : 189534
Task 963 : 3.60538e+06
Task 964 : 8.16687e+06
Task 965 : 4.57349e+06
Task 966 : 255269
Task 967 : 4081
Task 968 : 5.14098e+06
Task 969 : 12365
Task 970 : 157797
Task 971 : 7.62687e+06
Task 972 : 1.12893e+07
Task 973 : 236568
Task 974 : 723947
Task 975 : 3.86984e+06
Task 976 : 9.01666e+06
Task 977 : 1.69648e+07
Task 978 : 188962
Task 979 : 8.44085e+06
Task 980 : 7.88006e+06
Task 981 : 8.79908e+06
Task 982 : 8.97649e+06
Task 983 : 8.67118e+06
Task 984 : 1.36232e+07
Task 985 : 1.08623e+07
Task 986 : 9.9145e+06
Task 987 : 4.00311e+06
Task 988 : 618296
Task 989 : 6.42759e+06
Task 990 : 316918
Task 991 : 3.382e+06
Task 992 : 4.93386e+06
Task 993 : 239836
Task 994 : 9.75625e+06
Task 995 : 2.14617e+06
Task 996 : 2.5379e+06
Task 997 : 1.15361e+07
Task 998 : 1.59567e+07
Task 999 : 5.763e+06
Task 1000 : 4.27515e+06
Task 1001 : 198141
Task 1002 : 4.28466e+06
Task 1003 : 5.04874e+06
Task 1004 : 342378
Task 1005 : 4.77122e+06
Task 1006 : 3.79947e+06
Task 1007 : 4.70393e+06
Task 1008 : 1.26524e+07
Task 1009 : 7.52957e+06
Task 1010 : 7.12712e+06
Task 1011 : 6.3635e+06
Task 1012 : 5.70364e+06
Task 1013 : 3.68083e+06
Task 1014 : 9.22586e+06
Task 1015 : 8.16719e+06
Task 1016 : 9.02582e+06
Task 1017 : 1.55864e+07
Task 1018 : 3.99538e+06
Task 1019 : 4.48165e+06
Task 1020 : 5.27896e+06
Task 1021 : 5.71626e+06
Task 1022 : 1.49324e+07
Task 1023 : 862980
Task 1024 : 270582
Task 1025 : 752868
Task 1026 : 9.91303e+06
Task 1027 : 5.69451e+06
Task 1028 : 12757
Task 1029 : 805
Task 1030 : 767546
Task 1031 : 471229
Task 1032 : 1.12525e+07
Task 1033 : 1.8214e+07
Task 1034 : 2.94393e+06
Task 1035 : 2.49609e+06
Task 1036 : 624491
Task 1037 : 7.00123e+06
Task 1038 : 119374
Task 1039 : 26657
Task 1040 : 1.00518e+07
Task 1041 : 1.18494e+07
Task 1042 : 2.95e+06
Task 1043 : 54273
Task 1044 : 199
Task 1045 : 8.55312e+06
Task 1046 : 9.47131e+06
Task 1047 : 17137
Task 1048 : 7.07219e+06
Task 1049 : 6.59998e+06
Task 1050 : 7.69549e+06
Task 1051 : 8.05955e+06
Task 1052 : 8.10492e+06
Task 1053 : 1.40264e+07
Task 1054 : 9.09493e+06
Task 1055 : 253367
Task 1056 : 2.062e+06
Task 1057 : 1.16703e+06
Task 1058 : 537917
Task 1059 : 182944
Task 1060 : 3.28964e+06
Task 1061 : 2.331e+06
Task 1062 : 1.09984e+07
Task 1063 : 291875
Task 1064 : 7.77098e+06
Task 1065 : 7.32794e+06
Task 1066 : 7.04097e+06
Task 1067 : 751798
Task 1068 : 2.19274e+06
Task 1069 : 1.86771e+06
Task 1070 : 459514
Task 1071 : 9.45406e+06
Task 1072 : 3.20434e+06
Task 1073 : 1.59256e+07
Task 1074 : 7.46392e+06
Task 1075 : 7.04752e+06
Task 1076 : 14278
Task 1077 : 1.01249e+07
Task 1078 : 6.60676e+06
Task 1079 : 317386
Task 1080 : 9.58415e+06
Task 1081 : 3.62323e+06
Task 1082 : 3.55312e+06
Task 1083 : 9.59923e+06
Task 1084 : 3.60735e+06
Task 1085 : 2.54108e+06
Task 1086 : 189521
Task 1087 : 1.72995e+07
Task 1088 : 4.31477e+06
Task 1089 : 232305
Task 1090 : 8.68037e+06
Task 1091 : 1.47239e+07
Task 1092 : 9.48956e+06
Task 1093 : 4.07088e+06
Task 1094 : 2329
Task 1095 : 1.126e+07
Task 1096 : 737237
Task 1097 : 1.46946e+06
Task 1098 : 1.00617e+07
Task 1099 : 3.79023e+06
Task 1100 : 59400
Task 1101 : 4.6312e+06
Task 1102 : 392579
Task 1103 : 7.20725e+06
Task 1104 : 1.19716e+06
Task 1105 : 5.16521e+06
Task 1106 : 2.86839e+06
Task 1107 : 5692
Task 1108 : 2.72573e+06
Task 1109 : 826767
Task 1110 : 3.05472e+06
Task 1111 : 3.35566e+06
Task 1112 : 7.30999e+06
Task 1113 : 6.95763e+06
Task 1114 : 28186
Task 1115 : 3.82764e+06
Task 1116 : 4.78051e+06
Task 1117 : 7.84897e+06
Task 1118 : 4.41368e+06
Task 1119 : 9.15716e+06
Task 1120 : 1.35683e+06
Task 1121 : 8.83142e+06
Task 1122 : 1.53811e+07
Task 1123 : 1.33192e+07
Task 1124 : 1.23989e+07
Task 1125 : 466822
Task 1126 : 351993
Task 1127 : 571517
Task 1128 : 4.55671e+06
Task 1129 : 9.73098e+06
Task 1130 : 4.50485e+06
Task 1131 : 2.51435e+06
Task 1132 : 4.55388e+06
Task 1133 : 9.87249e+06
Task 1134 : 2.49129e+06
Task 1135 : 79839
Task 1136 : 1.34302e+06
Task 1137 : 3.79386e+06
Task 1138 : 859807
Task 1139 : 4.49418e+06
Task 1140 : 4.60376e+06
Task 1141 : 1.96593e+06
Task 1142 : 2.19975e+06
Task 1143 : 4.22e+06
Task 1144 : 3.31564e+06
Task 1145 : 3911
Task 1146 : 3.79038e+06
Task 1147 : 9.01385e+06
Task 1148 : 1.74791e+07
Task 1149 : 289820
Task 1150 : 1.19788e+06
Task 1151 : 70862
Task 1152 : 1.37155e+07
Task 1153 : 2.75338e+06
Task 1154 : 5.97446e+06
Task 1155 : 989172
Task 1156 : 1.44269e+07
Task 1157 : 5.26605e+06
Task 1158 : 3.20596e+06
Task 1159 : 145815
Task 1160 : 5.13033e+06
Task 1161 : 2.14072e+06
Task 1162 : 1.59252e+07
Task 1163 : 32934
Task 1164 : 3.23279e+06
Task 1165 : 285930
Task 1166 : 3.86267e+06
Task 1167 : 37660
Task 1168 : 260325
Task 1169 : 2.94925e+06
Task 1170 : 14664
Task 1171 : 1.43168e+06
Task 1172 : 531129
Task 1173 : 3.96506e+06
Task 1174 : 470
Task 1175 : 4.45424e+06
Task 1176 : 5.1344e+06
Task 1177 : 1.7098e+07
Task 1178 : 177523
Task 1179 : 181172
Task 1180 : 3.2738e+06
Task 1181 : 288392
Task 1182 : 2.44e+06
Task 1183 : 2.45715e+06
Task 1184 : 2.54354e+06
Task 1185 : 4.9314e+06
Task 1186 : 3.86411e+06
Task 1187 : 9.13635e+06
Task 1188 : 224
Task 1189 : 1.23686e+07
Task 1190 : 1.47073e+07
Task 1191 : 925654
Task 1192 : 3.00124e+06
Task 1193 : 3.53036e+06
Task 1194 : 4.57941e+06
Task 1195 : 1.53025e+07
Task 1196 : 3.03062e+06
Task 1197 : 187850
Task 1198 : 7.83829e+06
Task 1199 : 184451
Task 1200 : 213430
Task 1201 : 3.1048e+06
Task 1202 : 1.5964e+07
Task 1203 : 4.01888e+06
Task 1204 : 3.19672e+06
Task 1205 : 1.62539e+07
Task 1206 : 2.85708e+06
Task 1207 : 7.83268e+06
Task 1208 : 1.5908e+07
Task 1209 : 1.52598e+07
Task 1210 : 1.51827e+07
Task 1211 : 1.49511e+07
Task 1212 : 1.41693e+07
Task 1213 : 1.79698e+07
Task 1214 : 1.92119e+07
Task 1215 : 291700
Task 1216 : 3.67472e+06
Task 1217 : 9.09703e+06
Task 1218 : 2.87179e+06
Task 1219 : 819
Task 1220 : 4.799e+06
Task 1221 : 162793
Task 1222 : 4.52048e+06
Task 1223 : 820359
Task 1224 : 714391
Task 1225 : 4.68015e+06
Task 1226 : 4.55396e+06
Task 1227 : 4.05044e+06
Task 1228 : 5.34615e+06
Task 1229 : 2.83282e+06
Task 1230 : 9.05519e+06
Task 1231 : 6.1418e+06
Task 1232 : 989471
Task 1233 : 4.95816e+06
Task 1234 : 86682
Task 1235 : 5.8312e+06
Task 1236 : 1.01436e+06
Task 1237 : 1.97608e+06
Task 1238 : 5.81552e+06
Task 1239 : 2.2369e+06
Task 1240 : 2.14056e+06
Task 1241 : 348281
Task 1242 : 9.06532e+06
Task 1243 : 1.75197e+07
Task 1244 : 549439
Task 1245 : 1.43563e+06
Task 1246 : 7.10727e+06
Task 1247 : 4.08262e+06
Task 1248 : 1.29145e+07
Task 1249 : 6.52831e+06
Task 1250 : 75983
Task 1251 : 7.59884e+06
Task 1252 : 5.93808e+06
Task 1253 : 2.55477e+06
Task 1254 : 8.04615e+06
Task 1255 : 1.44398e+06
Task 1256 : 7.73345e+06
Task 1257 : 1.33089e+07
Task 1258 : 8.62991e+06
Task 1259 : 1.13058e+06
Task 1260 : 5.32988e+06
Task 1261 : 8.48551e+06
Task 1262 : 90552
Task 1263 : 741825
Task 1264 : 3.4161e+06
Task 1265 : 1.47749e+06
Task 1266 : 3.36523e+06
Task 1267 : 6.49574e+06
Task 1268 : 3.39365e+06
Task 1269 : 5.44184e+06
Task 1270 : 123618
Task 1271 : 3.87369e+06
Task 1272 : 985769
Task 1273 : 6.88212e+06
Task 1274 : 2.85894e+06
Task 1275 : 2.19409e+06
Task 1276 : 3.29645e+06
Task 1277 : 1.48125e+06
Task 1278 : 34457
Task 1279 : 3.30122e+06
Task 1280 : 400676
Task 1281 : 3.79458e+06
Task 1282 : 4.32394e+06
Task 1283 : 239244
Task 1284 : 3.64215e+06
Task 1285 : 5.22038e+06
Task 1286 : 2.47449e+06
Task 1287 : 2.16777e+06
Task 1288 : 1.4307e+06
Task 1289 : 2.41661e+06
Task 1290 : 522305
Task 1291 : 746668
Task 1292 : 5.63904e+06
Task 1293 : 3.19418e+06
Task 1294 : 258417
Task 1295 : 344565
Task 1296 : 7.1771e+06
Task 1297 : 2.67085e+06
Task 1298 : 7.98672e+06
Task 1299 : 6.5117e+06
Task 1300 : 8.30137e+06
Task 1301 : 7.86967e+06
Task 1302 : 1.2842e+07
Task 1303 : 9.576e+06
Task 1304 : 2.86836e+06
Task 1305 : 6.22619e+06
Task 1306 : 4.56716e+06
Task 1307 : 6.58649e+06
Task 1308 : 3.17486e+06
Task 1309 : 7.75507e+06
Task 1310 : 9.26274e+06
Task 1311 : 7.57686e+06
Task 1312 : 7.20969e+06
Task 1313 : 8.0299e+06
Task 1314 : 8.38064e+06
Task 1315 : 8.28386e+06
Task 1316 : 1.37964e+07
Task 1317 : 9.73662e+06
Task 1318 : 4.23192e+06
Task 1319 : 2.13653e+06
Task 1320 : 2.46319e+06
Task 1321 : 3.50006e+06
Task 1322 : 6.46204e+06
Task 1323 : 1.59736e+06
Task 1324 : 1.83473e+06
Task 1325 : 5.89202e+06
Task 1326 : 714869
Task 1327 : 5.64546e+06
Task 1328 : 4.18765e+06
Task 1329 : 5.19562e+06
Task 1330 : 5.1178e+06
Task 1331 : 1.85148e+06
Task 1332 : 515383
Task 1333 : 687
Task 1334 : 2.17622e+06
Task 1335 : 3.79071e+06
Task 1336 : 3.09068e+06
Task 1337 : 3.3183e+06
Task 1338 : 7.16245e+06
Task 1339 : 1.3476e+07
Task 1340 : 6.5734e+06
Task 1341 : 2.64765e+06
Task 1342 : 1.33858e+06
Task 1343 : 1.78542e+06
Task 1344 : 5.36391e+06
Task 1345 : 8.05892e+06
Task 1346 : 344721
Task 1347 : 2.19247e+06
Task 1348 : 13700
Task 1349 : 8.2241e+06
Task 1350 : 3.07499e+06
Task 1351 : 2.86243e+06
Task 1352 : 354119
Task 1353 : 2.13746e+06
Task 1354 : 4.42292e+06
Task 1355 : 2.94651e+06
Task 1356 : 1.6835e+06
Task 1357 : 4.9e+06
Task 1358 : 3.29019e+06
Task 1359 : 67
Task 1360 : 4.6414e+06
Task 1361 : 3.7778e+06
Task 1362 : 3.59809e+06
Task 1363 : 9.16792e+06
Task 1364 : 7216
Task 1365 : 1.35988e+06
Task 1366 : 4.27533e+06
Task 1367 : 243502
Task 1368 : 9.85529e+06
Task 1369 : 3.03984e+06
Task 1370 : 3.21488e+06
Task 1371 : 5.43262e+06
Task 1372 : 4.0999e+06
Task 1373 : 1.21391e+07
Task 1374 : 1.56817e+06
Task 1375 : 2.539e+06
Task 1376 : 594346
Task 1377 : 2.13148e+06
Task 1378 : 12621
Task 1379 : 75257
Task 1380 : 183634
Task 1381 : 6.01902e+06
Task 1382 : 2.68334e+06
Task 1383 : 1.89095e+06
Task 1384 : 4.07776e+06
Task 1385 : 3.11044e+06
Task 1386 : 4.46756e+06
Task 1387 : 2.12906e+06
Task 1388 : 2.5402e+06
Task 1389 : 3.51231e+06
Task 1390 : 147851
Task 1391 : 1.21983e+07
Task 1392 : 92084
Task 1393 : 2.8887e+06
Task 1394 : 3.8663e+06
Task 1395 : 4.77834e+06
Task 1396 : 5.8344e+06
Task 1397 : 3.22411e+06
Task 1398 : 256265
Task 1399 : 3.71522e+06
Task 1400 : 2.30717e+06
Task 1401 : 2.78692e+06
Task 1402 : 3.18654e+06
Task 1403 : 40430
Task 1404 : 4.91456e+06
Task 1405 : 919875
Task 1406 : 1.93586e+06
Task 1407 : 5.30925e+06
Task 1408 : 5.52513e+06
Task 1409 : 1.77423e+06
Task 1410 : 3.35338e+06
Task 1411 : 4.60321e+06
Task 1412 : 1.39391e+06
Task 1413 : 4.70729e+06
Task 1414 : 1.30182e+06
Task 1415 : 650
Task 1416 : 4.89779e+06
Task 1417 : 2.47847e+06
Task 1418 : 5671
Task 1419 : 951541
Task 1420 : 315980
Task 1421 : 2.00242e+06
Task 1422 : 301078
Task 1423 : 2.90662e+06
Task 1424 : 2.68654e+06
Task 1425 : 95603
Task 1426 : 426455
Task 1427 : 2.19019e+06
Task 1428 : 8.83138e+06
Task 1429 : 194260
Task 1430 : 8.14606e+06
Task 1431 : 2.21242e+06
Task 1432 : 1.68686e+07
Task 1433 : 1.88949e+06
Task 1434 : 2.39405e+06
Task 1435 : 2.42392e+06
Task 1436 : 2.86924e+06
Task 1437 : 4.14781e+06
Task 1438 : 64572
Task 1439 : 740232
Task 1440 : 3.29303e+06
Task 1441 : 2.00492e+06
Task 1442 : 4.79386e+06
Task 1443 : 3.30258e+06
Task 1444 : 2.23341e+06
Task 1445 : 3.50973e+06
Task 1446 : 4.58299e+06
Task 1447 : 260069
Task 1448 : 1.42195e+06
Task 1449 : 5.79412e+06
Task 1450 : 203088
Task 1451 : 1.79328e+06
Task 1452 : 2.85718e+06
Task 1453 : 6.29648e+06
Task 1454 : 17978
Task 1455 : 9.59807e+06
Task 1456 : 7.37118e+06
Task 1457 : 5.71967e+06
Task 1458 : 8161
Task 1459 : 7.87247e+06
Task 1460 : 3.00815e+06
Task 1461 : 7.79145e+06
Task 1462 : 1.37332e+07
Task 1463 : 8.29662e+06
Task 1464 : 6.01266e+06
Task 1465 : 3.91183e+06
Task 1466 : 4.30965e+06
Task 1467 : 1.90265e+06
Task 1468 : 2.45571e+06
Task 1469 : 3.29074e+06
Task 1470 : 5.13708e+06
Task 1471 : 1.62903e+07
Task 1472 : 771808
Task 1473 : 4.51166e+06
Task 1474 : 2.8005e+06
Task 1475 : 2.33811e+06
Task 1476 : 2.51369e+06
Task 1477 : 28930
Task 1478 : 4.68214e+06
Task 1479 : 102
Task 1480 : 2.62983e+06
Task 1481 : 2.87788e+06
Task 1482 : 32417
Task 1483 : 2.92263e+06
Task 1484 : 7.77085e+06
Task 1485 : 5287
Task 1486 : 1.61102e+06
Task 1487 : 237
Task 1488 : 3.39986e+06
Task 1489 : 3.96767e+06
Task 1490 : 1.36806e+06
Task 1491 : 9.23779e+06
Task 1492 : 2.18191e+06
Task 1493 : 2.65978e+06
Task 1494 : 1.93862e+06
Task 1495 : 159148
Task 1496 : 1.13554e+06
Task 1497 : 5.10457e+06
Task 1498 : 1.82164e+06
Task 1499 : 3.95152e+06
Task 1500 : 9.92131e+06
Task 1501 : 1.28136e+06
Task 1502 : 5.14109e+06
Task 1503 : 1.41176e+06
Task 1504 : 7.76943e+06
Task 1505 : 2.95063e+06
Task 1506 : 9.28655e+06
Task 1507 : 8.24144e+06
Task 1508 : 599863
Task 1509 : 2.5591e+06
Task 1510 : 4.90492e+06
Task 1511 : 2.96456e+06
Task 1512 : 4.2704e+06
Task 1513 : 2398
Task 1514 : 7.62768e+06
Task 1515 : 1.17529e+06
Task 1516 : 1.11346e+07
Task 1517 : 2.15229e+06
Task 1518 : 132910
Task 1519 : 2.54138e+06
Task 1520 : 5.37374e+06
Task 1521 : 5.85927e+06
Task 1522 : 4.78383e+06
Task 1523 : 5.56262e+06
Task 1524 : 9.95519e+06
Task 1525 : 3.08382e+06
Task 1526 : 1.62147e+06
Task 1527 : 1.13402e+07
Task 1528 : 9.1471e+06
Task 1529 : 17210
Task 1530 : 1.14063e+06
Task 1531 : 3.64415e+06
Task 1532 : 8.1031e+06
Task 1533 : 2.24165e+06
Task 1534 : 3.45378e+06
Task 1535 : 7.50342e+06
Task 1536 : 1.75728e+06
Task 1537 : 1.57098e+06
Task 1538 : 645139
Task 1539 : 7.10454e+06
Task 1540 : 3.64948e+06
Task 1541 : 1.34289e+07
Task 1542 : 4.28092e+06
Task 1543 : 273371
Task 1544 : 3.02753e+06
Task 1545 : 5.23137e+06
Task 1546 : 5183
Task 1547 : 9.28282e+06
Task 1548 : 1.48354e+07
Task 1549 : 1.21089e+07
Task 1550 : 3.13221e+06
Task 1551 : 1.07348e+07
Task 1552 : 7.98864e+06
Task 1553 : 2.90403e+06
Task 1554 : 1.36441e+06
Task 1555 : 6.67604e+06
Task 1556 : 5.12132e+06
Task 1557 : 3.98096e+06
Task 1558 : 830580
Task 1559 : 3.12111e+06
Task 1560 : 1.49463e+06
Task 1561 : 2.26005e+06
Task 1562 : 5.82776e+06
Task 1563 : 5.08031e+06
Task 1564 : 3.34024e+06
Task 1565 : 3.10053e+06
Task 1566 : 4.19169e+06
Task 1567 : 1.65104e+06
Task 1568 : 6.26188e+06
Task 1569 : 2.75951e+06
Task 1570 : 4.42104e+06
Task 1571 : 1.69383e+06
Task 1572 : 4.5877e+06
Task 1573 : 2.44992e+06
Task 1574 : 231420
Task 1575 : 5.56723e+06
Task 1576 : 3416
Task 1577 : 2.83048e+06
Task 1578 : 2.27705e+06
Task 1579 : 4.80463e+06
Task 1580 : 5.49095e+06
Task 1581 : 4.99094e+06
Task 1582 : 8.92871e+06
Task 1583 : 5.42805e+06
Task 1584 : 543272
Task 1585 : 1.48062e+06
Task 1586 : 2.64214e+06
Task 1587 : 1.85844e+06
Task 1588 : 3.88579e+06
Task 1589 : 5.95513e+06
Task 1590 : 1.51123e+06
Task 1591 : 1.42541e+07
Task 1592 : 2.7098e+06
Task 1593 : 4.66379e+06
Task 1594 : 6.56462e+06
Task 1595 : 1.36169e+06
Task 1596 : 3.60056e+06
Task 1597 : 7.48109e+06
Task 1598 : 6.93507e+06
Task 1599 : 6.96967e+06
Task 1600 : 7.97902e+06
Task 1601 : 2.47068e+06
Task 1602 : 8.24574e+06
Task 1603 : 8.10046e+06
Task 1604 : 1.39325e+07
Task 1605 : 9.69444e+06
Task 1606 : 158231
Task 1607 : 1.57814e+06
Task 1608 : 386618
Task 1609 : 8.13634e+06
Task 1610 : 1.15464e+07
Task 1611 : 1.37577e+06
Task 1612 : 1.44026e+06
Task 1613 : 2.39139e+06
Task 1614 : 1.92074e+06
Task 1615 : 658622
Task 1616 : 732
Task 1617 : 3.09558e+06
Task 1618 : 339950
Task 1619 : 3.70826e+06
Task 1620 : 39577
Task 1621 : 2.93766e+06
Task 1622 : 2.7342e+06
Task 1623 : 41137
Task 1624 : 6.08236e+06
Task 1625 : 80442
Task 1626 : 1.9903e+06
Task 1627 : 8.88284e+06
Task 1628 : 2.43792e+06
Task 1629 : 1.95539e+06
Task 1630 : 368380
Task 1631 : 1.69092e+07
Task 1632 : 3.54168e+06
Task 1633 : 9.08379e+06
Task 1634 : 3.21492e+06
Task 1635 : 1927
Task 1636 : 1.42407e+06
Task 1637 : 1.39066e+06
Task 1638 : 469
Task 1639 : 1.19342e+06
Task 1640 : 1.22983e+07
Task 1641 : 3.4649e+06
Task 1642 : 7.72072e+06
Task 1643 : 2.64272e+06
Task 1644 : 1.80821e+06
Task 1645 : 3.47409e+06
Task 1646 : 3.74317e+06
Task 1647 : 3.33826e+06
Task 1648 : 19231
Task 1649 : 4.29617e+06
Task 1650 : 2.5392e+06
Task 1651 : 1.89569e+06
Task 1652 : 1.32259e+06
Task 1653 : 511481
Task 1654 : 4.26585e+06
Task 1655 : 5.85795e+06
Task 1656 : 2.75474e+06
Task 1657 : 2.13884e+06
Task 1658 : 4.20304e+06
Task 1659 : 235395
Task 1660 : 112958
Task 1661 : 4.54903e+06
Task 1662 : 2.21596e+06
Task 1663 : 4.78194e+06
Task 1664 : 3.29078e+06
Task 1665 : 1.75299e+06
Task 1666 : 625179
Task 1667 : 2.83756e+06
Task 1668 : 2.17397e+06
Task 1669 : 2.39672e+06
Task 1670 : 1.1731e+06
Task 1671 : 7.41716e+06
Task 1672 : 4.8383e+06
Task 1673 : 177777
Task 1674 : 4.56452e+06
Task 1675 : 1.77862e+06
Task 1676 : 3.69264e+06
Task 1677 : 5.23172e+06
Task 1678 : 1.13191e+06
Task 1679 : 340813
Task 1680 : 4.52203e+06
Task 1681 : 9.55103e+06
Task 1682 : 4.72229e+06
Task 1683 : 3.69268e+06
Task 1684 : 7.02536e+06
Task 1685 : 90868
Task 1686 : 333263
Task 1687 : 4.08705e+06
Task 1688 : 6.27061e+06
Task 1689 : 284155
Task 1690 : 1.11375e+06
Task 1691 : 3.91553e+06
Task 1692 : 5.76257e+06
Task 1693 : 151581
Task 1694 : 3.91866e+06
Task 1695 : 3.14114e+06
Task 1696 : 6.13122e+06
Task 1697 : 7.37437e+06
Task 1698 : 6.98871e+06
Task 1699 : 506310
Task 1700 : 3.3854e+06
Task 1701 : 1.93406e+06
Task 1702 : 6.72521e+06
Task 1703 : 3.76711e+06
Task 1704 : 1.39241e+06
Task 1705 : 144032
Task 1706 : 230261
Task 1707 : 4.02332e+06
Task 1708 : 572695
Task 1709 : 8.11883e+06
Task 1710 : 1.16643e+06
Task 1711 : 7.06867e+06
Task 1712 : 6.71492e+06
Task 1713 : 1.61648e+06
Task 1714 : 7.52589e+06
Task 1715 : 7.9306e+06
Task 1716 : 8.06551e+06
Task 1717 : 1.39444e+07
Task 1718 : 9.12698e+06
Task 1719 : 3.18798e+06
Task 1720 : 912228
Task 1721 : 7.33338e+06
Task 1722 : 8.88004e+06
Task 1723 : 1.74235e+07
Task 1724 : 2.11808e+06
Task 1725 : 6.4465e+06
Task 1726 : 2.11582e+06
Task 1727 : 3.49816e+06
Task 1728 : 2.54765e+06
Task 1729 : 7.75165e+06
Task 1730 : 1.77408e+06
Task 1731 : 4.54208e+06
Task 1732 : 1.06539e+07
Task 1733 : 1977
Task 1734 : 2.46938e+06
Task 1735 : 3.27789e+06
Task 1736 : 7.10785e+06
Task 1737 : 1.18567e+06
Task 1738 : 660
Task 1739 : 1.8279e+06
Task 1740 : 2.92279e+06
Task 1741 : 1.37543e+06
Task 1742 : 4.6303e+06
Task 1743 : 93926
Task 1744 : 3.0944e+06
Task 1745 : 8.4989e+06
Task 1746 : 8.05656e+06
Task 1747 : 8.69104e+06
Task 1748 : 8.90911e+06
Task 1749 : 8.69334e+06
Task 1750 : 1.36028e+07
Task 1751 : 1.0956e+07
Task 1752 : 2.48442e+06
Task 1753 : 2.47112e+06
Task 1754 : 2.4407e+06
Task 1755 : 3.01495e+06
Task 1756 : 5.36101e+06
Task 1757 : 8.67063e+06
Task 1758 : 5.3352e+06
Task 1759 : 1.3609e+06
Task 1760 : 6.96875e+06
Task 1761 : 507452
Task 1762 : 1.56718e+06
Task 1763 : 3.55601e+06
Task 1764 : 650506
Task 1765 : 1.32934e+06
Task 1766 : 5.88113e+06
Task 1767 : 1.91383e+06
Task 1768 : 4.98119e+06
Task 1769 : 2.86163e+06
Task 1770 : 735797
Task 1771 : 945065
Task 1772 : 1.68899e+06
Task 1773 : 2.10088e+06
Task 1774 : 1.86468e+06
Task 1775 : 773809
Task 1776 : 1.83151e+06
Task 1777 : 2.51472e+06
Task 1778 : 3.08721e+06
Task 1779 : 4.21809e+06
Task 1780 : 8.62662e+06
Task 1781 : 1.50353e+06
Task 1782 : 1.28838e+06
Task 1783 : 951645
Task 1784 : 948246
Task 1785 : 312429
Task 1786 : 3.72087e+06
Task 1787 : 986474
Task 1788 : 3.70754e+06
Task 1789 : 2.52121e+06
Task 1790 : 5.98728e+06
Task 1791 : 2.9864e+06
Task 1792 : 1.97505e+06
Task 1793 : 4.01466e+06
Task 1794 : 2.71665e+06
Task 1795 : 192420
Task 1796 : 5.67381e+06
Task 1797 : 7.5057e+06
Task 1798 : 4.36259e+06
Task 1799 : 1.76812e+06
Task 1800 : 1.851e+06
Task 1801 : 3.25503e+06
Task 1802 : 3.29314e+06
Task 1803 : 1.8636e+06
Task 1804 : 1.83132e+06
Task 1805 : 2.6581e+06
Task 1806 : 6.64463e+06
Task 1807 : 3.3231e+06
Task 1808 : 6.27204e+06
Task 1809 : 7.59396e+06
Task 1810 : 6.0286e+06
Task 1811 : 1.61009e+06
Task 1812 : 7.99791e+06
Task 1813 : 2.27608e+06
Task 1814 : 7.72625e+06
Task 1815 : 1.97719e+06
Task 1816 : 131239
Task 1817 : 1.35786e+07
Task 1818 : 7.77379e+06
Task 1819 : 8.83538e+06
Task 1820 : 1.57284e+06
Task 1821 : 2.22177e+06
Task 1822 : 90297
Task 1823 : 762615
Task 1824 : 1.33812e+06
Task 1825 : 2.49816e+06
Task 1826 : 6.50748e+06
Task 1827 : 1.32727e+06
Task 1828 : 8.78283e+06
Task 1829 : 935314
Task 1830 : 144353
Task 1831 : 423250
Task 1832 : 201349
Task 1833 : 8.0708e+06
Task 1834 : 3.37126e+06
Task 1835 : 1.37849e+07
Task 1836 : 308487
Task 1837 : 8.23316e+06
Task 1838 : 2.98003e+06
Task 1839 : 1.47281e+06
Task 1840 : 8.27471e+06
Task 1841 : 9.89363e+06
Task 1842 : 400320
Task 1843 : 548288
Task 1844 : 662347
Task 1845 : 4.89486e+06
Task 1846 : 8.01637e+06
Task 1847 : 7.73984e+06
Task 1848 : 7.68528e+06
Task 1849 : 7.5486e+06
Task 1850 : 7.19885e+06
Task 1851 : 8.95204e+06
Task 1852 : 9.59157e+06
Task 1853 : 3.8286e+06
Task 1854 : 915896
Task 1855 : 4.35372e+06
Task 1856 : 1.87457e+06
Task 1857 : 1.96629e+06
Task 1858 : 2.10776e+06
Task 1859 : 140448
Task 1860 : 7.17283e+06
Task 1861 : 2.16875e+06
Task 1862 : 1.75233e+06
Task 1863 : 420032
Task 1864 : 188586
Task 1865 : 9.28192e+06
Task 1866 : 200039
Task 1867 : 93917
Task 1868 : 2.36612e+06
Task 1869 : 8.5095e+06
Task 1870 : 92644
Task 1871 : 6.21455e+06
Task 1872 : 1.54458e+06
Task 1873 : 7.63678e+06
Task 1874 : 2.39096e+06
Task 1875 : 86500
Task 1876 : 5.2783e+06
Task 1877 : 6.82948e+06
Task 1878 : 2.26255e+06
Task 1879 : 5.96642e+06
Task 1880 : 6.60656e+06
Task 1881 : 9.73831e+06
Task 1882 : 1.88667e+06
Task 1883 : 7.82514e+06
Task 1884 : 1.93211e+06
Task 1885 : 2.95308e+06
Task 1886 : 1.26221e+07
Task 1887 : 2.76213e+06
Task 1888 : 3.87956e+06
Task 1889 : 1.36767e+06
Task 1890 : 3.17956e+06
Task 1891 : 913718
Task 1892 : 737661
Task 1893 : 1.99994e+06
Task 1894 : 2.49954e+06
Task 1895 : 5.72988e+06
Task 1896 : 220296
Task 1897 : 6.29733e+06
Task 1898 : 2.12721e+06
Task 1899 : 9.85438e+06
Task 1900 : 4.46546e+06
Task 1901 : 2.46448e+06
Task 1902 : 4.02309e+06
Task 1903 : 1.53458e+06
Task 1904 : 2.80867e+06
Task 1905 : 312054
Task 1906 : 8.75274e+06
Task 1907 : 8.13084e+06
Task 1908 : 8.95375e+06
Task 1909 : 9.01243e+06
Task 1910 : 8.40073e+06
Task 1911 : 1.28337e+07
Task 1912 : 1.14297e+07
Task 1913 : 2.638e+06
Task 1914 : 9.22885e+06
Task 1915 : 192937
Task 1916 : 8.14922e+06
Task 1917 : 232735
Task 1918 : 1.13096e+06
Task 1919 : 2.61296e+06
Task 1920 : 1.80528e+06
Task 1921 : 1.55799e+06
Task 1922 : 5.79258e+06
Task 1923 : 1.76914e+06
Task 1924 : 2.55064e+06
Task 1925 : 3.68638e+06
Task 1926 : 3.09e+06
Task 1927 : 9.07638e+06
Task 1928 : 4.28579e+06
Task 1929 : 590971
Task 1930 : 734928
Task 1931 : 7.64057e+06
Task 1932 : 3.20084e+06
Task 1933 : 1.54457e+06
Task 1934 : 2.8081e+06
Task 1935 : 8.29297e+06
Task 1936 : 6.91406e+06
Task 1937 : 9.08464e+06
Task 1938 : 7.16903e+06
Task 1939 : 8.48888e+06
Task 1940 : 6.57388e+06
Task 1941 : 588669
Task 1942 : 7.7508e+06
Task 1943 : 1.2204e+07
Task 1944 : 1.0295e+07
Task 1945 : 1.95888e+06
Task 1946 : 4.55593e+06
Task 1947 : 925299
Task 1948 : 4.68125e+06
Task 1949 : 839993
Task 1950 : 1.38902e+06
Task 1951 : 1.1828e+06
Task 1952 : 201304
Task 1953 : 3.93812e+06
Task 1954 : 1.48128e+06
Task 1955 : 2.38664e+06
Task 1956 : 2.6816e+06
Task 1957 : 2.81778e+06
Task 1958 : 7.08004e+06
Task 1959 : 6.74723e+06
Task 1960 : 6.23488e+06
Task 1961 : 1.06318e+07
Task 1962 : 9.13844e+06
Task 1963 : 830990
Task 1964 : 2.51187e+06
Task 1965 : 1.64871e+06
Task 1966 : 4.70983e+06
Task 1967 : 1.37042e+06
Task 1968 : 4.27618e+06
Task 1969 : 649300
Task 1970 : 3.8e+06
Task 1971 : 1.50629e+06
Task 1972 : 1.121e+06
Task 1973 : 2.93214e+06
Task 1974 : 2.41761e+06
Task 1975 : 8.57132e+06
Task 1976 : 3.4418e+06
Task 1977 : 3.85199e+06
Task 1978 : 2.73799e+06
Task 1979 : 100465
Task 1980 : 6.6637e+06
Task 1981 : 7.80061e+06
Task 1982 : 1.04319e+07
Task 1983 : 3.37316e+06
Task 1984 : 2.52282e+06
Task 1985 : 377883
Task 1986 : 9.3355e+06
Task 1987 : 262267
Task 1988 : 1.68743e+06
Task 1989 : 3.13953e+06
Task 1990 : 207139
Task 1991 : 15928
Task 1992 : 1.53877e+07
Task 1993 : 1.72695e+06
Task 1994 : 2.09885e+06
Task 1995 : 4.33885e+06
Task 1996 : 1.48427e+06
Task 1997 : 3.1072e+06
Task 1998 : 257766
Task 1999 : 3.78517e+06
Task 2000 : 8.381e+06
Task 2001 : 1.47675e+06
Task 2002 : 3.86172e+06
Task 2003 : 3.34026e+06
Task 2004 : 3.08232e+06
Task 2005 : 8.80456e+06
Task 2006 : 1.2829e+06
Task 2007 : 3.287e+06
Task 2008 : 3.12726e+06
Task 2009 : 2.11622e+06
Task 2010 : 5.83634e+06
Task 2011 : 5.4991e+06
Task 2012 : 1.85033e+06
Task 2013 : 1.84183e+06
Task 2014 : 1.17257e+06
Task 2015 : 1.37188e+06
Task 2016 : 1.46782e+07
Task 2017 : 2.86449e+06
Task 2018 : 4.16626e+06
Task 2019 : 15867
Task 2020 : 8.526e+06
Task 2021 : 770000
Task 2022 : 3.96684e+06
Task 2023 : 1.59798e+06
Task 2024 : 1.57184e+06
Task 2025 : 8.17851e+06
Task 2026 : 7.26843e+06
Task 2027 : 1.01407e+07
Task 2028 : 1.35037e+07
Task 2029 : 1.41295e+06
Task 2030 : 128
Task 2031 : 2.07543e+06
Task 2032 : 2.81245e+06
Task 2033 : 3.00034e+06
Task 2034 : 1.54554e+06
Task 2035 : 1.52882e+06
Task 2036 : 264532
Task 2037 : 4.42385e+06
Task 2038 : 7.93613e+06
Task 2039 : 380572
Task 2040 : 9.1735e+06
Task 2041 : 3.64521e+06
Task 2042 : 6.06353e+06
Task 2043 : 7.41403e+06
Task 2044 : 382990
Task 2045 : 9.65063e+06
Task 2046 : 2.19872e+06
Task 2047 : 1.74481e+06
Task 2048 : 2.94117e+06
Task 2049 : 3.39259e+06
Task 2050 : 3.27362e+06
Task 2051 : 1.11288e+06
Task 2052 : 5.64491e+06
Task 2053 : 2.99019e+06
Task 2054 : 546621
Task 2055 : 1.41182e+06
Task 2056 : 1.5992e+06
Task 2057 : 2.16205e+06
Task 2058 : 2.20267e+06
Task 2059 : 8.61287e+06
Task 2060 : 1.734e+07
Task 2061 : 1.94906e+06
Task 2062 : 3.23524e+06
Task 2063 : 7.48552e+06
Task 2064 : 8.07158e+06
Task 2065 : 2.42023e+06
Task 2066 : 3.04766e+06
Task 2067 : 1.89e+06
Task 2068 : 2.19163e+06
Task 2069 : 1.85969e+06
Task 2070 : 9.07215e+06
Task 2071 : 2.72698e+06
Task 2072 : 1.44273e+07
Task 2073 : 2.4978e+06
Task 2074 : 1.26618e+07
Task 2075 : 1.12226e+06
Task 2076 : 4.02974e+06
Task 2077 : 3.47191e+06
Task 2078 : 1.94986e+06
Task 2079 : 2.63168e+06
Task 2080 : 2.13144e+06
Task 2081 : 4.04188e+06
Task 2082 : 8.42439e+06
Task 2083 : 171821
Task 2084 : 1.05188e+07
Task 2085 : 343
Task 2086 : 368843
Task 2087 : 5.87172e+06
Task 2088 : 7.16995e+06
Task 2089 : 1.60759e+06
Task 2090 : 1.42106e+06
Task 2091 : 2.57188e+06
Task 2092 : 4.45856e+06
Task 2093 : 87345
Task 2094 : 2.24614e+06
Task 2095 : 3.57718e+06
Task 2096 : 8.0151e+06
Task 2097 : 1.88885e+06
Task 2098 : 5.01058e+06
Task 2099 : 1.4227e+07
Task 2100 : 990135
Task 2101 : 1.77303e+06
Task 2102 : 4.84067e+06
Task 2103 : 1.16673e+06
Task 2104 : 1.33542e+07
Task 2105 : 9.10864e+06
Task 2106 : 9.98842e+06
Task 2107 : 3.20726e+06
Task 2108 : 9.25197e+06
Task 2109 : 584151
Task 2110 : 4.03734e+06
Task 2111 : 7.27102e+06
Task 2112 : 7.21356e+06
Task 2113 : 1.35521e+06
Task 2114 : 5.67297e+06
Task 2115 : 8.93462e+06
Task 2116 : 5.62884e+06
Task 2117 : 346019
Task 2118 : 9.6245e+06
Task 2119 : 6.7234e+06
Task 2120 : 8.86216e+06
Task 2121 : 1.89367e+06
Task 2122 : 1.84678e+06
Task 2123 : 1.35999e+06
Task 2124 : 2.12817e+06
Task 2125 : 7.86892e+06
Task 2126 : 5.36216e+06
Task 2127 : 3.03508e+06
Task 2128 : 3.13081e+06
Task 2129 : 1.1685e+07
Task 2130 : 9.8977e+06
Task 2131 : 470448
Task 2132 : 170512
Task 2133 : 5.29844e+06
Task 2134 : 765589
Task 2135 : 8.7456e+06
Task 2136 : 278962
Task 2137 : 2.64019e+06
Task 2138 : 3.27938e+06
Task 2139 : 938624
Task 2140 : 1.79721e+06
Task 2141 : 1.91704e+06
Task 2142 : 6.25378e+06
Task 2143 : 2.3608e+06
Task 2144 : 1.18215e+06
Task 2145 : 3.1996e+06
Task 2146 : 1.54485e+06
Task 2147 : 16221
Task 2148 : 2.22635e+06
Task 2149 : 1.92059e+06
Task 2150 : 281935
Task 2151 : 5.09365e+06
Task 2152 : 6.66265e+06
Task 2153 : 8.17262e+06
Task 2154 : 8.05829e+06
Task 2155 : 1.37206e+07
Task 2156 : 6511
Task 2157 : 1.82629e+06
Task 2158 : 6.5773e+06
Task 2159 : 5.03263e+06
Task 2160 : 1.54119e+06
Task 2161 : 1.3701e+06
Task 2162 : 174202
Task 2163 : 2.38175e+06
Task 2164 : 3.45574e+06
Task 2165 : 808112
Task 2166 : 4.49649e+06
Task 2167 : 2.46114e+06
Task 2168 : 2.10463e+06
Task 2169 : 1.7262e+06
Task 2170 : 5.02903e+06
Task 2171 : 1.72874e+06
Task 2172 : 570
Task 2173 : 1.00307e+07
Task 2174 : 1.78587e+06
Task 2175 : 181825
Task 2176 : 6201
Task 2177 : 2.19142e+06
Task 2178 : 5.85155e+06
Task 2179 : 648693
Task 2180 : 1.91208e+06
Task 2181 : 126136
Task 2182 : 5.38521e+06
Task 2183 : 6.28664e+06
Task 2184 : 4.59402e+06
Task 2185 : 7.97972e+06
Task 2186 : 1.0239e+07
Task 2187 : 3.20346e+06
Task 2188 : 2.94703e+06
Task 2189 : 2.60076e+06
Task 2190 : 2.24786e+06
Task 2191 : 2.83521e+06
Task 2192 : 5.86284e+06
Task 2193 : 3.48172e+06
Task 2194 : 2.08416e+06
Task 2195 : 276192
Task 2196 : 7.53309e+06
Task 2197 : 6.10802e+06
Task 2198 : 1.28314e+06
Task 2199 : 2.9771e+06
Task 2200 : 1.63132e+06
Task 2201 : 3.73209e+06
Task 2202 : 1.46402e+06
Task 2203 : 4.13235e+06
Task 2204 : 5.02094e+06
Task 2205 : 2.20501e+06
Task 2206 : 2.749e+06
Task 2207 : 1.63685e+06
Task 2208 : 6.96126e+06
Task 2209 : 6.67436e+06
Task 2210 : 7.28206e+06
Task 2211 : 7.66352e+06
Task 2212 : 1.29392e+07
Task 2213 : 7.6652e+06
Task 2214 : 5.67859e+06
Task 2215 : 9.00591e+06
Task 2216 : 92
Task 2217 : 9.76889e+06
Task 2218 : 770285
Task 2219 : 3.08085e+06
Task 2220 : 1.9709e+06
Task 2221 : 9.23002e+06
Task 2222 : 5.65447e+06
Task 2223 : 8.83016e+06
Task 2224 : 6.4241e+06
Task 2225 : 2.74621e+06
Task 2226 : 33163
Task 2227 : 5.92628e+06
Task 2228 : 2.50847e+06
Task 2229 : 8.84326e+06
Task 2230 : 1.58593e+07
Task 2231 : 8.61754e+06
Task 2232 : 3.39327e+06
Task 2233 : 6.48806e+06
Task 2234 : 1.16109e+06
Task 2235 : 1.96893e+06
Task 2236 : 2.26611e+06
Task 2237 : 1.16411e+06
Task 2238 : 944473
Task 2239 : 1.46071e+06
Task 2240 : 379246
Task 2241 : 2.15143e+06
Task 2242 : 1.63139e+07
Task 2243 : 5.29421e+06
Task 2244 : 2.65994e+06
Task 2245 : 1.6019e+06
Task 2246 : 5.49494e+06
Task 2247 : 9.62997e+06
Task 2248 : 7.99872e+06
Task 2249 : 1.6108e+06
Task 2250 : 5.16968e+06
Task 2251 : 546576
Task 2252 : 1.53355e+06
Task 2253 : 6.35766e+06
Task 2254 : 6.8171e+06
Task 2255 : 1.21875e+06
Task 2256 : 33982
Task 2257 : 1.70079e+06
Task 2258 : 1.36082e+06
Task 2259 : 1.86641e+06
Task 2260 : 2.694e+06
Task 2261 : 2.38752e+06
Task 2262 : 1.74588e+06
Task 2263 : 1.73585e+06
Task 2264 : 2.44419e+06
Task 2265 : 4.58739e+06
Task 2266 : 7.40685e+06
Task 2267 : 34854
Task 2268 : 127186
Task 2269 : 2.77606e+06
Task 2270 : 1.35662e+06
Task 2271 : 2.08732e+06
Task 2272 : 68963
Task 2273 : 7.97503e+06
Task 2274 : 4.00369e+06
Task 2275 : 525139
Task 2276 : 3.81072e+06
Task 2277 : 2.76924e+06
Task 2278 : 2.27041e+06
Task 2279 : 2.89258e+06
Task 2280 : 1.48346e+06
Task 2281 : 63716
Task 2282 : 1.38893e+06
Task 2283 : 1.10395e+06
Task 2284 : 6.43691e+06
Task 2285 : 1.02134e+07
Task 2286 : 8.6294e+06
Task 2287 : 2.51315e+06
Task 2288 : 4.17341e+06
Task 2289 : 2.53864e+06
Task 2290 : 6.6581e+06
Task 2291 : 7.76229e+06
Task 2292 : 1.92463e+06
Task 2293 : 3.37611e+06
Task 2294 : 7.80845e+06
Task 2295 : 4.53746e+06
Task 2296 : 1.49618e+07
Task 2297 : 129072
Task 2298 : 656455
Task 2299 : 3.74476e+06
Task 2300 : 8.94684e+06
Task 2301 : 984886
Task 2302 : 8.72571e+06
Task 2303 : 9.3405e+06
Task 2304 : 1.1242e+06
Task 2305 : 1.36089e+06
Task 2306 : 5.6528e+06
Task 2307 : 2.8547e+06
Task 2308 : 1.06368e+07
Task 2309 : 1.64888e+06
Task 2310 : 8.13378e+06
Task 2311 : 2.86892e+06
Task 2312 : 5.43739e+06
Task 2313 : 2.14342e+06
Task 2314 : 1.3839e+06
Task 2315 : 6103
Task 2316 : 6.99455e+06
Task 2317 : 7.11784e+06
Task 2318 : 3.35592e+06
Task 2319 : 1.51018e+07
Task 2320 : 2.48396e+06
Task 2321 : 4.05765e+06
Task 2322 : 4.61582e+06
Task 2323 : 1.15888e+06
Task 2324 : 8.43175e+06
Task 2325 : 8.71433e+06
Task 2326 : 8.7209e+06
Task 2327 : 4.72452e+06
Task 2328 : 3.26068e+06
Task 2329 : 5.92465e+06
Task 2330 : 7.71921e+06
Task 2331 : 5.68063e+06
Task 2332 : 2.76398e+06
Task 2333 : 1.54731e+06
Task 2334 : 3.05989e+06
Task 2335 : 3.41608e+06
Task 2336 : 1.86317e+06
Task 2337 : 5.495e+06
Task 2338 : 8.84151e+06
Task 2339 : 1.79289e+06
Task 2340 : 1.61404e+07
Task 2341 : 6.40955e+06
Task 2342 : 8.79416e+06
Task 2343 : 2.16929e+06
Task 2344 : 1.4715e+06
Task 2345 : 6.18364e+06
Task 2346 : 932914
Task 2347 : 1.67676e+06
Task 2348 : 9.05966e+06
Task 2349 : 5.68976e+06
Task 2350 : 3.31583e+06
Task 2351 : 6.91608e+06
Task 2352 : 2.65598e+06
Task 2353 : 6.48996e+06
Task 2354 : 9.06812e+06
Task 2355 : 2.73212e+06
Task 2356 : 7.44384e+06
Task 2357 : 1.0759e+07
Task 2358 : 1.64264e+06
Task 2359 : 168182
Task 2360 : 3.38306e+06
Task 2361 : 279995
Task 2362 : 6.72189e+06
Task 2363 : 7.6161e+06
Task 2364 : 1.51055e+06
Task 2365 : 2.89974e+06
Task 2366 : 9870
Task 2367 : 1.22351e+07
Task 2368 : 8.81365e+06
Task 2369 : 7.11238e+06
Task 2370 : 1.5637e+06
Task 2371 : 1.4707e+06
Task 2372 : 1.24287e+07
Task 2373 : 2.15749e+06
Task 2374 : 4.63753e+06
Task 2375 : 2.80246e+06
Task 2376 : 1.83956e+06
Task 2377 : 1.10667e+06
Task 2378 : 3.46611e+06
Task 2379 : 8.4304e+06
Task 2380 : 2.50324e+06
Task 2381 : 5.32654e+06
Task 2382 : 6.68325e+06
Task 2383 : 8.56123e+06
Task 2384 : 1.82916e+06
Task 2385 : 7.8657e+06
Task 2386 : 1.48289e+06
Task 2387 : 12907
Task 2388 : 1.9231e+06
Task 2389 : 1.72387e+06
Task 2390 : 1.65995e+07
Task 2391 : 8.06577e+06
Task 2392 : 1.42344e+07
Task 2393 : 1.91747e+06
Task 2394 : 2.20262e+06
Task 2395 : 7.61253e+06
Task 2396 : 3.05995e+06
Task 2397 : 15234
Task 2398 : 7.84306e+06
Task 2399 : 74052
Task 2400 : 8.26175e+06
Task 2401 : 1.42468e+07
Task 2402 : 7.63043e+06
Task 2403 : 5.73872e+06
Task 2404 : 1.93489e+06
Task 2405 : 8.48514e+06
Task 2406 : 1.5593e+06
Task 2407 : 6.98179e+06
Task 2408 : 1.1134e+06
Task 2409 : 3.71413e+06
Task 2410 : 6.50558e+06
Task 2411 : 5.71732e+06
Task 2412 : 102229
Task 2413 : 6.1033e+06
Task 2414 : 2.80644e+06
Task 2415 : 8.48622e+06
Task 2416 : 6.24564e+06
Task 2417 : 1.41167e+06
Task 2418 : 1.04153e+07
Task 2419 : 5.15438e+06
Task 2420 : 9.75976e+06
Task 2421 : 4.18999e+06
Task 2422 : 7.44534e+06
Task 2423 : 9.55642e+06
Task 2424 : 1.16716e+06
Task 2425 : 9.29942e+06
Task 2426 : 2.62803e+06
Task 2427 : 7.75975e+06
Task 2428 : 9.38558e+06
Task 2429 : 2.12218e+06
Task 2430 : 7.56717e+06
Task 2431 : 6.22248e+06
Task 2432 : 1.88085e+06
Task 2433 : 2.74931e+06
Task 2434 : 6.29093e+06
Task 2435 : 107538
Task 2436 : 1.36476e+06
Task 2437 : 1.6083e+06
Task 2438 : 35473
Task 2439 : 4.61562e+06
Task 2440 : 1.42887e+07
Task 2441 : 1.76641e+06
Task 2442 : 9.2106e+06
Task 2443 : 1.89042e+06
Task 2444 : 6.67814e+06
Task 2445 : 8.10631e+06
Task 2446 : 1.42858e+07
Task 2447 : 5.81785e+06
Task 2448 : 3.12868e+06
Task 2449 : 1.35356e+06
Task 2450 : 8.4521e+06
Task 2451 : 1.7382e+06
Task 2452 : 6.66198e+06
Task 2453 : 24501
Task 2454 : 2.61465e+06
Task 2455 : 5.88337e+06
Task 2456 : 4.16803e+06
Task 2457 : 1.00359e+07
Task 2458 : 2.41484e+06
Task 2459 : 1.84845e+06
Task 2460 : 7.28353e+06
Task 2461 : 2.39836e+06
Task 2462 : 2.63132e+06
Task 2463 : 2.65694e+06
Task 2464 : 7.08452e+06
Task 2465 : 3.18903e+06
Task 2466 : 3.45704e+06
Task 2467 : 2.1884e+06
Task 2468 : 3.24966e+06
Task 2469 : 1.10756e+06
Task 2470 : 9.58459e+06
Task 2471 : 2.37241e+06
Task 2472 : 7.32701e+06
Task 2473 : 1.00884e+07
Task 2474 : 1.70589e+06
Task 2475 : 4.7051e+06
Task 2476 : 2.19262e+06
Task 2477 : 7.4314e+06
Task 2478 : 7.61529e+06
Task 2479 : 7.45713e+06
Task 2480 : 7.06417e+06
Task 2481 : 7.78897e+06
Task 2482 : 8.09635e+06
Task 2483 : 8.04062e+06
Task 2484 : 1.38301e+07
Task 2485 : 9.70605e+06
Task 2486 : 9.48554e+06
Task 2487 : 2.58123e+06
Task 2488 : 7.83456e+06
Task 2489 : 5.57897e+06
Task 2490 : 8.66742e+06
Task 2491 : 2.70684e+06
Task 2492 : 1.15436e+06
Task 2493 : 5.97484e+06
Task 2494 : 2.8115e+06
Task 2495 : 2.6909e+06
Task 2496 : 5.03428e+06
Task 2497 : 119937
Task 2498 : 4.9738e+06
Task 2499 : 326545
Task 2500 : 2.54647e+06
Task 2501 : 1.17686e+06
Task 2502 : 8.45791e+06
Task 2503 : 8.07089e+06
Task 2504 : 8.54146e+06
Task 2505 : 8.87516e+06
Task 2506 : 1.45302e+07
Task 2507 : 8.78057e+06
Task 2508 : 1.09444e+07
Task 2509 : 2.95729e+06
Task 2510 : 3.04531e+06
Task 2511 : 9.11325e+06
Task 2512 : 4.15939e+06
Task 2513 : 9.26101e+06
Task 2514 : 2.53122e+06
Task 2515 : 4.23538e+06
Task 2516 : 5.1849e+06
Task 2517 : 6.21355e+06
Task 2518 : 4.11874e+06
Task 2519 : 9.09775e+06
Task 2520 : 5.91535e+06
Task 2521 : 986129
Task 2522 : 462253
Task 2523 : 4.49266e+06
Task 2524 : 1.16101e+06
Task 2525 : 3.07799e+06
Task 2526 : 7.23815e+06
Task 2527 : 7.85348e+06
Task 2528 : 8.30496e+06
Task 2529 : 1.55131e+07
Task 2530 : 1.51735e+06
Task 2531 : 3.33791e+06
Task 2532 : 1.19447e+07
Task 2533 : 4.94842e+06
Task 2534 : 1.1134e+06
Task 2535 : 1.90953e+06
Task 2536 : 1.72257e+06
Task 2537 : 1.53682e+06
Task 2538 : 4.93162e+06
Task 2539 : 29711
Task 2540 : 4.87327e+06
Task 2541 : 2.23718e+06
Task 2542 : 5.26381e+06
Task 2543 : 4.88226e+06
Task 2544 : 1.36218e+06
Task 2545 : 3.52452e+06
Task 2546 : 1.81276e+06
Task 2547 : 8.60796e+06
Task 2548 : 7.67036e+06
Task 2549 : 1.89737e+06
Task 2550 : 468742
Task 2551 : 3.50183e+06
Task 2552 : 3.7547e+06
Task 2553 : 1.27775e+06
Task 2554 : 8.16447e+06
Task 2555 : 9.12173e+06
Task 2556 : 9.88559e+06
Task 2557 : 934719
Task 2558 : 2.0955e+06
Task 2559 : 3.09954e+06
Task 2560 : 9.49188e+06
Task 2561 : 8.68268e+06
Task 2562 : 2.53047e+06
Task 2563 : 6.6811e+06
Task 2564 : 1.13874e+06
Task 2565 : 1.74899e+06
Task 2566 : 4.64318e+06
Task 2567 : 5.34193e+06
Task 2568 : 1.91194e+06
Task 2569 : 2.17427e+06
Task 2570 : 2.76e+06
Task 2571 : 2.21792e+06
Task 2572 : 3.68914e+06
Task 2573 : 2.95682e+06
Task 2574 : 1.70625e+06
Task 2575 : 8.04849e+06
Task 2576 : 6.09694e+06
Task 2577 : 1.46382e+06
Task 2578 : 9.87677e+06
Task 2579 : 1.97307e+06
Task 2580 : 2.5916e+06
Task 2581 : 319
Task 2582 : 2.2652e+06
Task 2583 : 2.50086e+06
Task 2584 : 1.60868e+06
Task 2585 : 7.81485e+06
Task 2586 : 5.78402e+06
Task 2587 : 4.80936e+06
Task 2588 : 1.86814e+06
Task 2589 : 3.27634e+06
Task 2590 : 13689
Task 2591 : 5.49504e+06
Task 2592 : 8.01512e+06
Task 2593 : 1.39662e+07
Task 2594 : 649200
Task 2595 : 5.86285e+06
Task 2596 : 1.95724e+06
Task 2597 : 4.60481e+06
Task 2598 : 1.96813e+06
Task 2599 : 2.39121e+06
Task 2600 : 4.86383e+06
Task 2601 : 4.73419e+06
Task 2602 : 644787
Task 2603 : 6.12165e+06
Task 2604 : 4.7217e+06
Task 2605 : 2.50839e+06
Task 2606 : 766271
Task 2607 : 545194
Task 2608 : 9.24742e+06
Task 2609 : 4.69826e+06
Task 2610 : 3.98171e+06
Task 2611 : 4.17296e+06
Task 2612 : 5.8289e+06
Task 2613 : 6.69476e+06
Task 2614 : 6.23456e+06
Task 2615 : 7.85171e+06
Task 2616 : 1.29969e+07
Task 2617 : 2.29202e+06
Task 2618 : 7.95842e+06
Task 2619 : 2.19568e+06
Task 2620 : 2.65926e+06
Task 2621 : 8.72005e+06
Task 2622 : 1.58851e+07
Task 2623 : 8.01178e+06
Task 2624 : 1.57149e+07
Task 2625 : 8.38997e+06
Task 2626 : 1.28599e+07
Task 2627 : 1.16152e+06
Task 2628 : 2.78363e+06
Task 2629 : 4.19477e+06
Task 2630 : 8.54512e+06
Task 2631 : 5.41652e+06
Task 2632 : 5.29494e+06
Task 2633 : 2.97113e+06
Task 2634 : 8.79883e+06
Task 2635 : 1.94234e+06
Task 2636 : 1.02995e+07
Task 2637 : 7.93622e+06
Task 2638 : 2.91424e+06
Task 2639 : 8.29287e+06
Task 2640 : 1.71627e+06
Task 2641 : 9.04526e+06
Task 2642 : 9.01249e+06
Task 2643 : 2.04563e+06
Task 2644 : 9.14e+06
Task 2645 : 5.75886e+06
Task 2646 : 3.10974e+06
Task 2647 : 1.59265e+06
Task 2648 : 1.52323e+06
Task 2649 : 4.55862e+06
Task 2650 : 1.64697e+07
Task 2651 : 2.05554e+06
Task 2652 : 4.66939e+06
Task 2653 : 2.834e+06
Task 2654 : 6.56391e+06
Task 2655 : 1.08571e+07
Task 2656 : 1.59702e+07
Task 2657 : 5.44485e+06
Task 2658 : 6.45795e+06
Task 2659 : 1.82707e+06
Task 2660 : 1.95086e+06
Task 2661 : 1.94776e+06
Task 2662 : 3.42366e+06
Task 2663 : 7.31208e+06
Task 2664 : 7.11077e+06
Task 2665 : 7.42514e+06
Task 2666 : 1.18744e+07
Task 2667 : 8.99906e+06
Task 2668 : 4.95671e+06
Task 2669 : 7.46515e+06
Task 2670 : 1.8508e+06
Task 2671 : 5.00034e+06
Task 2672 : 3.64122e+06
Task 2673 : 6.16608e+06
Task 2674 : 7.21433e+06
Task 2675 : 1.9169e+06
Task 2676 : 8.77794e+06
Task 2677 : 8.96844e+06
Task 2678 : 9.41484e+06
Task 2679 : 7.65339e+06
Task 2680 : 1.47939e+07
Task 2681 : 8.05083e+06
Task 2682 : 2.05403e+06
Task 2683 : 7.62345e+06
Task 2684 : 5.42166e+06
Task 2685 : 6.34804e+06
Task 2686 : 2.16508e+06
Task 2687 : 5.82945e+06
Task 2688 : 1.61736e+07
Task 2689 : 5.48706e+06
Task 2690 : 1.3763e+07
Task 2691 : 1.18114e+07
Task 2692 : 5.67519e+06
Task 2693 : 1.85052e+06
Task 2694 : 1.73269e+06
Task 2695 : 5.80684e+06
Task 2696 : 1.48415e+06
Task 2697 : 6.63186e+06
Task 2698 : 2.86198e+06
Task 2699 : 208894
Task 2700 : 5.45227e+06
Task 2701 : 1.1021e+06
Task 2702 : 7.00802e+06
Task 2703 : 4.90512e+06
Task 2704 : 6.47551e+06
Task 2705 : 6.20204e+06
Task 2706 : 6.80049e+06
Task 2707 : 7.23593e+06
Task 2708 : 1.31097e+07
Task 2709 : 7.46929e+06
Task 2710 : 8.4187e+06
Task 2711 : 7.34608e+06
Task 2712 : 8.29257e+06
Task 2713 : 2.24627e+06
Task 2714 : 6.49122e+06
Task 2715 : 3.87861e+06
Task 2716 : 2.18985e+06
Task 2717 : 4.46523e+06
Task 2718 : 3.00268e+06
Task 2719 : 5.93542e+06
Task 2720 : 6.12697e+06
Task 2721 : 7.31884e+06
Task 2722 : 3.40446e+06
Task 2723 : 9.91423e+06
Task 2724 : 2.28076e+06
Task 2725 : 9.419e+06
Task 2726 : 2.8032e+06
Task 2727 : 1.20732e+06
Task 2728 : 2.81848e+06
Task 2729 : 6.15906e+06
Task 2730 : 4.19177e+06
Task 2731 : 7.11671e+06
Task 2732 : 8.45149e+06
Task 2733 : 4.2976e+06
Task 2734 : 2.39466e+06
Task 2735 : 4.41709e+06
Task 2736 : 2.6109e+06
Task 2737 : 6.0289e+06
Task 2738 : 6.02564e+06
Task 2739 : 6.62525e+06
Task 2740 : 4.41622e+06
Task 2741 : 9.29913e+06
Task 2742 : 7.23908e+06
Task 2743 : 8.31936e+06
Task 2744 : 7.24819e+06
Task 2745 : 1.44097e+07
Task 2746 : 4.81098e+06
Task 2747 : 8.34634e+06
Task 2748 : 5.00698e+06
Task 2749 : 1.7865e+06
Task 2750 : 1.35108e+06
Task 2751 : 8.17713e+06
Task 2752 : 1.2567e+07
Task 2753 : 4.16329e+06
Task 2754 : 8.05411e+06
Task 2755 : 4.89641e+06
Task 2756 : 2.73928e+06
Task 2757 : 5.38585e+06
Task 2758 : 7.69506e+06
Task 2759 : 5.23449e+06
Task 2760 : 5.54071e+06
Task 2761 : 4.70436e+06
Task 2762 : 9.26863e+06
Task 2763 : 7.98066e+06
Task 2764 : 6.41776e+06
Task 2765 : 4.97997e+06
Task 2766 : 1.46695e+06
Task 2767 : 1.02259e+07
Task 2768 : 4.76392e+06
Task 2769 : 7.66895e+06
Task 2770 : 1.72878e+06
Task 2771 : 1.40548e+06
Task 2772 : 2.08752e+06
Task 2773 : 6.89463e+06
Task 2774 : 1.4724e+06
Task 2775 : 1.54103e+06
Task 2776 : 9.52603e+06
Task 2777 : 8.41955e+06
Task 2778 : 4.27359e+06
Task 2779 : 8.06338e+06
Task 2780 : 2.08558e+06
Task 2781 : 1.39087e+07
Task 2782 : 1.41922e+06
Task 2783 : 7.73788e+06
Task 2784 : 8.77881e+06
Task 2785 : 1.63436e+06
Task 2786 : 9.58124e+06
Task 2787 : 6.01743e+06
Task 2788 : 6.91641e+06
Task 2789 : 1.03086e+07
Task 2790 : 2.52135e+06
Task 2791 : 652854
Task 2792 : 1.48792e+06
Task 2793 : 3.18942e+06
Task 2794 : 4.59951e+06
Task 2795 : 1.07433e+07
Task 2796 : 7.21956e+06
Task 2797 : 8.15492e+06
Task 2798 : 7.15237e+06
Task 2799 : 8.78761e+06
Task 2800 : 1.98476e+06
Task 2801 : 2.39991e+06
Task 2802 : 9.7074e+06
Task 2803 : 7.58685e+06
Task 2804 : 7.80101e+06
Task 2805 : 1.53709e+06
Task 2806 : 1.54715e+07
Task 2807 : 5.34972e+06
Task 2808 : 7.03471e+06
Task 2809 : 1.32021e+06
Task 2810 : 7.11947e+06
Task 2811 : 9.27926e+06
Task 2812 : 7.82968e+06
Task 2813 : 7.46761e+06
Task 2814 : 7.88957e+06
Task 2815 : 8.13837e+06
Task 2816 : 8.02105e+06
Task 2817 : 1.2692e+07
Task 2818 : 1.01716e+07
Task 2819 : 4.67412e+06
Task 2820 : 8.55601e+06
Task 2821 : 4.6888e+06
Task 2822 : 8.79355e+06
Task 2823 : 6.75992e+06
Task 2824 : 1.27794e+07
Task 2825 : 7.43542e+06
Task 2826 : 793923
Task 2827 : 7.66436e+06
Task 2828 : 1.04002e+07
Task 2829 : 3.1935e+06
Task 2830 : 1.50879e+06
Task 2831 : 2.85358e+06
Task 2832 : 2.31814e+06
Task 2833 : 5.8265e+06
Task 2834 : 8.82729e+06
Task 2835 : 2.9692e+06
Task 2836 : 6.61626e+06
Task 2837 : 2.57673e+06
Task 2838 : 3.14553e+06
Task 2839 : 1.63736e+07
Task 2840 : 8.83066e+06
Task 2841 : 8.32722e+06
Task 2842 : 8.86558e+06
Task 2843 : 8.96492e+06
Task 2844 : 8.44276e+06
Task 2845 : 1.28331e+07
Task 2846 : 4.68832e+06
Task 2847 : 1.15432e+07
Task 2848 : 5.39411e+06
Task 2849 : 4.67721e+06
Task 2850 : 5.93561e+06
Task 2851 : 5.70145e+06
Task 2852 : 5.22244e+06
Task 2853 : 2.19324e+06
Task 2854 : 660434
Task 2855 : 1.6598e+06
Task 2856 : 5.63364e+06
Task 2857 : 8.82122e+06
Task 2858 : 2.61741e+06
Task 2859 : 8.74083e+06
Task 2860 : 5.96171e+06
Task 2861 : 6.37312e+06
Task 2862 : 5.46657e+06
Task 2863 : 464699
Task 2864 : 5.67747e+06
Task 2865 : 6.35492e+06
Task 2866 : 3.75466e+06
Task 2867 : 7.82671e+06
Task 2868 : 3.00458e+06
Task 2869 : 1.35825e+06
Task 2870 : 7.39931e+06
Task 2871 : 3.54721e+06
Task 2872 : 2.55924e+06
Task 2873 : 3.87627e+06
Task 2874 : 6.89539e+06
Task 2875 : 8.00589e+06
Task 2876 : 1.99974e+06
Task 2877 : 1.03297e+07
Task 2878 : 3.08021e+06
Task 2879 : 1.62686e+07
Task 2880 : 5.77912e+06
Task 2881 : 1.10369e+06
Task 2882 : 1.96616e+06
Task 2883 : 1.16076e+06
Task 2884 : 20399
Task 2885 : 7.37699e+06
Task 2886 : 5.33387e+06
Task 2887 : 4.47623e+06
Task 2888 : 4.50434e+06
Task 2889 : 5.86065e+06
Task 2890 : 7.60581e+06
Task 2891 : 1.47572e+07
Task 2892 : 3.45051e+06
Task 2893 : 7.97523e+06
Task 2894 : 7.89657e+06
Task 2895 : 152969
Task 2896 : 1.64362e+07
Task 2897 : 7.84282e+06
Task 2898 : 7.84189e+06
Task 2899 : 1.45113e+07
Task 2900 : 8.15964e+06
Task 2901 : 1.44995e+07
Task 2902 : 1.1076e+06
Task 2903 : 560006
Task 2904 : 8.19472e+06
Task 2905 : 6.88453e+06
Task 2906 : 1.87835e+06
Task 2907 : 1.81124e+06
Task 2908 : 9.74457e+06
Task 2909 : 6.02364e+06
Task 2910 : 8.87072e+06
Task 2911 : 8.38849e+06
Task 2912 : 8.89108e+06
Task 2913 : 9.2666e+06
Task 2914 : 1.51334e+07
Task 2915 : 9.08974e+06
Task 2916 : 1.15106e+07
Task 2917 : 8.06434e+06
Task 2918 : 1.00187e+07
Task 2919 : 8.19732e+06
Task 2920 : 2.18629e+06
Task 2921 : 1.39644e+07
Task 2922 : 7.2589e+06
Task 2923 : 2.22448e+06
Task 2924 : 5.7805e+06
Task 2925 : 6.25823e+06
Task 2926 : 2.08139e+06
Task 2927 : 1.17046e+06
Task 2928 : 1.11103e+06
Task 2929 : 1.89154e+06
Task 2930 : 9.10087e+06
Task 2931 : 7.01334e+06
Task 2932 : 2.50512e+06
Task 2933 : 5.37585e+06
Task 2934 : 8.07895e+06
Task 2935 : 1.62087e+06
Task 2936 : 1.408e+06
Task 2937 : 8.15484e+06
Task 2938 : 1.84072e+06
Task 2939 : 6.127e+06
Task 2940 : 8.09784e+06
Task 2941 : 7.93951e+06
Task 2942 : 1.67269e+07
Task 2943 : 6.65553e+06
Task 2944 : 8.09038e+06
Task 2945 : 2.6809e+06
Task 2946 : 1.46526e+07
Task 2947 : 7.54828e+06
Task 2948 : 1.91201e+06
Task 2949 : 7.34059e+06
Task 2950 : 9.66784e+06
Task 2951 : 8.53731e+06
Task 2952 : 1.54596e+06
Task 2953 : 1.70696e+06
Task 2954 : 7.37572e+06
Task 2955 : 7.13e+06
Task 2956 : 1.15395e+06
Task 2957 : 2.07314e+06
Task 2958 : 2.33203e+06
Task 2959 : 2.6851e+06
Task 2960 : 7.35762e+06
Task 2961 : 7.64403e+06
Task 2962 : 7.36624e+06
Task 2963 : 930292
Task 2964 : 1.58785e+06
Task 2965 : 979178
Task 2966 : 7.26013e+06
Task 2967 : 7.97004e+06
Task 2968 : 4.17622e+06
Task 2969 : 1.53915e+07
Task 2970 : 7.92806e+06
Task 2971 : 7.55446e+06
Task 2972 : 8.01578e+06
Task 2973 : 8.40346e+06
Task 2974 : 1.46565e+07
Task 2975 : 8.54055e+06
Task 2976 : 1.03131e+07
Task 2977 : 8.78786e+06
Task 2978 : 2.6156e+06
Task 2979 : 9.4486e+06
Task 2980 : 5.7243e+06
Task 2981 : 7.67792e+06
Task 2982 : 8.01188e+06
Task 2983 : 3.06979e+06
Task 2984 : 1.38681e+07
Task 2985 : 9.29913e+06
Task 2986 : 7.63664e+06
Task 2987 : 4.89323e+06
Task 2988 : 8.50529e+06
Task 2989 : 1.51832e+06
Task 2990 : 8.1296e+06
Task 2991 : 5.83923e+06
Task 2992 : 5.61053e+06
Task 2993 : 39358
Task 2994 : 8.42852e+06
Task 2995 : 1.56732e+06
Task 2996 : 1.04121e+07
Task 2997 : 4.77794e+06
Task 2998 : 1.25832e+07
Task 2999 : 2.95299e+06
Task 3000 : 5.85947e+06
Task 3001 : 3.02861e+06
Task 3002 : 1.84714e+06
Task 3003 : 5.60288e+06
Task 3004 : 1.17522e+06
Task 3005 : 8.23516e+06
Task 3006 : 8.98031e+06
Task 3007 : 1.5199e+06
Task 3008 : 9.51671e+06
Task 3009 : 7.17309e+06
Task 3010 : 7.37156e+06
Task 3011 : 9.25756e+06
Task 3012 : 1.00685e+07
Task 3013 : 1.42289e+06
Task 3014 : 1.71141e+06
Task 3015 : 2.37296e+06
Task 3016 : 9.30942e+06
Task 3017 : 5.42473e+06
Task 3018 : 3.81538e+06
Task 3019 : 1.73913e+06
Task 3020 : 466549
Task 3021 : 9.63779e+06
Task 3022 : 8.42217e+06
Task 3023 : 9.1756e+06
Task 3024 : 9.46043e+06
Task 3025 : 9.66147e+06
Task 3026 : 9.44788e+06
Task 3027 : 1.45944e+07
Task 3028 : 1.24216e+07
Task 3029 : 5.22918e+06
Task 3030 : 2.28017e+06
Task 3031 : 4.55229e+06
Task 3032 : 4.64716e+06
Task 3033 : 7.646e+06
Task 3034 : 1.42918e+07
Task 3035 : 1.25474e+06
Task 3036 : 5.99335e+06
Task 3037 : 4.61176e+06
Task 3038 : 4.66225e+06
Task 3039 : 8.69942e+06
Task 3040 : 2.04057e+06
Task 3041 : 1.2134e+06
Task 3042 : 5.66851e+06
Task 3043 : 4.60106e+06
Task 3044 : 8.75054e+06
Task 3045 : 5.17212e+06
Task 3046 : 2.2209e+06
Task 3047 : 6.16427e+06
Task 3048 : 2.91203e+06
Task 3049 : 5.07578e+06
Task 3050 : 1.15549e+06
Task 3051 : 6.34361e+06
Task 3052 : 1.53315e+06
Task 3053 : 7.88095e+06
Task 3054 : 4.26729e+06
Task 3055 : 7.42401e+06
Task 3056 : 8.06128e+06
Task 3057 : 1.13812e+07
Task 3058 : 1.46407e+07
Task 3059 : 8.34178e+06
Task 3060 : 6.71607e+06
Task 3061 : 5.83255e+06
Task 3062 : 7.99226e+06
Task 3063 : 7.68605e+06
Task 3064 : 7.95377e+06
Task 3065 : 5.55377e+06
Task 3066 : 1.62273e+07
Task 3067 : 4.44983e+06
Task 3068 : 3.6463e+06
Task 3069 : 8.68623e+06
Task 3070 : 9.851e+06
Task 3071 : 1.38256e+07
Task 3072 : 4.42786e+06
Task 3073 : 7.90821e+06
Task 3074 : 7.84534e+06
Task 3075 : 5.46181e+06
Task 3076 : 1.24403e+07
Task 3077 : 1.63958e+07
Task 3078 : 1.00023e+07
Task 3079 : 5.76074e+06
Task 3080 : 9.02441e+06
Task 3081 : 7.5108e+06
Task 3082 : 4.53149e+06
Task 3083 : 8.08101e+06
Task 3084 : 4.2032e+06
Task 3085 : 1.20836e+06
Task 3086 : 2.47119e+06
Task 3087 : 6.25084e+06
Task 3088 : 2.28603e+06
Task 3089 : 9.47826e+06
Task 3090 : 6.87818e+06
Task 3091 : 1.81259e+06
Task 3092 : 6.64166e+06
Task 3093 : 1.46698e+06
Task 3094 : 5.95915e+06
Task 3095 : 1.21543e+07
Task 3096 : 6.71536e+06
Task 3097 : 1.18441e+07
Task 3098 : 7.74223e+06
Task 3099 : 1.51468e+06
Task 3100 : 6.0634e+06
Task 3101 : 7.37384e+06
Task 3102 : 7.61416e+06
Task 3103 : 1.42709e+07
Task 3104 : 7.68872e+06
Task 3105 : 6.06743e+06
Task 3106 : 7.27752e+06
Task 3107 : 8.04009e+06
Task 3108 : 6.13403e+06
Task 3109 : 9.59096e+06
Task 3110 : 650364
Task 3111 : 8.04627e+06
Task 3112 : 1.66862e+07
Task 3113 : 8.06401e+06
Task 3114 : 9.13498e+06
Task 3115 : 1.02158e+06
Task 3116 : 7.42238e+06
Task 3117 : 6.73497e+06
Task 3118 : 1.24325e+07
Task 3119 : 9.0589e+06
Task 3120 : 1.86041e+06
Task 3121 : 7.81153e+06
Task 3122 : 6.09776e+06
Task 3123 : 7.9321e+06
Task 3124 : 7.52476e+06
Task 3125 : 7.32032e+06
Task 3126 : 4.90839e+06
Task 3127 : 8.0251e+06
Task 3128 : 8.26802e+06
Task 3129 : 1.04395e+07
Task 3130 : 7.76629e+06
Task 3131 : 1.30936e+07
Task 3132 : 9.01169e+06
Task 3133 : 7.64169e+06
Task 3134 : 1.55334e+07
Task 3135 : 5.10198e+06
Task 3136 : 8.79562e+06
Task 3137 : 971855
Task 3138 : 7.43169e+06
Task 3139 : 4.65717e+06
Task 3140 : 7.28829e+06
Task 3141 : 7.94806e+06
Task 3142 : 5.36175e+06
Task 3143 : 5.25872e+06
Task 3144 : 9.09838e+06
Task 3145 : 7.85192e+06
Task 3146 : 4.99852e+06
Task 3147 : 5.66037e+06
Task 3148 : 6.75825e+06
Task 3149 : 8.13867e+06
Task 3150 : 5.36402e+06
Task 3151 : 4.84736e+06
Task 3152 : 1.83407e+06
Task 3153 : 3.86498e+06
Task 3154 : 2.19433e+06
Task 3155 : 5.38718e+06
Task 3156 : 9.39927e+06
Task 3157 : 8.2164e+06
Task 3158 : 2.39222e+06
Task 3159 : 5.1749e+06
Task 3160 : 8.23969e+06
Task 3161 : 2.24785e+06
Task 3162 : 6.87356e+06
Task 3163 : 1.34111e+07
Task 3164 : 7.95788e+06
Task 3165 : 8.3439e+06
Task 3166 : 7.97938e+06
Task 3167 : 2.32294e+06
Task 3168 : 1.55608e+07
Task 3169 : 4.15612e+06
Task 3170 : 7.90844e+06
Task 3171 : 1.02827e+07
Task 3172 : 4.83724e+06
Task 3173 : 1.8552e+06
Task 3174 : 1.55793e+06
Task 3175 : 1.00909e+07
Task 3176 : 9.80468e+06
Task 3177 : 5.58724e+06
Task 3178 : 9.39542e+06
Task 3179 : 7.58655e+06
Task 3180 : 4.45716e+06
Task 3181 : 4.84026e+06
Task 3182 : 9.88794e+06
Task 3183 : 7.97259e+06
Task 3184 : 8.21483e+06
Task 3185 : 7.8431e+06
Task 3186 : 7.82056e+06
Task 3187 : 7.72569e+06
Task 3188 : 7.29368e+06
Task 3189 : 9.34089e+06
Task 3190 : 9.94347e+06
Task 3191 : 1.51919e+07
Task 3192 : 7.7857e+06
Task 3193 : 1.4848e+07
Task 3194 : 6.50934e+06
Task 3195 : 5.34697e+06
Task 3196 : 1.10207e+06
Task 3197 : 9.66865e+06
Task 3198 : 5.14553e+06
Task 3199 : 6.57823e+06
Task 3200 : 5.2975e+06
Task 3201 : 8.102e+06
Task 3202 : 4.86198e+06
Task 3203 : 1.62572e+06
Task 3204 : 6.96571e+06
Task 3205 : 8.50037e+06
Task 3206 : 8.85606e+06
Task 3207 : 7.26838e+06
Task 3208 : 5.23907e+06
Task 3209 : 2.17582e+06
Task 3210 : 9.05439e+06
Task 3211 : 7.96274e+06
Task 3212 : 2.31233e+06
Task 3213 : 7.78214e+06
Task 3214 : 5.13201e+06
Task 3215 : 1.17407e+07
Task 3216 : 687355
Task 3217 : 1.10071e+07
Task 3218 : 7.22238e+06
Task 3219 : 9.99456e+06
Task 3220 : 7.50765e+06
Task 3221 : 5.72811e+06
Task 3222 : 7.70041e+06
Task 3223 : 9.40497e+06
Task 3224 : 8.00143e+06
Task 3225 : 5.69812e+06
Task 3226 : 6.41712e+06
Task 3227 : 8.29068e+06
Task 3228 : 7.18794e+06
Task 3229 : 8.2555e+06
Task 3230 : 8.35856e+06
Task 3231 : 7.88976e+06
Task 3232 : 1.01418e+07
Task 3233 : 8.38311e+06
Task 3234 : 8.8126e+06
Task 3235 : 1.52774e+07
Task 3236 : 8.86743e+06
Task 3237 : 1.0897e+07
Task 3238 : 5.93564e+06
Task 3239 : 9.85768e+06
Task 3240 : 6.69587e+06
Task 3241 : 1.27262e+07
Task 3242 : 4.98968e+06
Task 3243 : 1.80343e+06
Task 3244 : 7.0197e+06
Task 3245 : 2.27417e+06
Task 3246 : 6.47637e+06
Task 3247 : 7.54166e+06
Task 3248 : 8.77304e+06
Task 3249 : 2.39934e+06
Task 3250 : 7.77972e+06
Task 3251 : 7.26447e+06
Task 3252 : 1.22543e+07
Task 3253 : 9.38583e+06
Task 3254 : 6.24321e+06
Task 3255 : 5.58082e+06
Task 3256 : 5.34213e+06
Task 3257 : 1.55306e+06
Task 3258 : 4.41428e+06
Task 3259 : 5.38828e+06
Task 3260 : 7.42915e+06
Task 3261 : 8.69144e+06
Task 3262 : 5.18902e+06
Task 3263 : 7.30853e+06
Task 3264 : 7.98169e+06
Task 3265 : 5.54259e+06
Task 3266 : 1.36421e+07
Task 3267 : 9.3923e+06
Task 3268 : 8.87872e+06
Task 3269 : 9.3653e+06
Task 3270 : 8.98402e+06
Task 3271 : 2.07676e+06
Task 3272 : 7.22412e+06
Task 3273 : 1.64141e+07
Task 3274 : 4.90856e+06
Task 3275 : 4.87628e+06
Task 3276 : 7.67627e+06
Task 3277 : 9.63468e+06
Task 3278 : 7.3229e+06
Task 3279 : 6.69159e+06
Task 3280 : 9.37822e+06
Task 3281 : 5.45059e+06
Task 3282 : 8.78258e+06
Task 3283 : 5.34557e+06
Task 3284 : 7.41474e+06
Task 3285 : 9.11241e+06
Task 3286 : 1.01026e+07
Task 3287 : 9.54524e+06
Task 3288 : 9.8621e+06
Task 3289 : 1.01049e+07
Task 3290 : 1.52496e+07
Task 3291 : 9.8091e+06
Task 3292 : 1.30398e+07
Task 3293 : 6.37467e+06
Task 3294 : 5.03776e+06
Task 3295 : 9.51487e+06
Task 3296 : 5.83397e+06
Task 3297 : 6.02434e+06
Task 3298 : 5.7499e+06
Task 3299 : 5.51459e+06
Task 3300 : 5.50092e+06
Task 3301 : 7.76776e+06
Task 3302 : 5.25096e+06
Task 3303 : 1.16581e+06
Task 3304 : 1.73219e+06
Task 3305 : 5.98015e+06
Task 3306 : 7.9278e+06
Task 3307 : 1.5158e+07
Task 3308 : 463504
Task 3309 : 5.38099e+06
Task 3310 : 1.49589e+07
Task 3311 : 5.57726e+06
Task 3312 : 7.61097e+06
Task 3313 : 5.33463e+06
Task 3314 : 7.71238e+06
Task 3315 : 7.82307e+06
Task 3316 : 1.43581e+07
Task 3317 : 6.53196e+06
Task 3318 : 6.79414e+06
Task 3319 : 7.55353e+06
Task 3320 : 5.64603e+06
Task 3321 : 1.44855e+07
Task 3322 : 3.86206e+06
Task 3323 : 9.70251e+06
Task 3324 : 4.65654e+06
Task 3325 : 5.92444e+06
Task 3326 : 2.64858e+06
Task 3327 : 7.8024e+06
Task 3328 : 8.30776e+06
Task 3329 : 9.55442e+06
Task 3330 : 7.20308e+06
Task 3331 : 4.55476e+06
Task 3332 : 1.437e+07
Task 3333 : 8.06652e+06
Task 3334 : 1.51154e+06
Task 3335 : 7.64508e+06
Task 3336 : 1.60811e+07
Task 3337 : 4.44676e+06
Task 3338 : 1.37884e+07
Task 3339 : 7.11525e+06
Task 3340 : 5.57455e+06
Task 3341 : 6.58265e+06
Task 3342 : 7.61422e+06
Task 3343 : 7.7404e+06
Task 3344 : 7.13079e+06
Task 3345 : 8.05967e+06
Task 3346 : 7.68432e+06
Task 3347 : 1.29914e+07
Task 3348 : 9.41456e+06
Task 3349 : 4.38418e+06
Task 3350 : 8.28068e+06
Task 3351 : 4.64156e+06
Task 3352 : 3.11307e+06
Task 3353 : 7.86292e+06
Task 3354 : 7.00734e+06
Task 3355 : 4.56556e+06
Task 3356 : 4.70406e+06
Task 3357 : 2.14166e+06
Task 3358 : 7.68364e+06
Task 3359 : 7.05861e+06
Task 3360 : 6.05762e+06
Task 3361 : 7.58464e+06
Task 3362 : 1.43403e+07
Task 3363 : 9.71923e+06
Task 3364 : 7.91989e+06
Task 3365 : 8.02645e+06
Task 3366 : 5.09371e+06
Task 3367 : 5.9207e+06
Task 3368 : 7.29523e+06
Task 3369 : 1.64879e+07
Task 3370 : 1.31203e+07
Task 3371 : 4.46576e+06
Task 3372 : 6.25266e+06
Task 3373 : 8.73205e+06
Task 3374 : 8.23002e+06
Task 3375 : 6.7431e+06
Task 3376 : 1.67809e+07
Task 3377 : 6.43321e+06
Task 3378 : 5.44342e+06
Task 3379 : 5.1711e+06
Task 3380 : 5.77663e+06
Task 3381 : 8.13499e+06
Task 3382 : 7.04947e+06
Task 3383 : 1.63195e+07
Task 3384 : 6.02811e+06
Task 3385 : 4.88587e+06
Task 3386 : 7.54355e+06
Task 3387 : 7.98506e+06
Task 3388 : 7.38172e+06
Task 3389 : 8.45142e+06
Task 3390 : 8.65865e+06
Task 3391 : 8.00702e+06
Task 3392 : 3.63742e+06
Task 3393 : 1.25188e+07
Task 3394 : 1.05859e+07
Task 3395 : 8.48374e+06
Task 3396 : 4.80349e+06
Task 3397 : 5.88612e+06
Task 3398 : 5.62771e+06
Task 3399 : 6.15821e+06
Task 3400 : 7.71773e+06
Task 3401 : 7.15211e+06
Task 3402 : 1.33664e+07
Task 3403 : 490255
Task 3404 : 4.63066e+06
Task 3405 : 4.97873e+06
Task 3406 : 4.57942e+06
Task 3407 : 4.93572e+06
Task 3408 : 1.20669e+07
Task 3409 : 5.92397e+06
Task 3410 : 7.50666e+06
Task 3411 : 8.06277e+06
Task 3412 : 6.43688e+06
Task 3413 : 7.95848e+06
Task 3414 : 8.61639e+06
Task 3415 : 6.80006e+06
Task 3416 : 6.48737e+06
Task 3417 : 6.99966e+06
Task 3418 : 7.33776e+06
Task 3419 : 1.29314e+07
Task 3420 : 7.38048e+06
Task 3421 : 8.93386e+06
Task 3422 : 3.07942e+06
Task 3423 : 9.93679e+06
Task 3424 : 9.95575e+06
Task 3425 : 7.22437e+06
Task 3426 : 7.92723e+06
Task 3427 : 7.46018e+06
Task 3428 : 8.09252e+06
Task 3429 : 7.57614e+06
Task 3430 : 8.01865e+06
Task 3431 : 1.60441e+07
Task 3432 : 8.86854e+06
Task 3433 : 8.94307e+06
Task 3434 : 8.98409e+06
Task 3435 : 7.87514e+06
Task 3436 : 9.58648e+06
Task 3437 : 5.00108e+06
Task 3438 : 5.79289e+06
Task 3439 : 2.71242e+06
Task 3440 : 9.3305e+06
Task 3441 : 7.98306e+06
Task 3442 : 4.74265e+06
Task 3443 : 6.82776e+06
Task 3444 : 5.29561e+06
Task 3445 : 1.11266e+07
Task 3446 : 7.31858e+06
Task 3447 : 6.75724e+06
Task 3448 : 1.42149e+07
Task 3449 : 6.38601e+06
Task 3450 : 7.81239e+06
Task 3451 : 1.19299e+07
Task 3452 : 1.55098e+07
Task 3453 : 9.43474e+06
Task 3454 : 6.37298e+06
Task 3455 : 9.00611e+06
Task 3456 : 7.12712e+06
Task 3457 : 5.4022e+06
Task 3458 : 5.5845e+06
Task 3459 : 7.24382e+06
Task 3460 : 5.33806e+06
Task 3461 : 7.86763e+06
Task 3462 : 5.30127e+06
Task 3463 : 4.97409e+06
Task 3464 : 5.14436e+06
Task 3465 : 1.54101e+07
Task 3466 : 7.2455e+06
Task 3467 : 8.86863e+06
Task 3468 : 7.15564e+06
Task 3469 : 1.20734e+07
Task 3470 : 4.74145e+06
Task 3471 : 7.73966e+06
Task 3472 : 4.49308e+06
Task 3473 : 6.65045e+06
Task 3474 : 4.77845e+06
Task 3475 : 5.90605e+06
Task 3476 : 7.98584e+06
Task 3477 : 7.65477e+06
Task 3478 : 6.24524e+06
Task 3479 : 6.20229e+06
Task 3480 : 6.5702e+06
Task 3481 : 4.55924e+06
Task 3482 : 1.03491e+07
Task 3483 : 7.2802e+06
Task 3484 : 7.8777e+06
Task 3485 : 7.91086e+06
Task 3486 : 1.44453e+07
Task 3487 : 1.02106e+07
Task 3488 : 7.60208e+06
Task 3489 : 8.11055e+06
Task 3490 : 4.95423e+06
Task 3491 : 1.52517e+07
Task 3492 : 1.3419e+07
Task 3493 : 6.39314e+06
Task 3494 : 8.39781e+06
Task 3495 : 7.98499e+06
Task 3496 : 5.16445e+06
Task 3497 : 8.36016e+06
Task 3498 : 8.6505e+06
Task 3499 : 1.46235e+07
Task 3500 : 8.59695e+06
Task 3501 : 1.09734e+07
Task 3502 : 7.96416e+06
Task 3503 : 5.03294e+06
Task 3504 : 4.86113e+06
Task 3505 : 6.76623e+06
Task 3506 : 5.71024e+06
Task 3507 : 1.52297e+07
Task 3508 : 7.66089e+06
Task 3509 : 8.36068e+06
Task 3510 : 9.49554e+06
Task 3511 : 6.9931e+06
Task 3512 : 8.03525e+06
Task 3513 : 7.3595e+06
Task 3514 : 9.7702e+06
Task 3515 : 8.05836e+06
Task 3516 : 5.47413e+06
Task 3517 : 6.53431e+06
Task 3518 : 5.68144e+06
Task 3519 : 6.81551e+06
Task 3520 : 5.71914e+06
Task 3521 : 1.56903e+07
Task 3522 : 5.17408e+06
Task 3523 : 8.85258e+06
Task 3524 : 7.5212e+06
Task 3525 : 7.85791e+06
Task 3526 : 2.56323e+06
Task 3527 : 7.09714e+06
Task 3528 : 5.28276e+06
Task 3529 : 9.49667e+06
Task 3530 : 5.36879e+06
Task 3531 : 6.23721e+06
Task 3532 : 7.32715e+06
Task 3533 : 5.98567e+06
Task 3534 : 7.62908e+06
Task 3535 : 2.44108e+06
Task 3536 : 7.76272e+06
Task 3537 : 1.5471e+07
Task 3538 : 5.5458e+06
Task 3539 : 5.41357e+06
Task 3540 : 1.22287e+07
Task 3541 : 6.71381e+06
Task 3542 : 7.98828e+06
Task 3543 : 8.23499e+06
Task 3544 : 1.17361e+07
Task 3545 : 1.42104e+07
Task 3546 : 6.92286e+06
Task 3547 : 1.27053e+07
Task 3548 : 8.16769e+06
Task 3549 : 7.74451e+06
Task 3550 : 8.07036e+06
Task 3551 : 8.20043e+06
Task 3552 : 7.77672e+06
Task 3553 : 1.19285e+07
Task 3554 : 1.07651e+07
Task 3555 : 8.49211e+06
Task 3556 : 7.80146e+06
Task 3557 : 7.24326e+06
Task 3558 : 1.30792e+07
Task 3559 : 8.79657e+06
Task 3560 : 7.90559e+06
Task 3561 : 7.75603e+06
Task 3562 : 4.88168e+06
Task 3563 : 7.77552e+06
Task 3564 : 1.34241e+07
Task 3565 : 4.75871e+06
Task 3566 : 5.33205e+06
Task 3567 : 6.50817e+06
Task 3568 : 8.4007e+06
Task 3569 : 8.98083e+06
Task 3570 : 5.09001e+06
Task 3571 : 8.20018e+06
Task 3572 : 4.41312e+06
Task 3573 : 6.80972e+06
Task 3574 : 7.08778e+06
Task 3575 : 6.8512e+06
Task 3576 : 7.68226e+06
Task 3577 : 9.54562e+06
Task 3578 : 9.64809e+06
Task 3579 : 8.03546e+06
Task 3580 : 8.20129e+06
Task 3581 : 1.61377e+07
Task 3582 : 8.33279e+06
Task 3583 : 4.20973e+06
Task 3584 : 9.82164e+06
Task 3585 : 8.70568e+06
Task 3586 : 7.62551e+06
Task 3587 : 7.97667e+06
Task 3588 : 9.00835e+06
Task 3589 : 9.06944e+06
Task 3590 : 7.92358e+06
Task 3591 : 1.18619e+07
Task 3592 : 1.16334e+07
Task 3593 : 9.50491e+06
Task 3594 : 6.86777e+06
Task 3595 : 1.28091e+07
Task 3596 : 9.65362e+06
Task 3597 : 7.58607e+06
Task 3598 : 7.07974e+06
Task 3599 : 3.21218e+06
Task 3600 : 1.01304e+07
Task 3601 : 9.60706e+06
Task 3602 : 9.79578e+06
Task 3603 : 9.87809e+06
Task 3604 : 9.35811e+06
Task 3605 : 1.39855e+07
Task 3606 : 1.31696e+07
Task 3607 : 7.47936e+06
Task 3608 : 9.28279e+06
Task 3609 : 4.6568e+06
Task 3610 : 7.55487e+06
Task 3611 : 6.33921e+06
Task 3612 : 8.9717e+06
Task 3613 : 7.53301e+06
Task 3614 : 4.62629e+06
Task 3615 : 3.9705e+06
Task 3616 : 7.27839e+06
Task 3617 : 5.23556e+06
Task 3618 : 8.30863e+06
Task 3619 : 6.73554e+06
Task 3620 : 1.07359e+07
Task 3621 : 8.11818e+06
Task 3622 : 8.52983e+06
Task 3623 : 7.53792e+06
Task 3624 : 4.95594e+06
Task 3625 : 1.14964e+07
Task 3626 : 8.3295e+06
Task 3627 : 1.02889e+07
Task 3628 : 3.7573e+06
Task 3629 : 2.37536e+06
Task 3630 : 5.61924e+06
Task 3631 : 5.47243e+06
Task 3632 : 1.4383e+07
Task 3633 : 8.82919e+06
Task 3634 : 8.32117e+06
Task 3635 : 8.72836e+06
Task 3636 : 5.07541e+06
Task 3637 : 9.06051e+06
Task 3638 : 1.52452e+07
Task 3639 : 8.9247e+06
Task 3640 : 1.15583e+07
Task 3641 : 5.13178e+06
Task 3642 : 4.9495e+06
Task 3643 : 7.95926e+06
Task 3644 : 4.59913e+06
Task 3645 : 8.05181e+06
Task 3646 : 5.22321e+06
Task 3647 : 4.8158e+06
Task 3648 : 8.76855e+06
Task 3649 : 7.12018e+06
Task 3650 : 4.49781e+06
Task 3651 : 1.50692e+07
Task 3652 : 9.02251e+06
Task 3653 : 7.7389e+06
Task 3654 : 1.17092e+07
Task 3655 : 1.08661e+07
Task 3656 : 5.63194e+06
Task 3657 : 6.97089e+06
Task 3658 : 1.59106e+07
Task 3659 : 6.06914e+06
Task 3660 : 7.42838e+06
Task 3661 : 8.818e+06
Task 3662 : 5.67157e+06
Task 3663 : 7.42648e+06
Task 3664 : 1.31752e+07
Task 3665 : 5.13652e+06
Task 3666 : 7.94481e+06
Task 3667 : 4.95493e+06
Task 3668 : 1.5564e+07
Task 3669 : 5.24014e+06
Task 3670 : 7.54045e+06
Task 3671 : 6.05528e+06
Task 3672 : 8.52399e+06
Task 3673 : 9.36578e+06
Task 3674 : 1.31337e+07
Task 3675 : 6.32931e+06
Task 3676 : 1.18841e+07
Task 3677 : 5.45822e+06
Task 3678 : 9.15596e+06
Task 3679 : 6.31203e+06
Task 3680 : 1.55671e+06
Task 3681 : 7.0565e+06
Task 3682 : 9.99804e+06
Task 3683 : 6.84738e+06
Task 3684 : 6.42251e+06
Task 3685 : 7.20326e+06
Task 3686 : 6.68094e+06
Task 3687 : 7.48198e+06
Task 3688 : 7.05627e+06
Task 3689 : 1.20035e+07
Task 3690 : 9.24909e+06
Task 3691 : 5.0794e+06
Task 3692 : 6.47385e+06
Task 3693 : 5.29313e+06
Task 3694 : 8.58368e+06
Task 3695 : 1.02392e+07
Task 3696 : 1.99768e+06
Task 3697 : 9.16181e+06
Task 3698 : 7.6264e+06
Task 3699 : 5.00279e+06
Task 3700 : 1.41581e+07
Task 3701 : 7.08241e+06
Task 3702 : 9.30664e+06
Task 3703 : 6.86976e+06
Task 3704 : 1.72805e+07
Task 3705 : 1.26631e+07
Task 3706 : 1.06356e+07
Task 3707 : 1.00171e+07
Task 3708 : 1.02379e+07
Task 3709 : 1.0362e+07
Task 3710 : 9.75976e+06
Task 3711 : 1.46812e+07
Task 3712 : 1.38283e+07
Task 3713 : 2.41201e+06
Task 3714 : 7.97847e+06
Task 3715 : 4.12286e+06
Task 3716 : 1.18409e+07
Task 3717 : 1.17567e+07
Task 3718 : 6.13323e+06
Task 3719 : 1.45098e+06
Task 3720 : 7.00219e+06
Task 3721 : 6.58804e+06
Task 3722 : 6.87494e+06
Task 3723 : 1.29551e+07
Task 3724 : 7.46126e+06
Task 3725 : 7.82118e+06
Task 3726 : 7.53537e+06
Task 3727 : 1.27998e+07
Task 3728 : 9.33707e+06
Task 3729 : 9.16821e+06
Task 3730 : 6.75978e+06
Task 3731 : 1.16602e+07
Task 3732 : 2.85506e+06
Task 3733 : 9.59754e+06
Task 3734 : 8.13717e+06
Task 3735 : 7.78509e+06
Task 3736 : 1.22429e+07
Task 3737 : 1.46927e+07
Task 3738 : 9.66185e+06
Task 3739 : 1.44853e+07
Task 3740 : 1.69898e+06
Task 3741 : 7.88802e+06
Task 3742 : 7.35567e+06
Task 3743 : 8.19126e+06
Task 3744 : 1.16726e+07
Task 3745 : 1.25606e+07
Task 3746 : 3.77354e+06
Task 3747 : 6.46636e+06
Task 3748 : 5.94592e+06
Task 3749 : 4.92377e+06
Task 3750 : 7.09529e+06
Task 3751 : 7.53088e+06
Task 3752 : 6.78574e+06
Task 3753 : 5.16099e+06
Task 3754 : 3.17902e+06
Task 3755 : 7.93566e+06
Task 3756 : 7.45078e+06
Task 3757 : 8.23593e+06
Task 3758 : 8.48381e+06
Task 3759 : 7.92172e+06
Task 3760 : 1.23909e+07
Task 3761 : 1.05721e+07
Task 3762 : 7.72174e+06
Task 3763 : 9.04099e+06
Task 3764 : 4.62521e+06
Task 3765 : 2.3455e+06
Task 3766 : 1.37245e+07
Task 3767 : 6.22791e+06
Task 3768 : 1.8579e+07
Task 3769 : 5.16939e+06
Task 3770 : 4.54635e+06
Task 3771 : 2.08636e+06
Task 3772 : 1.76187e+07
Task 3773 : 6.41686e+06
Task 3774 : 1.0395e+07
Task 3775 : 1.30302e+07
Task 3776 : 3.91308e+06
Task 3777 : 6.94718e+06
Task 3778 : 4.9913e+06
Task 3779 : 6.33742e+06
Task 3780 : 9.57831e+06
Task 3781 : 4.00673e+06
Task 3782 : 6.18832e+06
Task 3783 : 1.08842e+07
Task 3784 : 7.88093e+06
Task 3785 : 2.83568e+06
Task 3786 : 2.29281e+06
Task 3787 : 6.85681e+06
Task 3788 : 6.7061e+06
Task 3789 : 6.40827e+06
Task 3790 : 6.73607e+06
Task 3791 : 8.39765e+06
Task 3792 : 1.19804e+07
Task 3793 : 4.9212e+06
Task 3794 : 2.95492e+06
Task 3795 : 1.77274e+06
Task 3796 : 5.13394e+06
Task 3797 : 1.09138e+07
Task 3798 : 7.62176e+06
Task 3799 : 4.91175e+06
Task 3800 : 1.55232e+07
Task 3801 : 6.24867e+06
Task 3802 : 5.18922e+06
Task 3803 : 1.76156e+07
Task 3804 : 6.85586e+06
Task 3805 : 5.45722e+06
Task 3806 : 2.52086e+06
Task 3807 : 3.95037e+06
Task 3808 : 8.0213e+06
Task 3809 : 1.30812e+07
Task 3810 : 5.67097e+06
Task 3811 : 7.02416e+06
Task 3812 : 2.45608e+06
Task 3813 : 7.91114e+06
Task 3814 : 5.40392e+06
Task 3815 : 7.054e+06
Task 3816 : 1.27582e+07
Task 3817 : 7.60871e+06
Task 3818 : 1.00546e+07
Task 3819 : 9.30194e+06
Task 3820 : 6.68884e+06
Task 3821 : 1.69423e+06
Task 3822 : 5.83194e+06
Task 3823 : 4.59212e+06
Task 3824 : 3.13012e+06
Task 3825 : 2.17406e+06
Task 3826 : 6.43226e+06
Task 3827 : 4.4502e+06
Task 3828 : 1.18833e+07
Task 3829 : 8.48361e+06
Task 3830 : 1.08807e+07
Task 3831 : 1.28686e+07
Task 3832 : 2.95964e+06
Task 3833 : 4.45221e+06
Task 3834 : 8.87269e+06
Task 3835 : 3.52802e+06
Task 3836 : 1.47331e+07
Task 3837 : 8.68468e+06
Task 3838 : 8.07412e+06
Task 3839 : 6.99338e+06
Task 3840 : 4.61187e+06
Task 3841 : 8.82126e+06
Task 3842 : 8.92301e+06
Task 3843 : 7.86669e+06
Task 3844 : 1.17623e+07
Task 3845 : 1.1648e+07
Task 3846 : 6.75357e+06
Task 3847 : 3.28001e+06
Task 3848 : 7.7638e+06
Task 3849 : 7.07094e+06
Task 3850 : 8.08802e+06
Task 3851 : 8.17199e+06
Task 3852 : 7.30647e+06
Task 3853 : 1.12447e+07
Task 3854 : 1.05423e+07
Task 3855 : 3.6118e+06
Task 3856 : 4.04736e+06
Task 3857 : 6.30108e+06
Task 3858 : 2.12309e+06
Task 3859 : 2.47719e+06
Task 3860 : 3.39875e+06
Task 3861 : 6.50912e+06
Task 3862 : 4.31401e+06
Task 3863 : 7.49103e+06
Task 3864 : 2.7408e+06
Task 3865 : 1.19748e+07
Task 3866 : 1.32038e+07
Task 3867 : 2.59682e+06
Task 3868 : 1.0049e+07
Task 3869 : 5.50726e+06
Task 3870 : 3.30344e+06
Task 3871 : 1.34116e+07
Task 3872 : 4.47233e+06
Task 3873 : 7.33724e+06
Task 3874 : 4.08373e+06
Task 3875 : 4.40144e+06
Task 3876 : 9.24627e+06
Task 3877 : 1.76176e+06
Task 3878 : 7.98132e+06
Task 3879 : 1.76349e+07
Task 3880 : 4.24105e+06
Task 3881 : 1.18872e+07
Task 3882 : 1.28332e+07
Task 3883 : 4.95169e+06
Task 3884 : 1.5204e+07
Task 3885 : 1.08345e+07
Task 3886 : 7.93517e+06
Task 3887 : 3.80976e+06
Task 3888 : 1.51208e+07
Task 3889 : 6.03504e+06
Task 3890 : 5.9277e+06
Task 3891 : 4.82847e+06
Task 3892 : 3.9704e+06
Task 3893 : 3.79073e+06
Task 3894 : 4.88884e+06
Task 3895 : 5.36558e+06
Task 3896 : 6.09664e+06
Task 3897 : 1.36194e+07
Task 3898 : 1.8349e+07
Task 3899 : 5.18244e+06
Task 3900 : 3.10578e+06
Task 3901 : 5.64772e+06
Task 3902 : 4.97914e+06
Task 3903 : 9.20856e+06
Task 3904 : 3.42938e+06
Task 3905 : 6.45754e+06
Task 3906 : 1.49792e+06
Task 3907 : 6.46825e+06
Task 3908 : 2.80604e+06
Task 3909 : 2.97136e+06
Task 3910 : 7.17441e+06
Task 3911 : 8.19148e+06
Task 3912 : 5.3151e+06
Task 3913 : 7.45701e+06
Task 3914 : 3.90724e+06
Task 3915 : 8.54938e+06
Task 3916 : 8.66611e+06
Task 3917 : 7.50888e+06
Task 3918 : 1.14589e+07
Task 3919 : 1.11209e+07
Task 3920 : 4.11459e+06
Task 3921 : 3.25501e+06
Task 3922 : 6.73595e+06
Task 3923 : 5.753e+06
Task 3924 : 558524
Task 3925 : 5.58369e+06
Task 3926 : 4.25206e+06
Task 3927 : 6.26076e+06
Task 3928 : 5.91616e+06
Task 3929 : 6.48439e+06
Task 3930 : 6.79384e+06
Task 3931 : 6.46659e+06
Task 3932 : 1.11753e+07
Task 3933 : 3.50968e+06
Task 3934 : 8.54735e+06
Task 3935 : 5.57564e+06
Task 3936 : 3.66624e+06
Task 3937 : 8.03506e+06
Task 3938 : 4.41962e+06
Task 3939 : 1.28024e+07
Task 3940 : 3.78841e+06
Task 3941 : 1.51841e+07
Task 3942 : 4.74061e+06
Task 3943 : 3.86418e+06
Task 3944 : 4.50954e+06
Task 3945 : 1.56892e+07
Task 3946 : 6.99731e+06
Task 3947 : 1.67119e+06
Task 3948 : 4.91241e+06
Task 3949 : 7.62819e+06
Task 3950 : 1.14406e+07
Task 3951 : 5.75951e+06
Task 3952 : 5.41578e+06
Task 3953 : 1.00997e+07
Task 3954 : 5.20822e+06
Task 3955 : 6.24923e+06
Task 3956 : 7.24397e+06
Task 3957 : 1.63451e+07
Task 3958 : 7.98598e+06
Task 3959 : 7.13685e+06
Task 3960 : 1.46036e+07
Task 3961 : 7.58437e+06
Task 3962 : 7.13965e+06
Task 3963 : 7.57075e+06
Task 3964 : 7.83244e+06
Task 3965 : 7.40892e+06
Task 3966 : 1.25932e+07
Task 3967 : 1.03128e+07
Task 3968 : 4.94228e+06
Task 3969 : 4.72635e+06
Task 3970 : 4.61438e+06
Task 3971 : 7.23999e+06
Task 3972 : 7.40315e+06
Task 3973 : 9.25639e+06
Task 3974 : 1.35981e+07
Task 3975 : 6.25528e+06
Task 3976 : 6.39347e+06
Task 3977 : 1.83386e+07
Task 3978 : 1.89676e+06
Task 3979 : 6.0596e+06
Task 3980 : 6.72029e+06
Task 3981 : 7.11094e+06
Task 3982 : 6.92359e+06
Task 3983 : 1.19495e+07
Task 3984 : 8.61324e+06
Task 3985 : 6.34957e+06
Task 3986 : 1.28019e+07
Task 3987 : 6.05343e+06
Task 3988 : 6.91794e+06
Task 3989 : 7.72604e+06
Task 3990 : 1.55071e+07
Task 3991 : 8.11737e+06
Task 3992 : 8.4694e+06
Task 3993 : 1.19557e+07
Task 3994 : 1.06733e+07
Task 3995 : 5.84819e+06
Task 3996 : 3.04116e+06
Task 3997 : 6.54163e+06
Task 3998 : 6.23901e+06
Task 3999 : 6.30932e+06
Task 4000 : 6.30066e+06
Task 4001 : 1.08624e+07
Task 4002 : 1.54153e+07
Task 4003 : 1.24919e+07
Task 4004 : 8.1836e+06
Task 4005 : 7.81988e+06
Task 4006 : 7.38588e+06
Task 4007 : 7.90946e+06
Task 4008 : 8.25234e+06
Task 4009 : 7.96872e+06
Task 4010 : 1.34702e+07
Task 4011 : 1.04815e+07
Task 4012 : 5.30366e+06
Task 4013 : 2.68546e+06
Task 4014 : 2.79056e+06
Task 4015 : 2.99342e+06
Task 4016 : 5.18165e+06
Task 4017 : 8.44405e+06
Task 4018 : 6.15742e+06
Task 4019 : 3.7132e+06
Task 4020 : 6.73335e+06
Task 4021 : 6.84702e+06
Task 4022 : 6.78222e+06
Task 4023 : 3.08507e+06
Task 4024 : 3.61001e+06
Task 4025 : 2.37801e+06
Task 4026 : 5.5493e+06
Task 4027 : 6.68659e+06
Task 4028 : 7.25775e+06
Task 4029 : 6.85314e+06
Task 4030 : 7.42578e+06
Task 4031 : 7.70438e+06
Task 4032 : 7.24075e+06
Task 4033 : 1.14714e+07
Task 4034 : 9.77906e+06
Task 4035 : 7.44943e+06
Task 4036 : 972854
Task 4037 : 1.45605e+07
Task 4038 : 4.03278e+06
Task 4039 : 8.15922e+06
Task 4040 : 7.93228e+06
Task 4041 : 7.07986e+06
Task 4042 : 3.98277e+06
Task 4043 : 3.7127e+06
Task 4044 : 1.76533e+07
Task 4045 : 1.30399e+07
Task 4046 : 4.34318e+06
Task 4047 : 1.53325e+07
Task 4048 : 4.46503e+06
Task 4049 : 8.93028e+06
Task 4050 : 8.42555e+06
Task 4051 : 8.86106e+06
Task 4052 : 9.09191e+06
Task 4053 : 8.532e+06
Task 4054 : 1.32382e+07
Task 4055 : 1.18934e+07
Task 4056 : 4.7661e+06
Task 4057 : 7.38946e+06
Task 4058 : 4.64517e+06
Task 4059 : 1.53816e+07
Task 4060 : 4.203e+06
Task 4061 : 6.57577e+06
Task 4062 : 7.96228e+06
Task 4063 : 1.38534e+07
Task 4064 : 8.01601e+06
Task 4065 : 7.47608e+06
Task 4066 : 7.9392e+06
Task 4067 : 8.2427e+06
Task 4068 : 1.32153e+07
Task 4069 : 7.73692e+06
Task 4070 : 1.08979e+07
Task 4071 : 7.59728e+06
Task 4072 : 1.85048e+07
Task 4073 : 6.73631e+06
Task 4074 : 6.18927e+06
Task 4075 : 4.29653e+06
Task 4076 : 6.02942e+06
Task 4077 : 5.7467e+06
Task 4078 : 6.60197e+06
Task 4079 : 7.46404e+06
Task 4080 : 1.58431e+07
Task 4081 : 8.08705e+06
Task 4082 : 8.0478e+06
Task 4083 : 1.52803e+07
Task 4084 : 4.54135e+06
Task 4085 : 8.64393e+06
Task 4086 : 1.1233e+07
Task 4087 : 1.05297e+07
Task 4088 : 1.31005e+07
Task 4089 : 2.64496e+06
Task 4090 : 1.28546e+07
Task 4091 : 3.4344e+06
Task 4092 : 3.91822e+06
Task 4093 : 2.0467e+06
Task 4094 : 4.99497e+06
Task 4095 : 5.38489e+06
Task 4096 : 2.93129e+06
Task 4097 : 5.49906e+06
Task 4098 : 8.68813e+06
Task 4099 : 7.83546e+06
Task 4100 : 8.81486e+06
Task 4101 : 8.58516e+06
Task 4102 : 3.79897e+06
Task 4103 : 1.33084e+07
Task 4104 : 5.19367e+06
Task 4105 : 8.26489e+06
Task 4106 : 7.73569e+06
Task 4107 : 8.29128e+06
Task 4108 : 8.67598e+06
Task 4109 : 8.82246e+06
Task 4110 : 1.41056e+07
Task 4111 : 8.3101e+06
Task 4112 : 1.10799e+07
Task 4113 : 1.32554e+06
Task 4114 : 4.31369e+06
Task 4115 : 7.62067e+06
Task 4116 : 1.14629e+07
Task 4117 : 7.13699e+06
Task 4118 : 1.18838e+07
Task 4119 : 1.25675e+07
Task 4120 : 7.14083e+06
Task 4121 : 2.24258e+06
Task 4122 : 3.5419e+06
Task 4123 : 5.7959e+06
Task 4124 : 1.20482e+07
Task 4125 : 8.81075e+06
Task 4126 : 4.56529e+06
Task 4127 : 6.41945e+06
Task 4128 : 6.09751e+06
Task 4129 : 6.86662e+06
Task 4130 : 1.46144e+06
Task 4131 : 7.63135e+06
Task 4132 : 1.57304e+07
Task 4133 : 8.06373e+06
Task 4134 : 8.62844e+06
Task 4135 : 5.145e+06
Task 4136 : 1.45816e+07
Task 4137 : 8.50339e+06
Task 4138 : 5.5476e+06
Task 4139 : 3.37064e+06
Task 4140 : 7.42525e+06
Task 4141 : 9.26213e+06
Task 4142 : 2.65498e+06
Task 4143 : 6.31847e+06
Task 4144 : 1.03048e+07
Task 4145 : 1.75126e+06
Task 4146 : 7.88829e+06
Task 4147 : 7.64007e+06
Task 4148 : 7.06567e+06
Task 4149 : 3.67304e+06
Task 4150 : 7.7982e+06
Task 4151 : 7.92283e+06
Task 4152 : 7.14685e+06
Task 4153 : 1.10424e+07
Task 4154 : 1.04541e+07
Task 4155 : 7.45692e+06
Task 4156 : 4.09983e+06
Task 4157 : 6.547e+06
Task 4158 : 1.54205e+07
Task 4159 : 9.52064e+06
Task 4160 : 1.11551e+07
Task 4161 : 9.3847e+06
Task 4162 : 8.78476e+06
Task 4163 : 9.2523e+06
Task 4164 : 9.52496e+06
Task 4165 : 8.88279e+06
Task 4166 : 1.3883e+07
Task 4167 : 1.25013e+07
Task 4168 : 1.30335e+07
Task 4169 : 4.30089e+06
Task 4170 : 4.10564e+06
Task 4171 : 5.27234e+06
Task 4172 : 4.37212e+06
Task 4173 : 9.04716e+06
Task 4174 : 9.19068e+06
Task 4175 : 1.04018e+07
Task 4176 : 5.92956e+06
Task 4177 : 4.24637e+06
Task 4178 : 1.27375e+07
Task 4179 : 9.30482e+06
Task 4180 : 8.26425e+06
Task 4181 : 9.16862e+06
Task 4182 : 7.66954e+06
Task 4183 : 7.23712e+06
Task 4184 : 7.81978e+06
Task 4185 : 8.37648e+06
Task 4186 : 1.46099e+07
Task 4187 : 8.34243e+06
Task 4188 : 1.03422e+07
Task 4189 : 9.09569e+06
Task 4190 : 7.7515e+06
Task 4191 : 1.12125e+07
Task 4192 : 1.26057e+07
Task 4193 : 452787
Task 4194 : 3.66996e+06
Task 4195 : 1.17482e+07
Task 4196 : 7.9515e+06
Task 4197 : 7.42121e+06
Task 4198 : 7.95583e+06
Task 4199 : 8.08831e+06
Task 4200 : 7.13044e+06
Task 4201 : 1.07876e+07
Task 4202 : 1.07997e+07
Task 4203 : 4.74718e+06
Task 4204 : 5.71527e+06
Task 4205 : 5.4685e+06
Task 4206 : 6.42335e+06
Task 4207 : 7.32075e+06
Task 4208 : 1.61418e+07
Task 4209 : 7.87212e+06
Task 4210 : 7.62696e+06
Task 4211 : 2.01738e+06
Task 4212 : 3.02653e+06
Task 4213 : 9.817e+06
Task 4214 : 9.18659e+06
Task 4215 : 9.58408e+06
Task 4216 : 9.6688e+06
Task 4217 : 8.61466e+06
Task 4218 : 1.27474e+07
Task 4219 : 1.3107e+07
Task 4220 : 3.20522e+06
Task 4221 : 2.51991e+06
Task 4222 : 5.24873e+06
Task 4223 : 1.45909e+07
Task 4224 : 9.74338e+06
Task 4225 : 1.04982e+07
Task 4226 : 1.2683e+07
Task 4227 : 9.73283e+06
Task 4228 : 2.46766e+06
Task 4229 : 5.86448e+06
Task 4230 : 7.72799e+06
Task 4231 : 5.4193e+06
Task 4232 : 6.63531e+06
Task 4233 : 3.48239e+06
Task 4234 : 2.75677e+06
Task 4235 : 3.28104e+06
Task 4236 : 9.95648e+06
Task 4237 : 4.17669e+06
Task 4238 : 3.14815e+06
Task 4239 : 1.13385e+07
Task 4240 : 3.85869e+06
Task 4241 : 4.74642e+06
Task 4242 : 6.78495e+06
Task 4243 : 6.4277e+06
Task 4244 : 7.1961e+06
Task 4245 : 7.88546e+06
Task 4246 : 1.4841e+07
Task 4247 : 7.97041e+06
Task 4248 : 9.16028e+06
Task 4249 : 1.64546e+07
Task 4250 : 1.31279e+07
Task 4251 : 1.16477e+06
Task 4252 : 4.00777e+06
Task 4253 : 8.0324e+06
Task 4254 : 8.36541e+06
Task 4255 : 7.41638e+06
Task 4256 : 8.2242e+06
Task 4257 : 3.25028e+06
Task 4258 : 1.27417e+07
Task 4259 : 8.38159e+06
Task 4260 : 7.3139e+06
Task 4261 : 1.12214e+07
Task 4262 : 1.09974e+07
Task 4263 : 3.83501e+06
Task 4264 : 1.05446e+07
Task 4265 : 4.52652e+06
Task 4266 : 5.32691e+06
Task 4267 : 3.59831e+06
Task 4268 : 1.41145e+06
Task 4269 : 4.22964e+06
Task 4270 : 6.68398e+06
Task 4271 : 5.11501e+06
Task 4272 : 1.29249e+06
Task 4273 : 1.58253e+06
Task 4274 : 4.06542e+06
Task 4275 : 1.27913e+07
Task 4276 : 5.42375e+06
Task 4277 : 5.1904e+06
Task 4278 : 6.13601e+06
Task 4279 : 7.08738e+06
Task 4280 : 1.65065e+07
Task 4281 : 7.87043e+06
Task 4282 : 7.23399e+06
Task 4283 : 1.41153e+07
Task 4284 : 1.70582e+07
Task 4285 : 1.16173e+07
Task 4286 : 1.21722e+07
Task 4287 : 7.02004e+06
Task 4288 : 4.36629e+06
Task 4289 : 1.45006e+07
Task 4290 : 4.97177e+06
Task 4291 : 4.80188e+06
Task 4292 : 1.03406e+07
Task 4293 : 9.61495e+06
Task 4294 : 1.00445e+07
Task 4295 : 1.0171e+07
Task 4296 : 9.03459e+06
Task 4297 : 1.34613e+07
Task 4298 : 1.3784e+07
Task 4299 : 1.7485e+06
Task 4300 : 1.5653e+06
Task 4301 : 1.73697e+06
Task 4302 : 1.61604e+06
Task 4303 : 4.46113e+06
Task 4304 : 5.58163e+06
Task 4305 : 5.15068e+06
Task 4306 : 1.25427e+07
Task 4307 : 2.41693e+06
Task 4308 : 5.7791e+06
Task 4309 : 4.49061e+06
Task 4310 : 2.47452e+06
Task 4311 : 1.31426e+07
Task 4312 : 1.97074e+06
Task 4313 : 1.5139e+06
Task 4314 : 1.99407e+06
Task 4315 : 3.42271e+06
Task 4316 : 4.92204e+06
Task 4317 : 2.53112e+06
Task 4318 : 6.46342e+06
Task 4319 : 5.85396e+06
Task 4320 : 6.11959e+06
Task 4321 : 6.87875e+06
Task 4322 : 7.62208e+06
Task 4323 : 1.51757e+07
Task 4324 : 7.93871e+06
Task 4325 : 1.50645e+07
Task 4326 : 8.73729e+06
Task 4327 : 2.02765e+06
Task 4328 : 3.71712e+06
Task 4329 : 1.6875e+07
Task 4330 : 3.0388e+06
Task 4331 : 1.24148e+06
Task 4332 : 5.11717e+06
Task 4333 : 1.66871e+07
Task 4334 : 6.93337e+06
Task 4335 : 6.55032e+06
Task 4336 : 1.67252e+06
Task 4337 : 7.22332e+06
Task 4338 : 7.86932e+06
Task 4339 : 1.51428e+07
Task 4340 : 7.99531e+06
Task 4341 : 9.39785e+06
Task 4342 : 2.60731e+06
Task 4343 : 6.63246e+06
Task 4344 : 3.37344e+06
Task 4345 : 5.87899e+06
Task 4346 : 1.6966e+07
Task 4347 : 5.58957e+06
Task 4348 : 2.84952e+06
Task 4349 : 1.21316e+07
Task 4350 : 1.10462e+06
Task 4351 : 6.6026e+06
Task 4352 : 2.8578e+06
Task 4353 : 1.80551e+06
Task 4354 : 7.62526e+06
Task 4355 : 7.36243e+06
Task 4356 : 2.86779e+06
Task 4357 : 2.7573e+06
Task 4358 : 3.28243e+06
Task 4359 : 3.75281e+06
Task 4360 : 8.00437e+06
Task 4361 : 4.00797e+06
Task 4362 : 3.77906e+06
Task 4363 : 2.01032e+06
Task 4364 : 1.14689e+07
Task 4365 : 3.72927e+06
Task 4366 : 2.73888e+06
Task 4367 : 6.1879e+06
Task 4368 : 1.3817e+06
Task 4369 : 2.35627e+06
Task 4370 : 2.8621e+06
Task 4371 : 1.44677e+07
Task 4372 : 3.58897e+06
Task 4373 : 3.35115e+06
Task 4374 : 1.23394e+07
Task 4375 : 3.70851e+06
Task 4376 : 7.90827e+06
Task 4377 : 2.97698e+06
Task 4378 : 2.90355e+06
Task 4379 : 626060
Task 4380 : 3.96041e+06
Task 4381 : 3.23e+06
Task 4382 : 1.54908e+07
Task 4383 : 4.76975e+06
Task 4384 : 6.81759e+06
Task 4385 : 3.52905e+06
Task 4386 : 1.22545e+06
Task 4387 : 2.04173e+06
Task 4388 : 1.24691e+07
Task 4389 : 1.72472e+07
Task 4390 : 1.04959e+06
Task 4391 : 3.9037e+06
Task 4392 : 1.05184e+07
Task 4393 : 6.24351e+06
Task 4394 : 4.07311e+06
Task 4395 : 1.22276e+07
Task 4396 : 8.48487e+06
Task 4397 : 7.75065e+06
Task 4398 : 1.52524e+06
Task 4399 : 3.37965e+06
Task 4400 : 8.44551e+06
Task 4401 : 2.32804e+06
Task 4402 : 3.87177e+06
Task 4403 : 8.49377e+06
Task 4404 : 4.711e+06
Task 4405 : 7.38152e+06
Task 4406 : 1.11811e+07
Task 4407 : 1.17161e+07
Task 4408 : 8.03512e+06
Task 4409 : 3.95292e+06
Task 4410 : 4.48873e+06
Task 4411 : 3.93e+06
Task 4412 : 3.574e+06
Task 4413 : 3.38834e+06
Task 4414 : 3.72774e+06
Task 4415 : 4.06545e+06
Task 4416 : 7.59494e+06
Task 4417 : 4.20162e+06
Task 4418 : 4.78257e+06
Task 4419 : 1.31848e+06
Task 4420 : 1.18461e+07
Task 4421 : 4.34707e+06
Task 4422 : 5.20439e+06
Task 4423 : 3.4278e+06
Task 4424 : 8.05614e+06
Task 4425 : 1.40195e+06
Task 4426 : 3.80162e+06
Task 4427 : 5.37715e+06
Task 4428 : 4.24848e+06
Task 4429 : 4.58339e+06
Task 4430 : 3.79106e+06
Task 4431 : 7.56242e+06
Task 4432 : 4.44608e+06
Task 4433 : 6.52907e+06
Task 4434 : 1.53792e+07
Task 4435 : 2.23325e+06
Task 4436 : 4.3701e+06
Task 4437 : 6.95749e+06
Task 4438 : 6.46336e+06
Task 4439 : 6.98338e+06
Task 4440 : 7.13873e+06
Task 4441 : 6.46121e+06
Task 4442 : 1.01183e+07
Task 4443 : 9.65643e+06
Task 4444 : 1.96151e+06
Task 4445 : 5.08706e+06
Task 4446 : 3.02502e+06
Task 4447 : 4.86376e+06
Task 4448 : 8.28327e+06
Task 4449 : 2.80216e+06
Task 4450 : 1.53116e+06
Task 4451 : 8.44797e+06
Task 4452 : 4.59031e+06
Task 4453 : 7.85371e+06
Task 4454 : 8.2366e+06
Task 4455 : 8.3442e+06
Task 4456 : 7.5704e+06
Task 4457 : 1.17031e+07
Task 4458 : 1.15887e+07
Task 4459 : 4.74603e+06
Task 4460 : 8.31579e+06
Task 4461 : 5.78346e+06
Task 4462 : 4.9574e+06
Task 4463 : 5.51558e+06
Task 4464 : 3.11683e+06
Task 4465 : 1.48431e+07
Task 4466 : 7.178e+06
Task 4467 : 6.27701e+06
Task 4468 : 4.94123e+06
Task 4469 : 3.10894e+06
Task 4470 : 3.80155e+06
Task 4471 : 5.17639e+06
Task 4472 : 2.78483e+06
Task 4473 : 8.94051e+06
Task 4474 : 1.49649e+07
Task 4475 : 8.13254e+06
Task 4476 : 5.37431e+06
Task 4477 : 1.70862e+06
Task 4478 : 8.75236e+06
Task 4479 : 5.60026e+06
Task 4480 : 8.52506e+06
Task 4481 : 8.7201e+06
Task 4482 : 7.46544e+06
Task 4483 : 1.08838e+07
Task 4484 : 1.23911e+07
Task 4485 : 6.25255e+06
Task 4486 : 5.89871e+06
Task 4487 : 6.72376e+06
Task 4488 : 7.45983e+06
Task 4489 : 1.43467e+07
Task 4490 : 7.52224e+06
Task 4491 : 8.61433e+06
Task 4492 : 3.42566e+06
Task 4493 : 3.24565e+06
Task 4494 : 1.77388e+06
Task 4495 : 3.1099e+06
Task 4496 : 5.56828e+06
Task 4497 : 1.32241e+07
Task 4498 : 5.81322e+06
Task 4499 : 6.30965e+06
Task 4500 : 3.58624e+06
Task 4501 : 5.92256e+06
Task 4502 : 3.36879e+06
Task 4503 : 2.67228e+06
Task 4504 : 3.44728e+06
Task 4505 : 4.14167e+06
Task 4506 : 6.33494e+06
Task 4507 : 5.99182e+06
Task 4508 : 6.90934e+06
Task 4509 : 7.72661e+06
Task 4510 : 1.50705e+07
Task 4511 : 7.92892e+06
Task 4512 : 6.76712e+06
Task 4513 : 8.62989e+06
Task 4514 : 6.35216e+06
Task 4515 : 7.0811e+06
Task 4516 : 7.69844e+06
Task 4517 : 1.37598e+07
Task 4518 : 7.45446e+06
Task 4519 : 9.38438e+06
Task 4520 : 6.71424e+06
Task 4521 : 4.17999e+06
Task 4522 : 2.97877e+06
Task 4523 : 3.74849e+06
Task 4524 : 6.52139e+06
Task 4525 : 4.50069e+06
Task 4526 : 3.02795e+06
Task 4527 : 8.74985e+06
Task 4528 : 3.9022e+06
Task 4529 : 3.41021e+06
Task 4530 : 8.91069e+06
Task 4531 : 1.83699e+06
Task 4532 : 8.22123e+06
Task 4533 : 3.64648e+06
Task 4534 : 8.63614e+06
Task 4535 : 3.16143e+06
Task 4536 : 8.78555e+06
Task 4537 : 7.92949e+06
Task 4538 : 1.23562e+07
Task 4539 : 1.22049e+07
Task 4540 : 7.0626e+06
Task 4541 : 2.5611e+06
Task 4542 : 2.46404e+06
Task 4543 : 2.97992e+06
Task 4544 : 3.50428e+06
Task 4545 : 8.3539e+06
Task 4546 : 3.99112e+06
Task 4547 : 3.37092e+06
Task 4548 : 1.48604e+07
Task 4549 : 2.95383e+06
Task 4550 : 6.89048e+06
Task 4551 : 6.48625e+06
Task 4552 : 2.6787e+06
Task 4553 : 7.30766e+06
Task 4554 : 4.30168e+06
Task 4555 : 4.99459e+06
Task 4556 : 8.0062e+06
Task 4557 : 1.45246e+07
Task 4558 : 7.90212e+06
Task 4559 : 9.44092e+06
Task 4560 : 3.74964e+06
Task 4561 : 4.03943e+06
Task 4562 : 7.01055e+06
Task 4563 : 7.11327e+06
Task 4564 : 6.69941e+06
Task 4565 : 7.52888e+06
Task 4566 : 7.28734e+06
Task 4567 : 8.23411e+06
Task 4568 : 1.45065e+07
Task 4569 : 8.16013e+06
Task 4570 : 9.70977e+06
Task 4571 : 6.7516e+06
Task 4572 : 4.63385e+06
Task 4573 : 7.3469e+06
Task 4574 : 7.53502e+06
Task 4575 : 6.56579e+06
Task 4576 : 1.02347e+07
Task 4577 : 1.01372e+07
Task 4578 : 3.26237e+06
Task 4579 : 6.49854e+06
Task 4580 : 3.51344e+06
Task 4581 : 4.51363e+06
Task 4582 : 3.85258e+06
Task 4583 : 4.93073e+06
Task 4584 : 5.65385e+06
Task 4585 : 5.37517e+06
Task 4586 : 6.38596e+06
Task 4587 : 7.2547e+06
Task 4588 : 1.48636e+07
Task 4589 : 7.4361e+06
Task 4590 : 4.5603e+06
Task 4591 : 6.63112e+06
Task 4592 : 7.71832e+06
Task 4593 : 3.96137e+06
Task 4594 : 4.87173e+06
Task 4595 : 6.8325e+06
Task 4596 : 3.37483e+06
Task 4597 : 8.84418e+06
Task 4598 : 8.20831e+06
Task 4599 : 8.66649e+06
Task 4600 : 8.80684e+06
Task 4601 : 7.74992e+06
Task 4602 : 7.74134e+06
Task 4603 : 1.18859e+07
Task 4604 : 1.21359e+07
Task 4605 : 7.27496e+06
Task 4606 : 8.00831e+06
Task 4607 : 7.30322e+06
Task 4608 : 4.78884e+06
Task 4609 : 8.59481e+06
Task 4610 : 8.21445e+06
Task 4611 : 1.40417e+07
Task 4612 : 1.06019e+07
Task 4613 : 1.98495e+06
Task 4614 : 4.31971e+06
Task 4615 : 4.04173e+06
Task 4616 : 3.76632e+06
Task 4617 : 4.19125e+06
Task 4618 : 6.70957e+06
Task 4619 : 8.85041e+06
Task 4620 : 3.54542e+06
Task 4621 : 7.21645e+06
Task 4622 : 3.62709e+06
Task 4623 : 3.6826e+06
Task 4624 : 5.67625e+06
Task 4625 : 5.4083e+06
Task 4626 : 6.51156e+06
Task 4627 : 7.4615e+06
Task 4628 : 1.55275e+07
Task 4629 : 7.7828e+06
Task 4630 : 7.67391e+06
Task 4631 : 2.12679e+06
Task 4632 : 4.56987e+06
Task 4633 : 1.75657e+06
Task 4634 : 7.51302e+06
Task 4635 : 4.35538e+06
Task 4636 : 2.96715e+06
Task 4637 : 3.64914e+06
Task 4638 : 1.59553e+07
Task 4639 : 4.97088e+06
Task 4640 : 3.44413e+06
Task 4641 : 3.82818e+06
Task 4642 : 1.49252e+07
Task 4643 : 4.39724e+06
Task 4644 : 5.2953e+06
Task 4645 : 1.28337e+06
Task 4646 : 1.14219e+06
Task 4647 : 5.4267e+06
Task 4648 : 5.73571e+06
Task 4649 : 5.43124e+06
Task 4650 : 6.34662e+06
Task 4651 : 7.172e+06
Task 4652 : 1.50989e+07
Task 4653 : 7.39444e+06
Task 4654 : 7.88934e+06
Task 4655 : 5.72078e+06
Task 4656 : 6.332e+06
Task 4657 : 5.99332e+06
Task 4658 : 4.66552e+06
Task 4659 : 7.00852e+06
Task 4660 : 7.84642e+06
Task 4661 : 1.48409e+07
Task 4662 : 5.15278e+06
Task 4663 : 7.89143e+06
Task 4664 : 1.09669e+07
Task 4665 : 8.63121e+06
Task 4666 : 2.18378e+06
Task 4667 : 9.94385e+06
Task 4668 : 1.92805e+06
Task 4669 : 5.39787e+06
Task 4670 : 5.13262e+06
Task 4671 : 6.13416e+06
Task 4672 : 7.05687e+06
Task 4673 : 1.52639e+07
Task 4674 : 7.46996e+06
Task 4675 : 7.36089e+06
Task 4676 : 4.56058e+06
Task 4677 : 9.36596e+06
Task 4678 : 8.63489e+06
Task 4679 : 9.12509e+06
Task 4680 : 9.30726e+06
Task 4681 : 8.15949e+06
Task 4682 : 1.2598e+07
Task 4683 : 1.28111e+07
Task 4684 : 1.41666e+06
Task 4685 : 2.23689e+06
Task 4686 : 2.57635e+06
Task 4687 : 9.35194e+06
Task 4688 : 7.81975e+06
Task 4689 : 5.78083e+06
Task 4690 : 7.28022e+06
Task 4691 : 5.48708e+06
Task 4692 : 8.07166e+06
Task 4693 : 6.49493e+06
Task 4694 : 4.0525e+06
Task 4695 : 8.63076e+06
Task 4696 : 7.40151e+06
Task 4697 : 1.38354e+07
Task 4698 : 8.06255e+06
Task 4699 : 1.57855e+07
Task 4700 : 7.76385e+06
Task 4701 : 1.07431e+07
Task 4702 : 1.11222e+07
Task 4703 : 7.86764e+06
Task 4704 : 5.57975e+06
Task 4705 : 2.2676e+06
Task 4706 : 5.41209e+06
Task 4707 : 5.15756e+06
Task 4708 : 6.25157e+06
Task 4709 : 7.25549e+06
Task 4710 : 1.59195e+07
Task 4711 : 7.80847e+06
Task 4712 : 4.55612e+06
Task 4713 : 7.30829e+06
Task 4714 : 4.85401e+06
Task 4715 : 5.56318e+06
Task 4716 : 8.55169e+06
Task 4717 : 7.95105e+06
Task 4718 : 8.64637e+06
Task 4719 : 9.08675e+06
Task 4720 : 8.21215e+06
Task 4721 : 1.34659e+07
Task 4722 : 1.17305e+07
Task 4723 : 4.1526e+06
Task 4724 : 3.90584e+06
Task 4725 : 4.14911e+06
Task 4726 : 4.3681e+06
Task 4727 : 4.19788e+06
Task 4728 : 7.07206e+06
Task 4729 : 5.61666e+06
Task 4730 : 2.07742e+06
Task 4731 : 5.81533e+06
Task 4732 : 2.92462e+06
Task 4733 : 4.80636e+06
Task 4734 : 3.67499e+06
Task 4735 : 6.12307e+06
Task 4736 : 6.48456e+06
Task 4737 : 6.12008e+06
Task 4738 : 7.03987e+06
Task 4739 : 7.83441e+06
Task 4740 : 1.51468e+07
Task 4741 : 7.92047e+06
Task 4742 : 8.87292e+06
Task 4743 : 5.16418e+06
Task 4744 : 3.00562e+06
Task 4745 : 6.05083e+06
Task 4746 : 5.72557e+06
Task 4747 : 6.73152e+06
Task 4748 : 7.6234e+06
Task 4749 : 1.52159e+07
Task 4750 : 7.9001e+06
Task 4751 : 8.24858e+06
Task 4752 : 4.39257e+06
Task 4753 : 5.88333e+06
Task 4754 : 1.117e+07
Task 4755 : 4.39205e+06
Task 4756 : 9.6093e+06
Task 4757 : 5.07155e+06
Task 4758 : 5.99529e+06
Task 4759 : 2.68907e+06
Task 4760 : 1.7007e+06
Task 4761 : 5.32558e+06
Task 4762 : 1.81682e+06
Task 4763 : 3.97793e+06
Task 4764 : 2.89636e+06
Task 4765 : 2.76008e+06
Task 4766 : 3.1898e+06
Task 4767 : 3.61682e+06
Task 4768 : 8.18635e+06
Task 4769 : 6.93305e+06
Task 4770 : 3.91302e+06
Task 4771 : 6.46868e+06
Task 4772 : 3.89679e+06
Task 4773 : 7.44586e+06
Task 4774 : 4.78945e+06
Task 4775 : 8.13764e+06
Task 4776 : 1.40643e+07
Task 4777 : 7.68841e+06
Task 4778 : 9.55909e+06
Task 4779 : 3.31236e+06
Task 4780 : 4.01301e+06
Task 4781 : 7.63029e+06
Task 4782 : 6.97634e+06
Task 4783 : 5.41701e+06
Task 4784 : 7.45869e+06
Task 4785 : 7.53768e+06
Task 4786 : 6.52388e+06
Task 4787 : 1.00849e+07
Task 4788 : 1.07464e+07
Task 4789 : 5.17736e+06
Task 4790 : 6.13919e+06
Task 4791 : 3.3438e+06
Task 4792 : 6.70268e+06
Task 4793 : 2.60739e+06
Task 4794 : 4.89376e+06
Task 4795 : 2.9771e+06
Task 4796 : 1.162e+07
Task 4797 : 2.00374e+06
Task 4798 : 4.761e+06
Task 4799 : 2.4338e+06
Task 4800 : 9.24027e+06
Task 4801 : 8.4862e+06
Task 4802 : 4.34529e+06
Task 4803 : 8.83142e+06
Task 4804 : 8.86264e+06
Task 4805 : 7.75257e+06
Task 4806 : 1.17892e+07
Task 4807 : 1.27982e+07
Task 4808 : 5.65253e+06
Task 4809 : 7.62467e+06
Task 4810 : 1.08003e+07
Task 4811 : 3.79866e+06
Task 4812 : 6.37349e+06
Task 4813 : 7.1372e+06
Task 4814 : 6.64705e+06
Task 4815 : 7.52882e+06
Task 4816 : 2.81063e+06
Task 4817 : 8.17723e+06
Task 4818 : 1.44219e+07
Task 4819 : 7.76905e+06
Task 4820 : 9.85241e+06
Task 4821 : 3.80301e+06
Task 4822 : 1.74198e+06
Task 4823 : 6.02772e+06
Task 4824 : 6.89691e+06
Task 4825 : 5.07216e+06
Task 4826 : 4.51496e+06
Task 4827 : 1.78566e+07
Task 4828 : 4.51992e+06
Task 4829 : 1.07154e+07
Task 4830 : 9.56246e+06
Task 4831 : 6.62596e+06
Task 4832 : 6.17502e+06
Task 4833 : 7.14295e+06
Task 4834 : 7.88871e+06
Task 4835 : 1.44135e+07
Task 4836 : 7.67116e+06
Task 4837 : 9.15055e+06
Task 4838 : 5.77017e+06
Task 4839 : 3.98432e+06
Task 4840 : 5.74133e+06
Task 4841 : 6.52259e+06
Task 4842 : 5.13076e+06
Task 4843 : 2.15138e+06
Task 4844 : 2.37761e+06
Task 4845 : 4.71838e+06
Task 4846 : 1.74646e+07
Task 4847 : 9.82952e+06
Task 4848 : 8.98025e+06
Task 4849 : 9.35749e+06
Task 4850 : 9.43052e+06
Task 4851 : 7.97082e+06
Task 4852 : 8.2382e+06
Task 4853 : 1.25689e+07
Task 4854 : 1.35409e+07
Task 4855 : 7.24311e+06
Task 4856 : 7.65042e+06
Task 4857 : 7.64888e+06
Task 4858 : 6.49268e+06
Task 4859 : 5.32573e+06
Task 4860 : 9.67257e+06
Task 4861 : 1.13063e+07
Task 4862 : 1.66868e+06
Task 4863 : 3.5604e+06
Task 4864 : 4.69747e+06
Task 4865 : 4.85234e+06
Task 4866 : 2.61948e+06
Task 4867 : 5.91779e+06
Task 4868 : 5.98234e+06
Task 4869 : 4.83713e+06
Task 4870 : 1.44144e+07
Task 4871 : 6.73354e+06
Task 4872 : 4.28869e+06
Task 4873 : 6.65714e+06
Task 4874 : 6.57186e+06
Task 4875 : 6.1862e+06
Task 4876 : 7.2544e+06
Task 4877 : 8.10148e+06
Task 4878 : 1.46588e+07
Task 4879 : 7.95747e+06
Task 4880 : 9.04618e+06
Task 4881 : 1.34874e+06
Task 4882 : 5.52721e+06
Task 4883 : 4.30967e+06
Task 4884 : 1.16188e+07
Task 4885 : 1.03119e+07
Task 4886 : 8.11308e+06
Task 4887 : 7.53101e+06
Task 4888 : 2.33182e+06
Task 4889 : 8.47313e+06
Task 4890 : 9.06205e+06
Task 4891 : 8.14751e+06
Task 4892 : 1.34801e+07
Task 4893 : 1.12158e+07
Task 4894 : 5.84622e+06
Task 4895 : 5.52057e+06
Task 4896 : 7.00605e+06
Task 4897 : 6.58436e+06
Task 4898 : 9.55489e+06
Task 4899 : 6.50267e+06
Task 4900 : 7.46228e+06
Task 4901 : 1.46341e+07
Task 4902 : 7.45465e+06
Task 4903 : 7.27951e+06
Task 4904 : 8.72706e+06
Task 4905 : 8.08581e+06
Task 4906 : 7.65549e+06
Task 4907 : 7.86149e+06
Task 4908 : 848996
Task 4909 : 1.33464e+07
Task 4910 : 7.57362e+06
Task 4911 : 7.091e+06
Task 4912 : 9.78017e+06
Task 4913 : 8.99724e+06
Task 4914 : 5.0568e+06
Task 4915 : 7.77173e+06
Task 4916 : 8.23498e+06
Task 4917 : 8.94794e+06
Task 4918 : 7.64072e+06
Task 4919 : 1.28944e+07
Task 4920 : 1.06851e+07
Task 4921 : 7.69547e+06
Task 4922 : 1.13509e+07
Task 4923 : 1.33322e+07
Task 4924 : 1.98271e+06
Task 4925 : 2.0513e+06
Task 4926 : 5.69739e+06
Task 4927 : 1.13023e+07
Task 4928 : 3.95008e+06
Task 4929 : 9.94946e+06
Task 4930 : 3.20736e+06
Task 4931 : 4.47459e+06
Task 4932 : 6.48662e+06
Task 4933 : 4.99133e+06
Task 4934 : 6.09023e+06
Task 4935 : 7.06596e+06
Task 4936 : 6.87393e+06
Task 4937 : 7.83184e+06
Task 4938 : 1.39321e+07
Task 4939 : 7.54793e+06
Task 4940 : 9.02776e+06
Task 4941 : 1.82308e+06
Task 4942 : 5.16308e+06
Task 4943 : 1.62679e+07
Task 4944 : 1.53439e+07
Task 4945 : 3.13758e+06
Task 4946 : 5.91075e+06
Task 4947 : 4.58067e+06
Task 4948 : 1.80394e+06
Task 4949 : 478780
Task 4950 : 2.74342e+06
Task 4951 : 1.50108e+06
Task 4952 : 7.03652e+06
Task 4953 : 1.32598e+06
Task 4954 : 5.91612e+06
Task 4955 : 3.5203e+06
Task 4956 : 7.22763e+06
Task 4957 : 6.71629e+06
Task 4958 : 7.74647e+06
Task 4959 : 1.01093e+07
Task 4960 : 8.44743e+06
Task 4961 : 1.3937e+07
Task 4962 : 7.80918e+06
Task 4963 : 9.18625e+06
Task 4964 : 1.00288e+07
Task 4965 : 6.47473e+06
Task 4966 : 4.86066e+06
Task 4967 : 9.48845e+06
Task 4968 : 9.48096e+06
Task 4969 : 8.14623e+06
Task 4970 : 1.20957e+07
Task 4971 : 1.404e+07
Task 4972 : 337605
Task 4973 : 2.87789e+06
Task 4974 : 6.2941e+06
Task 4975 : 3.8816e+06
Task 4976 : 5.86589e+06
Task 4977 : 6.82847e+06
Task 4978 : 7.54312e+06
Task 4979 : 1.37501e+07
Task 4980 : 7.37424e+06
Task 4981 : 8.77093e+06
Task 4982 : 5.34419e+06
Task 4983 : 2.66056e+06
Task 4984 : 6.04585e+06
Task 4985 : 7.23894e+06
Task 4986 : 4.50183e+06
Task 4987 : 4.74322e+06
Task 4988 : 7.10558e+06
Task 4989 : 6.58352e+06
Task 4990 : 7.52123e+06
Task 4991 : 7.32454e+06
Task 4992 : 8.14099e+06
Task 4993 : 6.77955e+06
Task 4994 : 1.31735e+07
Task 4995 : 7.36284e+06
Task 4996 : 9.97357e+06
Task 4997 : 7.63168e+06
Task 4998 : 8.24642e+06
Task 4999 : 1.34515e+07
Task 5000 : 7.66684e+06
Task 5001 : 1.02496e+07
Task 5002 : 8.00422e+06
Task 5003 : 7.22996e+06
Task 5004 : 7.39813e+06
Task 5005 : 8.15414e+06
Task 5006 : 8.65016e+06
Task 5007 : 5.46271e+06
Task 5008 : 7.76418e+06
Task 5009 : 1.30297e+07
Task 5010 : 1.11848e+07
Task 5011 : 2.31723e+06
Task 5012 : 5.06162e+06
Task 5013 : 6.44205e+06
Task 5014 : 5.98805e+06
Task 5015 : 6.85522e+06
Task 5016 : 7.52651e+06
Task 5017 : 2.06585e+06
Task 5018 : 1.40515e+07
Task 5019 : 7.39868e+06
Task 5020 : 9.00804e+06
Task 5021 : 5.17783e+06
Task 5022 : 6.24122e+06
Task 5023 : 2.97598e+06
Task 5024 : 2.56828e+06
Task 5025 : 4.72781e+06
Task 5026 : 1.74462e+06
Task 5027 : 8.14357e+06
Task 5028 : 2.13641e+06
Task 5029 : 7.47197e+06
Task 5030 : 6.01831e+06
Task 5031 : 8.36147e+06
Task 5032 : 8.82714e+06
Task 5033 : 5.60352e+06
Task 5034 : 7.69871e+06
Task 5035 : 1.24577e+07
Task 5036 : 6.55686e+06
Task 5037 : 1.14239e+07
Task 5038 : 7.32548e+06
Task 5039 : 1.41305e+07
Task 5040 : 7.38829e+06
Task 5041 : 8.39368e+06
Task 5042 : 4.81695e+06
Task 5043 : 3.97775e+06
Task 5044 : 3.34454e+06
Task 5045 : 2.74841e+06
Task 5046 : 1.07795e+07
Task 5047 : 2.80606e+06
Task 5048 : 6.57665e+06
Task 5049 : 6.10683e+06
Task 5050 : 6.10563e+06
Task 5051 : 7.14469e+06
Task 5052 : 7.8921e+06
Task 5053 : 1.38192e+07
Task 5054 : 2.50418e+06
Task 5055 : 7.43152e+06
Task 5056 : 9.20443e+06
Task 5057 : 3.72603e+06
Task 5058 : 7.37563e+06
Task 5059 : 6.82971e+06
Task 5060 : 7.75723e+06
Task 5061 : 8.36902e+06
Task 5062 : 7.73483e+06
Task 5063 : 1.30673e+07
Task 5064 : 1.03291e+07
Task 5065 : 5.78064e+06
Task 5066 : 2.14616e+06
Task 5067 : 5.35544e+06
Task 5068 : 5.1583e+06
Task 5069 : 3.80397e+06
Task 5070 : 1.84995e+06
Task 5071 : 5.01958e+06
Task 5072 : 1.28218e+07
Task 5073 : 2.80954e+06
Task 5074 : 7.78877e+06
Task 5075 : 6.32356e+06
Task 5076 : 3.27724e+06
Task 5077 : 6.71812e+06
Task 5078 : 6.22251e+06
Task 5079 : 7.16497e+06
Task 5080 : 7.86902e+06
Task 5081 : 1.41141e+07
Task 5082 : 7.44947e+06
Task 5083 : 9.43506e+06
Task 5084 : 6.73724e+06
Task 5085 : 1.5454e+07
Task 5086 : 6.27562e+06
Task 5087 : 5.81922e+06
Task 5088 : 6.522e+06
Task 5089 : 6.84784e+06
Task 5090 : 7.64923e+06
Task 5091 : 1.41744e+07
Task 5092 : 7.42032e+06
Task 5093 : 8.80195e+06
Task 5094 : 6.61479e+06
Task 5095 : 6.13961e+06
Task 5096 : 8.48829e+06
Task 5097 : 7.15519e+06
Task 5098 : 7.77508e+06
Task 5099 : 7.87902e+06
Task 5100 : 8.73986e+06
Task 5101 : 1.36489e+07
Task 5102 : 7.52111e+06
Task 5103 : 9.23829e+06
Task 5104 : 9.26674e+06
Task 5105 : 7.81815e+06
Task 5106 : 1.2589e+07
Task 5107 : 1.19196e+07
Task 5108 : 7.67841e+06
Task 5109 : 7.01522e+06
Task 5110 : 2.8765e+06
Task 5111 : 7.75439e+06
Task 5112 : 8.25999e+06
Task 5113 : 1.33126e+07
Task 5114 : 7.63586e+06
Task 5115 : 1.08697e+07
Task 5116 : 2.83541e+06
Task 5117 : 1.60515e+07
Task 5118 : 5.83582e+06
Task 5119 : 8.3711e+06
Task 5120 : 2.65535e+06
Task 5121 : 7.6468e+06
Task 5122 : 2.98196e+06
Task 5123 : 5.50073e+06
Task 5124 : 8.28985e+06
Task 5125 : 8.67673e+06
Task 5126 : 7.7462e+06
Task 5127 : 1.29038e+07
Task 5128 : 1.18179e+07
Task 5129 : 6.54952e+06
Task 5130 : 7.68942e+06
Task 5131 : 2.66151e+06
Task 5132 : 7.10189e+06
Task 5133 : 6.06361e+06
Task 5134 : 8.10469e+06
Task 5135 : 6.98672e+06
Task 5136 : 8.74925e+06
Task 5137 : 9.42746e+06
Task 5138 : 7.62935e+06
Task 5139 : 7.82335e+06
Task 5140 : 1.31677e+07
Task 5141 : 1.07939e+07
Task 5142 : 1.29421e+07
Task 5143 : 7.13155e+06
Task 5144 : 9.26829e+06
Task 5145 : 6.9095e+06
Task 5146 : 6.32148e+06
Task 5147 : 7.24638e+06
Task 5148 : 7.88466e+06
Task 5149 : 1.36594e+07
Task 5150 : 7.37952e+06
Task 5151 : 9.8035e+06
Task 5152 : 3.33203e+06
Task 5153 : 6.86939e+06
Task 5154 : 3.99219e+06
Task 5155 : 9.89447e+06
Task 5156 : 3.2194e+06
Task 5157 : 3.679e+06
Task 5158 : 3.4508e+06
Task 5159 : 3.94087e+06
Task 5160 : 4.30839e+06
Task 5161 : 4.09824e+06
Task 5162 : 7.05128e+06
Task 5163 : 3.4674e+06
Task 5164 : 2.99714e+06
Task 5165 : 5.06693e+06
Task 5166 : 7.1716e+06
Task 5167 : 3.49481e+06
Task 5168 : 4.86566e+06
Task 5169 : 6.8973e+06
Task 5170 : 6.3805e+06
Task 5171 : 7.47137e+06
Task 5172 : 8.22796e+06
Task 5173 : 1.3718e+07
Task 5174 : 7.57834e+06
Task 5175 : 9.7002e+06
Task 5176 : 7.94554e+06
Task 5177 : 5.8142e+06
Task 5178 : 7.2086e+06
Task 5179 : 7.87272e+06
Task 5180 : 8.29781e+06
Task 5181 : 1.28269e+07
Task 5182 : 7.53126e+06
Task 5183 : 6.82997e+06
Task 5184 : 1.13562e+07
Task 5185 : 6.30245e+06
Task 5186 : 2.94285e+06
Task 5187 : 7.30084e+06
Task 5188 : 2.78538e+06
Task 5189 : 7.97624e+06
Task 5190 : 3.36351e+06
Task 5191 : 1.30092e+07
Task 5192 : 7.18672e+06
Task 5193 : 3.84308e+06
Task 5194 : 792810
Task 5195 : 9.69969e+06
Task 5196 : 2.85276e+06
Task 5197 : 7.01605e+06
Task 5198 : 9.96038e+06
Task 5199 : 7.65751e+06
Task 5200 : 3.90921e+06
Task 5201 : 6.40223e+06
Task 5202 : 4.4909e+06
Task 5203 : 3.0078e+06
Task 5204 : 4.02924e+06
Task 5205 : 8.6415e+06
Task 5206 : 6.55217e+06
Task 5207 : 7.23173e+06
Task 5208 : 8.637e+06
Task 5209 : 4.13702e+06
Task 5210 : 7.82664e+06
Task 5211 : 5.97757e+06
Task 5212 : 1.39193e+07
Task 5213 : 4.58907e+06
Task 5214 : 7.36254e+06
Task 5215 : 6.89324e+06
Task 5216 : 7.83895e+06
Task 5217 : 9.9992e+06
Task 5218 : 4.81047e+06
Task 5219 : 7.82523e+06
Task 5220 : 7.58548e+06
Task 5221 : 8.40696e+06
Task 5222 : 4.10608e+06
Task 5223 : 6.48562e+06
Task 5224 : 1.39582e+07
Task 5225 : 6.20568e+06
Task 5226 : 7.14817e+06
Task 5227 : 7.31202e+06
Task 5228 : 8.71332e+06
Task 5229 : 2.91517e+06
Task 5230 : 8.09836e+06
Task 5231 : 7.64039e+06
Task 5232 : 1.24169e+07
Task 5233 : 1.23031e+07
Task 5234 : 8.61966e+06
Task 5235 : 9.34472e+06
Task 5236 : 2.74698e+06
Task 5237 : 7.47987e+06
Task 5238 : 1.22507e+07
Task 5239 : 1.11073e+07
Task 5240 : 3.23264e+06
Task 5241 : 1.56184e+07
Task 5242 : 3.631e+06
Task 5243 : 6.98836e+06
Task 5244 : 3.55724e+06
Task 5245 : 4.06838e+06
Task 5246 : 7.11867e+06
Task 5247 : 8.90857e+06
Task 5248 : 3.31669e+06
Task 5249 : 6.45689e+06
Task 5250 : 8.07716e+06
Task 5251 : 8.92899e+06
Task 5252 : 7.30675e+06
Task 5253 : 9.31828e+06
Task 5254 : 7.85358e+06
Task 5255 : 1.25166e+07
Task 5256 : 7.86451e+06
Task 5257 : 1.26061e+07
Task 5258 : 1.31156e+07
Task 5259 : 7.21696e+06
Task 5260 : 1.05368e+07
Task 5261 : 3.54475e+06
Task 5262 : 1.0232e+07
Task 5263 : 5.12143e+06
Task 5264 : 9.69682e+06
Task 5265 : 1.72582e+07
Task 5266 : 8.04692e+06
Task 5267 : 1.26314e+07
Task 5268 : 7.34118e+06
Task 5269 : 8.23103e+06
Task 5270 : 8.76645e+06
Task 5271 : 7.79599e+06
Task 5272 : 1.30325e+07
Task 5273 : 1.14176e+07
Task 5274 : 8.45744e+06
Task 5275 : 1.55545e+07
Task 5276 : 3.68417e+06
Task 5277 : 7.23916e+06
Task 5278 : 7.25212e+06
Task 5279 : 6.60415e+06
Task 5280 : 6.56455e+06
Task 5281 : 6.76969e+06
Task 5282 : 7.58206e+06
Task 5283 : 7.319e+06
Task 5284 : 8.22952e+06
Task 5285 : 7.1726e+06
Task 5286 : 6.12133e+06
Task 5287 : 7.8334e+06
Task 5288 : 1.35671e+07
Task 5289 : 7.53535e+06
Task 5290 : 1.34025e+07
Task 5291 : 6.96195e+06
Task 5292 : 7.22689e+06
Task 5293 : 1.03083e+07
Task 5294 : 6.52687e+06
Task 5295 : 7.57368e+06
Task 5296 : 1.04546e+07
Task 5297 : 7.41231e+06
Task 5298 : 1.34229e+07
Task 5299 : 7.15781e+06
Task 5300 : 7.97856e+06
Task 5301 : 3.82971e+06
Task 5302 : 1.28591e+07
Task 5303 : 7.1445e+06
Task 5304 : 9.78158e+06
Task 5305 : 1.03085e+07
Task 5306 : 972934
Task 5307 : 9.0544e+06
Task 5308 : 8.31714e+06
Task 5309 : 9.33325e+06
Task 5310 : 3.92179e+06
Task 5311 : 9.15697e+06
Task 5312 : 8.2518e+06
Task 5313 : 9.02858e+06
Task 5314 : 8.23253e+06
Task 5315 : 8.95056e+06
Task 5316 : 9.33736e+06
Task 5317 : 7.43727e+06
Task 5318 : 7.73026e+06
Task 5319 : 1.20121e+07
Task 5320 : 1.30738e+07
Task 5321 : 8.2745e+06
Task 5322 : 8.68667e+06
Task 5323 : 7.50232e+06
Task 5324 : 1.21652e+07
Task 5325 : 1.17808e+07
Task 5326 : 1.48501e+07
Task 5327 : 1.55232e+07
Task 5328 : 8.29725e+06
Task 5329 : 7.51776e+06
Task 5330 : 8.61517e+06
Task 5331 : 8.33257e+06
Task 5332 : 8.78747e+06
Task 5333 : 7.6746e+06
Task 5334 : 1.25299e+07
Task 5335 : 1.18873e+07
Task 5336 : 8.52342e+06
Task 5337 : 7.68655e+06
Task 5338 : 1.61179e+07
Task 5339 : 8.59907e+06
Task 5340 : 9.04399e+06
Task 5341 : 7.56794e+06
Task 5342 : 1.22427e+07
Task 5343 : 1.22227e+07
Task 5344 : 7.43018e+06
Task 5345 : 1.00842e+07
Task 5346 : 6.7107e+06
Task 5347 : 7.47173e+06
Task 5348 : 7.5211e+06
Task 5349 : 6.76297e+06
Task 5350 : 8.00683e+06
Task 5351 : 7.66584e+06
Task 5352 : 1.23638e+07
Task 5353 : 8.23277e+06
Task 5354 : 7.03036e+06
Task 5355 : 9.7474e+06
Task 5356 : 1.07855e+07
Task 5357 : 1.30468e+07
Task 5358 : 7.39619e+06
Task 5359 : 1.07602e+07
Task 5360 : 6.1768e+06
Task 5361 : 1.52181e+07
Task 5362 : 8.50543e+06
Task 5363 : 7.63642e+06
Task 5364 : 8.3986e+06
Task 5365 : 8.73025e+06
Task 5366 : 7.4035e+06
Task 5367 : 1.16852e+07
Task 5368 : 1.22731e+07
Task 5369 : 8.85552e+06
Task 5370 : 5.01162e+06
Task 5371 : 1.34168e+07
Task 5372 : 8.77296e+06
Task 5373 : 3.75363e+06
Task 5374 : 7.86234e+06
Task 5375 : 3.43591e+06
Task 5376 : 8.69981e+06
Task 5377 : 9.06422e+06
Task 5378 : 3.87336e+06
Task 5379 : 7.44575e+06
Task 5380 : 1.17394e+07
Task 5381 : 9.03799e+06
Task 5382 : 1.26916e+07
Task 5383 : 4.63892e+06
Task 5384 : 4.11763e+06
Task 5385 : 3.69359e+06
Task 5386 : 6.07305e+06
Task 5387 : 5.31919e+06
Task 5388 : 1.24834e+06
Task 5389 : 9.10966e+06
Task 5390 : 8.08084e+06
Task 5391 : 8.80535e+06
Task 5392 : 9.14455e+06
Task 5393 : 7.90348e+06
Task 5394 : 9.06062e+06
Task 5395 : 7.3976e+06
Task 5396 : 1.15833e+07
Task 5397 : 1.32945e+07
Task 5398 : 9.1076e+06
Task 5399 : 9.81052e+06
Task 5400 : 8.92792e+06
Task 5401 : 1.11297e+07
Task 5402 : 1.66034e+07
Task 5403 : 4.06187e+06
Task 5404 : 3.70254e+06
Task 5405 : 4.61015e+06
Task 5406 : 7.76007e+06
Task 5407 : 4.21527e+06
Task 5408 : 4.4923e+06
Task 5409 : 1.4267e+07
Task 5410 : 3.77655e+06
Task 5411 : 6.16788e+06
Task 5412 : 5.77838e+06
Task 5413 : 1.76273e+07
Task 5414 : 8.72543e+06
Task 5415 : 8.30012e+06
Task 5416 : 1.34042e+06
Task 5417 : 1.43137e+07
Task 5418 : 8.07249e+06
Task 5419 : 5.62339e+06
Task 5420 : 5.04146e+06
Task 5421 : 9.19178e+06
Task 5422 : 7.82896e+06
Task 5423 : 8.81241e+06
Task 5424 : 4.43636e+06
Task 5425 : 1.43972e+07
Task 5426 : 3.95882e+06
Task 5427 : 1.10656e+07
Task 5428 : 4.3586e+06
Task 5429 : 4.16578e+06
Task 5430 : 4.5265e+06
Task 5431 : 4.54099e+06
Task 5432 : 3.76619e+06
Task 5433 : 6.04963e+06
Task 5434 : 6.4191e+06
Task 5435 : 6.30048e+06
Task 5436 : 7.79892e+06
Task 5437 : 9.08302e+06
Task 5438 : 6.62154e+06
Task 5439 : 7.2565e+06
Task 5440 : 7.93621e+06
Task 5441 : 6.74468e+06
Task 5442 : 7.82216e+06
Task 5443 : 8.70063e+06
Task 5444 : 9.62993e+06
Task 5445 : 4.74274e+06
Task 5446 : 5.61084e+06
Task 5447 : 7.57951e+06
Task 5448 : 1.53815e+07
Task 5449 : 4.68069e+06
Task 5450 : 8.91585e+06
Task 5451 : 8.25589e+06
Task 5452 : 6.632e+06
Task 5453 : 7.86978e+06
Task 5454 : 4.1294e+06
Task 5455 : 1.02353e+07
Task 5456 : 4.45414e+06
Task 5457 : 4.9686e+06
Task 5458 : 8.2823e+06
Task 5459 : 3.92449e+06
Task 5460 : 4.54151e+06
Task 5461 : 5.90272e+06
Task 5462 : 9.49478e+06
Task 5463 : 9.00538e+06
Task 5464 : 4.21915e+06
Task 5465 : 1.23359e+07
Task 5466 : 7.69581e+06
Task 5467 : 3.6388e+06
Task 5468 : 5.54108e+06
Task 5469 : 5.40989e+06
Task 5470 : 6.88278e+06
Task 5471 : 1.34867e+07
Task 5472 : 7.03197e+06
Task 5473 : 7.76148e+06
Task 5474 : 1.3172e+07
Task 5475 : 7.29398e+06
Task 5476 : 9.67352e+06
Task 5477 : 8.97888e+06
Task 5478 : 8.37837e+06
Task 5479 : 9.02799e+06
Task 5480 : 7.48131e+06
Task 5481 : 1.71775e+07
Task 5482 : 9.62612e+06
Task 5483 : 6.21269e+06
Task 5484 : 7.88458e+06
Task 5485 : 4.42042e+06
Task 5486 : 5.87914e+06
Task 5487 : 1.18496e+07
Task 5488 : 8.24522e+06
Task 5489 : 4.03162e+06
Task 5490 : 1.0212e+07
Task 5491 : 7.74059e+06
Task 5492 : 1.02519e+07
Task 5493 : 8.60515e+06
Task 5494 : 4.43586e+06
Task 5495 : 7.60104e+06
Task 5496 : 9.8605e+06
Task 5497 : 1.7973e+07
Task 5498 : 5.57187e+06
Task 5499 : 6.7319e+06
Task 5500 : 8.63513e+06
Task 5501 : 8.93721e+06
Task 5502 : 6.90968e+06
Task 5503 : 8.34868e+06
Task 5504 : 8.28305e+06
Task 5505 : 1.1368e+07
Task 5506 : 8.56858e+06
Task 5507 : 9.16906e+06
Task 5508 : 1.21039e+07
Task 5509 : 7.76606e+06
Task 5510 : 8.38034e+06
Task 5511 : 4.22365e+06
Task 5512 : 9.31305e+06
Task 5513 : 7.54167e+06
Task 5514 : 1.48679e+07
Task 5515 : 8.12658e+06
Task 5516 : 1.01399e+07
Task 5517 : 4.36433e+06
Task 5518 : 8.72172e+06
Task 5519 : 7.41027e+06
Task 5520 : 1.51343e+07
Task 5521 : 4.42974e+06
Task 5522 : 4.66037e+06
Task 5523 : 4.68472e+06
Task 5524 : 9.06788e+06
Task 5525 : 8.08317e+06
Task 5526 : 7.94965e+06
Task 5527 : 5.76564e+06
Task 5528 : 1.73394e+07
Task 5529 : 1.03231e+07
Task 5530 : 1.13177e+07
Task 5531 : 1.21103e+07
Task 5532 : 4.15439e+06
Task 5533 : 1.16357e+07
Task 5534 : 7.94349e+06
Task 5535 : 7.33175e+06
Task 5536 : 4.94128e+06
Task 5537 : 6.13157e+06
Task 5538 : 1.00094e+07
Task 5539 : 9.01186e+06
Task 5540 : 7.85561e+06
Task 5541 : 9.34628e+06
Task 5542 : 9.11764e+06
Task 5543 : 9.21441e+06
Task 5544 : 7.6757e+06
Task 5545 : 1.3043e+07
Task 5546 : 4.62221e+06
Task 5547 : 1.55683e+07
Task 5548 : 8.13241e+06
Task 5549 : 4.45139e+06
Task 5550 : 8.73638e+06
Task 5551 : 9.51306e+06
Task 5552 : 1.23688e+07
Task 5553 : 7.06906e+06
Task 5554 : 1.02608e+07
Task 5555 : 1.60153e+07
Task 5556 : 1.29908e+07
Task 5557 : 7.94328e+06
Task 5558 : 6.4665e+06
Task 5559 : 8.79354e+06
Task 5560 : 1.46309e+07
Task 5561 : 8.59793e+06
Task 5562 : 1.19251e+07
Task 5563 : 4.79849e+06
Task 5564 : 9.90157e+06
Task 5565 : 3.88606e+06
Task 5566 : 1.0761e+07
Task 5567 : 9.30908e+06
Task 5568 : 4.59155e+06
Task 5569 : 1.02904e+07
Task 5570 : 1.13228e+07
Task 5571 : 1.41233e+07
Task 5572 : 7.56382e+06
Task 5573 : 1.00505e+07
Task 5574 : 8.05029e+06
Task 5575 : 1.03607e+07
Task 5576 : 4.32697e+06
Task 5577 : 1.08362e+07
Task 5578 : 7.4723e+06
Task 5579 : 4.26025e+06
Task 5580 : 9.171e+06
Task 5581 : 9.66357e+06
Task 5582 : 1.44358e+07
Task 5583 : 8.21233e+06
Task 5584 : 6.26239e+06
Task 5585 : 9.30369e+06
Task 5586 : 9.33771e+06
Task 5587 : 7.56263e+06
Task 5588 : 4.62217e+06
Task 5589 : 8.1385e+06
Task 5590 : 1.33043e+07
Task 5591 : 1.68908e+07
Task 5592 : 7.39846e+06
Task 5593 : 1.14177e+07
Task 5594 : 1.59128e+07
Task 5595 : 1.25008e+07
Task 5596 : 6.56578e+06
Task 5597 : 8.12138e+06
Task 5598 : 9.60967e+06
Task 5599 : 1.37966e+07
Task 5600 : 8.55329e+06
Task 5601 : 1.13414e+07
Task 5602 : 4.60415e+06
Task 5603 : 9.08581e+06
Task 5604 : 9.76472e+06
Task 5605 : 1.07835e+07
Task 5606 : 4.58125e+06
Task 5607 : 9.29383e+06
Task 5608 : 7.91936e+06
Task 5609 : 1.51455e+07
Task 5610 : 9.67714e+06
Task 5611 : 8.96566e+06
Task 5612 : 8.6853e+06
Task 5613 : 8.06497e+06
Task 5614 : 1.08861e+07
Task 5615 : 1.03877e+07
Task 5616 : 1.17373e+07
Task 5617 : 8.01842e+06
Task 5618 : 8.54299e+06
Task 5619 : 1.13176e+07
Task 5620 : 9.28558e+06
Task 5621 : 6.3905e+06
Task 5622 : 9.81974e+06
Task 5623 : 1.02183e+07
Task 5624 : 1.53e+07
Task 5625 : 4.83142e+06
Task 5626 : 1.46018e+07
Task 5627 : 1.20646e+07
Task 5628 : 4.83959e+06
Task 5629 : 1.28051e+07
Task 5630 : 1.47559e+07
Task 5631 : 7.04448e+06
Task 5632 : 9.2905e+06
Task 5633 : 1.05725e+07
Task 5634 : 8.61389e+06
Task 5635 : 1.01247e+07
Task 5636 : 1.37116e+07
Task 5637 : 9.1606e+06
Task 5638 : 1.4611e+07
Task 5639 : 1.11268e+07
Task 5640 : 9.6868e+06
Task 5641 : 4.78838e+06
Task 5642 : 1.14864e+07
Task 5643 : 8.40872e+06
Task 5644 : 5.66776e+06
Task 5645 : 5.04039e+06
Task 5646 : 4.73776e+06
Task 5647 : 8.39911e+06
Task 5648 : 9.95076e+06
Task 5649 : 9.31231e+06
Task 5650 : 5.75665e+06
Task 5651 : 9.18027e+06
Task 5652 : 4.66347e+06
Task 5653 : 8.7854e+06
Task 5654 : 1.29762e+07
Task 5655 : 1.5619e+07
Task 5656 : 1.12087e+07
Task 5657 : 1.16025e+07
Task 5658 : 1.29838e+07
Task 5659 : 9.40186e+06
Task 5660 : 8.44544e+06
Task 5661 : 4.27814e+06
Task 5662 : 1.53342e+07
Task 5663 : 1.66524e+07
Task 5664 : 9.76097e+06
Task 5665 : 1.39245e+07
Task 5666 : 1.40342e+07
Task 5667 : 1.04383e+07
Task 5668 : 1.21633e+07
Task 5669 : 9.58039e+06
Task 5670 : 1.31978e+07
Task 5671 : 5.11129e+06
Task 5672 : 1.20041e+07
Task 5673 : 8.09495e+06
Task 5674 : 1.04191e+07
Task 5675 : 9.34119e+06
Task 5676 : 8.91613e+06
Task 5677 : 6.48959e+06
Task 5678 : 4.57783e+06
Task 5679 : 1.01513e+07
Task 5680 : 1.25386e+07
Task 5681 : 9.51587e+06
Task 5682 : 1.76491e+07
Task 5683 : 1.05275e+07
Task 5684 : 1.39857e+07
Task 5685 : 4.95961e+06
Task 5686 : 8.64307e+06
Task 5687 : 9.29756e+06
Task 5688 : 4.74997e+06
Task 5689 : 9.70013e+06
Task 5690 : 1.03548e+07
Task 5691 : 1.06788e+07
Task 5692 : 1.34285e+07
Task 5693 : 1.10006e+07
Task 5694 : 1.31943e+07
Task 5695 : 1.00836e+07
Task 5696 : 1.34273e+07
Task 5697 : 1.03356e+07
Task 5698 : 4.87361e+06
Task 5699 : 9.53286e+06
Task 5700 : 6.64185e+06
Task 5701 : 4.77706e+06
Task 5702 : 1.70917e+07
Task 5703 : 8.31545e+06
Task 5704 : 1.43912e+07
Task 5705 : 9.26024e+06
Task 5706 : 8.34323e+06
Task 5707 : 1.47078e+07
Task 5708 : 1.43399e+07
Task 5709 : 1.46427e+07
Task 5710 : 1.40262e+07
Task 5711 : 1.01772e+07
Task 5712 : 5.20639e+06
Task 5713 : 1.3795e+07
Task 5714 : 1.4187e+07
Task 5715 : 7.73236e+06
Task 5716 : 9.81456e+06
Task 5717 : 9.25598e+06
Task 5718 : 1.03858e+07
Task 5719 : 1.12347e+07
Task 5720 : 9.11245e+06
Task 5721 : 9.69407e+06
Task 5722 : 9.94887e+06
Task 5723 : 1.70298e+07
Task 5724 : 1.00624e+07
Task 5725 : 9.54741e+06
Task 5726 : 1.03784e+07
Task 5727 : 9.49099e+06
Task 5728 : 1.34713e+07
Task 5729 : 4.93885e+06
Task 5730 : 1.37114e+07
Task 5731 : 1.52622e+07
Task 5732 : 1.74988e+07
Task 5733 : 9.2087e+06
Task 5734 : 8.59649e+06
Task 5735 : 5.50528e+06
Task 5736 : 4.10389e+06
Task 5737 : 5.44708e+06
Task 5738 : 8.77023e+06
Task 5739 : 8.24948e+06
Task 5740 : 1.36743e+07
Task 5741 : 6.66998e+06
Task 5742 : 9.64673e+06
Task 5743 : 1.076e+07
Task 5744 : 1.35932e+07
Task 5745 : 6.45647e+06
Task 5746 : 1.28305e+07
Task 5747 : 1.46697e+07
Task 5748 : 9.10285e+06
Task 5749 : 4.73085e+06
Task 5750 : 1.24403e+07
Task 5751 : 9.9415e+06
Task 5752 : 9.70312e+06
Task 5753 : 1.47409e+07
Task 5754 : 1.0091e+07
Task 5755 : 8.90934e+06
Task 5756 : 1.44484e+07
Task 5757 : 9.8793e+06
Task 5758 : 9.12656e+06
Task 5759 : 1.3731e+07
Task 5760 : 1.0619e+07
Task 5761 : 5.23149e+06
Task 5762 : 9.72848e+06
Task 5763 : 1.03633e+07
Task 5764 : 9.19804e+06
Task 5765 : 1.34838e+07
Task 5766 : 5.43795e+06
Task 5767 : 1.01991e+07
Task 5768 : 1.31448e+07
Task 5769 : 8.19204e+06
Task 5770 : 1.00167e+07
Task 5771 : 1.44697e+07
Task 5772 : 4.80935e+06
Task 5773 : 9.64793e+06
Task 5774 : 9.81743e+06
Task 5775 : 1.00838e+07
Task 5776 : 1.55027e+07
Task 5777 : 5.64874e+06
Task 5778 : 5.07182e+06
Task 5779 : 1.03014e+07
Task 5780 : 1.43517e+07
Task 5781 : 1.79632e+07
Task 5782 : 1.51065e+07
Task 5783 : 1.40708e+07
Task 5784 : 6.60346e+06
Task 5785 : 1.01319e+07
Task 5786 : 5.34078e+06
Task 5787 : 1.49668e+07
Task 5788 : 8.27399e+06
Task 5789 : 8.33616e+06
Task 5790 : 4.80678e+06
Task 5791 : 9.63544e+06
Task 5792 : 1.84871e+07
Task 5793 : 9.88205e+06
Task 5794 : 5.26637e+06
Task 5795 : 1.42463e+07
Task 5796 : 1.39524e+07
Task 5797 : 1.03779e+07
Task 5798 : 4.3997e+06
Task 5799 : 7.03848e+06
Task 5800 : 6.55769e+06
Task 5801 : 5.17471e+06
Task 5802 : 1.54076e+07
Task 5803 : 1.26476e+07
Task 5804 : 9.27086e+06
Task 5805 : 1.0139e+07
Task 5806 : 9.28444e+06
Task 5807 : 9.97654e+06
Task 5808 : 8.89316e+06
Task 5809 : 8.3376e+06
Task 5810 : 1.21273e+07
Task 5811 : 4.81023e+06
Task 5812 : 8.75328e+06
Task 5813 : 9.24544e+06
Task 5814 : 9.23516e+06
Task 5815 : 4.61713e+06
Task 5816 : 1.39022e+07
Task 5817 : 7.37485e+06
Task 5818 : 1.20882e+07
Task 5819 : 1.54527e+07
Task 5820 : 5.46756e+06
Task 5821 : 1.07054e+07
Task 5822 : 1.33121e+07
Task 5823 : 6.95041e+06
Task 5824 : 1.42498e+07
Task 5825 : 1.49332e+07
Task 5826 : 8.75218e+06
Task 5827 : 9.64256e+06
Task 5828 : 7.8863e+06
Task 5829 : 6.7555e+06
Task 5830 : 6.98088e+06
Task 5831 : 8.71303e+06
Task 5832 : 9.34282e+06
Task 5833 : 1.44202e+07
Task 5834 : 1.59028e+07
Task 5835 : 8.67967e+06
Task 5836 : 1.21975e+07
Task 5837 : 9.46421e+06
Task 5838 : 1.20293e+07
Task 5839 : 7.44742e+06
Task 5840 : 9.85214e+06
Task 5841 : 5.02515e+06
Task 5842 : 1.63612e+07
Task 5843 : 1.56409e+07
Task 5844 : 1.48938e+07
Task 5845 : 7.33158e+06
Task 5846 : 1.30153e+07
Task 5847 : 1.37264e+07
Task 5848 : 9.24819e+06
Task 5849 : 9.25497e+06
Task 5850 : 7.46718e+06
Task 5851 : 1.74801e+07
Task 5852 : 1.60159e+07
Task 5853 : 4.94809e+06
Task 5854 : 5.1191e+06
Task 5855 : 1.39409e+07
Task 5856 : 4.99842e+06
Task 5857 : 1.20416e+07
Task 5858 : 1.79546e+07
Task 5859 : 3.30157e+06
Task 5860 : 8.81584e+06
Task 5861 : 6.66331e+06
Task 5862 : 1.18003e+07
Task 5863 : 1.15626e+07
Task 5864 : 8.72052e+06
Task 5865 : 8.59992e+06
Task 5866 : 1.50179e+07
Task 5867 : 5.02193e+06
Task 5868 : 6.5507e+06
Task 5869 : 5.3821e+06
Task 5870 : 7.7948e+06
Task 5871 : 1.18591e+07
Task 5872 : 8.51931e+06
Task 5873 : 1.61266e+07
Task 5874 : 1.08849e+07
Task 5875 : 7.42717e+06
Task 5876 : 6.7769e+06
Task 5877 : 7.65981e+06
Task 5878 : 8.63522e+06
Task 5879 : 1.53125e+07
Task 5880 : 1.15198e+07
Task 5881 : 8.98215e+06
Task 5882 : 1.67157e+07
Task 5883 : 1.356e+07
Task 5884 : 1.33273e+07
Task 5885 : 9.18458e+06
Task 5886 : 1.58242e+07
Task 5887 : 1.72812e+07
Task 5888 : 7.60906e+06
Task 5889 : 1.15784e+07
Task 5890 : 1.66368e+07
Task 5891 : 4.94564e+06
Task 5892 : 1.3521e+07
Task 5893 : 1.61768e+07
Task 5894 : 9.08931e+06
Task 5895 : 4.73617e+06
Task 5896 : 6.71154e+06
Task 5897 : 1.09884e+07
Task 5898 : 1.11797e+07
Task 5899 : 1.2906e+07
Task 5900 : 8.24156e+06
Task 5901 : 2.05376e+07
Task 5902 : 5.39608e+06
Task 5903 : 5.22232e+06
Task 5904 : 1.7124e+07
Task 5905 : 1.64565e+07
Task 5906 : 7.17962e+06
Task 5907 : 5.68519e+06
Task 5908 : 1.77857e+07
Task 5909 : 4.39166e+06
Task 5910 : 2.02037e+06
Task 5911 : 7.6886e+06
Task 5912 : 9.87221e+06
Task 5913 : 1.74324e+07
Task 5914 : 1.34927e+07
Task 5915 : 4.51669e+06
Task 5916 : 2.02134e+07
Task 5917 : 1.03596e+07
Task 5918 : 7.28422e+06
Task 5919 : 4.36789e+06
Task 5920 : 5.88314e+06
Task 5921 : 1.77115e+07
Task 5922 : 1.40977e+07
Task 5923 : 4.0678e+06
Task 5924 : 1.04483e+07
Task 5925 : 7.64094e+06
Task 5926 : 7.84074e+06
Task 5927 : 1.96488e+07
Task 5928 : 9.03218e+06
Task 5929 : 7.08368e+06
Task 5930 : 9.05298e+06
Task 5931 : 1.32637e+07
Task 5932 : 1.80768e+07
Task 5933 : 1.84484e+07
Task 5934 : 5.5326e+06
Task 5935 : 4.09452e+06
Task 5936 : 6.05441e+06
Task 5937 : 9.24878e+06
Task 5938 : 9.59181e+06
Task 5939 : 1.12363e+07
Task 5940 : 1.73026e+07
Task 5941 : 9.22079e+06
Task 5942 : 3.74375e+06
Task 5943 : 6.03527e+06
Task 5944 : 4.06137e+06
Task 5945 : 7.55406e+06
Task 5946 : 1.6488e+07
Task 5947 : 4.11186e+06
Task 5948 : 9.63726e+06
Task 5949 : 1.69651e+06
Task 5950 : 1.1196e+07
Task 5951 : 2.25105e+07
Task 5952 : 7.7886e+06
Task 5953 : 1.62937e+07
Task 5954 : 1.52196e+07
Task 5955 : 4.76683e+06
Task 5956 : 9.05637e+06
Task 5957 : 5.23815e+06
Task 5958 : 3.6371e+06
Task 5959 : 5.53478e+06
Task 5960 : 2.04775e+07
Task 5961 : 1.03636e+07
Task 5962 : 5.23014e+06
Task 5963 : 1.28155e+07
Task 5964 : 2.02659e+07
Task 5965 : 1.747e+06
Task 5966 : 6.92342e+06
Task 5967 : 9.58884e+06
Task 5968 : 5.16366e+06
Task 5969 : 8.31601e+06
Task 5970 : 1.28211e+07
Task 5971 : 1.35728e+07
Task 5972 : 6.07889e+06
Task 5973 : 1.9475e+07
Task 5974 : 1.2906e+07
Task 5975 : 5.38086e+06
Task 5976 : 7.30085e+06
Task 5977 : 2.21832e+06
Task 5978 : 7.38121e+06
Task 5979 : 1.64267e+07
Task 5980 : 1.2906e+07
Task 5981 : 2.21832e+06
Task 5982 : 3.44027e+06
Task 5983 : 6.96091e+06


==> plots/estimations/cpu-gpu-task-comparison/twitter-white-outputs/white-twitter-cpu.txt <==
Task 0 : 7357405.00
Task 1 : 9667619.00
Task 2 : 10952183.00
Task 3 : 6131853.00
Task 4 : 6051863.00
Task 5 : 4777537.00
Task 6 : 6275897.00
Task 7 : 8148316.00
Task 8 : 8095155.00
Task 9 : 5940611.00
Task 10 : 3833355.00
Task 11 : 6752682.00
Task 12 : 4126556.00
Task 13 : 3148902.00
Task 14 : 4826076.00
Task 15 : 6614107.00
Task 16 : 3569968.00
Task 17 : 9162914.00
Task 18 : 4569408.00
Task 19 : 3073958.00
Task 20 : 2636474.00
Task 21 : 2252851.00
Task 22 : 2852319.00
Task 23 : 2237365.00
Task 24 : 2508305.00
Task 25 : 2060183.00
Task 26 : 3139025.00
Task 27 : 1547272.00
Task 28 : 1719941.00
Task 29 : 1829436.00
Task 30 : 1388881.00
Task 31 : 1251561.00
Task 32 : 1138296.00
Task 33 : 1160554.00
Task 34 : 1151682.00
Task 35 : 1095389.00
Task 36 : 5398251.00
Task 37 : 577081.00
Task 38 : 8041042.00
Task 39 : 540021.00
Task 40 : 483913.00
Task 41 : 419253.00
Task 42 : 814828.00
Task 43 : 312394.00
Task 44 : 953210.00
Task 45 : 59934.00
Task 46 : 60103.00
Task 47 : 48506.00
Task 48 : 41970.00
Task 49 : 38933.00
Task 50 : 31445.00
Task 51 : 5671136.00
Task 52 : 1883131.00
Task 53 : 2517834.00
Task 54 : 1917561.00
Task 55 : 2561396.00
Task 56 : 2578464.00
Task 57 : 2122367.00
Task 58 : 2060719.00
Task 59 : 2145876.00
Task 60 : 1547863.00
Task 61 : 1691232.00
Task 62 : 1553648.00
Task 63 : 1173109.00
Task 64 : 1041055.00
Task 65 : 1575146.00
Task 66 : 1818560.00
Task 67 : 1084051.00
Task 68 : 1128203.00
Task 69 : 1141524.00
Task 70 : 1136605.00
Task 71 : 1733739.00
Task 72 : 2438272.00
Task 73 : 3326804.00
Task 74 : 661468.00
Task 75 : 599310.00
Task 76 : 505910.00
Task 77 : 432755.00
Task 78 : 853779.00
Task 79 : 1116981.00
Task 80 : 315113.00
Task 81 : 88131.00
Task 82 : 81708.00
Task 83 : 85516.00
Task 84 : 67037.00
Task 85 : 59933.00
Task 86 : 48611.00
Task 87 : 1332665.00
Task 88 : 2353078.00
Task 89 : 1665238.00
Task 90 : 1293131.00
Task 91 : 2073713.00
Task 92 : 2370375.00
Task 93 : 977827.00
Task 94 : 1926677.00
Task 95 : 980684.00
Task 96 : 1054294.00
Task 97 : 1601165.00
Task 98 : 819863.00
Task 99 : 1515994.00
Task 100 : 732644.00
Task 101 : 660667.00
Task 102 : 672716.00
Task 103 : 664441.00
Task 104 : 639345.00
Task 105 : 317579.00
Task 106 : 288443.00
Task 107 : 254368.00
Task 108 : 221737.00
Task 109 : 471643.00
Task 110 : 546890.00
Task 111 : 169600.00
Task 112 : 49406.00
Task 113 : 45673.00
Task 114 : 46401.00
Task 115 : 37955.00
Task 116 : 35959.00
Task 117 : 24500.00
Task 118 : 1723831.00
Task 119 : 1853212.00
Task 120 : 2104855.00
Task 121 : 2251026.00
Task 122 : 1320280.00
Task 123 : 4240043.00
Task 124 : 1230210.00
Task 125 : 1111991.00
Task 126 : 1727024.00
Task 127 : 1277227.00
Task 128 : 1387894.00
Task 129 : 1474226.00
Task 130 : 1476587.00
Task 131 : 939022.00
Task 132 : 833207.00
Task 133 : 689362.00
Task 134 : 580471.00
Task 135 : 1099958.00
Task 136 : 121519.00
Task 137 : 103155.00
Task 138 : 123638.00
Task 139 : 90490.00
Task 140 : 1583374.00
Task 141 : 117523.00
Task 142 : 82516.00
Task 143 : 395864.00
Task 144 : 1625142.00
Task 145 : 1424819.00
Task 146 : 1546378.00
Task 147 : 1749714.00
Task 148 : 1081908.00
Task 149 : 964773.00
Task 150 : 939587.00
Task 151 : 1002469.00
Task 152 : 1020624.00
Task 153 : 985089.00
Task 154 : 553135.00
Task 155 : 501386.00
Task 156 : 437213.00
Task 157 : 375658.00
Task 158 : 720117.00
Task 159 : 915899.00
Task 160 : 272875.00
Task 161 : 72026.00
Task 162 : 72803.00
Task 163 : 60027.00
Task 164 : 52575.00
Task 165 : 46608.00
Task 166 : 41449.00
Task 167 : 1674377.00
Task 168 : 1738295.00
Task 169 : 1324971.00
Task 170 : 1369713.00
Task 171 : 3958513.00
Task 172 : 1169550.00
Task 173 : 2079336.00
Task 174 : 1615285.00
Task 175 : 1612464.00
Task 176 : 1049752.00
Task 177 : 3159676.00
Task 178 : 1788465.00
Task 179 : 1221651.00
Task 180 : 1688266.00
Task 181 : 1768903.00
Task 182 : 2642697.00
Task 183 : 1280599.00
Task 184 : 1462329.00
Task 185 : 1244787.00
Task 186 : 1266041.00
Task 187 : 1483156.00
Task 188 : 1887989.00
Task 189 : 2257097.00
Task 190 : 2931571.00
Task 191 : 1482172.00
Task 192 : 2328613.00
Task 193 : 1281343.00
Task 194 : 1695588.00
Task 195 : 1288721.00
Task 196 : 1131192.00
Task 197 : 1552866.00
Task 198 : 1299023.00
Task 199 : 1350973.00
Task 200 : 1028776.00
Task 201 : 1156315.00
Task 202 : 1220928.00
Task 203 : 1128433.00
Task 204 : 1249512.00
Task 205 : 1198125.00
Task 206 : 1256126.00
Task 207 : 1782077.00
Task 208 : 1908405.00
Task 209 : 1245427.00
Task 210 : 932987.00
Task 211 : 1130634.00
Task 212 : 831761.00
Task 213 : 1241234.00
Task 214 : 869584.00
Task 215 : 1420180.00
Task 216 : 1556901.00
Task 217 : 989660.00
Task 218 : 824942.00
Task 219 : 1274846.00
Task 220 : 752883.00
Task 221 : 763010.00
Task 222 : 758084.00
Task 223 : 762742.00
Task 224 : 725218.00
Task 225 : 1190988.00
Task 226 : 861605.00
Task 227 : 2203942.00
Task 228 : 1202254.00
Task 229 : 1161918.00
Task 230 : 1154193.00
Task 231 : 1217070.00
Task 232 : 1868549.00
Task 233 : 400693.00
Task 234 : 357458.00
Task 235 : 333093.00
Task 236 : 289553.00
Task 237 : 552671.00
Task 238 : 217897.00
Task 239 : 644779.00
Task 240 : 41870.00
Task 241 : 44235.00
Task 242 : 33555.00
Task 243 : 30876.00
Task 244 : 28136.00
Task 245 : 24763.00
Task 246 : 814670.00
Task 247 : 858984.00
Task 248 : 772669.00
Task 249 : 617511.00
Task 250 : 899417.00
Task 251 : 562075.00
Task 252 : 533934.00
Task 253 : 876284.00
Task 254 : 462928.00
Task 255 : 857450.00
Task 256 : 338994.00
Task 257 : 960173.00
Task 258 : 889765.00
Task 259 : 34055.00
Task 260 : 31588.00
Task 261 : 23963.00
Task 262 : 21913.00
Task 263 : 20560.00
Task 264 : 18881.00
Task 265 : 925208.00
Task 266 : 918063.00
Task 267 : 1106537.00
Task 268 : 1176414.00
Task 269 : 1441734.00
Task 270 : 1015312.00
Task 271 : 1294886.00
Task 272 : 916810.00
Task 273 : 551580.00
Task 274 : 485996.00
Task 275 : 425526.00
Task 276 : 864477.00
Task 277 : 360013.00
Task 278 : 666134.00
Task 279 : 78069.00
Task 280 : 59939.00
Task 281 : 913762.00
Task 282 : 76557.00
Task 283 : 54946.00
Task 284 : 246188.00
Task 285 : 51338.00
Task 286 : 67608.00
Task 287 : 571571.00
Task 288 : 505727.00
Task 289 : 424883.00
Task 290 : 358942.00
Task 291 : 686932.00
Task 292 : 78302.00
Task 293 : 63670.00
Task 294 : 78900.00
Task 295 : 56078.00
Task 296 : 958438.00
Task 297 : 74055.00
Task 298 : 49778.00
Task 299 : 245312.00
Task 300 : 1610383.00
Task 301 : 733658.00
Task 302 : 1587299.00
Task 303 : 2054814.00
Task 304 : 1068318.00
Task 305 : 737892.00
Task 306 : 755751.00
Task 307 : 763665.00
Task 308 : 733110.00
Task 309 : 1628826.00
Task 310 : 954405.00
Task 311 : 415936.00
Task 312 : 374500.00
Task 313 : 335308.00
Task 314 : 291004.00
Task 315 : 546031.00
Task 316 : 695763.00
Task 317 : 214659.00
Task 318 : 59759.00
Task 319 : 63302.00
Task 320 : 49590.00
Task 321 : 45850.00
Task 322 : 41145.00
Task 323 : 38236.00
Task 324 : 1060803.00
Task 325 : 1168556.00
Task 326 : 813617.00
Task 327 : 685486.00
Task 328 : 683797.00
Task 329 : 1241765.00
Task 330 : 1324529.00
Task 331 : 1062485.00
Task 332 : 931960.00
Task 333 : 752553.00
Task 334 : 567438.00
Task 335 : 681050.00
Task 336 : 985961.00
Task 337 : 359814.00
Task 338 : 794417.00
Task 339 : 740155.00
Task 340 : 889675.00
Task 341 : 819828.00
Task 342 : 642706.00
Task 343 : 803734.00
Task 344 : 1555242.00
Task 345 : 808110.00
Task 346 : 826180.00
Task 347 : 788248.00
Task 348 : 829222.00
Task 349 : 672380.00
Task 350 : 344700.00
Task 351 : 285473.00
Task 352 : 672455.00
Task 353 : 760976.00
Task 354 : 717018.00
Task 355 : 748746.00
Task 356 : 408017.00
Task 357 : 740126.00
Task 358 : 372042.00
Task 359 : 349540.00
Task 360 : 305391.00
Task 361 : 465269.00
Task 362 : 591342.00
Task 363 : 227959.00
Task 364 : 649140.00
Task 365 : 419024.00
Task 366 : 23312.00
Task 367 : 22792.00
Task 368 : 17111.00
Task 369 : 14647.00
Task 370 : 13946.00
Task 371 : 11883.00
Task 372 : 348284.00
Task 373 : 299124.00
Task 374 : 605332.00
Task 375 : 801183.00
Task 376 : 221055.00
Task 377 : 56798.00
Task 378 : 55607.00
Task 379 : 52652.00
Task 380 : 44672.00
Task 381 : 39030.00
Task 382 : 34374.00
Task 383 : 555291.00
Task 384 : 264692.00
Task 385 : 904361.00
Task 386 : 1027758.00
Task 387 : 753190.00
Task 388 : 683807.00
Task 389 : 462530.00
Task 390 : 491446.00
Task 391 : 405840.00
Task 392 : 363845.00
Task 393 : 309867.00
Task 394 : 565064.00
Task 395 : 765755.00
Task 396 : 72719.00
Task 397 : 57064.00
Task 398 : 199808.00
Task 399 : 68040.00
Task 400 : 52985.00
Task 401 : 51005.00
Task 402 : 60223.00
Task 403 : 566542.00
Task 404 : 512012.00
Task 405 : 692015.00
Task 406 : 514203.00
Task 407 : 568920.00
Task 408 : 676042.00
Task 409 : 470269.00
Task 410 : 545334.00
Task 411 : 517326.00
Task 412 : 582082.00
Task 413 : 347770.00
Task 414 : 492869.00
Task 415 : 668080.00
Task 416 : 732561.00
Task 417 : 205081.00
Task 418 : 794916.00
Task 419 : 534705.00
Task 420 : 806408.00
Task 421 : 540183.00
Task 422 : 322175.00
Task 423 : 434019.00
Task 424 : 661091.00
Task 425 : 533724.00
Task 426 : 185322.00
Task 427 : 504552.00
Task 428 : 399060.00
Task 429 : 415663.00
Task 430 : 409904.00
Task 431 : 415439.00
Task 432 : 532094.00
Task 433 : 612651.00
Task 434 : 359023.00
Task 435 : 596151.00
Task 436 : 565500.00
Task 437 : 503492.00
Task 438 : 490052.00
Task 439 : 415629.00
Task 440 : 76090.00
Task 441 : 69335.00
Task 442 : 63409.00
Task 443 : 76512.00
Task 444 : 347710.00
Task 445 : 58534.00
Task 446 : 72090.00
Task 447 : 668781.00
Task 448 : 914545.00
Task 449 : 262631.00
Task 450 : 1666867.00
Task 451 : 409045.00
Task 452 : 479305.00
Task 453 : 391826.00
Task 454 : 183190.00
Task 455 : 324274.00
Task 456 : 475583.00
Task 457 : 541733.00
Task 458 : 353321.00
Task 459 : 338849.00
Task 460 : 428332.00
Task 461 : 461655.00
Task 462 : 414778.00
Task 463 : 498400.00
Task 464 : 387010.00
Task 465 : 348971.00
Task 466 : 503161.00
Task 467 : 622405.00
Task 468 : 1322552.00
Task 469 : 498458.00
Task 470 : 176712.00
Task 471 : 213697.00
Task 472 : 317580.00
Task 473 : 409483.00
Task 474 : 400720.00
Task 475 : 389046.00
Task 476 : 425880.00
Task 477 : 442479.00
Task 478 : 462795.00
Task 479 : 466683.00
Task 480 : 168154.00
Task 481 : 456805.00
Task 482 : 463256.00
Task 483 : 381298.00
Task 484 : 468174.00
Task 485 : 468039.00
Task 486 : 398059.00
Task 487 : 566653.00
Task 488 : 457364.00
Task 489 : 211890.00
Task 490 : 356591.00
Task 491 : 381159.00
Task 492 : 300392.00
Task 493 : 262758.00
Task 494 : 447025.00
Task 495 : 387949.00
Task 496 : 261370.00
Task 497 : 67797.00
Task 498 : 57821.00
Task 499 : 65707.00
Task 500 : 52456.00
Task 501 : 176412.00
Task 502 : 49380.00
Task 503 : 63078.00
Task 504 : 655310.00
Task 505 : 328630.00
Task 506 : 168848.00
Task 507 : 413140.00
Task 508 : 313816.00
Task 509 : 420703.00
Task 510 : 457764.00
Task 511 : 412300.00
Task 512 : 310773.00
Task 513 : 293872.00
Task 514 : 297380.00
Task 515 : 389296.00
Task 516 : 353970.00
Task 517 : 338097.00
Task 518 : 322485.00
Task 519 : 445928.00
Task 520 : 283256.00
Task 521 : 418710.00
Task 522 : 269305.00
Task 523 : 316653.00
Task 524 : 258027.00
Task 525 : 413817.00
Task 526 : 1532945.00
Task 527 : 231218.00
Task 528 : 278240.00
Task 529 : 1149549.00
Task 530 : 238540.00
Task 531 : 177902.00
Task 532 : 394101.00
Task 533 : 50549.00
Task 534 : 43351.00
Task 535 : 49492.00
Task 536 : 39624.00
Task 537 : 36999.00
Task 538 : 46041.00
Task 539 : 535710.00
Task 540 : 208166.00
Task 541 : 158378.00
Task 542 : 545905.00
Task 543 : 51120.00
Task 544 : 50672.00
Task 545 : 49059.00
Task 546 : 41426.00
Task 547 : 36435.00
Task 548 : 33683.00
Task 549 : 324993.00
Task 550 : 306383.00
Task 551 : 471436.00
Task 552 : 288828.00
Task 553 : 437162.00
Task 554 : 363090.00
Task 555 : 415977.00
Task 556 : 345351.00
Task 557 : 289393.00
Task 558 : 439852.00
Task 559 : 276074.00
Task 560 : 357862.00
Task 561 : 403219.00
Task 562 : 244035.00
Task 563 : 217136.00
Task 564 : 191784.00
Task 565 : 147986.00
Task 566 : 475284.00
Task 567 : 339261.00
Task 568 : 37894.00
Task 569 : 37857.00
Task 570 : 35792.00
Task 571 : 30876.00
Task 572 : 26990.00
Task 573 : 24885.00
Task 574 : 311405.00
Task 575 : 252740.00
Task 576 : 1219624.00
Task 577 : 466222.00
Task 578 : 313358.00
Task 579 : 339239.00
Task 580 : 284138.00
Task 581 : 363825.00
Task 582 : 466955.00
Task 583 : 316955.00
Task 584 : 419117.00
Task 585 : 174917.00
Task 586 : 370324.00
Task 587 : 367697.00
Task 588 : 317283.00
Task 589 : 302669.00
Task 590 : 394806.00
Task 591 : 245778.00
Task 592 : 362662.00
Task 593 : 370955.00
Task 594 : 296250.00
Task 595 : 412786.00
Task 596 : 275129.00
Task 597 : 319930.00
Task 598 : 324098.00
Task 599 : 361075.00
Task 600 : 411924.00
Task 601 : 339267.00
Task 602 : 237973.00
Task 603 : 287680.00
Task 604 : 339901.00
Task 605 : 330855.00
Task 606 : 177513.00
Task 607 : 255277.00
Task 608 : 114704.00
Task 609 : 257892.00
Task 610 : 334571.00
Task 611 : 298230.00
Task 612 : 290493.00
Task 613 : 253467.00
Task 614 : 254102.00
Task 615 : 354365.00
Task 616 : 365419.00
Task 617 : 403865.00
Task 618 : 222777.00
Task 619 : 311994.00
Task 620 : 223907.00
Task 621 : 320601.00
Task 622 : 69942.00
Task 623 : 204263.00
Task 624 : 58202.00
Task 625 : 66921.00
Task 626 : 53173.00
Task 627 : 65323.00
Task 628 : 50844.00
Task 629 : 185226.00
Task 630 : 576320.00
Task 631 : 170453.00
Task 632 : 157744.00
Task 633 : 45844.00
Task 634 : 39279.00
Task 635 : 44519.00
Task 636 : 36052.00
Task 637 : 33891.00
Task 638 : 42093.00
Task 639 : 431548.00
Task 640 : 241707.00
Task 641 : 117256.00
Task 642 : 353931.00
Task 643 : 293410.00
Task 644 : 133784.00
Task 645 : 473287.00
Task 646 : 183240.00
Task 647 : 619954.00
Task 648 : 368654.00
Task 649 : 283501.00
Task 650 : 245102.00
Task 651 : 317973.00
Task 652 : 246297.00
Task 653 : 316287.00
Task 654 : 276011.00
Task 655 : 393633.00
Task 656 : 293635.00
Task 657 : 226987.00
Task 658 : 304099.00
Task 659 : 324194.00
Task 660 : 201404.00
Task 661 : 253437.00
Task 662 : 227471.00
Task 663 : 367204.00
Task 664 : 180155.00
Task 665 : 303845.00
Task 666 : 160682.00
Task 667 : 216068.00
Task 668 : 128791.00
Task 669 : 345982.00
Task 670 : 187416.00
Task 671 : 394891.00
Task 672 : 34357.00
Task 673 : 34261.00
Task 674 : 32676.00
Task 675 : 28120.00
Task 676 : 24622.00
Task 677 : 22924.00
Task 678 : 143324.00
Task 679 : 504856.00
Task 680 : 52875.00
Task 681 : 51763.00
Task 682 : 50840.00
Task 683 : 42217.00
Task 684 : 37165.00
Task 685 : 34923.00
Task 686 : 213462.00
Task 687 : 508729.00
Task 688 : 321731.00
Task 689 : 218300.00
Task 690 : 326712.00
Task 691 : 278079.00
Task 692 : 251750.00
Task 693 : 323007.00
Task 694 : 317870.00
Task 695 : 1009200.00
Task 696 : 945592.00
Task 697 : 241372.00
Task 698 : 191918.00
Task 699 : 235847.00
Task 700 : 216014.00
Task 701 : 249380.00
Task 702 : 106031.00
Task 703 : 216531.00
Task 704 : 259888.00
Task 705 : 258087.00
Task 706 : 260800.00
Task 707 : 189318.00
Task 708 : 342001.00
Task 709 : 226802.00
Task 710 : 201935.00
Task 711 : 290862.00
Task 712 : 311089.00
Task 713 : 183048.00
Task 714 : 175818.00
Task 715 : 233147.00
Task 716 : 205307.00
Task 717 : 52857.00
Task 718 : 218784.00
Task 719 : 44358.00
Task 720 : 50925.00
Task 721 : 40593.00
Task 722 : 135251.00
Task 723 : 259625.00
Task 724 : 38373.00
Task 725 : 48871.00
Task 726 : 745307.00
Task 727 : 448488.00
Task 728 : 261700.00
Task 729 : 230674.00
Task 730 : 231060.00
Task 731 : 130135.00
Task 732 : 246413.00
Task 733 : 283321.00
Task 734 : 671068.00
Task 735 : 261372.00
Task 736 : 142599.00
Task 737 : 243280.00
Task 738 : 106128.00
Task 739 : 273341.00
Task 740 : 223845.00
Task 741 : 252704.00
Task 742 : 289819.00
Task 743 : 209652.00
Task 744 : 194982.00
Task 745 : 205468.00
Task 746 : 170890.00
Task 747 : 225711.00
Task 748 : 273246.00
Task 749 : 151896.00
Task 750 : 330226.00
Task 751 : 120738.00
Task 752 : 273735.00
Task 753 : 395234.00
Task 754 : 39814.00
Task 755 : 39338.00
Task 756 : 38062.00
Task 757 : 32098.00
Task 758 : 28280.00
Task 759 : 26336.00
Task 760 : 238588.00
Task 761 : 343135.00
Task 762 : 239722.00
Task 763 : 183833.00
Task 764 : 591653.00
Task 765 : 194295.00
Task 766 : 201914.00
Task 767 : 160655.00
Task 768 : 207486.00
Task 769 : 155321.00
Task 770 : 116708.00
Task 771 : 150258.00
Task 772 : 635345.00
Task 773 : 241078.00
Task 774 : 647156.00
Task 775 : 135275.00
Task 776 : 221279.00
Task 777 : 250896.00
Task 778 : 449851.00
Task 779 : 195560.00
Task 780 : 109268.00
Task 781 : 603384.00
Task 782 : 93027.00
Task 783 : 321048.00
Task 784 : 33934.00
Task 785 : 32689.00
Task 786 : 25585.00
Task 787 : 29639.00
Task 788 : 23267.00
Task 789 : 22197.00
Task 790 : 323294.00
Task 791 : 165639.00
Task 792 : 225832.00
Task 793 : 146322.00
Task 794 : 141849.00
Task 795 : 222226.00
Task 796 : 129218.00
Task 797 : 283641.00
Task 798 : 179138.00
Task 799 : 105664.00
Task 800 : 167728.00
Task 801 : 287570.00
Task 802 : 25128.00
Task 803 : 24265.00
Task 804 : 18726.00
Task 805 : 17086.00
Task 806 : 21332.00
Task 807 : 16039.00
Task 808 : 438541.00
Task 809 : 178346.00
Task 810 : 187716.00
Task 811 : 584134.00
Task 812 : 221710.00
Task 813 : 676458.00
Task 814 : 214696.00
Task 815 : 228721.00
Task 816 : 260838.00
Task 817 : 186445.00
Task 818 : 227522.00
Task 819 : 163125.00
Task 820 : 173251.00
Task 821 : 164874.00
Task 822 : 147595.00
Task 823 : 137564.00
Task 824 : 243150.00
Task 825 : 144910.00
Task 826 : 124421.00
Task 827 : 331904.00
Task 828 : 302239.00
Task 829 : 129328.00
Task 830 : 101350.00
Task 831 : 103085.00
Task 832 : 295756.00
Task 833 : 330602.00
Task 834 : 32541.00
Task 835 : 24303.00
Task 836 : 32174.00
Task 837 : 24138.00
Task 838 : 30830.00
Task 839 : 22430.00
Task 840 : 19058.00
Task 841 : 26021.00
Task 842 : 16767.00
Task 843 : 22663.00
Task 844 : 14969.00
Task 845 : 20366.00
Task 846 : 272942.00
Task 847 : 232768.00
Task 848 : 198841.00
Task 849 : 184001.00
Task 850 : 239934.00
Task 851 : 191650.00
Task 852 : 178236.00
Task 853 : 151657.00
Task 854 : 211693.00
Task 855 : 197008.00
Task 856 : 177999.00
Task 857 : 165027.00
Task 858 : 196847.00
Task 859 : 236989.00
Task 860 : 277247.00
Task 861 : 196386.00
Task 862 : 81522.00
Task 863 : 350241.00
Task 864 : 209990.00
Task 865 : 202255.00
Task 866 : 86926.00
Task 867 : 217895.00
Task 868 : 142399.00
Task 869 : 155335.00
Task 870 : 221427.00
Task 871 : 237980.00
Task 872 : 325623.00
Task 873 : 298696.00
Task 874 : 295341.00
Task 875 : 226547.00
Task 876 : 460579.00
Task 877 : 246293.00
Task 878 : 168113.00
Task 879 : 263187.00
Task 880 : 295680.00
Task 881 : 224862.00
Task 882 : 164865.00
Task 883 : 241150.00
Task 884 : 158330.00
Task 885 : 207500.00
Task 886 : 488661.00
Task 887 : 176000.00
Task 888 : 203412.00
Task 889 : 239499.00
Task 890 : 507773.00
Task 891 : 10066.00
Task 892 : 9066.00
Task 893 : 6910.00
Task 894 : 6698.00
Task 895 : 6576.00
Task 896 : 6144.00
Task 897 : 147172.00
Task 898 : 185896.00
Task 899 : 220778.00
Task 900 : 188292.00
Task 901 : 519656.00
Task 902 : 239496.00
Task 903 : 192423.00
Task 904 : 246757.00
Task 905 : 231790.00
Task 906 : 73813.00
Task 907 : 137165.00
Task 908 : 264763.00
Task 909 : 235488.00
Task 910 : 173556.00
Task 911 : 210581.00
Task 912 : 308077.00
Task 913 : 166082.00
Task 914 : 64070.00
Task 915 : 274158.00
Task 916 : 128704.00
Task 917 : 186638.00
Task 918 : 242440.00
Task 919 : 146838.00
Task 920 : 163437.00
Task 921 : 252623.00
Task 922 : 196945.00
Task 923 : 165610.00
Task 924 : 220603.00
Task 925 : 174493.00
Task 926 : 124414.00
Task 927 : 126252.00
Task 928 : 175210.00
Task 929 : 211542.00
Task 930 : 154156.00
Task 931 : 153992.00
Task 932 : 195492.00
Task 933 : 199294.00
Task 934 : 111883.00
Task 935 : 240685.00
Task 936 : 176602.00
Task 937 : 271307.00
Task 938 : 141536.00
Task 939 : 91567.00
Task 940 : 271276.00
Task 941 : 255920.00
Task 942 : 34055.00
Task 943 : 31535.00
Task 944 : 26423.00
Task 945 : 28447.00
Task 946 : 24297.00
Task 947 : 23620.00
Task 948 : 141347.00
Task 949 : 198336.00
Task 950 : 173923.00
Task 951 : 182931.00
Task 952 : 157174.00
Task 953 : 244302.00
Task 954 : 232820.00
Task 955 : 164185.00
Task 956 : 264024.00
Task 957 : 196448.00
Task 958 : 195514.00
Task 959 : 135596.00
Task 960 : 181889.00
Task 961 : 58695.00
Task 962 : 120976.00
Task 963 : 117499.00
Task 964 : 172389.00
Task 965 : 108473.00
Task 966 : 157502.00
Task 967 : 174154.00
Task 968 : 91755.00
Task 969 : 288201.00
Task 970 : 244758.00
Task 971 : 233652.00
Task 972 : 22546.00
Task 973 : 21515.00
Task 974 : 16786.00
Task 975 : 15288.00
Task 976 : 19219.00
Task 977 : 14635.00
Task 978 : 195201.00
Task 979 : 157780.00
Task 980 : 169937.00
Task 981 : 164803.00
Task 982 : 137584.00
Task 983 : 637264.00
Task 984 : 123458.00
Task 985 : 114504.00
Task 986 : 145647.00
Task 987 : 138013.00
Task 988 : 104987.00
Task 989 : 237554.00
Task 990 : 135796.00
Task 991 : 204609.00
Task 992 : 211384.00
Task 993 : 87796.00
Task 994 : 219739.00
Task 995 : 131463.00
Task 996 : 122450.00
Task 997 : 155750.00
Task 998 : 214025.00
Task 999 : 251516.00
Task 1000 : 169519.00
Task 1001 : 21866.00
Task 1002 : 21497.00
Task 1003 : 20291.00
Task 1004 : 17052.00
Task 1005 : 15096.00
Task 1006 : 13670.00
Task 1007 : 116048.00
Task 1008 : 182684.00
Task 1009 : 229370.00
Task 1010 : 161953.00
Task 1011 : 115400.00
Task 1012 : 99715.00
Task 1013 : 295684.00
Task 1014 : 159958.00
Task 1015 : 169056.00
Task 1016 : 164731.00
Task 1017 : 106027.00
Task 1018 : 34960.00
Task 1019 : 33306.00
Task 1020 : 30851.00
Task 1021 : 23928.00
Task 1022 : 25911.00
Task 1023 : 23118.00
Task 1024 : 171585.00
Task 1025 : 120412.00
Task 1026 : 171970.00
Task 1027 : 88020.00
Task 1028 : 236290.00
Task 1029 : 458671.00
Task 1030 : 232819.00
Task 1031 : 24288.00
Task 1032 : 22696.00
Task 1033 : 18474.00
Task 1034 : 17115.00
Task 1035 : 19691.00
Task 1036 : 16412.00
Task 1037 : 170625.00
Task 1038 : 206214.00
Task 1039 : 215187.00
Task 1040 : 125151.00
Task 1041 : 180638.00
Task 1042 : 173701.00
Task 1043 : 217277.00
Task 1044 : 234629.00
Task 1045 : 150799.00
Task 1046 : 181346.00
Task 1047 : 134472.00
Task 1048 : 215096.00
Task 1049 : 120313.00
Task 1050 : 188038.00
Task 1051 : 97635.00
Task 1052 : 108695.00
Task 1053 : 306564.00
Task 1054 : 33445.00
Task 1055 : 179211.00
Task 1056 : 31603.00
Task 1057 : 32487.00
Task 1058 : 23159.00
Task 1059 : 26004.00
Task 1060 : 21257.00
Task 1061 : 227337.00
Task 1062 : 127911.00
Task 1063 : 136184.00
Task 1064 : 182915.00
Task 1065 : 138723.00
Task 1066 : 145974.00
Task 1067 : 126564.00
Task 1068 : 221400.00
Task 1069 : 144048.00
Task 1070 : 184267.00
Task 1071 : 164713.00
Task 1072 : 156411.00
Task 1073 : 500097.00
Task 1074 : 192641.00
Task 1075 : 130691.00
Task 1076 : 151279.00
Task 1077 : 184212.00
Task 1078 : 114375.00
Task 1079 : 194831.00
Task 1080 : 110923.00
Task 1081 : 298685.00
Task 1082 : 102613.00
Task 1083 : 187393.00
Task 1084 : 276377.00
Task 1085 : 87532.00
Task 1086 : 181634.00
Task 1087 : 152352.00
Task 1088 : 235463.00
Task 1089 : 243827.00
Task 1090 : 26524.00
Task 1091 : 216355.00
Task 1092 : 25389.00
Task 1093 : 23036.00
Task 1094 : 19784.00
Task 1095 : 18105.00
Task 1096 : 17521.00
Task 1097 : 89869.00
Task 1098 : 126234.00
Task 1099 : 166657.00
Task 1100 : 201647.00
Task 1101 : 182514.00
Task 1102 : 118195.00
Task 1103 : 167330.00
Task 1104 : 167411.00
Task 1105 : 181063.00
Task 1106 : 133077.00
Task 1107 : 119006.00
Task 1108 : 134205.00
Task 1109 : 164098.00
Task 1110 : 261785.00
Task 1111 : 152618.00
Task 1112 : 142110.00
Task 1113 : 60867.00
Task 1114 : 163270.00
Task 1115 : 88156.00
Task 1116 : 171254.00
Task 1117 : 51136.00
Task 1118 : 55508.00
Task 1119 : 275661.00
Task 1120 : 44283.00
Task 1121 : 58123.00
Task 1122 : 47942.00
Task 1123 : 47579.00
Task 1124 : 41773.00
Task 1125 : 37645.00
Task 1126 : 43281.00
Task 1127 : 125901.00
Task 1128 : 48668.00
Task 1129 : 36351.00
Task 1130 : 67481.00
Task 1131 : 122734.00
Task 1132 : 120247.00
Task 1133 : 379453.00
Task 1134 : 421854.00
Task 1135 : 228451.00
Task 1136 : 124486.00
Task 1137 : 122381.00
Task 1138 : 185838.00
Task 1139 : 128970.00
Task 1140 : 103132.00
Task 1141 : 116285.00
Task 1142 : 106451.00
Task 1143 : 169655.00
Task 1144 : 395942.00
Task 1145 : 97795.00
Task 1146 : 169678.00
Task 1147 : 82250.00
Task 1148 : 136727.00
Task 1149 : 188148.00
Task 1150 : 190249.00
Task 1151 : 243224.00
Task 1152 : 141965.00
Task 1153 : 25245.00
Task 1154 : 363689.00
Task 1155 : 24782.00
Task 1156 : 23586.00
Task 1157 : 19698.00
Task 1158 : 17552.00
Task 1159 : 16036.00
Task 1160 : 220214.00
Task 1161 : 178884.00
Task 1162 : 191959.00
Task 1163 : 201966.00
Task 1164 : 159227.00
Task 1165 : 117449.00
Task 1166 : 114305.00
Task 1167 : 110423.00
Task 1168 : 210448.00
Task 1169 : 72687.00
Task 1170 : 141728.00
Task 1171 : 163736.00
Task 1172 : 139669.00
Task 1173 : 98936.00
Task 1174 : 213790.00
Task 1175 : 218349.00
Task 1176 : 223990.00
Task 1177 : 126907.00
Task 1178 : 97651.00
Task 1179 : 105903.00
Task 1180 : 145264.00
Task 1181 : 177298.00
Task 1182 : 116178.00
Task 1183 : 175999.00
Task 1184 : 92443.00
Task 1185 : 114424.00
Task 1186 : 155000.00
Task 1187 : 102079.00
Task 1188 : 80396.00
Task 1189 : 347812.00
Task 1190 : 91598.00
Task 1191 : 39186.00
Task 1192 : 93070.00
Task 1193 : 38914.00
Task 1194 : 159893.00
Task 1195 : 37704.00
Task 1196 : 178942.00
Task 1197 : 254914.00
Task 1198 : 30802.00
Task 1199 : 27105.00
Task 1200 : 25726.00
Task 1201 : 156580.00
Task 1202 : 34298.00
Task 1203 : 116097.00
Task 1204 : 136180.00
Task 1205 : 31443.00
Task 1206 : 28827.00
Task 1207 : 24419.00
Task 1208 : 25962.00
Task 1209 : 23773.00
Task 1210 : 202170.00
Task 1211 : 273350.00
Task 1212 : 94350.00
Task 1213 : 196089.00
Task 1214 : 46242.00
Task 1215 : 69248.00
Task 1216 : 22043.00
Task 1217 : 20147.00
Task 1218 : 16796.00
Task 1219 : 15543.00
Task 1220 : 15227.00
Task 1221 : 18029.00
Task 1222 : 45724.00
Task 1223 : 111007.00
Task 1224 : 423271.00
Task 1225 : 43355.00
Task 1226 : 250750.00
Task 1227 : 119281.00
Task 1228 : 31619.00
Task 1229 : 35417.00
Task 1230 : 30560.00
Task 1231 : 94041.00
Task 1232 : 111151.00
Task 1233 : 159923.00
Task 1234 : 187565.00
Task 1235 : 214825.00
Task 1236 : 107250.00
Task 1237 : 227657.00
Task 1238 : 204632.00
Task 1239 : 160184.00
Task 1240 : 169400.00
Task 1241 : 193209.00
Task 1242 : 192043.00
Task 1243 : 254650.00
Task 1244 : 167178.00
Task 1245 : 176260.00
Task 1246 : 65653.00
Task 1247 : 155336.00
Task 1248 : 252096.00
Task 1249 : 156342.00
Task 1250 : 147083.00
Task 1251 : 228622.00
Task 1252 : 123202.00
Task 1253 : 189748.00
Task 1254 : 108815.00
Task 1255 : 255039.00
Task 1256 : 148610.00
Task 1257 : 159475.00
Task 1258 : 171926.00
Task 1259 : 215408.00
Task 1260 : 132124.00
Task 1261 : 160338.00
Task 1262 : 129014.00
Task 1263 : 39102.00
Task 1264 : 121478.00
Task 1265 : 31974.00
Task 1266 : 36346.00
Task 1267 : 29190.00
Task 1268 : 109805.00
Task 1269 : 83741.00
Task 1270 : 106967.00
Task 1271 : 71124.00
Task 1272 : 100146.00
Task 1273 : 36758.00
Task 1274 : 28043.00
Task 1275 : 138348.00
Task 1276 : 336812.00
Task 1277 : 119227.00
Task 1278 : 195604.00
Task 1279 : 285818.00
Task 1280 : 159393.00
Task 1281 : 165158.00
Task 1282 : 97164.00
Task 1283 : 180682.00
Task 1284 : 96034.00
Task 1285 : 187828.00
Task 1286 : 91052.00
Task 1287 : 200375.00
Task 1288 : 192156.00
Task 1289 : 108996.00
Task 1290 : 183904.00
Task 1291 : 158740.00
Task 1292 : 181416.00
Task 1293 : 76008.00
Task 1294 : 127019.00
Task 1295 : 97823.00
Task 1296 : 125537.00
Task 1297 : 74886.00
Task 1298 : 154438.00
Task 1299 : 144548.00
Task 1300 : 152847.00
Task 1301 : 154733.00
Task 1302 : 217608.00
Task 1303 : 195575.00
Task 1304 : 100961.00
Task 1305 : 168015.00
Task 1306 : 116683.00
Task 1307 : 164102.00
Task 1308 : 118018.00
Task 1309 : 150308.00
Task 1310 : 26165.00
Task 1311 : 23989.00
Task 1312 : 21642.00
Task 1313 : 19874.00
Task 1314 : 18453.00
Task 1315 : 18127.00
Task 1316 : 129275.00
Task 1317 : 92879.00
Task 1318 : 83433.00
Task 1319 : 97841.00
Task 1320 : 104024.00
Task 1321 : 139257.00
Task 1322 : 141756.00
Task 1323 : 53949.00
Task 1324 : 147189.00
Task 1325 : 130655.00
Task 1326 : 151326.00
Task 1327 : 193161.00
Task 1328 : 138691.00
Task 1329 : 119048.00
Task 1330 : 117420.00
Task 1331 : 136576.00
Task 1332 : 154774.00
Task 1333 : 73764.00
Task 1334 : 212529.00
Task 1335 : 89087.00
Task 1336 : 109313.00
Task 1337 : 140044.00
Task 1338 : 252774.00
Task 1339 : 237166.00
Task 1340 : 43337.00
Task 1341 : 128321.00
Task 1342 : 127841.00
Task 1343 : 117368.00
Task 1344 : 148931.00
Task 1345 : 112811.00
Task 1346 : 202069.00
Task 1347 : 90364.00
Task 1348 : 102409.00
Task 1349 : 304353.00
Task 1350 : 159546.00
Task 1351 : 37710.00
Task 1352 : 174941.00
Task 1353 : 28341.00
Task 1354 : 31544.00
Task 1355 : 26644.00
Task 1356 : 32281.00
Task 1357 : 122906.00
Task 1358 : 27430.00
Task 1359 : 104172.00
Task 1360 : 26425.00
Task 1361 : 27431.00
Task 1362 : 277598.00
Task 1363 : 30581.00
Task 1364 : 24297.00
Task 1365 : 111237.00
Task 1366 : 23340.00
Task 1367 : 30038.00
Task 1368 : 118993.00
Task 1369 : 29371.00
Task 1370 : 298364.00
Task 1371 : 219370.00
Task 1372 : 28658.00
Task 1373 : 28054.00
Task 1374 : 23267.00
Task 1375 : 20473.00
Task 1376 : 19334.00
Task 1377 : 139323.00
Task 1378 : 104048.00
Task 1379 : 221210.00
Task 1380 : 170336.00
Task 1381 : 270621.00
Task 1382 : 159850.00
Task 1383 : 123240.00
Task 1384 : 101327.00
Task 1385 : 92377.00
Task 1386 : 164604.00
Task 1387 : 77257.00
Task 1388 : 102163.00
Task 1389 : 133678.00
Task 1390 : 155540.00
Task 1391 : 89483.00
Task 1392 : 24312.00
Task 1393 : 29292.00
Task 1394 : 19734.00
Task 1395 : 20348.00
Task 1396 : 18520.00
Task 1397 : 106218.00
Task 1398 : 18615.00
Task 1399 : 265771.00
Task 1400 : 45664.00
Task 1401 : 101966.00
Task 1402 : 161742.00
Task 1403 : 142728.00
Task 1404 : 76350.00
Task 1405 : 147982.00
Task 1406 : 130745.00
Task 1407 : 119662.00
Task 1408 : 99834.00
Task 1409 : 165918.00
Task 1410 : 125142.00
Task 1411 : 272614.00
Task 1412 : 162080.00
Task 1413 : 175090.00
Task 1414 : 114935.00
Task 1415 : 178010.00
Task 1416 : 83816.00
Task 1417 : 174763.00
Task 1418 : 259208.00
Task 1419 : 137331.00
Task 1420 : 84048.00
Task 1421 : 88470.00
Task 1422 : 105067.00
Task 1423 : 105419.00
Task 1424 : 88414.00
Task 1425 : 89275.00
Task 1426 : 131942.00
Task 1427 : 86416.00
Task 1428 : 243299.00
Task 1429 : 86730.00
Task 1430 : 134533.00
Task 1431 : 116205.00
Task 1432 : 152221.00
Task 1433 : 176418.00
Task 1434 : 446727.00
Task 1435 : 260211.00
Task 1436 : 97055.00
Task 1437 : 82272.00
Task 1438 : 202385.00
Task 1439 : 92080.00
Task 1440 : 99801.00
Task 1441 : 130333.00
Task 1442 : 24351.00
Task 1443 : 94395.00
Task 1444 : 119123.00
Task 1445 : 23673.00
Task 1446 : 23459.00
Task 1447 : 19301.00
Task 1448 : 17006.00
Task 1449 : 305271.00
Task 1450 : 16221.00
Task 1451 : 131100.00
Task 1452 : 146651.00
Task 1453 : 178087.00
Task 1454 : 189983.00
Task 1455 : 89099.00
Task 1456 : 101787.00
Task 1457 : 96318.00
Task 1458 : 66910.00
Task 1459 : 170482.00
Task 1460 : 34949.00
Task 1461 : 185038.00
Task 1462 : 181172.00
Task 1463 : 164789.00
Task 1464 : 179801.00
Task 1465 : 99006.00
Task 1466 : 411150.00
Task 1467 : 53220.00
Task 1468 : 144667.00
Task 1469 : 106910.00
Task 1470 : 70065.00
Task 1471 : 110577.00
Task 1472 : 102119.00
Task 1473 : 30156.00
Task 1474 : 213531.00
Task 1475 : 169502.00
Task 1476 : 27380.00
Task 1477 : 354754.00
Task 1478 : 28105.00
Task 1479 : 21326.00
Task 1480 : 22966.00
Task 1481 : 145483.00
Task 1482 : 20942.00
Task 1483 : 193527.00
Task 1484 : 99448.00
Task 1485 : 132679.00
Task 1486 : 112300.00
Task 1487 : 121130.00
Task 1488 : 36433.00
Task 1489 : 159176.00
Task 1490 : 95746.00
Task 1491 : 102433.00
Task 1492 : 159512.00
Task 1493 : 93014.00
Task 1494 : 137206.00
Task 1495 : 110880.00
Task 1496 : 65393.00
Task 1497 : 116372.00
Task 1498 : 88300.00
Task 1499 : 101737.00
Task 1500 : 67931.00
Task 1501 : 174271.00
Task 1502 : 129635.00
Task 1503 : 133406.00
Task 1504 : 132600.00
Task 1505 : 197462.00
Task 1506 : 60448.00
Task 1507 : 76998.00
Task 1508 : 96544.00
Task 1509 : 124573.00
Task 1510 : 82898.00
Task 1511 : 102217.00
Task 1512 : 128059.00
Task 1513 : 118725.00
Task 1514 : 145710.00
Task 1515 : 151687.00
Task 1516 : 121499.00
Task 1517 : 125844.00
Task 1518 : 63974.00
Task 1519 : 63304.00
Task 1520 : 78220.00
Task 1521 : 176271.00
Task 1522 : 178342.00
Task 1523 : 67693.00
Task 1524 : 57990.00
Task 1525 : 89904.00
Task 1526 : 111702.00
Task 1527 : 82966.00
Task 1528 : 109711.00
Task 1529 : 214596.00
Task 1530 : 311083.00
Task 1531 : 35041.00
Task 1532 : 92298.00
Task 1533 : 114530.00
Task 1534 : 207851.00
Task 1535 : 127167.00
Task 1536 : 93703.00
Task 1537 : 163278.00
Task 1538 : 100899.00
Task 1539 : 87159.00
Task 1540 : 96876.00
Task 1541 : 69141.00
Task 1542 : 111001.00
Task 1543 : 54552.00
Task 1544 : 240189.00
Task 1545 : 161500.00
Task 1546 : 157815.00
Task 1547 : 160206.00
Task 1548 : 40630.00
Task 1549 : 142543.00
Task 1550 : 111337.00
Task 1551 : 124456.00
Task 1552 : 113207.00
Task 1553 : 81751.00
Task 1554 : 84090.00
Task 1555 : 13369.00
Task 1556 : 16792.00
Task 1557 : 10435.00
Task 1558 : 10817.00
Task 1559 : 137739.00
Task 1560 : 41687.00
Task 1561 : 10049.00
Task 1562 : 9587.00
Task 1563 : 92412.00
Task 1564 : 239119.00
Task 1565 : 136016.00
Task 1566 : 144689.00
Task 1567 : 126398.00
Task 1568 : 89304.00
Task 1569 : 151180.00
Task 1570 : 105273.00
Task 1571 : 89085.00
Task 1572 : 86564.00
Task 1573 : 107199.00
Task 1574 : 65987.00
Task 1575 : 134776.00
Task 1576 : 71321.00
Task 1577 : 86828.00
Task 1578 : 115202.00
Task 1579 : 114051.00
Task 1580 : 271310.00
Task 1581 : 138290.00
Task 1582 : 115937.00
Task 1583 : 119564.00
Task 1584 : 143914.00
Task 1585 : 66531.00
Task 1586 : 128327.00
Task 1587 : 113496.00
Task 1588 : 159881.00
Task 1589 : 123890.00
Task 1590 : 76792.00
Task 1591 : 148229.00
Task 1592 : 40478.00
Task 1593 : 168388.00
Task 1594 : 79630.00
Task 1595 : 123968.00
Task 1596 : 318320.00
Task 1597 : 164847.00
Task 1598 : 135120.00
Task 1599 : 98651.00
Task 1600 : 96503.00
Task 1601 : 59242.00
Task 1602 : 81158.00
Task 1603 : 96975.00
Task 1604 : 120445.00
Task 1605 : 69667.00
Task 1606 : 107754.00
Task 1607 : 146477.00
Task 1608 : 103731.00
Task 1609 : 112916.00
Task 1610 : 60120.00
Task 1611 : 76046.00
Task 1612 : 141548.00
Task 1613 : 98124.00
Task 1614 : 123262.00
Task 1615 : 132032.00
Task 1616 : 129988.00
Task 1617 : 90915.00
Task 1618 : 28586.00
Task 1619 : 173635.00
Task 1620 : 131686.00
Task 1621 : 167055.00
Task 1622 : 151029.00
Task 1623 : 77444.00
Task 1624 : 131549.00
Task 1625 : 148237.00
Task 1626 : 100722.00
Task 1627 : 95660.00
Task 1628 : 71675.00
Task 1629 : 132980.00
Task 1630 : 295394.00
Task 1631 : 148796.00
Task 1632 : 104699.00
Task 1633 : 124020.00
Task 1634 : 60387.00
Task 1635 : 39962.00
Task 1636 : 41836.00
Task 1637 : 253214.00
Task 1638 : 68597.00
Task 1639 : 139492.00
Task 1640 : 78260.00
Task 1641 : 139129.00
Task 1642 : 27518.00
Task 1643 : 159960.00
Task 1644 : 93058.00
Task 1645 : 130934.00
Task 1646 : 124933.00
Task 1647 : 74239.00
Task 1648 : 39841.00
Task 1649 : 146176.00
Task 1650 : 132345.00
Task 1651 : 212103.00
Task 1652 : 65782.00
Task 1653 : 22266.00
Task 1654 : 278771.00
Task 1655 : 218256.00
Task 1656 : 34767.00
Task 1657 : 198182.00
Task 1658 : 76480.00
Task 1659 : 152512.00
Task 1660 : 75119.00
Task 1661 : 284731.00
Task 1662 : 27417.00
Task 1663 : 20388.00
Task 1664 : 263533.00
Task 1665 : 92195.00
Task 1666 : 20611.00
Task 1667 : 17298.00
Task 1668 : 82897.00
Task 1669 : 15936.00
Task 1670 : 233339.00
Task 1671 : 49317.00
Task 1672 : 15509.00
Task 1673 : 29339.00
Task 1674 : 36218.00
Task 1675 : 66167.00
Task 1676 : 25052.00
Task 1677 : 31007.00
Task 1678 : 71412.00
Task 1679 : 31114.00
Task 1680 : 38562.00
Task 1681 : 25547.00
Task 1682 : 93011.00
Task 1683 : 28427.00
Task 1684 : 18697.00
Task 1685 : 18623.00
Task 1686 : 268600.00
Task 1687 : 20110.00
Task 1688 : 136847.00
Task 1689 : 45212.00
Task 1690 : 84257.00
Task 1691 : 31133.00
Task 1692 : 23232.00
Task 1693 : 23029.00
Task 1694 : 73053.00
Task 1695 : 88540.00
Task 1696 : 107828.00
Task 1697 : 24246.00
Task 1698 : 80612.00
Task 1699 : 60980.00
Task 1700 : 79786.00
Task 1701 : 90484.00
Task 1702 : 137795.00
Task 1703 : 302055.00
Task 1704 : 68055.00
Task 1705 : 99907.00
Task 1706 : 193951.00
Task 1707 : 50483.00
Task 1708 : 66721.00
Task 1709 : 39237.00
Task 1710 : 45492.00
Task 1711 : 153571.00
Task 1712 : 151185.00
Task 1713 : 137259.00
Task 1714 : 66014.00
Task 1715 : 32591.00
Task 1716 : 124523.00
Task 1717 : 32828.00
Task 1718 : 55160.00
Task 1719 : 113194.00
Task 1720 : 109693.00
Task 1721 : 310587.00
Task 1722 : 244900.00
Task 1723 : 40729.00
Task 1724 : 34726.00
Task 1725 : 44129.00
Task 1726 : 80841.00
Task 1727 : 86033.00
Task 1728 : 99186.00
Task 1729 : 60597.00
Task 1730 : 142719.00
Task 1731 : 166293.00
Task 1732 : 53950.00
Task 1733 : 200370.00
Task 1734 : 181136.00
Task 1735 : 104726.00
Task 1736 : 283820.00
Task 1737 : 233229.00
Task 1738 : 98925.00
Task 1739 : 127147.00
Task 1740 : 44375.00
Task 1741 : 100345.00
Task 1742 : 77729.00
Task 1743 : 167244.00
Task 1744 : 96086.00
Task 1745 : 120582.00
Task 1746 : 130289.00
Task 1747 : 27928.00
Task 1748 : 132638.00
Task 1749 : 93248.00
Task 1750 : 129008.00
Task 1751 : 84409.00
Task 1752 : 52738.00
Task 1753 : 131804.00
Task 1754 : 93195.00
Task 1755 : 160325.00
Task 1756 : 62578.00
Task 1757 : 157567.00
Task 1758 : 313840.00
Task 1759 : 92248.00
Task 1760 : 172373.00
Task 1761 : 87345.00
Task 1762 : 148181.00
Task 1763 : 132545.00
Task 1764 : 85698.00
Task 1765 : 98008.00
Task 1766 : 120771.00
Task 1767 : 135050.00
Task 1768 : 123406.00
Task 1769 : 109875.00
Task 1770 : 154897.00
Task 1771 : 120287.00
Task 1772 : 102811.00
Task 1773 : 248893.00
Task 1774 : 95115.00
Task 1775 : 61522.00
Task 1776 : 99291.00
Task 1777 : 294478.00
Task 1778 : 142217.00
Task 1779 : 261451.00
Task 1780 : 76731.00
Task 1781 : 100535.00
Task 1782 : 137310.00
Task 1783 : 82028.00
Task 1784 : 163419.00
Task 1785 : 147462.00
Task 1786 : 164596.00
Task 1787 : 77806.00
Task 1788 : 180731.00
Task 1789 : 113107.00
Task 1790 : 112816.00
Task 1791 : 136793.00
Task 1792 : 75261.00
Task 1793 : 31522.00
Task 1794 : 104073.00
Task 1795 : 74945.00
Task 1796 : 171461.00
Task 1797 : 93749.00
Task 1798 : 216147.00
Task 1799 : 58587.00
Task 1800 : 25415.00
Task 1801 : 158873.00
Task 1802 : 70733.00
Task 1803 : 20141.00
Task 1804 : 24498.00
Task 1805 : 257054.00
Task 1806 : 30318.00
Task 1807 : 69877.00
Task 1808 : 104066.00
Task 1809 : 24099.00
Task 1810 : 125688.00
Task 1811 : 144898.00
Task 1812 : 235884.00
Task 1813 : 107621.00
Task 1814 : 18545.00
Task 1815 : 131716.00
Task 1816 : 17385.00
Task 1817 : 15940.00
Task 1818 : 14730.00
Task 1819 : 19316.00
Task 1820 : 16399.00
Task 1821 : 26606.00
Task 1822 : 18249.00
Task 1823 : 129373.00
Task 1824 : 14439.00
Task 1825 : 20469.00
Task 1826 : 20969.00
Task 1827 : 79964.00
Task 1828 : 94174.00
Task 1829 : 225449.00
Task 1830 : 140773.00
Task 1831 : 30370.00
Task 1832 : 80155.00
Task 1833 : 141909.00
Task 1834 : 158694.00
Task 1835 : 86887.00
Task 1836 : 21765.00
Task 1837 : 243168.00
Task 1838 : 107975.00
Task 1839 : 127743.00
Task 1840 : 29786.00
Task 1841 : 346171.00
Task 1842 : 287564.00
Task 1843 : 89983.00
Task 1844 : 30574.00
Task 1845 : 109580.00
Task 1846 : 91303.00
Task 1847 : 30349.00
Task 1848 : 118802.00
Task 1849 : 28208.00
Task 1850 : 23866.00
Task 1851 : 83867.00
Task 1852 : 104517.00
Task 1853 : 139539.00
Task 1854 : 20628.00
Task 1855 : 94033.00
Task 1856 : 20198.00
Task 1857 : 22856.00
Task 1858 : 29624.00
Task 1859 : 92389.00
Task 1860 : 112382.00
Task 1861 : 238655.00
Task 1862 : 37906.00
Task 1863 : 74945.00
Task 1864 : 28391.00
Task 1865 : 154596.00
Task 1866 : 17975.00
Task 1867 : 21503.00
Task 1868 : 22346.00
Task 1869 : 36140.00
Task 1870 : 195195.00
Task 1871 : 16772.00
Task 1872 : 287806.00
Task 1873 : 212714.00
Task 1874 : 271453.00
Task 1875 : 18027.00
Task 1876 : 20086.00
Task 1877 : 20926.00
Task 1878 : 16629.00
Task 1879 : 261785.00
Task 1880 : 93712.00
Task 1881 : 22826.00
Task 1882 : 115116.00
Task 1883 : 114069.00
Task 1884 : 131308.00
Task 1885 : 134288.00
Task 1886 : 99234.00
Task 1887 : 36743.00
Task 1888 : 263381.00
Task 1889 : 12563.00
Task 1890 : 91105.00
Task 1891 : 40359.00
Task 1892 : 87405.00
Task 1893 : 126818.00
Task 1894 : 128358.00
Task 1895 : 34095.00
Task 1896 : 24193.00
Task 1897 : 135425.00
Task 1898 : 58767.00
Task 1899 : 107091.00
Task 1900 : 24145.00
Task 1901 : 84705.00
Task 1902 : 82161.00
Task 1903 : 82113.00
Task 1904 : 133650.00
Task 1905 : 122301.00
Task 1906 : 123247.00
Task 1907 : 78843.00
Task 1908 : 25802.00
Task 1909 : 302861.00
Task 1910 : 134665.00
Task 1911 : 169856.00
Task 1912 : 125192.00
Task 1913 : 65238.00
Task 1914 : 74835.00
Task 1915 : 167270.00
Task 1916 : 107968.00
Task 1917 : 22772.00
Task 1918 : 97531.00
Task 1919 : 34458.00
Task 1920 : 80602.00
Task 1921 : 24887.00
Task 1922 : 134064.00
Task 1923 : 117682.00
Task 1924 : 47340.00
Task 1925 : 23019.00
Task 1926 : 77057.00
Task 1927 : 22278.00
Task 1928 : 34092.00
Task 1929 : 31417.00
Task 1930 : 83845.00
Task 1931 : 192489.00
Task 1932 : 294018.00
Task 1933 : 125320.00
Task 1934 : 17029.00
Task 1935 : 17239.00
Task 1936 : 18346.00
Task 1937 : 25206.00
Task 1938 : 45639.00
Task 1939 : 60575.00
Task 1940 : 154283.00
Task 1941 : 34713.00
Task 1942 : 77297.00
Task 1943 : 124073.00
Task 1944 : 273598.00
Task 1945 : 85383.00
Task 1946 : 132018.00
Task 1947 : 79942.00
Task 1948 : 119474.00
Task 1949 : 84195.00
Task 1950 : 204052.00
Task 1951 : 102691.00
Task 1952 : 127464.00
Task 1953 : 40704.00
Task 1954 : 10294.00
Task 1955 : 54669.00
Task 1956 : 8319.00
Task 1957 : 6238.00
Task 1958 : 6336.00
Task 1959 : 6074.00
Task 1960 : 6099.00
Task 1961 : 179837.00
Task 1962 : 72625.00
Task 1963 : 120856.00
Task 1964 : 94368.00
Task 1965 : 119177.00
Task 1966 : 122439.00
Task 1967 : 138252.00
Task 1968 : 137199.00
Task 1969 : 89440.00
Task 1970 : 136122.00
Task 1971 : 330262.00
Task 1972 : 96686.00
Task 1973 : 100769.00
Task 1974 : 79485.00
Task 1975 : 110568.00
Task 1976 : 127738.00
Task 1977 : 181147.00
Task 1978 : 160244.00
Task 1979 : 119793.00
Task 1980 : 38824.00
Task 1981 : 94155.00
Task 1982 : 96649.00
Task 1983 : 27916.00
Task 1984 : 166802.00
Task 1985 : 136477.00
Task 1986 : 56956.00
Task 1987 : 55090.00
Task 1988 : 180142.00
Task 1989 : 54733.00
Task 1990 : 33401.00
Task 1991 : 39141.00
Task 1992 : 39508.00
Task 1993 : 69843.00
Task 1994 : 71196.00
Task 1995 : 252346.00
Task 1996 : 193811.00
Task 1997 : 85424.00
Task 1998 : 153475.00
Task 1999 : 33633.00
Task 2000 : 119803.00
Task 2001 : 53361.00
Task 2002 : 82601.00
Task 2003 : 48965.00
Task 2004 : 52358.00
Task 2005 : 21793.00
Task 2006 : 29687.00
Task 2007 : 19953.00
Task 2008 : 30500.00
Task 2009 : 99267.00
Task 2010 : 138155.00
Task 2011 : 40944.00
Task 2012 : 17839.00
Task 2013 : 105706.00
Task 2014 : 18569.00
Task 2015 : 29911.00
Task 2016 : 69040.00
Task 2017 : 66200.00
Task 2018 : 13710.00
Task 2019 : 14808.00
Task 2020 : 13543.00
Task 2021 : 23991.00
Task 2022 : 121054.00
Task 2023 : 24037.00
Task 2024 : 68454.00
Task 2025 : 81387.00
Task 2026 : 21264.00
Task 2027 : 78590.00
Task 2028 : 172869.00
Task 2029 : 102601.00
Task 2030 : 24531.00
Task 2031 : 18253.00
Task 2032 : 85303.00
Task 2033 : 87818.00
Task 2034 : 62822.00
Task 2035 : 126876.00
Task 2036 : 38011.00
Task 2037 : 132123.00
Task 2038 : 73707.00
Task 2039 : 245287.00
Task 2040 : 27216.00
Task 2041 : 149066.00
Task 2042 : 67901.00
Task 2043 : 108616.00
Task 2044 : 38922.00
Task 2045 : 18656.00
Task 2046 : 191190.00
Task 2047 : 23681.00
Task 2048 : 55930.00
Task 2049 : 124820.00
Task 2050 : 24548.00
Task 2051 : 238578.00
Task 2052 : 19240.00
Task 2053 : 19008.00
Task 2054 : 20088.00
Task 2055 : 17138.00
Task 2056 : 126634.00
Task 2057 : 182595.00
Task 2058 : 14675.00
Task 2059 : 189611.00
Task 2060 : 13652.00
Task 2061 : 84935.00
Task 2062 : 16990.00
Task 2063 : 61934.00
Task 2064 : 13425.00
Task 2065 : 68544.00
Task 2066 : 63576.00
Task 2067 : 117176.00
Task 2068 : 88695.00
Task 2069 : 53873.00
Task 2070 : 26486.00
Task 2071 : 78033.00
Task 2072 : 54887.00
Task 2073 : 38060.00
Task 2074 : 129312.00
Task 2075 : 115020.00
Task 2076 : 78538.00
Task 2077 : 125598.00
Task 2078 : 64190.00
Task 2079 : 137257.00
Task 2080 : 226927.00
Task 2081 : 130836.00
Task 2082 : 144311.00
Task 2083 : 69454.00
Task 2084 : 38092.00
Task 2085 : 110970.00
Task 2086 : 127565.00
Task 2087 : 190344.00
Task 2088 : 48266.00
Task 2089 : 76391.00
Task 2090 : 120478.00
Task 2091 : 104611.00
Task 2092 : 18691.00
Task 2093 : 82164.00
Task 2094 : 112206.00
Task 2095 : 65682.00
Task 2096 : 75217.00
Task 2097 : 17918.00
Task 2098 : 118108.00
Task 2099 : 120717.00
Task 2100 : 17728.00
Task 2101 : 159029.00
Task 2102 : 14510.00
Task 2103 : 12940.00
Task 2104 : 154928.00
Task 2105 : 12159.00
Task 2106 : 123874.00
Task 2107 : 121719.00
Task 2108 : 44117.00
Task 2109 : 123985.00
Task 2110 : 110953.00
Task 2111 : 163863.00
Task 2112 : 73444.00
Task 2113 : 86371.00
Task 2114 : 91212.00
Task 2115 : 78442.00
Task 2116 : 121278.00
Task 2117 : 11246.00
Task 2118 : 69636.00
Task 2119 : 164057.00
Task 2120 : 25704.00
Task 2121 : 125705.00
Task 2122 : 53241.00
Task 2123 : 174932.00
Task 2124 : 154555.00
Task 2125 : 173138.00
Task 2126 : 22249.00
Task 2127 : 32075.00
Task 2128 : 153863.00
Task 2129 : 170330.00
Task 2130 : 122613.00
Task 2131 : 165358.00
Task 2132 : 48897.00
Task 2133 : 104886.00
Task 2134 : 97325.00
Task 2135 : 261133.00
Task 2136 : 21583.00
Task 2137 : 64023.00
Task 2138 : 80775.00
Task 2139 : 68536.00
Task 2140 : 63153.00
Task 2141 : 82548.00
Task 2142 : 56396.00
Task 2143 : 44659.00
Task 2144 : 249123.00
Task 2145 : 132019.00
Task 2146 : 149289.00
Task 2147 : 53622.00
Task 2148 : 180433.00
Task 2149 : 19672.00
Task 2150 : 16872.00
Task 2151 : 126923.00
Task 2152 : 77619.00
Task 2153 : 19638.00
Task 2154 : 15551.00
Task 2155 : 16684.00
Task 2156 : 204064.00
Task 2157 : 15385.00
Task 2158 : 93671.00
Task 2159 : 42808.00
Task 2160 : 240962.00
Task 2161 : 328407.00
Task 2162 : 120105.00
Task 2163 : 21099.00
Task 2164 : 16563.00
Task 2165 : 175279.00
Task 2166 : 71477.00
Task 2167 : 62533.00
Task 2168 : 113680.00
Task 2169 : 85397.00
Task 2170 : 64837.00
Task 2171 : 170833.00
Task 2172 : 26479.00
Task 2173 : 117012.00
Task 2174 : 110104.00
Task 2175 : 30284.00
Task 2176 : 29405.00
Task 2177 : 148616.00
Task 2178 : 47113.00
Task 2179 : 67522.00
Task 2180 : 80428.00
Task 2181 : 169724.00
Task 2182 : 117483.00
Task 2183 : 81185.00
Task 2184 : 161255.00
Task 2185 : 73629.00
Task 2186 : 24484.00
Task 2187 : 285757.00
Task 2188 : 90283.00
Task 2189 : 135255.00
Task 2190 : 202780.00
Task 2191 : 74498.00
Task 2192 : 103894.00
Task 2193 : 34836.00
Task 2194 : 116166.00
Task 2195 : 156602.00
Task 2196 : 133088.00
Task 2197 : 116199.00
Task 2198 : 94655.00
Task 2199 : 34620.00
Task 2200 : 19797.00
Task 2201 : 25348.00
Task 2202 : 41524.00
Task 2203 : 236942.00
Task 2204 : 30989.00
Task 2205 : 81415.00
Task 2206 : 52236.00
Task 2207 : 24109.00
Task 2208 : 16248.00
Task 2209 : 233992.00
Task 2210 : 164478.00
Task 2211 : 37792.00
Task 2212 : 56951.00
Task 2213 : 126195.00
Task 2214 : 172550.00
Task 2215 : 131568.00
Task 2216 : 19373.00
Task 2217 : 145933.00
Task 2218 : 133089.00
Task 2219 : 15373.00
Task 2220 : 14418.00
Task 2221 : 11197.00
Task 2222 : 12015.00
Task 2223 : 10854.00
Task 2224 : 74103.00
Task 2225 : 138068.00
Task 2226 : 64956.00
Task 2227 : 20025.00
Task 2228 : 133837.00
Task 2229 : 35641.00
Task 2230 : 37484.00
Task 2231 : 155621.00
Task 2232 : 15846.00
Task 2233 : 15179.00
Task 2234 : 228578.00
Task 2235 : 37576.00
Task 2236 : 171041.00
Task 2237 : 44403.00
Task 2238 : 61089.00
Task 2239 : 251358.00
Task 2240 : 18411.00
Task 2241 : 16790.00
Task 2242 : 16592.00
Task 2243 : 13055.00
Task 2244 : 46650.00
Task 2245 : 68786.00
Task 2246 : 14084.00
Task 2247 : 13021.00
Task 2248 : 190112.00
Task 2249 : 66021.00
Task 2250 : 352789.00
Task 2251 : 120415.00
Task 2252 : 104033.00
Task 2253 : 226056.00
Task 2254 : 115197.00
Task 2255 : 66094.00
Task 2256 : 175334.00
Task 2257 : 96772.00
Task 2258 : 116377.00
Task 2259 : 66866.00
Task 2260 : 138915.00
Task 2261 : 123241.00
Task 2262 : 100930.00
Task 2263 : 124851.00
Task 2264 : 71005.00
Task 2265 : 101527.00
Task 2266 : 52584.00
Task 2267 : 123882.00
Task 2268 : 163713.00
Task 2269 : 119430.00
Task 2270 : 35521.00
Task 2271 : 64676.00
Task 2272 : 32896.00
Task 2273 : 40912.00
Task 2274 : 15617.00
Task 2275 : 125469.00
Task 2276 : 28948.00
Task 2277 : 93967.00
Task 2278 : 162397.00
Task 2279 : 93207.00
Task 2280 : 14711.00
Task 2281 : 41503.00
Task 2282 : 54854.00
Task 2283 : 14947.00
Task 2284 : 153264.00
Task 2285 : 128706.00
Task 2286 : 12099.00
Task 2287 : 10686.00
Task 2288 : 150332.00
Task 2289 : 81178.00
Task 2290 : 10099.00
Task 2291 : 204330.00
Task 2292 : 47120.00
Task 2293 : 24404.00
Task 2294 : 13586.00
Task 2295 : 125574.00
Task 2296 : 73761.00
Task 2297 : 12576.00
Task 2298 : 135505.00
Task 2299 : 10815.00
Task 2300 : 9918.00
Task 2301 : 126668.00
Task 2302 : 9865.00
Task 2303 : 12088.00
Task 2304 : 19796.00
Task 2305 : 113043.00
Task 2306 : 248245.00
Task 2307 : 114233.00
Task 2308 : 26738.00
Task 2309 : 148915.00
Task 2310 : 146129.00
Task 2311 : 118643.00
Task 2312 : 24365.00
Task 2313 : 79965.00
Task 2314 : 165053.00
Task 2315 : 19104.00
Task 2316 : 16008.00
Task 2317 : 159708.00
Task 2318 : 19305.00
Task 2319 : 20298.00
Task 2320 : 128276.00
Task 2321 : 16866.00
Task 2322 : 35021.00
Task 2323 : 128367.00
Task 2324 : 68386.00
Task 2325 : 47949.00
Task 2326 : 62861.00
Task 2327 : 293459.00
Task 2328 : 140718.00
Task 2329 : 48550.00
Task 2330 : 22677.00
Task 2331 : 54933.00
Task 2332 : 64071.00
Task 2333 : 26823.00
Task 2334 : 152740.00
Task 2335 : 130688.00
Task 2336 : 159167.00
Task 2337 : 19798.00
Task 2338 : 118904.00
Task 2339 : 161158.00
Task 2340 : 74920.00
Task 2341 : 68089.00
Task 2342 : 26451.00
Task 2343 : 111192.00
Task 2344 : 144563.00
Task 2345 : 58536.00
Task 2346 : 57060.00
Task 2347 : 150183.00
Task 2348 : 12876.00
Task 2349 : 373805.00
Task 2350 : 242454.00
Task 2351 : 15997.00
Task 2352 : 53864.00
Task 2353 : 48990.00
Task 2354 : 12051.00
Task 2355 : 160291.00
Task 2356 : 20204.00
Task 2357 : 64498.00
Task 2358 : 106521.00
Task 2359 : 79956.00
Task 2360 : 112923.00
Task 2361 : 104472.00
Task 2362 : 106523.00
Task 2363 : 18723.00
Task 2364 : 98866.00
Task 2365 : 128550.00
Task 2366 : 13389.00
Task 2367 : 112093.00
Task 2368 : 82301.00
Task 2369 : 102614.00
Task 2370 : 230657.00
Task 2371 : 228762.00
Task 2372 : 230530.00
Task 2373 : 18340.00
Task 2374 : 18408.00
Task 2375 : 350401.00
Task 2376 : 14531.00
Task 2377 : 23208.00
Task 2378 : 15552.00
Task 2379 : 22408.00
Task 2380 : 101480.00
Task 2381 : 14512.00
Task 2382 : 35105.00
Task 2383 : 153801.00
Task 2384 : 152989.00
Task 2385 : 103699.00
Task 2386 : 46591.00
Task 2387 : 29423.00
Task 2388 : 77929.00
Task 2389 : 101524.00
Task 2390 : 77846.00
Task 2391 : 22031.00
Task 2392 : 38920.00
Task 2393 : 165116.00
Task 2394 : 95880.00
Task 2395 : 20361.00
Task 2396 : 110295.00
Task 2397 : 244910.00
Task 2398 : 14965.00
Task 2399 : 22749.00
Task 2400 : 109882.00
Task 2401 : 15751.00
Task 2402 : 17092.00
Task 2403 : 15904.00
Task 2404 : 15846.00
Task 2405 : 65229.00
Task 2406 : 33728.00
Task 2407 : 270586.00
Task 2408 : 132415.00
Task 2409 : 252679.00
Task 2410 : 13910.00
Task 2411 : 39395.00
Task 2412 : 11192.00
Task 2413 : 19941.00
Task 2414 : 18033.00
Task 2415 : 126648.00
Task 2416 : 147883.00
Task 2417 : 14954.00
Task 2418 : 13900.00
Task 2419 : 10667.00
Task 2420 : 16859.00
Task 2421 : 11523.00
Task 2422 : 17891.00
Task 2423 : 10758.00
Task 2424 : 14155.00
Task 2425 : 14033.00
Task 2426 : 15016.00
Task 2427 : 29849.00
Task 2428 : 56057.00
Task 2429 : 14454.00
Task 2430 : 92623.00
Task 2431 : 90066.00
Task 2432 : 92836.00
Task 2433 : 124321.00
Task 2434 : 53818.00
Task 2435 : 24330.00
Task 2436 : 119628.00
Task 2437 : 70514.00
Task 2438 : 58653.00
Task 2439 : 47155.00
Task 2440 : 44266.00
Task 2441 : 69286.00
Task 2442 : 67908.00
Task 2443 : 139140.00
Task 2444 : 213947.00
Task 2445 : 137146.00
Task 2446 : 117728.00
Task 2447 : 28342.00
Task 2448 : 124166.00
Task 2449 : 23972.00
Task 2450 : 16476.00
Task 2451 : 76977.00
Task 2452 : 73928.00
Task 2453 : 165624.00
Task 2454 : 52335.00
Task 2455 : 133925.00
Task 2456 : 54159.00
Task 2457 : 373963.00
Task 2458 : 19266.00
Task 2459 : 159322.00
Task 2460 : 15706.00
Task 2461 : 59277.00
Task 2462 : 129524.00
Task 2463 : 15998.00
Task 2464 : 36351.00
Task 2465 : 86705.00
Task 2466 : 31075.00
Task 2467 : 78633.00
Task 2468 : 126290.00
Task 2469 : 205131.00
Task 2470 : 27823.00
Task 2471 : 50793.00
Task 2472 : 117879.00
Task 2473 : 145105.00
Task 2474 : 14688.00
Task 2475 : 12471.00
Task 2476 : 11648.00
Task 2477 : 14389.00
Task 2478 : 11378.00
Task 2479 : 78596.00
Task 2480 : 75753.00
Task 2481 : 46423.00
Task 2482 : 138595.00
Task 2483 : 50947.00
Task 2484 : 210895.00
Task 2485 : 80847.00
Task 2486 : 97385.00
Task 2487 : 114410.00
Task 2488 : 171830.00
Task 2489 : 111645.00
Task 2490 : 78629.00
Task 2491 : 42051.00
Task 2492 : 132175.00
Task 2493 : 83856.00
Task 2494 : 79184.00
Task 2495 : 205167.00
Task 2496 : 58924.00
Task 2497 : 87375.00
Task 2498 : 121856.00
Task 2499 : 146273.00
Task 2500 : 59607.00
Task 2501 : 102386.00
Task 2502 : 19210.00
Task 2503 : 125294.00
Task 2504 : 152847.00
Task 2505 : 42863.00
Task 2506 : 46612.00
Task 2507 : 52404.00
Task 2508 : 140000.00
Task 2509 : 20804.00
Task 2510 : 14127.00
Task 2511 : 122172.00
Task 2512 : 123250.00
Task 2513 : 41035.00
Task 2514 : 21118.00
Task 2515 : 27587.00
Task 2516 : 76053.00
Task 2517 : 108474.00
Task 2518 : 38889.00
Task 2519 : 38984.00
Task 2520 : 113648.00
Task 2521 : 103081.00
Task 2522 : 210011.00
Task 2523 : 113116.00
Task 2524 : 65675.00
Task 2525 : 69185.00
Task 2526 : 20344.00
Task 2527 : 63877.00
Task 2528 : 102560.00
Task 2529 : 14879.00
Task 2530 : 22959.00
Task 2531 : 233286.00
Task 2532 : 52559.00
Task 2533 : 35927.00
Task 2534 : 16392.00
Task 2535 : 76508.00
Task 2536 : 117002.00
Task 2537 : 69949.00
Task 2538 : 126675.00
Task 2539 : 104810.00
Task 2540 : 31739.00
Task 2541 : 97935.00
Task 2542 : 198354.00
Task 2543 : 65032.00
Task 2544 : 77305.00
Task 2545 : 21160.00
Task 2546 : 13960.00
Task 2547 : 15004.00
Task 2548 : 177579.00
Task 2549 : 11922.00
Task 2550 : 12503.00
Task 2551 : 11518.00
Task 2552 : 126001.00
Task 2553 : 120227.00
Task 2554 : 284445.00
Task 2555 : 33809.00
Task 2556 : 78423.00
Task 2557 : 125353.00
Task 2558 : 111018.00
Task 2559 : 25049.00
Task 2560 : 220429.00
Task 2561 : 227669.00
Task 2562 : 68626.00
Task 2563 : 93289.00
Task 2564 : 94738.00
Task 2565 : 29250.00
Task 2566 : 104504.00
Task 2567 : 223226.00
Task 2568 : 76666.00
Task 2569 : 73044.00
Task 2570 : 98129.00
Task 2571 : 51003.00
Task 2572 : 27657.00
Task 2573 : 46738.00
Task 2574 : 94320.00
Task 2575 : 71063.00
Task 2576 : 39707.00
Task 2577 : 119998.00
Task 2578 : 86674.00
Task 2579 : 108817.00
Task 2580 : 205387.00
Task 2581 : 41092.00
Task 2582 : 111116.00
Task 2583 : 21326.00
Task 2584 : 33169.00
Task 2585 : 24171.00
Task 2586 : 220195.00
Task 2587 : 24183.00
Task 2588 : 82847.00
Task 2589 : 89448.00
Task 2590 : 35296.00
Task 2591 : 86272.00
Task 2592 : 189835.00
Task 2593 : 111585.00
Task 2594 : 85607.00
Task 2595 : 68403.00
Task 2596 : 124474.00
Task 2597 : 127225.00
Task 2598 : 75683.00
Task 2599 : 75393.00
Task 2600 : 23905.00
Task 2601 : 96683.00
Task 2602 : 155194.00
Task 2603 : 75231.00
Task 2604 : 166217.00
Task 2605 : 381387.00
Task 2606 : 190025.00
Task 2607 : 17509.00
Task 2608 : 166765.00
Task 2609 : 80559.00
Task 2610 : 208317.00
Task 2611 : 86561.00
Task 2612 : 113043.00
Task 2613 : 90319.00
Task 2614 : 117161.00
Task 2615 : 20989.00
Task 2616 : 110442.00
Task 2617 : 42612.00
Task 2618 : 29461.00
Task 2619 : 35824.00
Task 2620 : 19516.00
Task 2621 : 83173.00
Task 2622 : 114252.00
Task 2623 : 156156.00
Task 2624 : 61074.00
Task 2625 : 15605.00
Task 2626 : 79640.00
Task 2627 : 116647.00
Task 2628 : 27857.00
Task 2629 : 74258.00
Task 2630 : 41163.00
Task 2631 : 69001.00
Task 2632 : 67550.00
Task 2633 : 26371.00
Task 2634 : 97129.00
Task 2635 : 18879.00
Task 2636 : 28314.00
Task 2637 : 84153.00
Task 2638 : 102606.00
Task 2639 : 108269.00
Task 2640 : 25061.00
Task 2641 : 82614.00
Task 2642 : 18701.00
Task 2643 : 23136.00
Task 2644 : 174992.00
Task 2645 : 79394.00
Task 2646 : 119693.00
Task 2647 : 69922.00
Task 2648 : 19809.00
Task 2649 : 103188.00
Task 2650 : 83906.00
Task 2651 : 51541.00
Task 2652 : 19404.00
Task 2653 : 58467.00
Task 2654 : 20392.00
Task 2655 : 39000.00
Task 2656 : 67331.00
Task 2657 : 193821.00
Task 2658 : 114108.00
Task 2659 : 16517.00
Task 2660 : 76419.00
Task 2661 : 179481.00
Task 2662 : 16473.00
Task 2663 : 14598.00
Task 2664 : 13708.00
Task 2665 : 14610.00
Task 2666 : 40203.00
Task 2667 : 48183.00
Task 2668 : 65814.00
Task 2669 : 17727.00
Task 2670 : 14087.00
Task 2671 : 14122.00
Task 2672 : 92202.00
Task 2673 : 13653.00
Task 2674 : 17285.00
Task 2675 : 131828.00
Task 2676 : 45112.00
Task 2677 : 105515.00
Task 2678 : 109012.00
Task 2679 : 101861.00
Task 2680 : 85390.00
Task 2681 : 23591.00
Task 2682 : 21850.00
Task 2683 : 125579.00
Task 2684 : 80057.00
Task 2685 : 15782.00
Task 2686 : 36749.00
Task 2687 : 250028.00
Task 2688 : 82413.00
Task 2689 : 14413.00
Task 2690 : 107550.00
Task 2691 : 32394.00
Task 2692 : 14881.00
Task 2693 : 16162.00
Task 2694 : 30745.00
Task 2695 : 102618.00
Task 2696 : 21086.00
Task 2697 : 210729.00
Task 2698 : 134397.00
Task 2699 : 15888.00
Task 2700 : 20369.00
Task 2701 : 16588.00
Task 2702 : 187034.00
Task 2703 : 15265.00
Task 2704 : 16180.00
Task 2705 : 78487.00
Task 2706 : 79506.00
Task 2707 : 16529.00
Task 2708 : 11998.00
Task 2709 : 191049.00
Task 2710 : 12974.00
Task 2711 : 76445.00
Task 2712 : 109358.00
Task 2713 : 13613.00
Task 2714 : 11896.00
Task 2715 : 16509.00
Task 2716 : 10804.00
Task 2717 : 11525.00
Task 2718 : 13426.00
Task 2719 : 150731.00
Task 2720 : 33387.00
Task 2721 : 10721.00
Task 2722 : 136964.00
Task 2723 : 33533.00
Task 2724 : 101058.00
Task 2725 : 106987.00
Task 2726 : 181629.00
Task 2727 : 83427.00
Task 2728 : 38137.00
Task 2729 : 76629.00
Task 2730 : 159576.00
Task 2731 : 102374.00
Task 2732 : 15639.00
Task 2733 : 14786.00
Task 2734 : 235752.00
Task 2735 : 11505.00
Task 2736 : 109190.00
Task 2737 : 30831.00
Task 2738 : 90381.00
Task 2739 : 87621.00
Task 2740 : 141268.00
Task 2741 : 84472.00
Task 2742 : 12403.00
Task 2743 : 18269.00
Task 2744 : 42372.00
Task 2745 : 11559.00
Task 2746 : 111560.00
Task 2747 : 32582.00
Task 2748 : 30197.00
Task 2749 : 99816.00
Task 2750 : 168800.00
Task 2751 : 154335.00
Task 2752 : 22852.00
Task 2753 : 106333.00
Task 2754 : 74286.00
Task 2755 : 224980.00
Task 2756 : 148526.00
Task 2757 : 67667.00
Task 2758 : 60898.00
Task 2759 : 34725.00
Task 2760 : 120624.00
Task 2761 : 157331.00
Task 2762 : 220596.00
Task 2763 : 153890.00
Task 2764 : 68275.00
Task 2765 : 266753.00
Task 2766 : 67260.00
Task 2767 : 63579.00
Task 2768 : 110496.00
Task 2769 : 133507.00
Task 2770 : 81413.00
Task 2771 : 155052.00
Task 2772 : 157532.00
Task 2773 : 16642.00
Task 2774 : 117217.00
Task 2775 : 19787.00
Task 2776 : 52760.00
Task 2777 : 14146.00
Task 2778 : 49020.00
Task 2779 : 226473.00
Task 2780 : 82673.00
Task 2781 : 104317.00
Task 2782 : 79815.00
Task 2783 : 73657.00
Task 2784 : 82181.00
Task 2785 : 71708.00
Task 2786 : 84351.00
Task 2787 : 76495.00
Task 2788 : 124732.00
Task 2789 : 21697.00
Task 2790 : 43500.00
Task 2791 : 118272.00
Task 2792 : 217229.00
Task 2793 : 123474.00
Task 2794 : 24881.00
Task 2795 : 173254.00
Task 2796 : 280516.00
Task 2797 : 69462.00
Task 2798 : 71935.00
Task 2799 : 59306.00
Task 2800 : 174470.00
Task 2801 : 100322.00
Task 2802 : 19478.00
Task 2803 : 217870.00
Task 2804 : 15279.00
Task 2805 : 15562.00
Task 2806 : 24973.00
Task 2807 : 72877.00
Task 2808 : 64532.00
Task 2809 : 22789.00
Task 2810 : 221212.00
Task 2811 : 16170.00
Task 2812 : 121502.00
Task 2813 : 310481.00
Task 2814 : 68291.00
Task 2815 : 64740.00
Task 2816 : 106995.00
Task 2817 : 23818.00
Task 2818 : 153362.00
Task 2819 : 236641.00
Task 2820 : 129286.00
Task 2821 : 151930.00
Task 2822 : 13922.00
Task 2823 : 76450.00
Task 2824 : 125788.00
Task 2825 : 19419.00
Task 2826 : 201349.00
Task 2827 : 28591.00
Task 2828 : 386584.00
Task 2829 : 157586.00
Task 2830 : 250174.00
Task 2831 : 24062.00
Task 2832 : 16555.00
Task 2833 : 138907.00
Task 2834 : 120658.00
Task 2835 : 135178.00
Task 2836 : 32803.00
Task 2837 : 74357.00
Task 2838 : 129470.00
Task 2839 : 207184.00
Task 2840 : 83742.00
Task 2841 : 75212.00
Task 2842 : 12778.00
Task 2843 : 108664.00
Task 2844 : 108653.00
Task 2845 : 136173.00
Task 2846 : 67245.00
Task 2847 : 10994.00
Task 2848 : 10091.00
Task 2849 : 12879.00
Task 2850 : 25928.00
Task 2851 : 30950.00
Task 2852 : 125585.00
Task 2853 : 111734.00
Task 2854 : 64868.00
Task 2855 : 9886.00
Task 2856 : 45577.00
Task 2857 : 73008.00
Task 2858 : 15868.00
Task 2859 : 20588.00
Task 2860 : 24473.00
Task 2861 : 22586.00
Task 2862 : 196915.00
Task 2863 : 38352.00
Task 2864 : 16766.00
Task 2865 : 158702.00
Task 2866 : 21543.00
Task 2867 : 67725.00
Task 2868 : 65546.00
Task 2869 : 93798.00
Task 2870 : 113581.00
Task 2871 : 31105.00
Task 2872 : 209090.00
Task 2873 : 121482.00
Task 2874 : 14193.00
Task 2875 : 312536.00
Task 2876 : 65035.00
Task 2877 : 32607.00
Task 2878 : 113652.00
Task 2879 : 143426.00
Task 2880 : 18663.00
Task 2881 : 17069.00
Task 2882 : 18810.00
Task 2883 : 180653.00
Task 2884 : 19649.00
Task 2885 : 15583.00
Task 2886 : 107243.00
Task 2887 : 101872.00
Task 2888 : 16389.00
Task 2889 : 21096.00
Task 2890 : 16085.00
Task 2891 : 132590.00
Task 2892 : 72291.00
Task 2893 : 127700.00
Task 2894 : 112334.00
Task 2895 : 20240.00
Task 2896 : 275980.00
Task 2897 : 62565.00
Task 2898 : 64664.00
Task 2899 : 121829.00
Task 2900 : 16204.00
Task 2901 : 193209.00
Task 2902 : 337249.00
Task 2903 : 134266.00
Task 2904 : 448135.00
Task 2905 : 13282.00
Task 2906 : 50475.00
Task 2907 : 13211.00
Task 2908 : 9835.00
Task 2909 : 10610.00
Task 2910 : 19201.00
Task 2911 : 107807.00
Task 2912 : 9877.00
Task 2913 : 26162.00
Task 2914 : 52221.00
Task 2915 : 20530.00
Task 2916 : 13749.00
Task 2917 : 118539.00
Task 2918 : 105291.00
Task 2919 : 23798.00
Task 2920 : 14136.00
Task 2921 : 26229.00
Task 2922 : 19329.00
Task 2923 : 16354.00
Task 2924 : 18067.00
Task 2925 : 67729.00
Task 2926 : 60762.00
Task 2927 : 243083.00
Task 2928 : 15232.00
Task 2929 : 73609.00
Task 2930 : 176576.00
Task 2931 : 87238.00
Task 2932 : 16271.00
Task 2933 : 25423.00
Task 2934 : 106211.00
Task 2935 : 110929.00
Task 2936 : 21928.00
Task 2937 : 212862.00
Task 2938 : 12660.00
Task 2939 : 86547.00
Task 2940 : 27954.00
Task 2941 : 12812.00
Task 2942 : 13616.00
Task 2943 : 77848.00
Task 2944 : 133753.00
Task 2945 : 29458.00
Task 2946 : 174057.00
Task 2947 : 72854.00
Task 2948 : 20218.00
Task 2949 : 153934.00
Task 2950 : 111663.00
Task 2951 : 17408.00
Task 2952 : 945274.00
Task 2953 : 52650.00
Task 2954 : 145066.00
Task 2955 : 27292.00
Task 2956 : 197111.00
Task 2957 : 31256.00
Task 2958 : 199533.00
Task 2959 : 16949.00
Task 2960 : 113084.00
Task 2961 : 93432.00
Task 2962 : 185734.00
Task 2963 : 140662.00
Task 2964 : 30723.00
Task 2965 : 16742.00
Task 2966 : 125748.00
Task 2967 : 18490.00
Task 2968 : 49161.00
Task 2969 : 59546.00
Task 2970 : 243069.00
Task 2971 : 106881.00
Task 2972 : 20675.00
Task 2973 : 310062.00
Task 2974 : 59385.00
Task 2975 : 213072.00
Task 2976 : 92936.00
Task 2977 : 108995.00
Task 2978 : 77127.00
Task 2979 : 72827.00
Task 2980 : 185080.00
Task 2981 : 122539.00
Task 2982 : 61860.00
Task 2983 : 40368.00
Task 2984 : 63533.00
Task 2985 : 13500.00
Task 2986 : 30566.00
Task 2987 : 15218.00
Task 2988 : 136843.00
Task 2989 : 15806.00
Task 2990 : 12655.00
Task 2991 : 362944.00
Task 2992 : 23976.00
Task 2993 : 12211.00
Task 2994 : 57500.00
Task 2995 : 64334.00
Task 2996 : 24792.00
Task 2997 : 42062.00
Task 2998 : 65609.00
Task 2999 : 67653.00
Task 3000 : 71106.00
Task 3001 : 103390.00
Task 3002 : 159750.00
Task 3003 : 12958.00
Task 3004 : 28863.00
Task 3005 : 59275.00
Task 3006 : 12529.00
Task 3007 : 16425.00
Task 3008 : 66648.00
Task 3009 : 28079.00
Task 3010 : 100460.00
Task 3011 : 248891.00
Task 3012 : 84658.00
Task 3013 : 85011.00
Task 3014 : 23585.00
Task 3015 : 110384.00
Task 3016 : 96803.00
Task 3017 : 68025.00
Task 3018 : 16138.00
Task 3019 : 20947.00
Task 3020 : 126525.00
Task 3021 : 22401.00
Task 3022 : 28757.00
Task 3023 : 75476.00
Task 3024 : 17499.00
Task 3025 : 134483.00
Task 3026 : 130593.00
Task 3027 : 165677.00
Task 3028 : 40867.00
Task 3029 : 68571.00
Task 3030 : 13587.00
Task 3031 : 10851.00
Task 3032 : 127202.00
Task 3033 : 20073.00
Task 3034 : 99855.00
Task 3035 : 10313.00
Task 3036 : 15310.00
Task 3037 : 107804.00
Task 3038 : 113634.00
Task 3039 : 14159.00
Task 3040 : 72847.00
Task 3041 : 34429.00
Task 3042 : 136604.00
Task 3043 : 98105.00
Task 3044 : 148715.00
Task 3045 : 4981.00
Task 3046 : 3970.00
Task 3047 : 251423.00
Task 3048 : 2994.00
Task 3049 : 3321.00
Task 3050 : 3233.00
Task 3051 : 3220.00
Task 3052 : 12947.00
Task 3053 : 67551.00
Task 3054 : 57063.00
Task 3055 : 10883.00
Task 3056 : 94894.00
Task 3057 : 191181.00
Task 3058 : 108377.00
Task 3059 : 55073.00
Task 3060 : 63451.00
Task 3061 : 21646.00
Task 3062 : 104733.00
Task 3063 : 98521.00
Task 3064 : 23162.00
Task 3065 : 250462.00
Task 3066 : 15557.00
Task 3067 : 65218.00
Task 3068 : 102027.00
Task 3069 : 61169.00
Task 3070 : 104090.00
Task 3071 : 16124.00
Task 3072 : 19381.00
Task 3073 : 136232.00
Task 3074 : 91057.00
Task 3075 : 197643.00
Task 3076 : 133445.00
Task 3077 : 107365.00
Task 3078 : 70367.00
Task 3079 : 60793.00
Task 3080 : 20951.00
Task 3081 : 110922.00
Task 3082 : 97211.00
Task 3083 : 93947.00
Task 3084 : 18052.00
Task 3085 : 108585.00
Task 3086 : 18541.00
Task 3087 : 156591.00
Task 3088 : 45952.00
Task 3089 : 108268.00
Task 3090 : 130836.00
Task 3091 : 49049.00
Task 3092 : 76610.00
Task 3093 : 16833.00
Task 3094 : 20643.00
Task 3095 : 85468.00
Task 3096 : 198191.00
Task 3097 : 16752.00
Task 3098 : 219144.00
Task 3099 : 65319.00
Task 3100 : 253410.00
Task 3101 : 16731.00
Task 3102 : 90708.00
Task 3103 : 102597.00
Task 3104 : 152925.00
Task 3105 : 106742.00
Task 3106 : 298002.00
Task 3107 : 34571.00
Task 3108 : 249091.00
Task 3109 : 24976.00
Task 3110 : 56609.00
Task 3111 : 60812.00
Task 3112 : 101620.00
Task 3113 : 104281.00
Task 3114 : 83157.00
Task 3115 : 195945.00
Task 3116 : 15303.00
Task 3117 : 273448.00
Task 3118 : 299446.00
Task 3119 : 108858.00
Task 3120 : 61829.00
Task 3121 : 24776.00
Task 3122 : 116652.00
Task 3123 : 101877.00
Task 3124 : 17980.00
Task 3125 : 18616.00
Task 3126 : 118290.00
Task 3127 : 18568.00
Task 3128 : 61118.00
Task 3129 : 111976.00
Task 3130 : 149642.00
Task 3131 : 119973.00
Task 3132 : 60054.00
Task 3133 : 29006.00
Task 3134 : 326066.00
Task 3135 : 17457.00
Task 3136 : 14840.00
Task 3137 : 137300.00
Task 3138 : 67811.00
Task 3139 : 220302.00
Task 3140 : 68192.00
Task 3141 : 12948.00
Task 3142 : 32542.00
Task 3143 : 135382.00
Task 3144 : 9878.00
Task 3145 : 199558.00
Task 3146 : 10161.00
Task 3147 : 66717.00
Task 3148 : 63973.00
Task 3149 : 98980.00
Task 3150 : 10646.00
Task 3151 : 100853.00
Task 3152 : 77099.00
Task 3153 : 39471.00
Task 3154 : 26346.00
Task 3155 : 129862.00
Task 3156 : 413259.00
Task 3157 : 98966.00
Task 3158 : 121702.00
Task 3159 : 203665.00
Task 3160 : 217030.00
Task 3161 : 148630.00
Task 3162 : 20563.00
Task 3163 : 109357.00
Task 3164 : 118821.00
Task 3165 : 67116.00
Task 3166 : 97722.00
Task 3167 : 22949.00
Task 3168 : 91927.00
Task 3169 : 141527.00
Task 3170 : 104471.00
Task 3171 : 62896.00
Task 3172 : 325868.00
Task 3173 : 112710.00
Task 3174 : 99197.00
Task 3175 : 115659.00
Task 3176 : 30920.00
Task 3177 : 90766.00
Task 3178 : 104489.00
Task 3179 : 22246.00
Task 3180 : 93841.00
Task 3181 : 194382.00
Task 3182 : 60646.00
Task 3183 : 62405.00
Task 3184 : 53392.00
Task 3185 : 60947.00
Task 3186 : 100490.00
Task 3187 : 112056.00
Task 3188 : 196906.00
Task 3189 : 61280.00
Task 3190 : 120961.00
Task 3191 : 116816.00
Task 3192 : 102316.00
Task 3193 : 19016.00
Task 3194 : 18797.00
Task 3195 : 41483.00
Task 3196 : 61305.00
Task 3197 : 19167.00
Task 3198 : 164756.00
Task 3199 : 84298.00
Task 3200 : 221483.00
Task 3201 : 30412.00
Task 3202 : 63832.00
Task 3203 : 18987.00
Task 3204 : 32655.00
Task 3205 : 17901.00
Task 3206 : 13923.00
Task 3207 : 127659.00
Task 3208 : 21656.00
Task 3209 : 14355.00
Task 3210 : 14504.00
Task 3211 : 61884.00
Task 3212 : 31112.00
Task 3213 : 110428.00
Task 3214 : 63440.00
Task 3215 : 62795.00
Task 3216 : 22595.00
Task 3217 : 91331.00
Task 3218 : 224197.00
Task 3219 : 146174.00
Task 3220 : 100268.00
Task 3221 : 26150.00
Task 3222 : 15159.00
Task 3223 : 203909.00
Task 3224 : 62716.00
Task 3225 : 189313.00
Task 3226 : 22862.00
Task 3227 : 103609.00
Task 3228 : 190997.00
Task 3229 : 98097.00
Task 3230 : 266595.00
Task 3231 : 92458.00
Task 3232 : 13096.00
Task 3233 : 21261.00
Task 3234 : 100955.00
Task 3235 : 20008.00
Task 3236 : 12131.00
Task 3237 : 54303.00
Task 3238 : 67884.00
Task 3239 : 105719.00
Task 3240 : 73308.00
Task 3241 : 155132.00
Task 3242 : 9562.00
Task 3243 : 18049.00
Task 3244 : 12922.00
Task 3245 : 301519.00
Task 3246 : 104281.00
Task 3247 : 10293.00
Task 3248 : 84920.00
Task 3249 : 9567.00
Task 3250 : 130126.00
Task 3251 : 112369.00
Task 3252 : 75439.00
Task 3253 : 12428.00
Task 3254 : 10656.00
Task 3255 : 9415.00
Task 3256 : 8838.00
Task 3257 : 9241.00
Task 3258 : 67370.00
Task 3259 : 9055.00
Task 3260 : 16160.00
Task 3261 : 100014.00
Task 3262 : 12917.00
Task 3263 : 12703.00
Task 3264 : 249958.00
Task 3265 : 75294.00
Task 3266 : 210430.00
Task 3267 : 13362.00
Task 3268 : 26862.00
Task 3269 : 115640.00
Task 3270 : 64560.00
Task 3271 : 78834.00
Task 3272 : 110040.00
Task 3273 : 138727.00
Task 3274 : 74974.00
Task 3275 : 79527.00
Task 3276 : 233732.00
Task 3277 : 12183.00
Task 3278 : 16767.00
Task 3279 : 90544.00
Task 3280 : 99292.00
Task 3281 : 37384.00
Task 3282 : 216721.00
Task 3283 : 62164.00
Task 3284 : 236843.00
Task 3285 : 363814.00
Task 3286 : 109749.00
Task 3287 : 16076.00
Task 3288 : 83339.00
Task 3289 : 16056.00
Task 3290 : 187602.00
Task 3291 : 22131.00
Task 3292 : 105781.00
Task 3293 : 92072.00
Task 3294 : 99406.00
Task 3295 : 15546.00
Task 3296 : 193170.00
Task 3297 : 58698.00
Task 3298 : 23356.00
Task 3299 : 22501.00
Task 3300 : 106916.00
Task 3301 : 29293.00
Task 3302 : 112783.00
Task 3303 : 101951.00
Task 3304 : 101753.00
Task 3305 : 14851.00
Task 3306 : 204829.00
Task 3307 : 13356.00
Task 3308 : 65008.00
Task 3309 : 11900.00
Task 3310 : 97713.00
Task 3311 : 11071.00
Task 3312 : 116792.00
Task 3313 : 11726.00
Task 3314 : 11775.00
Task 3315 : 11431.00
Task 3316 : 68286.00
Task 3317 : 12637.00
Task 3318 : 11761.00
Task 3319 : 171660.00
Task 3320 : 22482.00
Task 3321 : 53812.00
Task 3322 : 46873.00
Task 3323 : 113746.00
Task 3324 : 19809.00
Task 3325 : 19214.00
Task 3326 : 18898.00
Task 3327 : 52280.00
Task 3328 : 115773.00
Task 3329 : 107062.00
Task 3330 : 18908.00
Task 3331 : 188352.00
Task 3332 : 152015.00
Task 3333 : 83133.00
Task 3334 : 17881.00
Task 3335 : 222101.00
Task 3336 : 15057.00
Task 3337 : 214115.00
Task 3338 : 13315.00
Task 3339 : 60670.00
Task 3340 : 15307.00
Task 3341 : 54814.00
Task 3342 : 12918.00
Task 3343 : 205010.00
Task 3344 : 128016.00
Task 3345 : 120836.00
Task 3346 : 61757.00
Task 3347 : 24145.00
Task 3348 : 106791.00
Task 3349 : 49636.00
Task 3350 : 13506.00
Task 3351 : 14137.00
Task 3352 : 13483.00
Task 3353 : 187840.00
Task 3354 : 17991.00
Task 3355 : 10824.00
Task 3356 : 10389.00
Task 3357 : 56200.00
Task 3358 : 236408.00
Task 3359 : 75128.00
Task 3360 : 54719.00
Task 3361 : 188699.00
Task 3362 : 147044.00
Task 3363 : 98934.00
Task 3364 : 11397.00
Task 3365 : 59253.00
Task 3366 : 89203.00
Task 3367 : 27891.00
Task 3368 : 10979.00
Task 3369 : 53087.00
Task 3370 : 201111.00
Task 3371 : 104494.00
Task 3372 : 308088.00
Task 3373 : 51564.00
Task 3374 : 16649.00
Task 3375 : 69114.00
Task 3376 : 13606.00
Task 3377 : 57402.00
Task 3378 : 176258.00
Task 3379 : 13258.00
Task 3380 : 100988.00
Task 3381 : 208733.00
Task 3382 : 100510.00
Task 3383 : 80477.00
Task 3384 : 105038.00
Task 3385 : 11066.00
Task 3386 : 10125.00
Task 3387 : 10586.00
Task 3388 : 261517.00
Task 3389 : 97347.00
Task 3390 : 94586.00
Task 3391 : 14016.00
Task 3392 : 7897.00
Task 3393 : 49647.00
Task 3394 : 99859.00
Task 3395 : 8466.00
Task 3396 : 58906.00
Task 3397 : 58179.00
Task 3398 : 7908.00
Task 3399 : 94910.00
Task 3400 : 190633.00
Task 3401 : 102520.00
Task 3402 : 54450.00
Task 3403 : 58879.00
Task 3404 : 659302.00
Task 3405 : 192810.00
Task 3406 : 85007.00
Task 3407 : 111176.00
Task 3408 : 257363.00
Task 3409 : 100464.00
Task 3410 : 50226.00
Task 3411 : 151640.00
Task 3412 : 90054.00
Task 3413 : 94088.00
Task 3414 : 113282.00
Task 3415 : 48710.00
Task 3416 : 230343.00
Task 3417 : 182118.00
Task 3418 : 49318.00
Task 3419 : 52975.00
Task 3420 : 121109.00
Task 3421 : 98806.00
Task 3422 : 12346.00
Task 3423 : 97678.00
Task 3424 : 27275.00
Task 3425 : 101353.00
Task 3426 : 101011.00
Task 3427 : 226915.00
Task 3428 : 26393.00
Task 3429 : 10209.00
Task 3430 : 9061.00
Task 3431 : 8473.00
Task 3432 : 8825.00
Task 3433 : 52055.00
Task 3434 : 15667.00
Task 3435 : 8962.00
Task 3436 : 99311.00
Task 3437 : 94232.00
Task 3438 : 203140.00
Task 3439 : 82844.00
Task 3440 : 72178.00
Task 3441 : 74973.00
Task 3442 : 47325.00
Task 3443 : 46938.00
Task 3444 : 109723.00
Task 3445 : 84552.00
Task 3446 : 97956.00
Task 3447 : 158627.00
Task 3448 : 16083.00
Task 3449 : 219939.00
Task 3450 : 31817.00
Task 3451 : 93656.00
Task 3452 : 85836.00
Task 3453 : 162349.00
Task 3454 : 53755.00
Task 3455 : 14626.00
Task 3456 : 62408.00
Task 3457 : 100323.00
Task 3458 : 89596.00
Task 3459 : 181310.00
Task 3460 : 153135.00
Task 3461 : 212393.00
Task 3462 : 178359.00
Task 3463 : 205162.00
Task 3464 : 16073.00
Task 3465 : 213349.00
Task 3466 : 13819.00
Task 3467 : 59638.00
Task 3468 : 18571.00
Task 3469 : 112263.00
Task 3470 : 64180.00
Task 3471 : 45232.00
Task 3472 : 10891.00
Task 3473 : 11019.00
Task 3474 : 98699.00
Task 3475 : 105401.00
Task 3476 : 11687.00
Task 3477 : 49782.00
Task 3478 : 49118.00
Task 3479 : 84380.00
Task 3480 : 23661.00
Task 3481 : 65565.00
Task 3482 : 221123.00
Task 3483 : 58571.00
Task 3484 : 96660.00
Task 3485 : 55793.00
Task 3486 : 76530.00
Task 3487 : 222620.00
Task 3488 : 17974.00
Task 3489 : 60355.00
Task 3490 : 89893.00
Task 3491 : 50285.00
Task 3492 : 102832.00
Task 3493 : 20816.00
Task 3494 : 76482.00
Task 3495 : 129134.00
Task 3496 : 48836.00
Task 3497 : 50994.00
Task 3498 : 12885.00
Task 3499 : 20076.00
Task 3500 : 51222.00
Task 3501 : 77995.00
Task 3502 : 107323.00
Task 3503 : 20453.00
Task 3504 : 111746.00
Task 3505 : 102567.00
Task 3506 : 40852.00
Task 3507 : 97653.00
Task 3508 : 109158.00
Task 3509 : 208818.00
Task 3510 : 47050.00
Task 3511 : 126345.00
Task 3512 : 88162.00
Task 3513 : 261029.00
Task 3514 : 189140.00
Task 3515 : 123144.00
Task 3516 : 72886.00
Task 3517 : 157201.00
Task 3518 : 52319.00
Task 3519 : 106398.00
Task 3520 : 97277.00
Task 3521 : 24996.00
Task 3522 : 97571.00
Task 3523 : 131619.00
Task 3524 : 115669.00
Task 3525 : 50050.00
Task 3526 : 57679.00
Task 3527 : 12294.00
Task 3528 : 48437.00
Task 3529 : 53886.00
Task 3530 : 108263.00
Task 3531 : 83813.00
Task 3532 : 108222.00
Task 3533 : 65452.00
Task 3534 : 16033.00
Task 3535 : 26686.00
Task 3536 : 162686.00
Task 3537 : 46735.00
Task 3538 : 106988.00
Task 3539 : 72018.00
Task 3540 : 95672.00
Task 3541 : 10957.00
Task 3542 : 58154.00
Task 3543 : 142110.00
Task 3544 : 188498.00
Task 3545 : 8429.00
Task 3546 : 98551.00
Task 3547 : 143566.00
Task 3548 : 8651.00
Task 3549 : 9015.00
Task 3550 : 96857.00
Task 3551 : 95343.00
Task 3552 : 97733.00
Task 3553 : 120321.00
Task 3554 : 18521.00
Task 3555 : 102253.00
Task 3556 : 89940.00
Task 3557 : 156948.00
Task 3558 : 189471.00
Task 3559 : 94280.00
Task 3560 : 135961.00
Task 3561 : 55795.00
Task 3562 : 51788.00
Task 3563 : 84551.00
Task 3564 : 20458.00
Task 3565 : 81201.00
Task 3566 : 187024.00
Task 3567 : 23194.00
Task 3568 : 151943.00
Task 3569 : 12621.00
Task 3570 : 92092.00
Task 3571 : 93108.00
Task 3572 : 170399.00
Task 3573 : 15724.00
Task 3574 : 168038.00
Task 3575 : 40686.00
Task 3576 : 57615.00
Task 3577 : 21154.00
Task 3578 : 149510.00
Task 3579 : 103585.00
Task 3580 : 39266.00
Task 3581 : 86073.00
Task 3582 : 63104.00
Task 3583 : 100131.00
Task 3584 : 50544.00
Task 3585 : 16303.00
Task 3586 : 142536.00
Task 3587 : 36157.00
Task 3588 : 14403.00
Task 3589 : 62484.00
Task 3590 : 71115.00
Task 3591 : 26385.00
Task 3592 : 11059.00
Task 3593 : 11430.00
Task 3594 : 15386.00
Task 3595 : 99738.00
Task 3596 : 76549.00
Task 3597 : 13172.00
Task 3598 : 97367.00
Task 3599 : 8880.00
Task 3600 : 209009.00
Task 3601 : 9519.00
Task 3602 : 17000.00
Task 3603 : 110897.00
Task 3604 : 8797.00
Task 3605 : 101503.00
Task 3606 : 14062.00
Task 3607 : 67420.00
Task 3608 : 100879.00
Task 3609 : 93865.00
Task 3610 : 15126.00
Task 3611 : 213138.00
Task 3612 : 102145.00
Task 3613 : 14430.00
Task 3614 : 156087.00
Task 3615 : 205856.00
Task 3616 : 29808.00
Task 3617 : 71611.00
Task 3618 : 52583.00
Task 3619 : 93619.00
Task 3620 : 17776.00
Task 3621 : 22180.00
Task 3622 : 13640.00
Task 3623 : 21125.00
Task 3624 : 55828.00
Task 3625 : 114035.00
Task 3626 : 98286.00
Task 3627 : 77842.00
Task 3628 : 95880.00
Task 3629 : 12454.00
Task 3630 : 70852.00
Task 3631 : 184678.00
Task 3632 : 93152.00
Task 3633 : 67506.00
Task 3634 : 60937.00
Task 3635 : 32731.00
Task 3636 : 97105.00
Task 3637 : 188006.00
Task 3638 : 81273.00
Task 3639 : 16070.00
Task 3640 : 94374.00
Task 3641 : 90584.00
Task 3642 : 18369.00
Task 3643 : 23218.00
Task 3644 : 142327.00
Task 3645 : 29542.00
Task 3646 : 54333.00
Task 3647 : 139303.00
Task 3648 : 17074.00
Task 3649 : 136358.00
Task 3650 : 96433.00
Task 3651 : 68596.00
Task 3652 : 94261.00
Task 3653 : 29308.00
Task 3654 : 68065.00
Task 3655 : 33400.00
Task 3656 : 184012.00
Task 3657 : 66497.00
Task 3658 : 97062.00
Task 3659 : 24178.00
Task 3660 : 13648.00
Task 3661 : 18932.00
Task 3662 : 187130.00
Task 3663 : 63489.00
Task 3664 : 78663.00
Task 3665 : 13696.00
Task 3666 : 67591.00
Task 3667 : 17988.00
Task 3668 : 17865.00
Task 3669 : 89262.00
Task 3670 : 12928.00
Task 3671 : 44264.00
Task 3672 : 104609.00
Task 3673 : 93505.00
Task 3674 : 96717.00
Task 3675 : 106252.00
Task 3676 : 94686.00
Task 3677 : 59533.00
Task 3678 : 75613.00
Task 3679 : 34815.00
Task 3680 : 84293.00
Task 3681 : 48468.00
Task 3682 : 189230.00
Task 3683 : 46801.00
Task 3684 : 78648.00
Task 3685 : 84761.00
Task 3686 : 14460.00
Task 3687 : 97924.00
Task 3688 : 111876.00
Task 3689 : 207693.00
Task 3690 : 95310.00
Task 3691 : 19467.00
Task 3692 : 131435.00
Task 3693 : 44719.00
Task 3694 : 57184.00
Task 3695 : 545126.00
Task 3696 : 31801.00
Task 3697 : 49693.00
Task 3698 : 84005.00
Task 3699 : 39967.00
Task 3700 : 54296.00
Task 3701 : 84515.00
Task 3702 : 87258.00
Task 3703 : 72639.00
Task 3704 : 61704.00
Task 3705 : 61391.00
Task 3706 : 424236.00
Task 3707 : 79647.00
Task 3708 : 115639.00
Task 3709 : 93788.00
Task 3710 : 72159.00
Task 3711 : 31539.00
Task 3712 : 54646.00
Task 3713 : 90065.00
Task 3714 : 80237.00
Task 3715 : 64870.00
Task 3716 : 11247.00
Task 3717 : 98493.00
Task 3718 : 13616.00
Task 3719 : 154556.00
Task 3720 : 15207.00
Task 3721 : 10958.00
Task 3722 : 43058.00
Task 3723 : 79601.00
Task 3724 : 93716.00
Task 3725 : 23993.00
Task 3726 : 134136.00
Task 3727 : 88024.00
Task 3728 : 39118.00
Task 3729 : 40208.00
Task 3730 : 216425.00
Task 3731 : 158017.00
Task 3732 : 85514.00
Task 3733 : 52036.00
Task 3734 : 65087.00
Task 3735 : 49227.00
Task 3736 : 81994.00
Task 3737 : 95173.00
Task 3738 : 92642.00
Task 3739 : 46346.00
Task 3740 : 1.00
Task 3741 : 88801.00
Task 3742 : 64227.00
Task 3743 : 34919.00
Task 3744 : 87900.00
Task 3745 : 61843.00
Task 3746 : 39877.00
Task 3747 : 7527.00
Task 3748 : 11557.00
Task 3749 : 189802.00
Task 3750 : 27836.00
Task 3751 : 260744.00
Task 3752 : 169813.00
Task 3753 : 60497.00
Task 3754 : 55443.00
Task 3755 : 94957.00
Task 3756 : 12602.00
Task 3757 : 94051.00
Task 3758 : 98331.00
Task 3759 : 206577.00
Task 3760 : 117556.00
Task 3761 : 7017.00
Task 3762 : 6005.00
Task 3763 : 47621.00
Task 3764 : 5658.00
Task 3765 : 48806.00
Task 3766 : 101848.00
Task 3767 : 110806.00
Task 3768 : 53678.00
Task 3769 : 188927.00
Task 3770 : 6724.00
Task 3771 : 5433.00
Task 3772 : 71186.00
Task 3773 : 18414.00
Task 3774 : 73175.00
Task 3775 : 99531.00
Task 3776 : 32813.00
Task 3777 : 32894.00
Task 3778 : 217112.00
Task 3779 : 98692.00
Task 3780 : 91720.00
Task 3781 : 10219.00
Task 3782 : 66692.00
Task 3783 : 27292.00
Task 3784 : 11792.00
Task 3785 : 94288.00
Task 3786 : 184100.00
Task 3787 : 61137.00
Task 3788 : 44833.00
Task 3789 : 98765.00
Task 3790 : 109031.00
Task 3791 : 83441.00
Task 3792 : 49264.00
Task 3793 : 123514.00
Task 3794 : 106150.00
Task 3795 : 92669.00
Task 3796 : 152416.00
Task 3797 : 93334.00
Task 3798 : 99487.00
Task 3799 : 46268.00
Task 3800 : 139737.00
Task 3801 : 52130.00
Task 3802 : 97797.00
Task 3803 : 133410.00
Task 3804 : 84003.00
Task 3805 : 162591.00
Task 3806 : 54270.00
Task 3807 : 57784.00
Task 3808 : 57950.00
Task 3809 : 9194.00
Task 3810 : 73494.00
Task 3811 : 21888.00
Task 3812 : 7328.00
Task 3813 : 9256.00
Task 3814 : 7760.00
Task 3815 : 33864.00
Task 3816 : 16841.00
Task 3817 : 134477.00
Task 3818 : 55485.00
Task 3819 : 7270.00
Task 3820 : 68824.00
Task 3821 : 168945.00
Task 3822 : 60611.00
Task 3823 : 165629.00
Task 3824 : 43980.00
Task 3825 : 10691.00
Task 3826 : 10252.00
Task 3827 : 99004.00
Task 3828 : 111423.00
Task 3829 : 64448.00
Task 3830 : 168574.00
Task 3831 : 8214.00
Task 3832 : 93161.00
Task 3833 : 148151.00
Task 3834 : 207210.00
Task 3835 : 8826.00
Task 3836 : 8220.00
Task 3837 : 53336.00
Task 3838 : 17108.00
Task 3839 : 93748.00
Task 3840 : 102565.00
Task 3841 : 84679.00
Task 3842 : 52629.00
Task 3843 : 197410.00
Task 3844 : 40282.00
Task 3845 : 105371.00
Task 3846 : 134098.00
Task 3847 : 220116.00
Task 3848 : 118832.00
Task 3849 : 144923.00
Task 3850 : 51834.00
Task 3851 : 16147.00
Task 3852 : 64359.00
Task 3853 : 163113.00
Task 3854 : 131078.00
Task 3855 : 218034.00
Task 3856 : 219957.00
Task 3857 : 87247.00
Task 3858 : 246776.00
Task 3859 : 120134.00
Task 3860 : 202914.00
Task 3861 : 79116.00
Task 3862 : 85218.00
Task 3863 : 106481.00
Task 3864 : 124256.00
Task 3865 : 106588.00
Task 3866 : 106957.00
Task 3867 : 96382.00
Task 3868 : 196554.00
Task 3869 : 106144.00
Task 3870 : 167466.00
Task 3871 : 180364.00
Task 3872 : 83671.00
Task 3873 : 49296.00
Task 3874 : 40887.00
Task 3875 : 98774.00
Task 3876 : 103517.00
Task 3877 : 88274.00
Task 3878 : 99964.00
Task 3879 : 95550.00
Task 3880 : 192301.00
Task 3881 : 72904.00
Task 3882 : 203817.00
Task 3883 : 123834.00
Task 3884 : 59779.00
Task 3885 : 141723.00
Task 3886 : 115498.00
Task 3887 : 56015.00
Task 3888 : 562844.00
Task 3889 : 115079.00
Task 3890 : 198948.00
Task 3891 : 181423.00
Task 3892 : 66950.00
Task 3893 : 121953.00
Task 3894 : 89060.00
Task 3895 : 72516.00
Task 3896 : 184873.00
Task 3897 : 107645.00
Task 3898 : 97848.00
Task 3899 : 59146.00
Task 3900 : 49224.00
Task 3901 : 79133.00
Task 3902 : 195858.00
Task 3903 : 21586.00
Task 3904 : 177269.00
Task 3905 : 33772.00
Task 3906 : 9628.00
Task 3907 : 78629.00
Task 3908 : 89789.00
Task 3909 : 206516.00
Task 3910 : 101836.00
Task 3911 : 152489.00
Task 3912 : 120123.00
Task 3913 : 55175.00
Task 3914 : 139461.00
Task 3915 : 47161.00
Task 3916 : 37151.00
Task 3917 : 88553.00
Task 3918 : 79312.00
Task 3919 : 215516.00
Task 3920 : 94488.00
Task 3921 : 181806.00
Task 3922 : 73348.00
Task 3923 : 87448.00
Task 3924 : 59606.00
Task 3925 : 57809.00
Task 3926 : 37444.00
Task 3927 : 89351.00
Task 3928 : 29474.00
Task 3929 : 71415.00
Task 3930 : 125456.00
Task 3931 : 130323.00
Task 3932 : 45175.00
Task 3933 : 54417.00
Task 3934 : 238743.00
Task 3935 : 42893.00
Task 3936 : 102043.00
Task 3937 : 60429.00
Task 3938 : 48146.00
Task 3939 : 106466.00
Task 3940 : 62652.00
Task 3941 : 55737.00
Task 3942 : 65305.00
Task 3943 : 49743.00
Task 3944 : 99006.00
Task 3945 : 9034.00
Task 3946 : 97530.00
Task 3947 : 44938.00
Task 3948 : 89576.00
Task 3949 : 180284.00
Task 3950 : 83116.00
Task 3951 : 82974.00
Task 3952 : 44044.00
Task 3953 : 8184.00
Task 3954 : 107227.00
Task 3955 : 346449.00
Task 3956 : 81202.00
Task 3957 : 156076.00
Task 3958 : 93804.00
Task 3959 : 76957.00
Task 3960 : 14943.00
Task 3961 : 6340.00
Task 3962 : 16509.00
Task 3963 : 96063.00
Task 3964 : 6451.00
Task 3965 : 6770.00
Task 3966 : 63878.00
Task 3967 : 48041.00
Task 3968 : 39835.00
Task 3969 : 57533.00
Task 3970 : 45391.00
Task 3971 : 173626.00
Task 3972 : 151761.00
Task 3973 : 87866.00
Task 3974 : 185280.00
Task 3975 : 67202.00
Task 3976 : 47091.00
Task 3977 : 61754.00
Task 3978 : 72775.00
Task 3979 : 72276.00
Task 3980 : 57507.00
Task 3981 : 97346.00
Task 3982 : 59430.00
Task 3983 : 93495.00
Task 3984 : 140769.00
Task 3985 : 39366.00
Task 3986 : 63907.00
Task 3987 : 189135.00
Task 3988 : 37240.00
Task 3989 : 276571.00
Task 3990 : 159859.00
Task 3991 : 43949.00
Task 3992 : 11180.00
Task 3993 : 45336.00
Task 3994 : 90154.00
Task 3995 : 63202.00
Task 3996 : 101731.00
Task 3997 : 14956.00
Task 3998 : 83155.00
Task 3999 : 37400.00
Task 4000 : 306164.00
Task 4001 : 130336.00
Task 4002 : 110222.00
Task 4003 : 23880.00
Task 4004 : 98364.00
Task 4005 : 49837.00
Task 4006 : 94691.00
Task 4007 : 57312.00
Task 4008 : 68882.00
Task 4009 : 131750.00
Task 4010 : 344329.00
Task 4011 : 50119.00
Task 4012 : 51338.00
Task 4013 : 119938.00
Task 4014 : 19895.00
Task 4015 : 251583.00
Task 4016 : 149486.00
Task 4017 : 8163.00
Task 4018 : 65697.00
Task 4019 : 9516.00
Task 4020 : 46302.00
Task 4021 : 71132.00
Task 4022 : 79007.00
Task 4023 : 80799.00
Task 4024 : 331778.00
Task 4025 : 86039.00
Task 4026 : 145209.00
Task 4027 : 271639.00
Task 4028 : 92158.00
Task 4029 : 236176.00
Task 4030 : 18676.00
Task 4031 : 105483.00
Task 4032 : 244717.00
Task 4033 : 155928.00
Task 4034 : 10856.00
Task 4035 : 52407.00
Task 4036 : 51901.00
Task 4037 : 49687.00
Task 4038 : 47540.00
Task 4039 : 20023.00
Task 4040 : 48788.00
Task 4041 : 51444.00
Task 4042 : 30126.00
Task 4043 : 49404.00
Task 4044 : 259798.00
Task 4045 : 14729.00
Task 4046 : 45223.00
Task 4047 : 68167.00
Task 4048 : 50687.00
Task 4049 : 9036.00
Task 4050 : 85745.00
Task 4051 : 44450.00
Task 4052 : 106093.00
Task 4053 : 289621.00
Task 4054 : 42382.00
Task 4055 : 134991.00
Task 4056 : 47626.00
Task 4057 : 8553.00
Task 4058 : 126367.00
Task 4059 : 6783.00
Task 4060 : 8624.00
Task 4061 : 55060.00
Task 4062 : 7240.00
Task 4063 : 6746.00
Task 4064 : 15591.00
Task 4065 : 44786.00
Task 4066 : 63143.00
Task 4067 : 44416.00
Task 4068 : 48748.00
Task 4069 : 232959.00
Task 4070 : 138408.00
Task 4071 : 94011.00
Task 4072 : 88748.00
Task 4073 : 14629.00
Task 4074 : 52117.00
Task 4075 : 586075.00
Task 4076 : 211914.00
Task 4077 : 63982.00
Task 4078 : 98355.00
Task 4079 : 40108.00
Task 4080 : 48792.00
Task 4081 : 74861.00
Task 4082 : 18941.00
Task 4083 : 45951.00
Task 4084 : 87574.00
Task 4085 : 51573.00
Task 4086 : 46354.00
Task 4087 : 63477.00
Task 4088 : 142463.00
Task 4089 : 39738.00
Task 4090 : 50524.00
Task 4091 : 50804.00
Task 4092 : 221120.00
Task 4093 : 48064.00
Task 4094 : 43138.00
Task 4095 : 68224.00
Task 4096 : 42425.00
Task 4097 : 114494.00
Task 4098 : 8189.00
Task 4099 : 52920.00
Task 4100 : 11149.00
Task 4101 : 80243.00
Task 4102 : 44369.00
Task 4103 : 42721.00
Task 4104 : 46335.00
Task 4105 : 51197.00
Task 4106 : 480721.00
Task 4107 : 104144.00
Task 4108 : 8339.00
Task 4109 : 51511.00
Task 4110 : 84198.00
Task 4111 : 45663.00
Task 4112 : 7496.00
Task 4113 : 79713.00
Task 4114 : 6480.00
Task 4115 : 131072.00
Task 4116 : 13990.00
Task 4117 : 151445.00
Task 4118 : 6906.00
Task 4119 : 43591.00
Task 4120 : 66145.00
Task 4121 : 40058.00
Task 4122 : 14959.00
Task 4123 : 54645.00
Task 4124 : 42796.00
Task 4125 : 86736.00
Task 4126 : 6376.00
Task 4127 : 298941.00
Task 4128 : 105359.00
Task 4129 : 38064.00
Task 4130 : 45864.00
Task 4131 : 125566.00
Task 4132 : 80670.00
Task 4133 : 46304.00
Task 4134 : 94300.00
Task 4135 : 111698.00
Task 4136 : 51228.00
Task 4137 : 63544.00
Task 4138 : 191954.00
Task 4139 : 55516.00
Task 4140 : 38029.00
Task 4141 : 16063.00
Task 4142 : 50347.00
Task 4143 : 332027.00
Task 4144 : 79305.00
Task 4145 : 75956.00
Task 4146 : 47962.00
Task 4147 : 44715.00
Task 4148 : 524751.00
Task 4149 : 111830.00
Task 4150 : 82113.00
Task 4151 : 75379.00
Task 4152 : 322986.00
Task 4153 : 92803.00
Task 4154 : 96432.00
Task 4155 : 75803.00
Task 4156 : 85838.00
Task 4157 : 48213.00
Task 4158 : 43671.00
Task 4159 : 75491.00
Task 4160 : 120242.00
Task 4161 : 59165.00
Task 4162 : 47109.00
Task 4163 : 43133.00
Task 4164 : 362217.00
Task 4165 : 55295.00
Task 4166 : 403398.00
Task 4167 : 318200.00
Task 4168 : 81510.00
Task 4169 : 99966.00
Task 4170 : 100110.00
Task 4171 : 82365.00
Task 4172 : 38003.00
Task 4173 : 43101.00
Task 4174 : 77261.00
Task 4175 : 53374.00
Task 4176 : 41152.00
Task 4177 : 51886.00
Task 4178 : 12859.00
Task 4179 : 42875.00
Task 4180 : 55341.00
Task 4181 : 118983.00
Task 4182 : 78030.00
Task 4183 : 47662.00
Task 4184 : 40572.00
Task 4185 : 38034.00
Task 4186 : 20534.00
Task 4187 : 205018.00
Task 4188 : 104182.00
Task 4189 : 450133.00
Task 4190 : 134797.00
Task 4191 : 10182.00
Task 4192 : 124985.00
Task 4193 : 65954.00
Task 4194 : 9201.00
Task 4195 : 63015.00
Task 4196 : 102684.00
Task 4197 : 13503.00
Task 4198 : 185264.00
Task 4199 : 42133.00
Task 4200 : 9265.00
Task 4201 : 84548.00
Task 4202 : 129148.00
Task 4203 : 456620.00
Task 4204 : 44662.00
Task 4205 : 36094.00
Task 4206 : 85524.00
Task 4207 : 209723.00
Task 4208 : 51568.00
Task 4209 : 216371.00
Task 4210 : 26212.00
Task 4211 : 9895.00
Task 4212 : 42485.00
Task 4213 : 181901.00
Task 4214 : 12732.00
Task 4215 : 16433.00
Task 4216 : 48698.00
Task 4217 : 17586.00
Task 4218 : 444244.00
Task 4219 : 12952.00
Task 4220 : 225707.00
Task 4221 : 70817.00
Task 4222 : 129025.00
Task 4223 : 205730.00
Task 4224 : 83647.00
Task 4225 : 49089.00
Task 4226 : 34199.00
Task 4227 : 24993.00
Task 4228 : 276057.00
Task 4229 : 80248.00
Task 4230 : 160162.00
Task 4231 : 39280.00
Task 4232 : 191090.00
Task 4233 : 84536.00
Task 4234 : 65956.00
Task 4235 : 53910.00
Task 4236 : 79957.00
Task 4237 : 78884.00
Task 4238 : 77670.00
Task 4239 : 124915.00
Task 4240 : 35422.00
Task 4241 : 208197.00
Task 4242 : 45077.00
Task 4243 : 60267.00
Task 4244 : 86858.00
Task 4245 : 13639.00
Task 4246 : 352123.00
Task 4247 : 48409.00
Task 4248 : 228804.00
Task 4249 : 13529.00
Task 4250 : 22558.00
Task 4251 : 9640.00
Task 4252 : 71493.00
Task 4253 : 238945.00
Task 4254 : 422901.00
Task 4255 : 79492.00
Task 4256 : 7839.00
Task 4257 : 48825.00
Task 4258 : 69492.00
Task 4259 : 21990.00
Task 4260 : 99858.00
Task 4261 : 76936.00
Task 4262 : 12958.00
Task 4263 : 70363.00
Task 4264 : 388845.00
Task 4265 : 36767.00
Task 4266 : 9414.00
Task 4267 : 85342.00
Task 4268 : 85178.00
Task 4269 : 60191.00
Task 4270 : 84287.00
Task 4271 : 76950.00
Task 4272 : 103632.00
Task 4273 : 230501.00
Task 4274 : 47402.00
Task 4275 : 231601.00
Task 4276 : 102714.00
Task 4277 : 52979.00
Task 4278 : 204752.00
Task 4279 : 246473.00
Task 4280 : 196488.00
Task 4281 : 86764.00
Task 4282 : 48649.00
Task 4283 : 100577.00
Task 4284 : 46299.00
Task 4285 : 245378.00
Task 4286 : 47694.00
Task 4287 : 51582.00
Task 4288 : 14320.00
Task 4289 : 45261.00
Task 4290 : 36873.00
Task 4291 : 129076.00
Task 4292 : 387795.00
Task 4293 : 26611.00
Task 4294 : 84869.00
Task 4295 : 24495.00
Task 4296 : 87776.00
Task 4297 : 47127.00
Task 4298 : 42723.00
Task 4299 : 9887.00
Task 4300 : 47533.00
Task 4301 : 136545.00
Task 4302 : 112348.00
Task 4303 : 52656.00
Task 4304 : 121978.00
Task 4305 : 45391.00
Task 4306 : 18230.00
Task 4307 : 149173.00
Task 4308 : 84255.00
Task 4309 : 120344.00
Task 4310 : 84464.00
Task 4311 : 88532.00
Task 4312 : 58518.00
Task 4313 : 85576.00
Task 4314 : 47686.00
Task 4315 : 100942.00
Task 4316 : 44690.00
Task 4317 : 24542.00
Task 4318 : 377740.00
Task 4319 : 394323.00
Task 4320 : 39702.00
Task 4321 : 77877.00
Task 4322 : 11119.00
Task 4323 : 17589.00
Task 4324 : 30036.00
Task 4325 : 88046.00
Task 4326 : 227606.00
Task 4327 : 11838.00
Task 4328 : 86265.00
Task 4329 : 108839.00
Task 4330 : 262947.00
Task 4331 : 9892.00
Task 4332 : 75905.00
Task 4333 : 49341.00
Task 4334 : 10330.00
Task 4335 : 87581.00
Task 4336 : 39905.00
Task 4337 : 10309.00
Task 4338 : 51402.00
Task 4339 : 13964.00
Task 4340 : 64811.00
Task 4341 : 160588.00
Task 4342 : 88325.00
Task 4343 : 50996.00
Task 4344 : 44778.00
Task 4345 : 83934.00
Task 4346 : 56215.00
Task 4347 : 79951.00
Task 4348 : 40869.00
Task 4349 : 56761.00
Task 4350 : 85816.00
Task 4351 : 86396.00
Task 4352 : 97133.00
Task 4353 : 106184.00
Task 4354 : 79455.00
Task 4355 : 87109.00
Task 4356 : 81890.00
Task 4357 : 70652.00
Task 4358 : 83415.00
Task 4359 : 115942.00
Task 4360 : 40434.00
Task 4361 : 60408.00
Task 4362 : 48283.00
Task 4363 : 82455.00
Task 4364 : 80284.00
Task 4365 : 86907.00
Task 4366 : 62154.00
Task 4367 : 329740.00
Task 4368 : 82262.00
Task 4369 : 107271.00
Task 4370 : 37674.00
Task 4371 : 46353.00
Task 4372 : 45389.00
Task 4373 : 53389.00
Task 4374 : 312394.00
Task 4375 : 42734.00
Task 4376 : 105286.00
Task 4377 : 137280.00
Task 4378 : 190118.00
Task 4379 : 316694.00
Task 4380 : 55827.00
Task 4381 : 127134.00
Task 4382 : 236109.00
Task 4383 : 84832.00
Task 4384 : 87024.00
Task 4385 : 78773.00
Task 4386 : 95835.00
Task 4387 : 84995.00
Task 4388 : 41282.00
Task 4389 : 84448.00
Task 4390 : 72419.00
Task 4391 : 78272.00
Task 4392 : 38949.00
Task 4393 : 83423.00
Task 4394 : 77724.00
Task 4395 : 47666.00
Task 4396 : 45313.00
Task 4397 : 109489.00
Task 4398 : 31400.00
Task 4399 : 74457.00
Task 4400 : 82160.00
Task 4401 : 113666.00
Task 4402 : 23681.00
Task 4403 : 41176.00
Task 4404 : 66144.00
Task 4405 : 35510.00
Task 4406 : 371141.00
Task 4407 : 73268.00
Task 4408 : 111449.00
Task 4409 : 36228.00
Task 4410 : 74546.00
Task 4411 : 302269.00
Task 4412 : 105493.00
Task 4413 : 43410.00
Task 4414 : 46931.00
Task 4415 : 402280.00
Task 4416 : 83533.00
Task 4417 : 104759.00
Task 4418 : 101722.00
Task 4419 : 89057.00
Task 4420 : 32877.00
Task 4421 : 115587.00
Task 4422 : 35476.00
Task 4423 : 114105.00
Task 4424 : 31044.00
Task 4425 : 34484.00
Task 4426 : 38555.00
Task 4427 : 34770.00
Task 4428 : 34006.00
Task 4429 : 101441.00
Task 4430 : 86239.00
Task 4431 : 42839.00
Task 4432 : 251501.00
Task 4433 : 90174.00
Task 4434 : 95801.00
Task 4435 : 87378.00
Task 4436 : 86003.00
Task 4437 : 79505.00
Task 4438 : 38445.00
Task 4439 : 19022.00
Task 4440 : 44510.00
Task 4441 : 34335.00
Task 4442 : 125995.00
Task 4443 : 24767.00
Task 4444 : 40448.00
Task 4445 : 29646.00
Task 4446 : 202599.00
Task 4447 : 81953.00
Task 4448 : 118976.00
Task 4449 : 344518.00
Task 4450 : 78408.00
Task 4451 : 52802.00
Task 4452 : 23198.00
Task 4453 : 80773.00
Task 4454 : 248124.00
Task 4455 : 81343.00
Task 4456 : 34845.00
Task 4457 : 287165.00
Task 4458 : 58365.00
Task 4459 : 96845.00
Task 4460 : 81023.00
Task 4461 : 260181.00
Task 4462 : 149464.00
Task 4463 : 43913.00
Task 4464 : 78230.00
Task 4465 : 11712.00
Task 4466 : 111261.00
Task 4467 : 42619.00
Task 4468 : 80907.00
Task 4469 : 39229.00
Task 4470 : 50495.00
Task 4471 : 78686.00
Task 4472 : 138277.00
Task 4473 : 28724.00
Task 4474 : 148792.00
Task 4475 : 15941.00
Task 4476 : 42646.00
Task 4477 : 11643.00
Task 4478 : 83226.00
Task 4479 : 39715.00
Task 4480 : 76752.00
Task 4481 : 85770.00
Task 4482 : 99359.00
Task 4483 : 170059.00
Task 4484 : 89191.00
Task 4485 : 98427.00
Task 4486 : 70382.00
Task 4487 : 173608.00
Task 4488 : 108860.00
Task 4489 : 241103.00
Task 4490 : 83385.00
Task 4491 : 78599.00
Task 4492 : 261859.00
Task 4493 : 37948.00
Task 4494 : 60809.00
Task 4495 : 114859.00
Task 4496 : 83040.00
Task 4497 : 240497.00
Task 4498 : 43294.00
Task 4499 : 26939.00
Task 4500 : 48658.00
Task 4501 : 75422.00
Task 4502 : 37404.00
Task 4503 : 12389.00
Task 4504 : 122388.00
Task 4505 : 334548.00
Task 4506 : 53955.00
Task 4507 : 43571.00
Task 4508 : 104247.00
Task 4509 : 44801.00
Task 4510 : 81286.00
Task 4511 : 172515.00
Task 4512 : 10123.00
Task 4513 : 43521.00
Task 4514 : 202854.00
Task 4515 : 105624.00
Task 4516 : 69715.00
Task 4517 : 37474.00
Task 4518 : 41192.00
Task 4519 : 35641.00
Task 4520 : 44248.00
Task 4521 : 75511.00
Task 4522 : 109454.00
Task 4523 : 40130.00
Task 4524 : 87826.00
Task 4525 : 66866.00
Task 4526 : 44308.00
Task 4527 : 36675.00
Task 4528 : 55936.00
Task 4529 : 91066.00
Task 4530 : 104652.00
Task 4531 : 40815.00
Task 4532 : 35689.00
Task 4533 : 102589.00
Task 4534 : 98652.00
Task 4535 : 110516.00
Task 4536 : 91445.00
Task 4537 : 73168.00
Task 4538 : 84349.00
Task 4539 : 47669.00
Task 4540 : 37160.00
Task 4541 : 89493.00
Task 4542 : 100416.00
Task 4543 : 81358.00
Task 4544 : 97789.00
Task 4545 : 139728.00
Task 4546 : 120233.00
Task 4547 : 41716.00
Task 4548 : 104625.00
Task 4549 : 110522.00
Task 4550 : 6427.00
Task 4551 : 130027.00
Task 4552 : 192434.00
Task 4553 : 160765.00
Task 4554 : 86624.00
Task 4555 : 34738.00
Task 4556 : 57214.00
Task 4557 : 131654.00
Task 4558 : 117591.00
Task 4559 : 105623.00
Task 4560 : 37311.00
Task 4561 : 105696.00
Task 4562 : 88803.00
Task 4563 : 34553.00
Task 4564 : 27036.00
Task 4565 : 94696.00
Task 4566 : 90267.00
Task 4567 : 132128.00
Task 4568 : 94778.00
Task 4569 : 84682.00
Task 4570 : 34745.00
Task 4571 : 41205.00
Task 4572 : 91407.00
Task 4573 : 39651.00
Task 4574 : 107098.00
Task 4575 : 66610.00
Task 4576 : 54261.00
Task 4577 : 69558.00
Task 4578 : 114434.00
Task 4579 : 56610.00
Task 4580 : 61504.00
Task 4581 : 84770.00
Task 4582 : 5917.00
Task 4583 : 86648.00
Task 4584 : 106942.00
Task 4585 : 5037.00
Task 4586 : 4691.00
Task 4587 : 63160.00
Task 4588 : 52508.00
Task 4589 : 4689.00
Task 4590 : 1.00
Task 4591 : 5736.00
Task 4592 : 106313.00
Task 4593 : 60732.00
Task 4594 : 85722.00
Task 4595 : 133816.00
Task 4596 : 103419.00
Task 4597 : 109056.00
Task 4598 : 178885.00
Task 4599 : 110293.00
Task 4600 : 76636.00
Task 4601 : 80769.00
Task 4602 : 119507.00
Task 4603 : 84976.00
Task 4604 : 73814.00
Task 4605 : 89917.00
Task 4606 : 80006.00
Task 4607 : 101479.00
Task 4608 : 81290.00
Task 4609 : 106375.00
Task 4610 : 91724.00
Task 4611 : 83990.00
Task 4612 : 114735.00
Task 4613 : 89042.00
Task 4614 : 76199.00
Task 4615 : 81837.00
Task 4616 : 104250.00
Task 4617 : 52584.00
Task 4618 : 76284.00
Task 4619 : 77078.00
Task 4620 : 221081.00
Task 4621 : 70361.00
Task 4622 : 89325.00
Task 4623 : 55814.00
Task 4624 : 69134.00
Task 4625 : 120159.00
Task 4626 : 295006.00
Task 4627 : 98419.00
Task 4628 : 99479.00
Task 4629 : 126638.00
Task 4630 : 31272.00
Task 4631 : 166184.00
Task 4632 : 112497.00
Task 4633 : 120385.00
Task 4634 : 29246.00
Task 4635 : 97244.00
Task 4636 : 28828.00
Task 4637 : 31458.00
Task 4638 : 48136.00
Task 4639 : 11619.00
Task 4640 : 96286.00
Task 4641 : 35659.00
Task 4642 : 102072.00
Task 4643 : 115414.00
Task 4644 : 113685.00
Task 4645 : 1.00
Task 4646 : 284793.00
Task 4647 : 42497.00
Task 4648 : 103879.00
Task 4649 : 116129.00
Task 4650 : 42210.00
Task 4651 : 29033.00
Task 4652 : 60872.00
Task 4653 : 68493.00
Task 4654 : 41349.00
Task 4655 : 115608.00
Task 4656 : 27960.00
Task 4657 : 144536.00
Task 4658 : 86434.00
Task 4659 : 8951.00
Task 4660 : 84336.00
Task 4661 : 9730.00
Task 4662 : 8173.00
Task 4663 : 96572.00
Task 4664 : 12244.00
Task 4665 : 8453.00
Task 4666 : 8395.00
Task 4667 : 63822.00
Task 4668 : 83046.00
Task 4669 : 95087.00
Task 4670 : 42220.00
Task 4671 : 79445.00
Task 4672 : 40707.00
Task 4673 : 92280.00
Task 4674 : 69161.00
Task 4675 : 37048.00
Task 4676 : 140742.00
Task 4677 : 117510.00
Task 4678 : 45631.00
Task 4679 : 37359.00
Task 4680 : 39553.00
Task 4681 : 95366.00
Task 4682 : 30994.00
Task 4683 : 98467.00
Task 4684 : 84015.00
Task 4685 : 25758.00
Task 4686 : 127219.00
Task 4687 : 47385.00
Task 4688 : 91879.00
Task 4689 : 128374.00
Task 4690 : 88279.00
Task 4691 : 271644.00
Task 4692 : 57152.00
Task 4693 : 54985.00
Task 4694 : 52436.00
Task 4695 : 121438.00
Task 4696 : 271526.00
Task 4697 : 49585.00
Task 4698 : 162330.00
Task 4699 : 120388.00
Task 4700 : 54765.00
Task 4701 : 61876.00
Task 4702 : 110103.00
Task 4703 : 108813.00
Task 4704 : 36232.00
Task 4705 : 64510.00
Task 4706 : 180147.00
Task 4707 : 117019.00
Task 4708 : 119866.00
Task 4709 : 103126.00
Task 4710 : 108601.00
Task 4711 : 6468.00
Task 4712 : 272167.00
Task 4713 : 34018.00
Task 4714 : 77573.00
Task 4715 : 59089.00
Task 4716 : 114783.00
Task 4717 : 50210.00
Task 4718 : 115143.00
Task 4719 : 105610.00
Task 4720 : 116004.00
Task 4721 : 37530.00
Task 4722 : 35606.00
Task 4723 : 97055.00
Task 4724 : 118819.00
Task 4725 : 26479.00
Task 4726 : 189171.00
Task 4727 : 58549.00
Task 4728 : 77092.00
Task 4729 : 6067.00
Task 4730 : 8360.00
Task 4731 : 64120.00
Task 4732 : 39438.00
Task 4733 : 81699.00
Task 4734 : 78892.00
Task 4735 : 37647.00
Task 4736 : 337040.00
Task 4737 : 123953.00
Task 4738 : 74446.00
Task 4739 : 88740.00
Task 4740 : 78799.00
Task 4741 : 41269.00
Task 4742 : 82214.00
Task 4743 : 133923.00
Task 4744 : 78053.00
Task 4745 : 228901.00
Task 4746 : 58680.00
Task 4747 : 61625.00
Task 4748 : 57649.00
Task 4749 : 58881.00
Task 4750 : 54539.00
Task 4751 : 115178.00
Task 4752 : 40791.00
Task 4753 : 91196.00
Task 4754 : 76099.00
Task 4755 : 84936.00
Task 4756 : 74251.00
Task 4757 : 103722.00
Task 4758 : 243875.00
Task 4759 : 50916.00
Task 4760 : 60110.00
Task 4761 : 106201.00
Task 4762 : 92114.00
Task 4763 : 35031.00
Task 4764 : 46391.00
Task 4765 : 85011.00
Task 4766 : 27682.00
Task 4767 : 94329.00
Task 4768 : 6293.00
Task 4769 : 262647.00
Task 4770 : 74115.00
Task 4771 : 316911.00
Task 4772 : 103800.00
Task 4773 : 209023.00
Task 4774 : 33527.00
Task 4775 : 99472.00
Task 4776 : 25172.00
Task 4777 : 290738.00
Task 4778 : 40128.00
Task 4779 : 114645.00
Task 4780 : 79751.00
Task 4781 : 69958.00
Task 4782 : 83545.00
Task 4783 : 31163.00
Task 4784 : 122294.00
Task 4785 : 197092.00
Task 4786 : 87261.00
Task 4787 : 104898.00
Task 4788 : 165936.00
Task 4789 : 25713.00
Task 4790 : 80638.00
Task 4791 : 148592.00
Task 4792 : 314144.00
Task 4793 : 46567.00
Task 4794 : 98342.00
Task 4795 : 105293.00
Task 4796 : 40559.00
Task 4797 : 177490.00
Task 4798 : 91183.00
Task 4799 : 1.00
Task 4800 : 98830.00
Task 4801 : 110345.00
Task 4802 : 94055.00
Task 4803 : 104686.00
Task 4804 : 277294.00
Task 4805 : 23954.00
Task 4806 : 85557.00
Task 4807 : 95194.00
Task 4808 : 102274.00
Task 4809 : 89279.00
Task 4810 : 103034.00
Task 4811 : 28184.00
Task 4812 : 46578.00
Task 4813 : 109670.00
Task 4814 : 28453.00
Task 4815 : 233396.00
Task 4816 : 146036.00
Task 4817 : 56124.00
Task 4818 : 342377.00
Task 4819 : 145453.00
Task 4820 : 349444.00
Task 4821 : 64920.00
Task 4822 : 144449.00
Task 4823 : 90270.00
Task 4824 : 146679.00
Task 4825 : 29954.00
Task 4826 : 122044.00
Task 4827 : 60237.00
Task 4828 : 79004.00
Task 4829 : 142119.00
Task 4830 : 67410.00
Task 4831 : 282143.00
Task 4832 : 75739.00
Task 4833 : 114390.00
Task 4834 : 78091.00
Task 4835 : 62991.00
Task 4836 : 83304.00
Task 4837 : 30689.00
Task 4838 : 178618.00
Task 4839 : 155900.00
Task 4840 : 147327.00
Task 4841 : 29738.00
Task 4842 : 284170.00
Task 4843 : 149048.00
Task 4844 : 38783.00
Task 4845 : 315372.00
Task 4846 : 83556.00
Task 4847 : 271420.00
Task 4848 : 31883.00
Task 4849 : 103994.00
Task 4850 : 29778.00
Task 4851 : 53994.00
Task 4852 : 194208.00
Task 4853 : 42046.00
Task 4854 : 48075.00
Task 4855 : 131532.00
Task 4856 : 37910.00
Task 4857 : 117332.00
Task 4858 : 92364.00
Task 4859 : 130413.00
Task 4860 : 88724.00
Task 4861 : 72995.00
Task 4862 : 79707.00
Task 4863 : 69829.00
Task 4864 : 38901.00
Task 4865 : 36609.00
Task 4866 : 71553.00
Task 4867 : 35776.00
Task 4868 : 119562.00
Task 4869 : 327530.00
Task 4870 : 83254.00
Task 4871 : 70573.00
Task 4872 : 129500.00
Task 4873 : 316471.00
Task 4874 : 70451.00
Task 4875 : 100026.00
Task 4876 : 119520.00
Task 4877 : 41344.00
Task 4878 : 34729.00
Task 4879 : 58083.00
Task 4880 : 143266.00
Task 4881 : 87989.00
Task 4882 : 121535.00
Task 4883 : 27041.00
Task 4884 : 57180.00
Task 4885 : 134085.00
Task 4886 : 26741.00
Task 4887 : 69874.00
Task 4888 : 57914.00
Task 4889 : 58718.00
Task 4890 : 32725.00
Task 4891 : 28589.00
Task 4892 : 81251.00
Task 4893 : 81729.00
Task 4894 : 76559.00
Task 4895 : 79025.00
Task 4896 : 68799.00
Task 4897 : 49177.00
Task 4898 : 56787.00
Task 4899 : 121712.00
Task 4900 : 90626.00
Task 4901 : 33293.00
Task 4902 : 70142.00
Task 4903 : 44302.00
Task 4904 : 31721.00
Task 4905 : 88587.00
Task 4906 : 264919.00
Task 4907 : 31845.00
Task 4908 : 36018.00
Task 4909 : 75488.00
Task 4910 : 112887.00
Task 4911 : 75750.00
Task 4912 : 242042.00
Task 4913 : 304526.00
Task 4914 : 219157.00
Task 4915 : 177383.00
Task 4916 : 35826.00
Task 4917 : 226157.00
Task 4918 : 113050.00
Task 4919 : 52657.00
Task 4920 : 242452.00
Task 4921 : 141646.00
Task 4922 : 44081.00
Task 4923 : 100522.00
Task 4924 : 67322.00
Task 4925 : 91936.00
Task 4926 : 93469.00
Task 4927 : 50351.00
Task 4928 : 85356.00
Task 4929 : 88048.00
Task 4930 : 97032.00
Task 4931 : 164691.00
Task 4932 : 58881.00
Task 4933 : 25180.00
Task 4934 : 30896.00
Task 4935 : 32794.00
Task 4936 : 24477.00
Task 4937 : 96057.00
Task 4938 : 141533.00
Task 4939 : 49746.00
Task 4940 : 45958.00
Task 4941 : 26135.00
Task 4942 : 79589.00
Task 4943 : 62279.00
Task 4944 : 29469.00
Task 4945 : 121587.00
Task 4946 : 101649.00
Task 4947 : 79358.00
Task 4948 : 54258.00
Task 4949 : 30311.00
Task 4950 : 44593.00
Task 4951 : 60955.00
Task 4952 : 141593.00
Task 4953 : 121623.00
Task 4954 : 129803.00
Task 4955 : 57013.00
Task 4956 : 126606.00
Task 4957 : 87948.00
Task 4958 : 58535.00
Task 4959 : 146143.00
Task 4960 : 78148.00
Task 4961 : 45345.00
Task 4962 : 28361.00
Task 4963 : 73619.00
Task 4964 : 43992.00
Task 4965 : 120023.00
Task 4966 : 50716.00
Task 4967 : 57642.00
Task 4968 : 274090.00
Task 4969 : 242961.00
Task 4970 : 82741.00
Task 4971 : 153825.00
Task 4972 : 28799.00
Task 4973 : 81572.00
Task 4974 : 137448.00
Task 4975 : 80203.00
Task 4976 : 59482.00
Task 4977 : 125415.00
Task 4978 : 114816.00
Task 4979 : 56728.00
Task 4980 : 99703.00
Task 4981 : 55993.00
Task 4982 : 154961.00
Task 4983 : 169774.00
Task 4984 : 148684.00
Task 4985 : 130040.00
Task 4986 : 45409.00
Task 4987 : 68636.00
Task 4988 : 91203.00
Task 4989 : 173187.00
Task 4990 : 33048.00
Task 4991 : 30353.00
Task 4992 : 94737.00
Task 4993 : 26531.00
Task 4994 : 84532.00
Task 4995 : 30068.00
Task 4996 : 112983.00
Task 4997 : 139528.00
Task 4998 : 111385.00
Task 4999 : 80085.00
Task 5000 : 111484.00
Task 5001 : 34613.00
Task 5002 : 147288.00
Task 5003 : 77125.00
Task 5004 : 47498.00
Task 5005 : 90879.00
Task 5006 : 127172.00
Task 5007 : 117944.00
Task 5008 : 107131.00
Task 5009 : 277557.00
Task 5010 : 28862.00
Task 5011 : 34545.00
Task 5012 : 25660.00
Task 5013 : 34019.00
Task 5014 : 174083.00
Task 5015 : 45448.00
Task 5016 : 55463.00
Task 5017 : 34628.00
Task 5018 : 129005.00
Task 5019 : 64891.00
Task 5020 : 40278.00
Task 5021 : 168783.00
Task 5022 : 90154.00
Task 5023 : 50805.00
Task 5024 : 269288.00
Task 5025 : 34431.00
Task 5026 : 141566.00
Task 5027 : 168747.00
Task 5028 : 162979.00
Task 5029 : 112624.00
Task 5030 : 144194.00
Task 5031 : 92616.00
Task 5032 : 28516.00
Task 5033 : 213170.00
Task 5034 : 97176.00
Task 5035 : 58477.00
Task 5036 : 136540.00
Task 5037 : 27189.00
Task 5038 : 99100.00
Task 5039 : 193366.00
Task 5040 : 213930.00
Task 5041 : 48250.00
Task 5042 : 123457.00
Task 5043 : 101215.00
Task 5044 : 164631.00
Task 5045 : 30361.00
Task 5046 : 132532.00
Task 5047 : 121577.00
Task 5048 : 71556.00
Task 5049 : 127385.00
Task 5050 : 118055.00
Task 5051 : 37772.00
Task 5052 : 212919.00
Task 5053 : 101038.00
Task 5054 : 134394.00
Task 5055 : 35076.00
Task 5056 : 137642.00
Task 5057 : 47578.00
Task 5058 : 35361.00
Task 5059 : 71432.00
Task 5060 : 58931.00
Task 5061 : 189380.00
Task 5062 : 49593.00
Task 5063 : 78511.00
Task 5064 : 46661.00
Task 5065 : 52691.00
Task 5066 : 127641.00
Task 5067 : 31731.00
Task 5068 : 34321.00
Task 5069 : 123232.00
Task 5070 : 109402.00
Task 5071 : 71004.00
Task 5072 : 32570.00
Task 5073 : 218650.00
Task 5074 : 128322.00
Task 5075 : 39250.00
Task 5076 : 146418.00
Task 5077 : 253344.00
Task 5078 : 146336.00
Task 5079 : 73416.00
Task 5080 : 44837.00
Task 5081 : 50261.00
Task 5082 : 87294.00
Task 5083 : 28015.00
Task 5084 : 167382.00
Task 5085 : 44230.00
Task 5086 : 156573.00
Task 5087 : 114525.00
Task 5088 : 29434.00
Task 5089 : 24551.00
Task 5090 : 44902.00
Task 5091 : 105473.00
Task 5092 : 62570.00
Task 5093 : 45730.00
Task 5094 : 144183.00
Task 5095 : 86313.00
Task 5096 : 33363.00
Task 5097 : 34656.00
Task 5098 : 24163.00
Task 5099 : 68711.00
Task 5100 : 72574.00
Task 5101 : 81364.00
Task 5102 : 165662.00
Task 5103 : 88192.00
Task 5104 : 29110.00
Task 5105 : 25573.00
Task 5106 : 126465.00
Task 5107 : 112242.00
Task 5108 : 49757.00
Task 5109 : 44793.00
Task 5110 : 90251.00
Task 5111 : 47894.00
Task 5112 : 25486.00
Task 5113 : 85474.00
Task 5114 : 30346.00
Task 5115 : 24897.00
Task 5116 : 106178.00
Task 5117 : 114782.00
Task 5118 : 51951.00
Task 5119 : 145487.00
Task 5120 : 144605.00
Task 5121 : 26447.00
Task 5122 : 44176.00
Task 5123 : 195934.00
Task 5124 : 45803.00
Task 5125 : 70839.00
Task 5126 : 28644.00
Task 5127 : 46292.00
Task 5128 : 101695.00
Task 5129 : 47947.00
Task 5130 : 89077.00
Task 5131 : 116380.00
Task 5132 : 114458.00
Task 5133 : 42944.00
Task 5134 : 46542.00
Task 5135 : 165083.00
Task 5136 : 43306.00
Task 5137 : 40724.00
Task 5138 : 91247.00
Task 5139 : 27368.00
Task 5140 : 8585.00
Task 5141 : 141611.00
Task 5142 : 42689.00
Task 5143 : 90293.00
Task 5144 : 229945.00
Task 5145 : 48806.00
Task 5146 : 34937.00
Task 5147 : 32576.00
Task 5148 : 47346.00
Task 5149 : 71556.00
Task 5150 : 42351.00
Task 5151 : 45544.00
Task 5152 : 93051.00
Task 5153 : 108290.00
Task 5154 : 76470.00
Task 5155 : 214111.00
Task 5156 : 61152.00
Task 5157 : 132443.00
Task 5158 : 166552.00
Task 5159 : 116759.00
Task 5160 : 139307.00
Task 5161 : 43549.00
Task 5162 : 30945.00
Task 5163 : 91026.00
Task 5164 : 42549.00
Task 5165 : 44855.00
Task 5166 : 94189.00
Task 5167 : 46406.00
Task 5168 : 86206.00
Task 5169 : 71140.00
Task 5170 : 42279.00
Task 5171 : 242751.00
Task 5172 : 93507.00
Task 5173 : 45744.00
Task 5174 : 28922.00
Task 5175 : 52161.00
Task 5176 : 86539.00
Task 5177 : 47410.00
Task 5178 : 36896.00
Task 5179 : 56641.00
Task 5180 : 68006.00
Task 5181 : 43127.00
Task 5182 : 148592.00
Task 5183 : 140675.00
Task 5184 : 44081.00
Task 5185 : 49758.00
Task 5186 : 40963.00
Task 5187 : 42119.00
Task 5188 : 31646.00
Task 5189 : 23874.00
Task 5190 : 201789.00
Task 5191 : 155221.00
Task 5192 : 32935.00
Task 5193 : 48866.00
Task 5194 : 30390.00
Task 5195 : 67554.00
Task 5196 : 45863.00
Task 5197 : 140877.00
Task 5198 : 76792.00
Task 5199 : 91787.00
Task 5200 : 45961.00
Task 5201 : 24841.00
Task 5202 : 89331.00
Task 5203 : 98418.00
Task 5204 : 43569.00
Task 5205 : 40786.00
Task 5206 : 79947.00
Task 5207 : 42422.00
Task 5208 : 31497.00
Task 5209 : 153642.00
Task 5210 : 47653.00
Task 5211 : 76008.00
Task 5212 : 150054.00
Task 5213 : 64979.00
Task 5214 : 26053.00
Task 5215 : 148837.00
Task 5216 : 43627.00
Task 5217 : 136063.00
Task 5218 : 64870.00
Task 5219 : 46418.00
Task 5220 : 88385.00
Task 5221 : 77620.00
Task 5222 : 37093.00
Task 5223 : 90775.00
Task 5224 : 41138.00
Task 5225 : 25681.00
Task 5226 : 44182.00
Task 5227 : 23266.00
Task 5228 : 47904.00
Task 5229 : 1.00
Task 5230 : 42320.00
Task 5231 : 9090.00
Task 5232 : 27360.00
Task 5233 : 133694.00
Task 5234 : 182491.00
Task 5235 : 24202.00
Task 5236 : 79476.00
Task 5237 : 67316.00
Task 5238 : 26654.00
Task 5239 : 43913.00
Task 5240 : 77271.00
Task 5241 : 142322.00
Task 5242 : 7625.00
Task 5243 : 46063.00
Task 5244 : 31757.00
Task 5245 : 24392.00
Task 5246 : 39465.00
Task 5247 : 40423.00
Task 5248 : 26389.00
Task 5249 : 91060.00
Task 5250 : 26165.00
Task 5251 : 62160.00
Task 5252 : 84983.00
Task 5253 : 68381.00
Task 5254 : 118734.00
Task 5255 : 213062.00
Task 5256 : 56905.00
Task 5257 : 25441.00
Task 5258 : 5527.00
Task 5259 : 143854.00
Task 5260 : 27835.00
Task 5261 : 140669.00
Task 5262 : 75721.00
Task 5263 : 171587.00
Task 5264 : 5490.00
Task 5265 : 39102.00
Task 5266 : 41267.00
Task 5267 : 80866.00
Task 5268 : 108350.00
Task 5269 : 5955.00
Task 5270 : 90516.00
Task 5271 : 29524.00
Task 5272 : 72664.00
Task 5273 : 25756.00
Task 5274 : 88105.00
Task 5275 : 124556.00
Task 5276 : 66288.00
Task 5277 : 45747.00
Task 5278 : 41752.00
Task 5279 : 170887.00
Task 5280 : 41093.00
Task 5281 : 71497.00
Task 5282 : 60364.00
Task 5283 : 30362.00
Task 5284 : 26506.00
Task 5285 : 66632.00
Task 5286 : 113563.00
Task 5287 : 165491.00
Task 5288 : 76103.00
Task 5289 : 238009.00
Task 5290 : 49414.00
Task 5291 : 44395.00
Task 5292 : 29734.00
Task 5293 : 24952.00
Task 5294 : 27892.00
Task 5295 : 75552.00
Task 5296 : 85400.00
Task 5297 : 67100.00
Task 5298 : 32714.00
Task 5299 : 283185.00
Task 5300 : 117408.00
Task 5301 : 104971.00
Task 5302 : 117903.00
Task 5303 : 29757.00
Task 5304 : 161310.00
Task 5305 : 148003.00
Task 5306 : 25688.00
Task 5307 : 106624.00
Task 5308 : 80395.00
Task 5309 : 119498.00
Task 5310 : 24951.00
Task 5311 : 75087.00
Task 5312 : 62701.00
Task 5313 : 106158.00
Task 5314 : 26259.00
Task 5315 : 136783.00
Task 5316 : 96469.00
Task 5317 : 85133.00
Task 5318 : 115272.00
Task 5319 : 24684.00
Task 5320 : 46343.00
Task 5321 : 41419.00
Task 5322 : 28727.00
Task 5323 : 81520.00
Task 5324 : 72320.00
Task 5325 : 26316.00
Task 5326 : 126764.00
Task 5327 : 62092.00
Task 5328 : 26869.00
Task 5329 : 79459.00
Task 5330 : 59925.00
Task 5331 : 80248.00
Task 5332 : 108009.00
Task 5333 : 65716.00
Task 5334 : 33196.00
Task 5335 : 82851.00
Task 5336 : 24725.00
Task 5337 : 30024.00
Task 5338 : 236729.00
Task 5339 : 61660.00
Task 5340 : 180380.00
Task 5341 : 57638.00
Task 5342 : 147478.00
Task 5343 : 67115.00
Task 5344 : 110109.00
Task 5345 : 43973.00
Task 5346 : 95144.00
Task 5347 : 70882.00
Task 5348 : 107757.00
Task 5349 : 24016.00
Task 5350 : 28584.00
Task 5351 : 102776.00
Task 5352 : 96667.00
Task 5353 : 17487.00
Task 5354 : 75898.00
Task 5355 : 70595.00
Task 5356 : 25392.00
Task 5357 : 47360.00
Task 5358 : 15582.00
Task 5359 : 78454.00
Task 5360 : 31259.00
Task 5361 : 30220.00
Task 5362 : 74171.00
Task 5363 : 15336.00
Task 5364 : 29692.00
Task 5365 : 62252.00
Task 5366 : 52700.00
Task 5367 : 45608.00
Task 5368 : 48997.00
Task 5369 : 42891.00
Task 5370 : 85457.00
Task 5371 : 187027.00
Task 5372 : 106265.00
Task 5373 : 1.00
Task 5374 : 52702.00
Task 5375 : 19531.00
Task 5376 : 19483.00
Task 5377 : 181523.00
Task 5378 : 49883.00
Task 5379 : 68576.00
Task 5380 : 22155.00
Task 5381 : 22365.00
Task 5382 : 94995.00
Task 5383 : 111324.00
Task 5384 : 106833.00
Task 5385 : 17778.00
Task 5386 : 22977.00
Task 5387 : 16005.00
Task 5388 : 41834.00
Task 5389 : 73977.00
Task 5390 : 55709.00
Task 5391 : 59214.00
Task 5392 : 44217.00
Task 5393 : 150993.00
Task 5394 : 91716.00
Task 5395 : 30461.00
Task 5396 : 116468.00
Task 5397 : 61207.00
Task 5398 : 55753.00
Task 5399 : 33581.00
Task 5400 : 121058.00
Task 5401 : 105306.00
Task 5402 : 86782.00
Task 5403 : 29565.00
Task 5404 : 99251.00
Task 5405 : 43780.00
Task 5406 : 21615.00
Task 5407 : 82985.00
Task 5408 : 18232.00
Task 5409 : 220310.00
Task 5410 : 208572.00
Task 5411 : 17373.00
Task 5412 : 44110.00
Task 5413 : 148845.00
Task 5414 : 14624.00
Task 5415 : 127615.00
Task 5416 : 118981.00
Task 5417 : 193207.00
Task 5418 : 23143.00
Task 5419 : 22229.00
Task 5420 : 19893.00
Task 5421 : 110036.00
Task 5422 : 101114.00
Task 5423 : 237243.00
Task 5424 : 18544.00
Task 5425 : 21175.00
Task 5426 : 40677.00
Task 5427 : 24480.00
Task 5428 : 18655.00
Task 5429 : 48922.00
Task 5430 : 96319.00
Task 5431 : 78785.00
Task 5432 : 51209.00
Task 5433 : 138869.00
Task 5434 : 88469.00
Task 5435 : 65344.00
Task 5436 : 39997.00
Task 5437 : 1.00
Task 5438 : 68533.00
Task 5439 : 253243.00
Task 5440 : 53372.00
Task 5441 : 1.00
Task 5442 : 19103.00
Task 5443 : 0.00
Task 5444 : 49498.00
Task 5445 : 99606.00
Task 5446 : 96487.00
Task 5447 : 15219.00
Task 5448 : 30875.00
Task 5449 : 1.00
Task 5450 : 228516.00
Task 5451 : 5909.00
Task 5452 : 23495.00
Task 5453 : 87898.00
Task 5454 : 26711.00
Task 5455 : 11215.00
Task 5456 : 98935.00
Task 5457 : 1.00
Task 5458 : 95929.00
Task 5459 : 90389.00
Task 5460 : 102903.00
Task 5461 : 53518.00
Task 5462 : 92783.00
Task 5463 : 66486.00
Task 5464 : 19753.00
Task 5465 : 26312.00
Task 5466 : 65454.00
Task 5467 : 6079.00
Task 5468 : 22314.00
Task 5469 : 87704.00
Task 5470 : 5345.00
Task 5471 : 27502.00
Task 5472 : 3928.00
Task 5473 : 77019.00
Task 5474 : 31849.00
Task 5475 : 28566.00
Task 5476 : 4211.00
Task 5477 : 3857.00
Task 5478 : 31916.00
Task 5479 : 1.00
Task 5480 : 78680.00
Task 5481 : 142055.00
Task 5482 : 77190.00
Task 5483 : 29817.00
Task 5484 : 24464.00
Task 5485 : 185221.00
Task 5486 : 26118.00
Task 5487 : 26768.00
Task 5488 : 114721.00
Task 5489 : 105184.00
Task 5490 : 29136.00
Task 5491 : 25956.00
Task 5492 : 77863.00
Task 5493 : 29559.00
Task 5494 : 0.00
Task 5495 : 20312.00
Task 5496 : 217088.00
Task 5497 : 19773.00
Task 5498 : 95158.00
Task 5499 : 16537.00
Task 5500 : 117609.00
Task 5501 : 59695.00
Task 5502 : 87782.00
Task 5503 : 85412.00
Task 5504 : 84293.00
Task 5505 : 80818.00
Task 5506 : 155392.00
Task 5507 : 17461.00
Task 5508 : 15289.00
Task 5509 : 21138.00
Task 5510 : 72864.00
Task 5511 : 70123.00
Task 5512 : 132766.00
Task 5513 : 23710.00
Task 5514 : 27034.00
Task 5515 : 71570.00
Task 5516 : 74795.00
Task 5517 : 1.00
Task 5518 : 26053.00
Task 5519 : 86465.00
Task 5520 : 90581.00
Task 5521 : 1.00
Task 5522 : 109332.00
Task 5523 : 71653.00
Task 5524 : 17234.00
Task 5525 : 28867.00
Task 5526 : 24717.00
Task 5527 : 2103.00
Task 5528 : 18363.00
Task 5529 : 0.00
Task 5530 : 79879.00
Task 5531 : 1.00
Task 5532 : 21965.00
Task 5533 : 28314.00
Task 5534 : 0.00
Task 5535 : 0.00
Task 5536 : 19645.00
Task 5537 : 0.00
Task 5538 : 0.00
Task 5539 : 0.00
Task 5540 : 15571.00
Task 5541 : 83717.00
Task 5542 : 1.00
Task 5543 : 16713.00
Task 5544 : 0.00
Task 5545 : 0.00
Task 5546 : 16419.00
Task 5547 : 23298.00
Task 5548 : 77225.00
Task 5549 : 152136.00
Task 5550 : 96561.00
Task 5551 : 78575.00
Task 5552 : 19028.00
Task 5553 : 13004.00
Task 5554 : 18360.00
Task 5555 : 79046.00
Task 5556 : 68729.00
Task 5557 : 26291.00
Task 5558 : 25565.00
Task 5559 : 0.00
Task 5560 : 18425.00
Task 5561 : 0.00
Task 5562 : 20683.00
Task 5563 : 189516.00
Task 5564 : 1.00
Task 5565 : 138061.00
Task 5566 : 14549.00
Task 5567 : 97737.00
Task 5568 : 90567.00
Task 5569 : 11819.00
Task 5570 : 91381.00
Task 5571 : 73712.00
Task 5572 : 74447.00
Task 5573 : 73740.00
Task 5574 : 169008.00
Task 5575 : 17435.00
Task 5576 : 104851.00
Task 5577 : 109097.00
Task 5578 : 97246.00
Task 5579 : 155010.00
Task 5580 : 141161.00
Task 5581 : 9818.00
Task 5582 : 19664.00
Task 5583 : 17148.00
Task 5584 : 12575.00
Task 5585 : 14889.00
Task 5586 : 17941.00
Task 5587 : 137083.00
Task 5588 : 16804.00
Task 5589 : 87687.00
Task 5590 : 11319.00
Task 5591 : 16855.00
Task 5592 : 13784.00
Task 5593 : 12823.00
Task 5594 : 14759.00
Task 5595 : 15367.00
Task 5596 : 81461.00
Task 5597 : 16920.00
Task 5598 : 12671.00
Task 5599 : 17844.00
Task 5600 : 96317.00
Task 5601 : 14156.00
Task 5602 : 11416.00
Task 5603 : 87252.00
Task 5604 : 55559.00
Task 5605 : 14677.00
Task 5606 : 15659.00
Task 5607 : 19953.00
Task 5608 : 92547.00
Task 5609 : 17140.00
Task 5610 : 84454.00
Task 5611 : 1.00
Task 5612 : 76447.00
Task 5613 : 1.00
Task 5614 : 119489.00
Task 5615 : 18579.00
Task 5616 : 10325.00
Task 5617 : 76219.00
Task 5618 : 83780.00
Task 5619 : 15185.00
Task 5620 : 19746.00
Task 5621 : 78104.00
Task 5622 : 17491.00
Task 5623 : 18543.00
Task 5624 : 16145.00
Task 5625 : 76933.00
Task 5626 : 78709.00
Task 5627 : 181485.00
Task 5628 : 12530.00
Task 5629 : 86067.00
Task 5630 : 141472.00
Task 5631 : 81590.00
Task 5632 : 11245.00
Task 5633 : 164948.00
Task 5634 : 76667.00
Task 5635 : 8803.00
Task 5636 : 138382.00
Task 5637 : 10991.00
Task 5638 : 10254.00
Task 5639 : 184005.00
Task 5640 : 11386.00
Task 5641 : 118699.00
Task 5642 : 69577.00
Task 5643 : 70223.00
Task 5644 : 100152.00
Task 5645 : 12231.00
Task 5646 : 70878.00
Task 5647 : 109744.00
Task 5648 : 117489.00
Task 5649 : 83822.00
Task 5650 : 9477.00
Task 5651 : 72078.00
Task 5652 : 116596.00
Task 5653 : 71198.00
Task 5654 : 68296.00
Task 5655 : 131450.00
Task 5656 : 8575.00
Task 5657 : 106619.00
Task 5658 : 67746.00
Task 5659 : 144795.00
Task 5660 : 80465.00
Task 5661 : 72520.00
Task 5662 : 132012.00
Task 5663 : 69084.00
Task 5664 : 11640.00
Task 5665 : 91177.00
Task 5666 : 12154.00
Task 5667 : 11615.00
Task 5668 : 81605.00
Task 5669 : 94637.00
Task 5670 : 7888.00
Task 5671 : 100545.00
Task 5672 : 11806.00
Task 5673 : 11493.00
Task 5674 : 7784.00
Task 5675 : 9285.00
Task 5676 : 10022.00
Task 5677 : 6498.00
Task 5678 : 10274.00
Task 5679 : 12413.00
Task 5680 : 10300.00
Task 5681 : 9859.00
Task 5682 : 12053.00
Task 5683 : 9497.00
Task 5684 : 78486.00
Task 5685 : 11921.00
Task 5686 : 8497.00
Task 5687 : 13528.00
Task 5688 : 10034.00
Task 5689 : 8053.00
Task 5690 : 9573.00
Task 5691 : 85435.00
Task 5692 : 11246.00
Task 5693 : 100771.00
Task 5694 : 84744.00
Task 5695 : 72424.00
Task 5696 : 95216.00
Task 5697 : 89861.00
Task 5698 : 10329.00
Task 5699 : 71467.00
Task 5700 : 72627.00
Task 5701 : 7554.00
Task 5702 : 1.00
Task 5703 : 70010.00
Task 5704 : 12836.00
Task 5705 : 7788.00
Task 5706 : 69169.00
Task 5707 : 10576.00
Task 5708 : 11104.00
Task 5709 : 11059.00
Task 5710 : 70687.00
Task 5711 : 10526.00
Task 5712 : 9617.00
Task 5713 : 6001.00
Task 5714 : 9326.00
Task 5715 : 8413.00
Task 5716 : 9214.00
Task 5717 : 7067.00
Task 5718 : 13246.00
Task 5719 : 8434.00
Task 5720 : 9444.00
Task 5721 : 10425.00
Task 5722 : 7124.00
Task 5723 : 11360.00
Task 5724 : 79767.00
Task 5725 : 7859.00
Task 5726 : 12401.00
Task 5727 : 10112.00
Task 5728 : 10959.00
Task 5729 : 9023.00
Task 5730 : 13131.00
Task 5731 : 5720.00
Task 5732 : 127676.00
Task 5733 : 12401.00
Task 5734 : 11570.00
Task 5735 : 10770.00
Task 5736 : 77976.00
Task 5737 : 9563.00
Task 5738 : 136008.00
Task 5739 : 8406.00
Task 5740 : 7080.00
Task 5741 : 8109.00
Task 5742 : 8567.00
Task 5743 : 124475.00
Task 5744 : 81072.00
Task 5745 : 6235.00
Task 5746 : 6268.00
Task 5747 : 4494.00
Task 5748 : 7724.00
Task 5749 : 5472.00
Task 5750 : 5351.00
Task 5751 : 6202.00
Task 5752 : 105486.00
Task 5753 : 8636.00
Task 5754 : 118995.00
Task 5755 : 9191.00
Task 5756 : 143603.00
Task 5757 : 5082.00
Task 5758 : 128540.00
Task 5759 : 5882.00
Task 5760 : 7301.00
Task 5761 : 8936.00
Task 5762 : 142077.00
Task 5763 : 7106.00
Task 5764 : 128560.00
Task 5765 : 489.00
Task 5766 : 10021.00
Task 5767 : 6422.00
Task 5768 : 6116.00
Task 5769 : 392.00
Task 5770 : 397.00
Task 5771 : 317.00
Task 5772 : 362.00
Task 5773 : 368.00
Task 5774 : 6885.00
Task 5775 : 6628.00
Task 5776 : 5339.00
Task 5777 : 7457.00
Task 5778 : 6392.00
Task 5779 : 5885.00
Task 5780 : 6866.00
Task 5781 : 5046.00
Task 5782 : 6079.00
Task 5783 : 6252.00
Task 5784 : 0.00
Task 5785 : 5483.00
Task 5786 : 6735.00
Task 5787 : 9468.00
Task 5788 : 5762.00
Task 5789 : 4875.00
Task 5790 : 6974.00
Task 5791 : 110658.00
Task 5792 : 6918.00
Task 5793 : 8200.00
Task 5794 : 9822.00
Task 5795 : 6233.00
Task 5796 : 131576.00
Task 5797 : 7056.00
Task 5798 : 120245.00
Task 5799 : 9307.00
Task 5800 : 5130.00
Task 5801 : 7511.00
Task 5802 : 8394.00
Task 5803 : 106390.00
Task 5804 : 4875.00
Task 5805 : 9243.00
Task 5806 : 7310.00
Task 5807 : 6946.00
Task 5808 : 128965.00
Task 5809 : 9674.00
Task 5810 : 6641.00
Task 5811 : 5556.00
Task 5812 : 6319.00
Task 5813 : 6362.00
Task 5814 : 6928.00
Task 5815 : 112048.00
Task 5816 : 6921.00
Task 5817 : 4710.00
Task 5818 : 5627.00
Task 5819 : 8001.00
Task 5820 : 5207.00
Task 5821 : 4502.00
Task 5822 : 6566.00
Task 5823 : 7355.00
Task 5824 : 6073.00
Task 5825 : 8438.00
Task 5826 : 6846.00
Task 5827 : 5269.00
Task 5828 : 6440.00
Task 5829 : 5997.00
Task 5830 : 6543.00
Task 5831 : 4621.00
Task 5832 : 5865.00
Task 5833 : 5196.00
Task 5834 : 4435.00
Task 5835 : 5646.00
Task 5836 : 5688.00
Task 5837 : 6809.00
Task 5838 : 3775.00
Task 5839 : 3596.00
Task 5840 : 4835.00
Task 5841 : 5900.00
Task 5842 : 6422.00
Task 5843 : 5195.00
Task 5844 : 1670.00
Task 5845 : 2470.00
Task 5846 : 1441.00
Task 5847 : 2147.00
Task 5848 : 1896.00
Task 5849 : 1897.00
Task 5850 : 2208.00
Task 5851 : 1596.00
Task 5852 : 1630.00
Task 5853 : 2010.00
Task 5854 : 1729.00
Task 5855 : 1422.00
Task 5856 : 1858.00
Task 5857 : 1560.00
Task 5858 : 1323.00
Task 5859 : 1852.00
Task 5860 : 1851.00
Task 5861 : 1447.00
Task 5862 : 1498.00
Task 5863 : 1021.00
Task 5864 : 1054.00
Task 5865 : 737.00
Task 5866 : 1605.00
Task 5867 : 904.00
Task 5868 : 1048.00
Task 5869 : 774.00
Task 5870 : 946.00
Task 5871 : 898.00
Task 5872 : 598.00
Task 5873 : 951.00
Task 5874 : 1231.00
Task 5875 : 919.00
Task 5876 : 798.00
Task 5877 : 671.00
Task 5878 : 451.00
Task 5879 : 765.00
Task 5880 : 666.00
Task 5881 : 607.00
Task 5882 : 486.00
Task 5883 : 819.00
Task 5884 : 713.00
Task 5885 : 406.00
Task 5886 : 615.00
Task 5887 : 354.00
Task 5888 : 799.00
Task 5889 : 454.00
Task 5890 : 295.00
Task 5891 : 408.00
Task 5892 : 418.00
Task 5893 : 636.00
Task 5894 : 386.00
Task 5895 : 364.00
Task 5896 : 391.00
Task 5897 : 245.00
Task 5898 : 271.00
Task 5899 : 155.00
Task 5900 : 301.00
Task 5901 : 317.00
Task 5902 : 242.00
Task 5903 : 326.00
Task 5904 : 348.00
Task 5905 : 351.00
Task 5906 : 276.00
Task 5907 : 254.00
Task 5908 : 157.00
Task 5909 : 164.00
Task 5910 : 133.00
Task 5911 : 130.00
Task 5912 : 110.00
Task 5913 : 137.00
Task 5914 : 124.00
Task 5915 : 110.00
Task 5916 : 85.00
Task 5917 : 99.00
Task 5918 : 130.00
Task 5919 : 118.00
Task 5920 : 120.00
Task 5921 : 75.00
Task 5922 : 112.00
Task 5923 : 102.00
Task 5924 : 79.00
Task 5925 : 108.00
Task 5926 : 80.00
Task 5927 : 71.00
Task 5928 : 20.00
Task 5929 : 31.00
Task 5930 : 30.00
Task 5931 : 24.00
Task 5932 : 25.00
Task 5933 : 28.00
Task 5934 : 16.00
Task 5935 : 26.00
Task 5936 : 29.00
Task 5937 : 23.00
Task 5938 : 26.00
Task 5939 : 16.00
Task 5940 : 21.00
Task 5941 : 13.00
Task 5942 : 19.00
Task 5943 : 17.00
Task 5944 : 23.00
Task 5945 : 19.00
Task 5946 : 20.00
Task 5947 : 17.00
Task 5948 : 19.00
Task 5949 : 19.00
Task 5950 : 15.00
Task 5951 : 16.00
Task 5952 : 16.00
Task 5953 : 21.00
Task 5954 : 16.00
Task 5955 : 8.00
Task 5956 : 14.00
Task 5957 : 10.00
Task 5958 : 14.00
Task 5959 : 13.00
Task 5960 : 14.00
Task 5961 : 7.00
Task 5962 : 13.00
Task 5963 : 16.00
Task 5964 : 8.00
Task 5965 : 10.00
Task 5966 : 11.00
Task 5967 : 15.00
Task 5968 : 10.00
Task 5969 : 10.00
Task 5970 : 10.00
Task 5971 : 13.00
Task 5972 : 9.00
Task 5973 : 9.00
Task 5974 : 12.00
Task 5975 : 8.00
Task 5976 : 5.00
Task 5977 : 8.00
Task 5978 : 4.00
Task 5979 : 5.00
Task 5980 : 5.00
Task 5981 : 3.00
Task 5982 : 3.00
Task 5983 : 2.00


==> plots/estimations/cpu-gpu-task-comparison/twitter-white-outputs/white-twitter-gpu.txt <==
Task 0 : 412058.00
Task 1 : 620815.00
Task 2 : 515432.00
Task 3 : 199445.00
Task 4 : 580933.00
Task 5 : 259205.00
Task 6 : 730709.00
Task 7 : 280608.00
Task 8 : 994162.00
Task 9 : 690448.00
Task 10 : 750214.00
Task 11 : 277766.00
Task 12 : 221959.00
Task 13 : 471855.00
Task 14 : 971774.00
Task 15 : 196563.00
Task 16 : 133651.00
Task 17 : 291430.00
Task 18 : 460043.00
Task 19 : 126190.00
Task 20 : 117377.00
Task 21 : 132930.00
Task 22 : 283523.00
Task 23 : 105233.00
Task 24 : 170060.00
Task 25 : 157104.00
Task 26 : 246692.00
Task 27 : 43344.00
Task 28 : 165891.00
Task 29 : 199425.00
Task 30 : 119666.00
Task 31 : 108479.00
Task 32 : 101987.00
Task 33 : 79385.00
Task 34 : 58288.00
Task 35 : 53376.00
Task 36 : 575563.00
Task 37 : 32110.00
Task 38 : 759998.00
Task 39 : 31441.00
Task 40 : 30511.00
Task 41 : 29735.00
Task 42 : 44815.00
Task 43 : 25321.00
Task 44 : 58288.00
Task 45 : 4505.00
Task 46 : 4897.00
Task 47 : 4040.00
Task 48 : 4439.00
Task 49 : 4365.00
Task 50 : 4343.00
Task 51 : 593409.00
Task 52 : 141354.00
Task 53 : 272903.00
Task 54 : 114208.00
Task 55 : 137617.00
Task 56 : 81043.00
Task 57 : 93302.00
Task 58 : 259063.00
Task 59 : 268483.00
Task 60 : 166611.00
Task 61 : 171999.00
Task 62 : 58561.00
Task 63 : 113798.00
Task 64 : 130819.00
Task 65 : 186127.00
Task 66 : 197792.00
Task 67 : 99460.00
Task 68 : 96575.00
Task 69 : 58637.00
Task 70 : 48041.00
Task 71 : 103444.00
Task 72 : 322122.00
Task 73 : 91799.00
Task 74 : 27406.00
Task 75 : 28506.00
Task 76 : 24811.00
Task 77 : 25059.00
Task 78 : 46346.00
Task 79 : 61553.00
Task 80 : 27964.00
Task 81 : 8544.00
Task 82 : 8162.00
Task 83 : 7997.00
Task 84 : 8510.00
Task 85 : 7929.00
Task 86 : 6974.00
Task 87 : 186265.00
Task 88 : 110658.00
Task 89 : 314152.00
Task 90 : 138200.00
Task 91 : 105687.00
Task 92 : 78873.00
Task 93 : 47155.00
Task 94 : 61124.00
Task 95 : 166796.00
Task 96 : 191092.00
Task 97 : 165765.00
Task 98 : 197306.00
Task 99 : 73911.00
Task 100 : 191924.00
Task 101 : 100817.00
Task 102 : 77883.00
Task 103 : 58864.00
Task 104 : 45543.00
Task 105 : 31731.00
Task 106 : 25327.00
Task 107 : 29183.00
Task 108 : 22992.00
Task 109 : 48432.00
Task 110 : 49614.00
Task 111 : 21882.00
Task 112 : 8286.00
Task 113 : 7747.00
Task 114 : 7823.00
Task 115 : 8691.00
Task 116 : 8190.00
Task 117 : 7308.00
Task 118 : 67985.00
Task 119 : 201121.00
Task 120 : 223829.00
Task 121 : 190440.00
Task 122 : 133427.00
Task 123 : 109631.00
Task 124 : 90393.00
Task 125 : 91859.00
Task 126 : 57606.00
Task 127 : 127262.00
Task 128 : 105689.00
Task 129 : 88494.00
Task 130 : 81651.00
Task 131 : 26688.00
Task 132 : 26669.00
Task 133 : 23738.00
Task 134 : 22681.00
Task 135 : 44700.00
Task 136 : 5403.00
Task 137 : 5259.00
Task 138 : 5387.00
Task 139 : 5377.00
Task 140 : 52047.00
Task 141 : 4563.00
Task 142 : 5585.00
Task 143 : 18914.00
Task 144 : 184530.00
Task 145 : 114178.00
Task 146 : 148306.00
Task 147 : 45444.00
Task 148 : 68100.00
Task 149 : 63458.00
Task 150 : 74823.00
Task 151 : 54949.00
Task 152 : 46557.00
Task 153 : 37177.00
Task 154 : 23180.00
Task 155 : 21703.00
Task 156 : 20715.00
Task 157 : 19335.00
Task 158 : 30921.00
Task 159 : 46578.00
Task 160 : 15181.00
Task 161 : 3932.00
Task 162 : 4092.00
Task 163 : 3563.00
Task 164 : 3659.00
Task 165 : 3534.00
Task 166 : 3427.00
Task 167 : 58451.00
Task 168 : 78218.00
Task 169 : 45134.00
Task 170 : 61364.00
Task 171 : 388894.00
Task 172 : 49784.00
Task 173 : 68747.00
Task 174 : 156044.00
Task 175 : 77500.00
Task 176 : 211499.00
Task 177 : 89598.00
Task 178 : 50728.00
Task 179 : 65723.00
Task 180 : 170764.00
Task 181 : 63129.00
Task 182 : 81557.00
Task 183 : 51332.00
Task 184 : 41300.00
Task 185 : 44582.00
Task 186 : 60947.00
Task 187 : 72724.00
Task 188 : 157104.00
Task 189 : 82636.00
Task 190 : 234002.00
Task 191 : 57640.00
Task 192 : 73300.00
Task 193 : 46167.00
Task 194 : 121941.00
Task 195 : 183447.00
Task 196 : 56149.00
Task 197 : 209681.00
Task 198 : 37118.00
Task 199 : 36437.00
Task 200 : 157257.00
Task 201 : 88506.00
Task 202 : 112477.00
Task 203 : 98944.00
Task 204 : 118768.00
Task 205 : 30638.00
Task 206 : 108967.00
Task 207 : 141089.00
Task 208 : 180133.00
Task 209 : 126157.00
Task 210 : 65918.00
Task 211 : 30562.00
Task 212 : 61252.00
Task 213 : 89532.00
Task 214 : 55150.00
Task 215 : 101630.00
Task 216 : 96542.00
Task 217 : 65363.00
Task 218 : 35283.00
Task 219 : 84464.00
Task 220 : 55780.00
Task 221 : 44418.00
Task 222 : 43198.00
Task 223 : 34569.00
Task 224 : 30744.00
Task 225 : 56877.00
Task 226 : 48809.00
Task 227 : 59827.00
Task 228 : 64331.00
Task 229 : 92209.00
Task 230 : 57598.00
Task 231 : 59261.00
Task 232 : 51435.00
Task 233 : 20919.00
Task 234 : 20032.00
Task 235 : 19649.00
Task 236 : 19239.00
Task 237 : 28709.00
Task 238 : 15602.00
Task 239 : 43496.00
Task 240 : 3079.00
Task 241 : 3547.00
Task 242 : 2829.00
Task 243 : 3066.00
Task 244 : 2988.00
Task 245 : 3073.00
Task 246 : 61840.00
Task 247 : 47300.00
Task 248 : 67453.00
Task 249 : 34888.00
Task 250 : 37727.00
Task 251 : 34088.00
Task 252 : 34626.00
Task 253 : 51265.00
Task 254 : 31316.00
Task 255 : 45258.00
Task 256 : 24823.00
Task 257 : 62552.00
Task 258 : 32074.00
Task 259 : 4411.00
Task 260 : 3795.00
Task 261 : 3499.00
Task 262 : 3828.00
Task 263 : 3739.00
Task 264 : 3841.00
Task 265 : 39242.00
Task 266 : 33591.00
Task 267 : 71649.00
Task 268 : 95867.00
Task 269 : 102233.00
Task 270 : 33717.00
Task 271 : 212206.00
Task 272 : 166851.00
Task 273 : 17969.00
Task 274 : 16689.00
Task 275 : 16083.00
Task 276 : 46802.00
Task 277 : 15204.00
Task 278 : 26052.00
Task 279 : 4914.00
Task 280 : 3878.00
Task 281 : 39205.00
Task 282 : 4410.00
Task 283 : 3752.00
Task 284 : 11920.00
Task 285 : 4172.00
Task 286 : 3460.00
Task 287 : 17450.00
Task 288 : 16901.00
Task 289 : 15590.00
Task 290 : 14595.00
Task 291 : 25736.00
Task 292 : 4854.00
Task 293 : 5153.00
Task 294 : 5697.00
Task 295 : 5263.00
Task 296 : 39168.00
Task 297 : 4815.00
Task 298 : 5066.00
Task 299 : 12144.00
Task 300 : 38573.00
Task 301 : 44599.00
Task 302 : 54639.00
Task 303 : 165960.00
Task 304 : 28340.00
Task 305 : 46320.00
Task 306 : 34647.00
Task 307 : 33867.00
Task 308 : 25845.00
Task 309 : 53061.00
Task 310 : 130859.00
Task 311 : 17743.00
Task 312 : 16212.00
Task 313 : 15413.00
Task 314 : 14350.00
Task 315 : 25714.00
Task 316 : 38103.00
Task 317 : 10921.00
Task 318 : 3026.00
Task 319 : 3325.00
Task 320 : 2748.00
Task 321 : 2857.00
Task 322 : 2777.00
Task 323 : 2783.00
Task 324 : 120853.00
Task 325 : 128919.00
Task 326 : 78529.00
Task 327 : 19370.00
Task 328 : 58242.00
Task 329 : 105310.00
Task 330 : 125899.00
Task 331 : 80549.00
Task 332 : 63405.00
Task 333 : 70555.00
Task 334 : 35092.00
Task 335 : 74690.00
Task 336 : 76211.00
Task 337 : 41217.00
Task 338 : 56384.00
Task 339 : 36192.00
Task 340 : 61971.00
Task 341 : 44123.00
Task 342 : 31963.00
Task 343 : 33420.00
Task 344 : 105104.00
Task 345 : 57356.00
Task 346 : 42640.00
Task 347 : 35405.00
Task 348 : 39910.00
Task 349 : 41400.00
Task 350 : 23877.00
Task 351 : 49090.00
Task 352 : 40101.00
Task 353 : 102457.00
Task 354 : 29925.00
Task 355 : 26607.00
Task 356 : 21088.00
Task 357 : 22491.00
Task 358 : 20029.00
Task 359 : 20503.00
Task 360 : 18903.00
Task 361 : 13952.00
Task 362 : 31261.00
Task 363 : 15276.00
Task 364 : 42709.00
Task 365 : 13605.00
Task 366 : 4608.00
Task 367 : 4203.00
Task 368 : 3781.00
Task 369 : 4122.00
Task 370 : 4079.00
Task 371 : 4088.00
Task 372 : 12702.00
Task 373 : 12129.00
Task 374 : 25250.00
Task 375 : 35606.00
Task 376 : 10186.00
Task 377 : 2731.00
Task 378 : 2816.00
Task 379 : 2545.00
Task 380 : 2730.00
Task 381 : 2689.00
Task 382 : 2623.00
Task 383 : 61505.00
Task 384 : 21484.00
Task 385 : 132840.00
Task 386 : 129730.00
Task 387 : 93357.00
Task 388 : 92620.00
Task 389 : 14664.00
Task 390 : 68747.00
Task 391 : 13607.00
Task 392 : 13198.00
Task 393 : 12227.00
Task 394 : 22766.00
Task 395 : 34695.00
Task 396 : 7574.00
Task 397 : 4588.00
Task 398 : 9452.00
Task 399 : 5359.00
Task 400 : 4676.00
Task 401 : 5581.00
Task 402 : 4103.00
Task 403 : 51278.00
Task 404 : 33489.00
Task 405 : 100766.00
Task 406 : 40644.00
Task 407 : 78320.00
Task 408 : 83187.00
Task 409 : 33116.00
Task 410 : 32168.00
Task 411 : 52032.00
Task 412 : 78199.00
Task 413 : 40232.00
Task 414 : 32426.00
Task 415 : 79419.00
Task 416 : 66479.00
Task 417 : 29081.00
Task 418 : 50161.00
Task 419 : 68965.00
Task 420 : 42702.00
Task 421 : 66964.00
Task 422 : 35697.00
Task 423 : 42873.00
Task 424 : 70360.00
Task 425 : 63539.00
Task 426 : 14135.00
Task 427 : 62885.00
Task 428 : 86280.00
Task 429 : 42137.00
Task 430 : 25785.00
Task 431 : 11178.00
Task 432 : 56118.00
Task 433 : 63575.00
Task 434 : 31622.00
Task 435 : 63407.00
Task 436 : 14107.00
Task 437 : 55824.00
Task 438 : 14479.00
Task 439 : 13091.00
Task 440 : 4451.00
Task 441 : 4231.00
Task 442 : 4345.00
Task 443 : 4148.00
Task 444 : 11922.00
Task 445 : 4638.00
Task 446 : 3393.00
Task 447 : 27944.00
Task 448 : 34131.00
Task 449 : 10569.00
Task 450 : 48609.00
Task 451 : 36329.00
Task 452 : 12893.00
Task 453 : 39159.00
Task 454 : 17799.00
Task 455 : 10365.00
Task 456 : 49916.00
Task 457 : 55415.00
Task 458 : 24876.00
Task 459 : 30744.00
Task 460 : 40338.00
Task 461 : 33325.00
Task 462 : 16955.00
Task 463 : 28620.00
Task 464 : 10430.00
Task 465 : 33373.00
Task 466 : 24986.00
Task 467 : 62235.00
Task 468 : 39648.00
Task 469 : 55702.00
Task 470 : 13334.00
Task 471 : 11274.00
Task 472 : 24952.00
Task 473 : 36181.00
Task 474 : 23400.00
Task 475 : 37711.00
Task 476 : 30825.00
Task 477 : 27784.00
Task 478 : 26005.00
Task 479 : 24541.00
Task 480 : 10550.00
Task 481 : 43073.00
Task 482 : 21700.00
Task 483 : 38696.00
Task 484 : 21107.00
Task 485 : 50802.00
Task 486 : 50311.00
Task 487 : 55505.00
Task 488 : 50084.00
Task 489 : 13876.00
Task 490 : 31930.00
Task 491 : 9506.00
Task 492 : 9035.00
Task 493 : 8578.00
Task 494 : 21628.00
Task 495 : 25585.00
Task 496 : 8279.00
Task 497 : 2940.00
Task 498 : 2731.00
Task 499 : 2661.00
Task 500 : 2805.00
Task 501 : 7599.00
Task 502 : 2848.00
Task 503 : 2436.00
Task 504 : 27925.00
Task 505 : 26271.00
Task 506 : 14543.00
Task 507 : 21422.00
Task 508 : 13742.00
Task 509 : 23197.00
Task 510 : 44778.00
Task 511 : 17771.00
Task 512 : 35078.00
Task 513 : 11048.00
Task 514 : 15155.00
Task 515 : 42215.00
Task 516 : 32901.00
Task 517 : 14767.00
Task 518 : 9456.00
Task 519 : 45379.00
Task 520 : 9468.00
Task 521 : 20945.00
Task 522 : 26772.00
Task 523 : 8585.00
Task 524 : 8791.00
Task 525 : 36537.00
Task 526 : 127678.00
Task 527 : 8941.00
Task 528 : 8261.00
Task 529 : 46491.00
Task 530 : 7698.00
Task 531 : 8270.00
Task 532 : 18957.00
Task 533 : 2894.00
Task 534 : 2726.00
Task 535 : 2580.00
Task 536 : 2831.00
Task 537 : 2893.00
Task 538 : 2228.00
Task 539 : 27954.00
Task 540 : 7257.00
Task 541 : 7015.00
Task 542 : 26614.00
Task 543 : 1962.00
Task 544 : 1935.00
Task 545 : 1839.00
Task 546 : 1881.00
Task 547 : 1834.00
Task 548 : 1759.00
Task 549 : 18261.00
Task 550 : 22633.00
Task 551 : 25271.00
Task 552 : 20850.00
Task 553 : 47446.00
Task 554 : 41933.00
Task 555 : 38720.00
Task 556 : 11836.00
Task 557 : 26718.00
Task 558 : 29675.00
Task 559 : 8612.00
Task 560 : 18573.00
Task 561 : 41105.00
Task 562 : 8512.00
Task 563 : 7921.00
Task 564 : 7878.00
Task 565 : 7333.00
Task 566 : 26684.00
Task 567 : 18597.00
Task 568 : 1866.00
Task 569 : 1764.00
Task 570 : 1584.00
Task 571 : 1818.00
Task 572 : 1780.00
Task 573 : 1736.00
Task 574 : 12857.00
Task 575 : 19324.00
Task 576 : 40293.00
Task 577 : 26779.00
Task 578 : 29369.00
Task 579 : 27083.00
Task 580 : 28516.00
Task 581 : 37537.00
Task 582 : 22986.00
Task 583 : 11153.00
Task 584 : 42320.00
Task 585 : 9741.00
Task 586 : 34020.00
Task 587 : 20339.00
Task 588 : 9078.00
Task 589 : 18349.00
Task 590 : 24746.00
Task 591 : 20329.00
Task 592 : 31193.00
Task 593 : 17785.00
Task 594 : 25811.00
Task 595 : 22367.00
Task 596 : 24693.00
Task 597 : 20649.00
Task 598 : 29594.00
Task 599 : 9354.00
Task 600 : 17885.00
Task 601 : 16764.00
Task 602 : 17866.00
Task 603 : 27101.00
Task 604 : 13843.00
Task 605 : 32714.00
Task 606 : 16052.00
Task 607 : 10076.00
Task 608 : 7396.00
Task 609 : 12675.00
Task 610 : 7792.00
Task 611 : 28121.00
Task 612 : 7273.00
Task 613 : 7802.00
Task 614 : 6904.00
Task 615 : 18326.00
Task 616 : 34177.00
Task 617 : 19758.00
Task 618 : 7371.00
Task 619 : 26474.00
Task 620 : 6513.00
Task 621 : 21945.00
Task 622 : 2750.00
Task 623 : 7243.00
Task 624 : 2412.00
Task 625 : 2655.00
Task 626 : 2467.00
Task 627 : 2365.00
Task 628 : 2466.00
Task 629 : 7023.00
Task 630 : 25437.00
Task 631 : 6616.00
Task 632 : 6837.00
Task 633 : 3085.00
Task 634 : 2796.00
Task 635 : 2655.00
Task 636 : 2940.00
Task 637 : 3056.00
Task 638 : 2331.00
Task 639 : 25213.00
Task 640 : 10964.00
Task 641 : 8855.00
Task 642 : 20321.00
Task 643 : 29855.00
Task 644 : 7996.00
Task 645 : 14237.00
Task 646 : 17278.00
Task 647 : 13969.00
Task 648 : 17026.00
Task 649 : 24222.00
Task 650 : 16570.00
Task 651 : 24599.00
Task 652 : 14804.00
Task 653 : 28815.00
Task 654 : 22133.00
Task 655 : 13967.00
Task 656 : 6974.00
Task 657 : 7063.00
Task 658 : 16744.00
Task 659 : 27837.00
Task 660 : 6768.00
Task 661 : 6549.00
Task 662 : 10579.00
Task 663 : 33339.00
Task 664 : 6567.00
Task 665 : 18686.00
Task 666 : 6272.00
Task 667 : 6140.00
Task 668 : 6371.00
Task 669 : 17920.00
Task 670 : 5764.00
Task 671 : 24209.00
Task 672 : 2034.00
Task 673 : 1880.00
Task 674 : 1717.00
Task 675 : 1921.00
Task 676 : 1920.00
Task 677 : 1888.00
Task 678 : 6356.00
Task 679 : 24305.00
Task 680 : 2449.00
Task 681 : 2124.00
Task 682 : 2006.00
Task 683 : 2011.00
Task 684 : 2077.00
Task 685 : 2112.00
Task 686 : 14748.00
Task 687 : 12161.00
Task 688 : 16832.00
Task 689 : 13732.00
Task 690 : 35615.00
Task 691 : 24424.00
Task 692 : 16624.00
Task 693 : 13717.00
Task 694 : 29522.00
Task 695 : 90179.00
Task 696 : 77043.00
Task 697 : 9819.00
Task 698 : 12401.00
Task 699 : 16815.00
Task 700 : 13684.00
Task 701 : 13998.00
Task 702 : 6355.00
Task 703 : 15268.00
Task 704 : 13795.00
Task 705 : 9074.00
Task 706 : 6531.00
Task 707 : 13857.00
Task 708 : 17666.00
Task 709 : 6142.00
Task 710 : 5951.00
Task 711 : 30976.00
Task 712 : 27487.00
Task 713 : 5874.00
Task 714 : 16408.00
Task 715 : 18494.00
Task 716 : 14214.00
Task 717 : 2494.00
Task 718 : 10683.00
Task 719 : 2290.00
Task 720 : 2196.00
Task 721 : 2358.00
Task 722 : 6390.00
Task 723 : 20297.00
Task 724 : 2408.00
Task 725 : 2008.00
Task 726 : 81235.00
Task 727 : 23482.00
Task 728 : 21872.00
Task 729 : 9059.00
Task 730 : 7787.00
Task 731 : 14068.00
Task 732 : 17439.00
Task 733 : 27449.00
Task 734 : 67781.00
Task 735 : 13103.00
Task 736 : 12253.00
Task 737 : 20641.00
Task 738 : 7728.00
Task 739 : 10284.00
Task 740 : 5880.00
Task 741 : 28018.00
Task 742 : 16102.00
Task 743 : 16022.00
Task 744 : 5581.00
Task 745 : 24876.00
Task 746 : 5276.00
Task 747 : 11626.00
Task 748 : 8768.00
Task 749 : 5217.00
Task 750 : 28586.00
Task 751 : 6176.00
Task 752 : 24457.00
Task 753 : 22534.00
Task 754 : 1624.00
Task 755 : 1537.00
Task 756 : 1434.00
Task 757 : 1533.00
Task 758 : 1530.00
Task 759 : 1482.00
Task 760 : 9822.00
Task 761 : 15013.00
Task 762 : 8422.00
Task 763 : 5596.00
Task 764 : 24951.00
Task 765 : 9345.00
Task 766 : 33348.00
Task 767 : 5218.00
Task 768 : 14014.00
Task 769 : 13807.00
Task 770 : 14133.00
Task 771 : 5105.00
Task 772 : 37256.00
Task 773 : 15009.00
Task 774 : 38435.00
Task 775 : 6537.00
Task 776 : 18560.00
Task 777 : 22204.00
Task 778 : 26572.00
Task 779 : 16800.00
Task 780 : 6297.00
Task 781 : 43027.00
Task 782 : 6629.00
Task 783 : 22156.00
Task 784 : 1500.00
Task 785 : 1399.00
Task 786 : 1292.00
Task 787 : 1285.00
Task 788 : 1258.00
Task 789 : 1237.00
Task 790 : 18368.00
Task 791 : 5822.00
Task 792 : 15031.00
Task 793 : 5531.00
Task 794 : 5525.00
Task 795 : 24875.00
Task 796 : 5269.00
Task 797 : 14115.00
Task 798 : 21708.00
Task 799 : 6089.00
Task 800 : 17285.00
Task 801 : 22346.00
Task 802 : 1493.00
Task 803 : 1378.00
Task 804 : 1314.00
Task 805 : 1296.00
Task 806 : 1254.00
Task 807 : 1287.00
Task 808 : 13336.00
Task 809 : 10366.00
Task 810 : 21638.00
Task 811 : 31516.00
Task 812 : 24450.00
Task 813 : 19345.00
Task 814 : 14923.00
Task 815 : 20686.00
Task 816 : 23414.00
Task 817 : 5550.00
Task 818 : 15139.00
Task 819 : 5608.00
Task 820 : 11359.00
Task 821 : 5245.00
Task 822 : 5276.00
Task 823 : 5195.00
Task 824 : 15463.00
Task 825 : 4855.00
Task 826 : 5163.00
Task 827 : 19290.00
Task 828 : 14986.00
Task 829 : 4929.00
Task 830 : 6063.00
Task 831 : 6149.00
Task 832 : 22077.00
Task 833 : 22194.00
Task 834 : 1734.00
Task 835 : 2040.00
Task 836 : 1784.00
Task 837 : 2062.00
Task 838 : 1739.00
Task 839 : 1996.00
Task 840 : 1999.00
Task 841 : 1706.00
Task 842 : 1905.00
Task 843 : 1585.00
Task 844 : 1728.00
Task 845 : 1427.00
Task 846 : 23143.00
Task 847 : 21871.00
Task 848 : 16514.00
Task 849 : 12500.00
Task 850 : 20106.00
Task 851 : 11617.00
Task 852 : 15798.00
Task 853 : 9826.00
Task 854 : 14205.00
Task 855 : 14788.00
Task 856 : 12775.00
Task 857 : 18837.00
Task 858 : 9704.00
Task 859 : 18788.00
Task 860 : 18009.00
Task 861 : 21656.00
Task 862 : 6607.00
Task 863 : 11770.00
Task 864 : 15418.00
Task 865 : 14419.00
Task 866 : 5083.00
Task 867 : 10100.00
Task 868 : 14707.00
Task 869 : 10502.00
Task 870 : 10252.00
Task 871 : 21109.00
Task 872 : 15548.00
Task 873 : 15917.00
Task 874 : 16545.00
Task 875 : 8350.00
Task 876 : 12632.00
Task 877 : 18537.00
Task 878 : 12482.00
Task 879 : 15295.00
Task 880 : 16848.00
Task 881 : 7112.00
Task 882 : 11455.00
Task 883 : 19540.00
Task 884 : 10318.00
Task 885 : 18258.00
Task 886 : 29183.00
Task 887 : 8613.00
Task 888 : 19196.00
Task 889 : 21532.00
Task 890 : 35456.00
Task 891 : 3610.00
Task 892 : 2755.00
Task 893 : 2524.00
Task 894 : 2776.00
Task 895 : 2698.00
Task 896 : 2805.00
Task 897 : 10298.00
Task 898 : 7511.00
Task 899 : 15959.00
Task 900 : 6345.00
Task 901 : 13170.00
Task 902 : 12258.00
Task 903 : 9651.00
Task 904 : 14885.00
Task 905 : 10905.00
Task 906 : 5821.00
Task 907 : 9077.00
Task 908 : 15029.00
Task 909 : 27277.00
Task 910 : 12457.00
Task 911 : 17996.00
Task 912 : 14098.00
Task 913 : 10228.00
Task 914 : 5140.00
Task 915 : 34474.00
Task 916 : 12134.00
Task 917 : 9435.00
Task 918 : 9121.00
Task 919 : 4793.00
Task 920 : 11223.00
Task 921 : 6171.00
Task 922 : 7954.00
Task 923 : 7277.00
Task 924 : 16428.00
Task 925 : 6887.00
Task 926 : 4216.00
Task 927 : 4240.00
Task 928 : 6432.00
Task 929 : 10710.00
Task 930 : 9448.00
Task 931 : 16176.00
Task 932 : 14940.00
Task 933 : 6496.00
Task 934 : 11299.00
Task 935 : 7423.00
Task 936 : 22431.00
Task 937 : 12701.00
Task 938 : 8115.00
Task 939 : 7314.00
Task 940 : 13341.00
Task 941 : 21458.00
Task 942 : 1868.00
Task 943 : 1685.00
Task 944 : 1609.00
Task 945 : 1529.00
Task 946 : 1547.00
Task 947 : 1549.00
Task 948 : 9141.00
Task 949 : 14994.00
Task 950 : 11284.00
Task 951 : 17427.00
Task 952 : 11009.00
Task 953 : 22820.00
Task 954 : 15030.00
Task 955 : 8532.00
Task 956 : 11530.00
Task 957 : 14324.00
Task 958 : 13011.00
Task 959 : 4670.00
Task 960 : 13998.00
Task 961 : 4390.00
Task 962 : 4363.00
Task 963 : 4387.00
Task 964 : 8046.00
Task 965 : 4599.00
Task 966 : 11674.00
Task 967 : 5551.00
Task 968 : 5899.00
Task 969 : 25132.00
Task 970 : 20617.00
Task 971 : 10144.00
Task 972 : 1402.00
Task 973 : 1289.00
Task 974 : 1247.00
Task 975 : 1212.00
Task 976 : 1146.00
Task 977 : 1181.00
Task 978 : 14217.00
Task 979 : 9952.00
Task 980 : 4486.00
Task 981 : 6595.00
Task 982 : 4671.00
Task 983 : 37766.00
Task 984 : 4344.00
Task 985 : 4238.00
Task 986 : 4108.00
Task 987 : 9286.00
Task 988 : 4491.00
Task 989 : 21210.00
Task 990 : 4001.00
Task 991 : 9999.00
Task 992 : 11904.00
Task 993 : 5880.00
Task 994 : 8204.00
Task 995 : 4816.00
Task 996 : 4426.00
Task 997 : 14870.00
Task 998 : 14228.00
Task 999 : 20555.00
Task 1000 : 5954.00
Task 1001 : 1793.00
Task 1002 : 1801.00
Task 1003 : 1771.00
Task 1004 : 1746.00
Task 1005 : 1637.00
Task 1006 : 1503.00
Task 1007 : 4464.00
Task 1008 : 14044.00
Task 1009 : 20480.00
Task 1010 : 11748.00
Task 1011 : 4458.00
Task 1012 : 5830.00
Task 1013 : 20577.00
Task 1014 : 14782.00
Task 1015 : 8483.00
Task 1016 : 14342.00
Task 1017 : 4548.00
Task 1018 : 1939.00
Task 1019 : 1868.00
Task 1020 : 1577.00
Task 1021 : 1554.00
Task 1022 : 1625.00
Task 1023 : 1726.00
Task 1024 : 11315.00
Task 1025 : 8480.00
Task 1026 : 8668.00
Task 1027 : 5958.00
Task 1028 : 8163.00
Task 1029 : 18344.00
Task 1030 : 20692.00
Task 1031 : 1655.00
Task 1032 : 1455.00
Task 1033 : 1411.00
Task 1034 : 1388.00
Task 1035 : 1336.00
Task 1036 : 1384.00
Task 1037 : 10722.00
Task 1038 : 10330.00
Task 1039 : 9531.00
Task 1040 : 8707.00
Task 1041 : 7139.00
Task 1042 : 4370.00
Task 1043 : 8394.00
Task 1044 : 7112.00
Task 1045 : 4070.00
Task 1046 : 5922.00
Task 1047 : 3925.00
Task 1048 : 14234.00
Task 1049 : 4476.00
Task 1050 : 10196.00
Task 1051 : 6053.00
Task 1052 : 8180.00
Task 1053 : 20502.00
Task 1054 : 1714.00
Task 1055 : 14872.00
Task 1056 : 1859.00
Task 1057 : 1938.00
Task 1058 : 1516.00
Task 1059 : 1588.00
Task 1060 : 1527.00
Task 1061 : 8384.00
Task 1062 : 10666.00
Task 1063 : 6889.00
Task 1064 : 16604.00
Task 1065 : 12846.00
Task 1066 : 5083.00
Task 1067 : 8467.00
Task 1068 : 7244.00
Task 1069 : 6414.00
Task 1070 : 9515.00
Task 1071 : 14910.00
Task 1072 : 3908.00
Task 1073 : 15529.00
Task 1074 : 8568.00
Task 1075 : 3772.00
Task 1076 : 9290.00
Task 1077 : 13609.00
Task 1078 : 3561.00
Task 1079 : 19840.00
Task 1080 : 3603.00
Task 1081 : 17158.00
Task 1082 : 4281.00
Task 1083 : 7703.00
Task 1084 : 15488.00
Task 1085 : 5828.00
Task 1086 : 14945.00
Task 1087 : 11929.00
Task 1088 : 19455.00
Task 1089 : 4345.00
Task 1090 : 1404.00
Task 1091 : 5008.00
Task 1092 : 1329.00
Task 1093 : 1221.00
Task 1094 : 1215.00
Task 1095 : 1179.00
Task 1096 : 1163.00
Task 1097 : 5732.00
Task 1098 : 5784.00
Task 1099 : 10386.00
Task 1100 : 4089.00
Task 1101 : 3943.00
Task 1102 : 7476.00
Task 1103 : 14095.00
Task 1104 : 3785.00
Task 1105 : 3760.00
Task 1106 : 6983.00
Task 1107 : 10735.00
Task 1108 : 4589.00
Task 1109 : 8052.00
Task 1110 : 16081.00
Task 1111 : 4900.00
Task 1112 : 8509.00
Task 1113 : 2050.00
Task 1114 : 4581.00
Task 1115 : 8682.00
Task 1116 : 21023.00
Task 1117 : 1617.00
Task 1118 : 1993.00
Task 1119 : 16220.00
Task 1120 : 1941.00
Task 1121 : 1959.00
Task 1122 : 1856.00
Task 1123 : 1682.00
Task 1124 : 1488.00
Task 1125 : 1525.00
Task 1126 : 1784.00
Task 1127 : 12515.00
Task 1128 : 1563.00
Task 1129 : 1437.00
Task 1130 : 6776.00
Task 1131 : 9498.00
Task 1132 : 6938.00
Task 1133 : 20281.00
Task 1134 : 20418.00
Task 1135 : 19137.00
Task 1136 : 6072.00
Task 1137 : 11018.00
Task 1138 : 13478.00
Task 1139 : 3673.00
Task 1140 : 9236.00
Task 1141 : 3516.00
Task 1142 : 3513.00
Task 1143 : 6564.00
Task 1144 : 22602.00
Task 1145 : 4424.00
Task 1146 : 14818.00
Task 1147 : 5938.00
Task 1148 : 3699.00
Task 1149 : 4268.00
Task 1150 : 15620.00
Task 1151 : 19427.00
Task 1152 : 16434.00
Task 1153 : 1426.00
Task 1154 : 17539.00
Task 1155 : 1492.00
Task 1156 : 1465.00
Task 1157 : 1409.00
Task 1158 : 1330.00
Task 1159 : 1183.00
Task 1160 : 13596.00
Task 1161 : 9592.00
Task 1162 : 9607.00
Task 1163 : 15159.00
Task 1164 : 3952.00
Task 1165 : 3736.00
Task 1166 : 3455.00
Task 1167 : 3848.00
Task 1168 : 3960.00
Task 1169 : 5301.00
Task 1170 : 3543.00
Task 1171 : 13373.00
Task 1172 : 8640.00
Task 1173 : 3576.00
Task 1174 : 17584.00
Task 1175 : 11232.00
Task 1176 : 15428.00
Task 1177 : 4894.00
Task 1178 : 3594.00
Task 1179 : 4187.00
Task 1180 : 8467.00
Task 1181 : 13746.00
Task 1182 : 10045.00
Task 1183 : 3525.00
Task 1184 : 4462.00
Task 1185 : 9190.00
Task 1186 : 3566.00
Task 1187 : 6867.00
Task 1188 : 5959.00
Task 1189 : 19568.00
Task 1190 : 5851.00
Task 1191 : 1680.00
Task 1192 : 6316.00
Task 1193 : 1303.00
Task 1194 : 6110.00
Task 1195 : 1420.00
Task 1196 : 15183.00
Task 1197 : 19318.00
Task 1198 : 1326.00
Task 1199 : 1380.00
Task 1200 : 1452.00
Task 1201 : 4461.00
Task 1202 : 2958.00
Task 1203 : 10040.00
Task 1204 : 11884.00
Task 1205 : 2548.00
Task 1206 : 2063.00
Task 1207 : 1939.00
Task 1208 : 2032.00
Task 1209 : 2229.00
Task 1210 : 19981.00
Task 1211 : 15030.00
Task 1212 : 4643.00
Task 1213 : 12480.00
Task 1214 : 1653.00
Task 1215 : 7100.00
Task 1216 : 1703.00
Task 1217 : 1521.00
Task 1218 : 1461.00
Task 1219 : 1406.00
Task 1220 : 1415.00
Task 1221 : 1370.00
Task 1222 : 1649.00
Task 1223 : 9367.00
Task 1224 : 19711.00
Task 1225 : 1676.00
Task 1226 : 9998.00
Task 1227 : 5815.00
Task 1228 : 1359.00
Task 1229 : 1470.00
Task 1230 : 1481.00
Task 1231 : 7493.00
Task 1232 : 10504.00
Task 1233 : 13431.00
Task 1234 : 16827.00
Task 1235 : 7792.00
Task 1236 : 12229.00
Task 1237 : 7976.00
Task 1238 : 13935.00
Task 1239 : 15621.00
Task 1240 : 5020.00
Task 1241 : 3894.00
Task 1242 : 13747.00
Task 1243 : 8153.00
Task 1244 : 3607.00
Task 1245 : 7526.00
Task 1246 : 4209.00
Task 1247 : 9116.00
Task 1248 : 14558.00
Task 1249 : 3618.00
Task 1250 : 12342.00
Task 1251 : 10972.00
Task 1252 : 7753.00
Task 1253 : 7828.00
Task 1254 : 8481.00
Task 1255 : 7937.00
Task 1256 : 4265.00
Task 1257 : 14084.00
Task 1258 : 4305.00
Task 1259 : 14479.00
Task 1260 : 12873.00
Task 1261 : 11602.00
Task 1262 : 7563.00
Task 1263 : 1578.00
Task 1264 : 5773.00
Task 1265 : 1460.00
Task 1266 : 1434.00
Task 1267 : 1363.00
Task 1268 : 3215.00
Task 1269 : 7727.00
Task 1270 : 5221.00
Task 1271 : 3521.00
Task 1272 : 8606.00
Task 1273 : 1381.00
Task 1274 : 1388.00
Task 1275 : 11598.00
Task 1276 : 19624.00
Task 1277 : 10239.00
Task 1278 : 6751.00
Task 1279 : 16260.00
Task 1280 : 13432.00
Task 1281 : 6749.00
Task 1282 : 3210.00
Task 1283 : 12913.00
Task 1284 : 3020.00
Task 1285 : 5783.00
Task 1286 : 4464.00
Task 1287 : 7868.00
Task 1288 : 8578.00
Task 1289 : 13201.00
Task 1290 : 10406.00
Task 1291 : 6278.00
Task 1292 : 12499.00
Task 1293 : 5710.00
Task 1294 : 5984.00
Task 1295 : 7472.00
Task 1296 : 9671.00
Task 1297 : 3702.00
Task 1298 : 5331.00
Task 1299 : 13652.00
Task 1300 : 5330.00
Task 1301 : 5486.00
Task 1302 : 9829.00
Task 1303 : 18625.00
Task 1304 : 5234.00
Task 1305 : 4033.00
Task 1306 : 3768.00
Task 1307 : 6325.00
Task 1308 : 9237.00
Task 1309 : 3478.00
Task 1310 : 1623.00
Task 1311 : 1450.00
Task 1312 : 1319.00
Task 1313 : 1381.00
Task 1314 : 1327.00
Task 1315 : 1344.00
Task 1316 : 3903.00
Task 1317 : 3617.00
Task 1318 : 6095.00
Task 1319 : 3665.00
Task 1320 : 3865.00
Task 1321 : 5208.00
Task 1322 : 5146.00
Task 1323 : 5811.00
Task 1324 : 3656.00
Task 1325 : 3235.00
Task 1326 : 10384.00
Task 1327 : 13818.00
Task 1328 : 5167.00
Task 1329 : 3386.00
Task 1330 : 8635.00
Task 1331 : 3635.00
Task 1332 : 5685.00
Task 1333 : 5534.00
Task 1334 : 14112.00
Task 1335 : 7406.00
Task 1336 : 4255.00
Task 1337 : 12160.00
Task 1338 : 12596.00
Task 1339 : 14893.00
Task 1340 : 3154.00
Task 1341 : 4306.00
Task 1342 : 4998.00
Task 1343 : 11032.00
Task 1344 : 12995.00
Task 1345 : 5901.00
Task 1346 : 12478.00
Task 1347 : 5736.00
Task 1348 : 7538.00
Task 1349 : 22246.00
Task 1350 : 13111.00
Task 1351 : 4357.00
Task 1352 : 6213.00
Task 1353 : 2239.00
Task 1354 : 2539.00
Task 1355 : 2458.00
Task 1356 : 1641.00
Task 1357 : 7806.00
Task 1358 : 3239.00
Task 1359 : 5843.00
Task 1360 : 1493.00
Task 1361 : 1808.00
Task 1362 : 19055.00
Task 1363 : 1474.00
Task 1364 : 1418.00
Task 1365 : 3480.00
Task 1366 : 1552.00
Task 1367 : 1396.00
Task 1368 : 13513.00
Task 1369 : 1418.00
Task 1370 : 19724.00
Task 1371 : 14839.00
Task 1372 : 1160.00
Task 1373 : 1300.00
Task 1374 : 1257.00
Task 1375 : 1250.00
Task 1376 : 1202.00
Task 1377 : 9482.00
Task 1378 : 5951.00
Task 1379 : 7992.00
Task 1380 : 11413.00
Task 1381 : 21757.00
Task 1382 : 10017.00
Task 1383 : 8426.00
Task 1384 : 5424.00
Task 1385 : 10499.00
Task 1386 : 13286.00
Task 1387 : 5725.00
Task 1388 : 5864.00
Task 1389 : 11696.00
Task 1390 : 4677.00
Task 1391 : 5993.00
Task 1392 : 1113.00
Task 1393 : 1435.00
Task 1394 : 1003.00
Task 1395 : 1152.00
Task 1396 : 1143.00
Task 1397 : 3047.00
Task 1398 : 1212.00
Task 1399 : 9194.00
Task 1400 : 3411.00
Task 1401 : 8730.00
Task 1402 : 12681.00
Task 1403 : 3544.00
Task 1404 : 5905.00
Task 1405 : 10338.00
Task 1406 : 5066.00
Task 1407 : 7638.00
Task 1408 : 4072.00
Task 1409 : 9670.00
Task 1410 : 3245.00
Task 1411 : 10151.00
Task 1412 : 7623.00
Task 1413 : 7949.00
Task 1414 : 3414.00
Task 1415 : 13526.00
Task 1416 : 8603.00
Task 1417 : 8658.00
Task 1418 : 10413.00
Task 1419 : 9566.00
Task 1420 : 5052.00
Task 1421 : 6292.00
Task 1422 : 4172.00
Task 1423 : 6252.00
Task 1424 : 4163.00
Task 1425 : 6243.00
Task 1426 : 4238.00
Task 1427 : 6444.00
Task 1428 : 12237.00
Task 1429 : 5862.00
Task 1430 : 10535.00
Task 1431 : 7673.00
Task 1432 : 9490.00
Task 1433 : 6949.00
Task 1434 : 26802.00
Task 1435 : 19103.00
Task 1436 : 2826.00
Task 1437 : 2835.00
Task 1438 : 3978.00
Task 1439 : 4202.00
Task 1440 : 12169.00
Task 1441 : 10760.00
Task 1442 : 1290.00
Task 1443 : 5210.00
Task 1444 : 6269.00
Task 1445 : 1261.00
Task 1446 : 1130.00
Task 1447 : 1208.00
Task 1448 : 1198.00
Task 1449 : 14335.00
Task 1450 : 1287.00
Task 1451 : 7903.00
Task 1452 : 7584.00
Task 1453 : 3709.00
Task 1454 : 7049.00
Task 1455 : 8783.00
Task 1456 : 11493.00
Task 1457 : 2947.00
Task 1458 : 7437.00
Task 1459 : 3760.00
Task 1460 : 2853.00
Task 1461 : 8272.00
Task 1462 : 6989.00
Task 1463 : 4431.00
Task 1464 : 5727.00
Task 1465 : 4693.00
Task 1466 : 22648.00
Task 1467 : 3685.00
Task 1468 : 5969.00
Task 1469 : 9499.00
Task 1470 : 3375.00
Task 1471 : 5971.00
Task 1472 : 3060.00
Task 1473 : 1073.00
Task 1474 : 7708.00
Task 1475 : 7951.00
Task 1476 : 994.00
Task 1477 : 19647.00
Task 1478 : 897.00
Task 1479 : 950.00
Task 1480 : 929.00
Task 1481 : 8169.00
Task 1482 : 984.00
Task 1483 : 5704.00
Task 1484 : 5938.00
Task 1485 : 9851.00
Task 1486 : 7024.00
Task 1487 : 14228.00
Task 1488 : 2959.00
Task 1489 : 6423.00
Task 1490 : 6686.00
Task 1491 : 8844.00
Task 1492 : 6330.00
Task 1493 : 8622.00
Task 1494 : 5083.00
Task 1495 : 9399.00
Task 1496 : 7546.00
Task 1497 : 10496.00
Task 1498 : 8184.00
Task 1499 : 4862.00
Task 1500 : 5384.00
Task 1501 : 5441.00
Task 1502 : 5082.00
Task 1503 : 8661.00
Task 1504 : 8071.00
Task 1505 : 6951.00
Task 1506 : 4523.00
Task 1507 : 5343.00
Task 1508 : 5241.00
Task 1509 : 5275.00
Task 1510 : 3662.00
Task 1511 : 6031.00
Task 1512 : 7137.00
Task 1513 : 9204.00
Task 1514 : 5795.00
Task 1515 : 9640.00
Task 1516 : 4984.00
Task 1517 : 2235.00
Task 1518 : 6076.00
Task 1519 : 3901.00
Task 1520 : 3502.00
Task 1521 : 4393.00
Task 1522 : 6614.00
Task 1523 : 4561.00
Task 1524 : 5226.00
Task 1525 : 3320.00
Task 1526 : 7705.00
Task 1527 : 3518.00
Task 1528 : 3972.00
Task 1529 : 6590.00
Task 1530 : 6307.00
Task 1531 : 2415.00
Task 1532 : 3227.00
Task 1533 : 8744.00
Task 1534 : 14396.00
Task 1535 : 8086.00
Task 1536 : 2710.00
Task 1537 : 5303.00
Task 1538 : 6006.00
Task 1539 : 8400.00
Task 1540 : 7992.00
Task 1541 : 3727.00
Task 1542 : 6529.00
Task 1543 : 1382.00
Task 1544 : 21116.00
Task 1545 : 2624.00
Task 1546 : 5029.00
Task 1547 : 10327.00
Task 1548 : 1305.00
Task 1549 : 6494.00
Task 1550 : 7377.00
Task 1551 : 7115.00
Task 1552 : 3188.00
Task 1553 : 6022.00
Task 1554 : 2961.00
Task 1555 : 876.00
Task 1556 : 1178.00
Task 1557 : 784.00
Task 1558 : 907.00
Task 1559 : 7056.00
Task 1560 : 3425.00
Task 1561 : 918.00
Task 1562 : 981.00
Task 1563 : 2579.00
Task 1564 : 6917.00
Task 1565 : 9464.00
Task 1566 : 6497.00
Task 1567 : 7624.00
Task 1568 : 3422.00
Task 1569 : 5292.00
Task 1570 : 9162.00
Task 1571 : 4026.00
Task 1572 : 3994.00
Task 1573 : 6935.00
Task 1574 : 3668.00
Task 1575 : 5987.00
Task 1576 : 3102.00
Task 1577 : 2569.00
Task 1578 : 7601.00
Task 1579 : 8323.00
Task 1580 : 13786.00
Task 1581 : 5206.00
Task 1582 : 6031.00
Task 1583 : 5423.00
Task 1584 : 8430.00
Task 1585 : 3896.00
Task 1586 : 2646.00
Task 1587 : 2634.00
Task 1588 : 4235.00
Task 1589 : 1969.00
Task 1590 : 4374.00
Task 1591 : 5195.00
Task 1592 : 1265.00
Task 1593 : 2958.00
Task 1594 : 2527.00
Task 1595 : 5711.00
Task 1596 : 22774.00
Task 1597 : 4774.00
Task 1598 : 5978.00
Task 1599 : 2466.00
Task 1600 : 3412.00
Task 1601 : 3457.00
Task 1602 : 3793.00
Task 1603 : 3085.00
Task 1604 : 7182.00
Task 1605 : 3384.00
Task 1606 : 2498.00
Task 1607 : 3261.00
Task 1608 : 3141.00
Task 1609 : 7926.00
Task 1610 : 5781.00
Task 1611 : 4146.00
Task 1612 : 2770.00
Task 1613 : 5860.00
Task 1614 : 6260.00
Task 1615 : 3110.00
Task 1616 : 3399.00
Task 1617 : 4066.00
Task 1618 : 2802.00
Task 1619 : 3091.00
Task 1620 : 4336.00
Task 1621 : 4005.00
Task 1622 : 12597.00
Task 1623 : 4560.00
Task 1624 : 5518.00
Task 1625 : 5710.00
Task 1626 : 3010.00
Task 1627 : 4155.00
Task 1628 : 2023.00
Task 1629 : 3208.00
Task 1630 : 11441.00
Task 1631 : 4619.00
Task 1632 : 7116.00
Task 1633 : 5918.00
Task 1634 : 2257.00
Task 1635 : 1199.00
Task 1636 : 1261.00
Task 1637 : 5048.00
Task 1638 : 5818.00
Task 1639 : 4700.00
Task 1640 : 5714.00
Task 1641 : 4956.00
Task 1642 : 858.00
Task 1643 : 12663.00
Task 1644 : 3307.00
Task 1645 : 4692.00
Task 1646 : 4135.00
Task 1647 : 6054.00
Task 1648 : 1443.00
Task 1649 : 2705.00
Task 1650 : 4810.00
Task 1651 : 17542.00
Task 1652 : 4831.00
Task 1653 : 1030.00
Task 1654 : 5734.00
Task 1655 : 5029.00
Task 1656 : 1739.00
Task 1657 : 13645.00
Task 1658 : 3836.00
Task 1659 : 3359.00
Task 1660 : 5823.00
Task 1661 : 21321.00
Task 1662 : 1270.00
Task 1663 : 928.00
Task 1664 : 18532.00
Task 1665 : 6744.00
Task 1666 : 830.00
Task 1667 : 989.00
Task 1668 : 5684.00
Task 1669 : 1028.00
Task 1670 : 17651.00
Task 1671 : 1342.00
Task 1672 : 1011.00
Task 1673 : 1310.00
Task 1674 : 1400.00
Task 1675 : 2194.00
Task 1676 : 1050.00
Task 1677 : 1338.00
Task 1678 : 3205.00
Task 1679 : 1448.00
Task 1680 : 1349.00
Task 1681 : 1179.00
Task 1682 : 5218.00
Task 1683 : 1316.00
Task 1684 : 928.00
Task 1685 : 1010.00
Task 1686 : 13409.00
Task 1687 : 937.00
Task 1688 : 3430.00
Task 1689 : 1198.00
Task 1690 : 5130.00
Task 1691 : 1610.00
Task 1692 : 1356.00
Task 1693 : 1294.00
Task 1694 : 3471.00
Task 1695 : 3290.00
Task 1696 : 6044.00
Task 1697 : 1235.00
Task 1698 : 2232.00
Task 1699 : 3449.00
Task 1700 : 2565.00
Task 1701 : 6203.00
Task 1702 : 5429.00
Task 1703 : 18481.00
Task 1704 : 1833.00
Task 1705 : 5663.00
Task 1706 : 3228.00
Task 1707 : 2224.00
Task 1708 : 3167.00
Task 1709 : 1609.00
Task 1710 : 1405.00
Task 1711 : 2703.00
Task 1712 : 3690.00
Task 1713 : 4934.00
Task 1714 : 4134.00
Task 1715 : 1123.00
Task 1716 : 4200.00
Task 1717 : 1067.00
Task 1718 : 1820.00
Task 1719 : 2950.00
Task 1720 : 7019.00
Task 1721 : 14657.00
Task 1722 : 5720.00
Task 1723 : 1177.00
Task 1724 : 1213.00
Task 1725 : 1151.00
Task 1726 : 3764.00
Task 1727 : 2447.00
Task 1728 : 6266.00
Task 1729 : 1979.00
Task 1730 : 3138.00
Task 1731 : 2804.00
Task 1732 : 3147.00
Task 1733 : 14010.00
Task 1734 : 7211.00
Task 1735 : 5963.00
Task 1736 : 13479.00
Task 1737 : 5314.00
Task 1738 : 2757.00
Task 1739 : 2689.00
Task 1740 : 2704.00
Task 1741 : 3871.00
Task 1742 : 4889.00
Task 1743 : 2957.00
Task 1744 : 2752.00
Task 1745 : 6032.00
Task 1746 : 3360.00
Task 1747 : 1008.00
Task 1748 : 2588.00
Task 1749 : 3076.00
Task 1750 : 2938.00
Task 1751 : 3472.00
Task 1752 : 1303.00
Task 1753 : 4365.00
Task 1754 : 5312.00
Task 1755 : 3373.00
Task 1756 : 1635.00
Task 1757 : 3276.00
Task 1758 : 18295.00
Task 1759 : 2638.00
Task 1760 : 7419.00
Task 1761 : 4800.00
Task 1762 : 12694.00
Task 1763 : 3964.00
Task 1764 : 4389.00
Task 1765 : 5632.00
Task 1766 : 3159.00
Task 1767 : 3910.00
Task 1768 : 5849.00
Task 1769 : 2591.00
Task 1770 : 4258.00
Task 1771 : 5123.00
Task 1772 : 7049.00
Task 1773 : 4516.00
Task 1774 : 6795.00
Task 1775 : 3109.00
Task 1776 : 6635.00
Task 1777 : 14928.00
Task 1778 : 3091.00
Task 1779 : 14047.00
Task 1780 : 2824.00
Task 1781 : 3152.00
Task 1782 : 3383.00
Task 1783 : 5799.00
Task 1784 : 6799.00
Task 1785 : 2625.00
Task 1786 : 3210.00
Task 1787 : 1260.00
Task 1788 : 2760.00
Task 1789 : 4144.00
Task 1790 : 4420.00
Task 1791 : 4316.00
Task 1792 : 6035.00
Task 1793 : 1041.00
Task 1794 : 4791.00
Task 1795 : 1144.00
Task 1796 : 13028.00
Task 1797 : 4159.00
Task 1798 : 17504.00
Task 1799 : 3771.00
Task 1800 : 1150.00
Task 1801 : 7072.00
Task 1802 : 3390.00
Task 1803 : 960.00
Task 1804 : 1063.00
Task 1805 : 18430.00
Task 1806 : 919.00
Task 1807 : 2980.00
Task 1808 : 2458.00
Task 1809 : 1175.00
Task 1810 : 5969.00
Task 1811 : 2888.00
Task 1812 : 4364.00
Task 1813 : 4888.00
Task 1814 : 815.00
Task 1815 : 5524.00
Task 1816 : 890.00
Task 1817 : 839.00
Task 1818 : 866.00
Task 1819 : 1032.00
Task 1820 : 888.00
Task 1821 : 968.00
Task 1822 : 736.00
Task 1823 : 5801.00
Task 1824 : 893.00
Task 1825 : 860.00
Task 1826 : 936.00
Task 1827 : 1275.00
Task 1828 : 3430.00
Task 1829 : 5711.00
Task 1830 : 4052.00
Task 1831 : 1199.00
Task 1832 : 4647.00
Task 1833 : 3330.00
Task 1834 : 12745.00
Task 1835 : 4460.00
Task 1836 : 887.00
Task 1837 : 13829.00
Task 1838 : 5833.00
Task 1839 : 2555.00
Task 1840 : 867.00
Task 1841 : 18629.00
Task 1842 : 18007.00
Task 1843 : 5607.00
Task 1844 : 1286.00
Task 1845 : 3553.00
Task 1846 : 4280.00
Task 1847 : 1251.00
Task 1848 : 5070.00
Task 1849 : 1140.00
Task 1850 : 874.00
Task 1851 : 5717.00
Task 1852 : 5610.00
Task 1853 : 4250.00
Task 1854 : 1140.00
Task 1855 : 5696.00
Task 1856 : 1119.00
Task 1857 : 1126.00
Task 1858 : 1402.00
Task 1859 : 2368.00
Task 1860 : 3097.00
Task 1861 : 17659.00
Task 1862 : 683.00
Task 1863 : 5634.00
Task 1864 : 1285.00
Task 1865 : 2618.00
Task 1866 : 478.00
Task 1867 : 770.00
Task 1868 : 727.00
Task 1869 : 728.00
Task 1870 : 4065.00
Task 1871 : 739.00
Task 1872 : 18623.00
Task 1873 : 4287.00
Task 1874 : 15234.00
Task 1875 : 716.00
Task 1876 : 1151.00
Task 1877 : 1102.00
Task 1878 : 790.00
Task 1879 : 13065.00
Task 1880 : 2604.00
Task 1881 : 1215.00
Task 1882 : 4549.00
Task 1883 : 4073.00
Task 1884 : 3888.00
Task 1885 : 2530.00
Task 1886 : 7312.00
Task 1887 : 1042.00
Task 1888 : 16396.00
Task 1889 : 464.00
Task 1890 : 3035.00
Task 1891 : 1756.00
Task 1892 : 2367.00
Task 1893 : 4308.00
Task 1894 : 6720.00
Task 1895 : 1122.00
Task 1896 : 626.00
Task 1897 : 3144.00
Task 1898 : 914.00
Task 1899 : 4216.00
Task 1900 : 646.00
Task 1901 : 3016.00
Task 1902 : 2376.00
Task 1903 : 3017.00
Task 1904 : 12280.00
Task 1905 : 5828.00
Task 1906 : 3723.00
Task 1907 : 2334.00
Task 1908 : 798.00
Task 1909 : 23853.00
Task 1910 : 3761.00
Task 1911 : 13100.00
Task 1912 : 3749.00
Task 1913 : 3183.00
Task 1914 : 7279.00
Task 1915 : 4870.00
Task 1916 : 5029.00
Task 1917 : 853.00
Task 1918 : 3743.00
Task 1919 : 953.00
Task 1920 : 4021.00
Task 1921 : 723.00
Task 1922 : 3461.00
Task 1923 : 4342.00
Task 1924 : 2536.00
Task 1925 : 908.00
Task 1926 : 4850.00
Task 1927 : 717.00
Task 1928 : 1618.00
Task 1929 : 972.00
Task 1930 : 4082.00
Task 1931 : 3467.00
Task 1932 : 18397.00
Task 1933 : 4115.00
Task 1934 : 672.00
Task 1935 : 714.00
Task 1936 : 653.00
Task 1937 : 949.00
Task 1938 : 1550.00
Task 1939 : 993.00
Task 1940 : 2754.00
Task 1941 : 2285.00
Task 1942 : 3996.00
Task 1943 : 2453.00
Task 1944 : 17838.00
Task 1945 : 5722.00
Task 1946 : 2905.00
Task 1947 : 3676.00
Task 1948 : 3460.00
Task 1949 : 5582.00
Task 1950 : 13868.00
Task 1951 : 3140.00
Task 1952 : 12514.00
Task 1953 : 1169.00
Task 1954 : 1225.00
Task 1955 : 1214.00
Task 1956 : 885.00
Task 1957 : 653.00
Task 1958 : 775.00
Task 1959 : 779.00
Task 1960 : 854.00
Task 1961 : 2696.00
Task 1962 : 5714.00
Task 1963 : 3252.00
Task 1964 : 4183.00
Task 1965 : 2762.00
Task 1966 : 4205.00
Task 1967 : 18716.00
Task 1968 : 12161.00
Task 1969 : 5206.00
Task 1970 : 3148.00
Task 1971 : 18100.00
Task 1972 : 2498.00
Task 1973 : 7001.00
Task 1974 : 3854.00
Task 1975 : 2883.00
Task 1976 : 3038.00
Task 1977 : 3413.00
Task 1978 : 5206.00
Task 1979 : 5920.00
Task 1980 : 1550.00
Task 1981 : 5872.00
Task 1982 : 5637.00
Task 1983 : 655.00
Task 1984 : 9393.00
Task 1985 : 12297.00
Task 1986 : 3282.00
Task 1987 : 1225.00
Task 1988 : 17233.00
Task 1989 : 1130.00
Task 1990 : 2211.00
Task 1991 : 1043.00
Task 1992 : 1059.00
Task 1993 : 5644.00
Task 1994 : 5662.00
Task 1995 : 12787.00
Task 1996 : 17294.00
Task 1997 : 2402.00
Task 1998 : 2571.00
Task 1999 : 757.00
Task 2000 : 4045.00
Task 2001 : 2497.00
Task 2002 : 3019.00
Task 2003 : 1167.00
Task 2004 : 3089.00
Task 2005 : 596.00
Task 2006 : 1697.00
Task 2007 : 1304.00
Task 2008 : 1082.00
Task 2009 : 4906.00
Task 2010 : 2793.00
Task 2011 : 1072.00
Task 2012 : 1105.00
Task 2013 : 3761.00
Task 2014 : 1323.00
Task 2015 : 1975.00
Task 2016 : 1345.00
Task 2017 : 4194.00
Task 2018 : 939.00
Task 2019 : 1055.00
Task 2020 : 1043.00
Task 2021 : 1456.00
Task 2022 : 3362.00
Task 2023 : 1550.00
Task 2024 : 1185.00
Task 2025 : 4602.00
Task 2026 : 607.00
Task 2027 : 4026.00
Task 2028 : 17079.00
Task 2029 : 3199.00
Task 2030 : 1554.00
Task 2031 : 624.00
Task 2032 : 6716.00
Task 2033 : 2379.00
Task 2034 : 5412.00
Task 2035 : 3126.00
Task 2036 : 3714.00
Task 2037 : 3377.00
Task 2038 : 4369.00
Task 2039 : 12787.00
Task 2040 : 1751.00
Task 2041 : 2583.00
Task 2042 : 3290.00
Task 2043 : 3545.00
Task 2044 : 741.00
Task 2045 : 831.00
Task 2046 : 4465.00
Task 2047 : 1304.00
Task 2048 : 1411.00
Task 2049 : 2689.00
Task 2050 : 1551.00
Task 2051 : 17966.00
Task 2052 : 1180.00
Task 2053 : 1432.00
Task 2054 : 1249.00
Task 2055 : 716.00
Task 2056 : 3251.00
Task 2057 : 3041.00
Task 2058 : 740.00
Task 2059 : 3484.00
Task 2060 : 766.00
Task 2061 : 5040.00
Task 2062 : 653.00
Task 2063 : 2646.00
Task 2064 : 796.00
Task 2065 : 5714.00
Task 2066 : 4571.00
Task 2067 : 4158.00
Task 2068 : 3617.00
Task 2069 : 2101.00
Task 2070 : 663.00
Task 2071 : 2369.00
Task 2072 : 2725.00
Task 2073 : 1760.00
Task 2074 : 4211.00
Task 2075 : 2451.00
Task 2076 : 3047.00
Task 2077 : 2488.00
Task 2078 : 1362.00
Task 2079 : 2819.00
Task 2080 : 13044.00
Task 2081 : 3135.00
Task 2082 : 6331.00
Task 2083 : 3258.00
Task 2084 : 898.00
Task 2085 : 2971.00
Task 2086 : 12110.00
Task 2087 : 17255.00
Task 2088 : 2701.00
Task 2089 : 4706.00
Task 2090 : 4502.00
Task 2091 : 2487.00
Task 2092 : 1017.00
Task 2093 : 1306.00
Task 2094 : 3051.00
Task 2095 : 1714.00
Task 2096 : 4018.00
Task 2097 : 1127.00
Task 2098 : 3170.00
Task 2099 : 5797.00
Task 2100 : 1071.00
Task 2101 : 3472.00
Task 2102 : 962.00
Task 2103 : 875.00
Task 2104 : 2944.00
Task 2105 : 866.00
Task 2106 : 3403.00
Task 2107 : 2741.00
Task 2108 : 1952.00
Task 2109 : 3279.00
Task 2110 : 2023.00
Task 2111 : 3384.00
Task 2112 : 1994.00
Task 2113 : 5324.00
Task 2114 : 2435.00
Task 2115 : 4183.00
Task 2116 : 4161.00
Task 2117 : 448.00
Task 2118 : 4153.00
Task 2119 : 7963.00
Task 2120 : 562.00
Task 2121 : 4223.00
Task 2122 : 3623.00
Task 2123 : 2530.00
Task 2124 : 4285.00
Task 2125 : 3197.00
Task 2126 : 572.00
Task 2127 : 761.00
Task 2128 : 2795.00
Task 2129 : 3553.00
Task 2130 : 2472.00
Task 2131 : 3250.00
Task 2132 : 2876.00
Task 2133 : 4020.00
Task 2134 : 2971.00
Task 2135 : 13677.00
Task 2136 : 826.00
Task 2137 : 1115.00
Task 2138 : 2439.00
Task 2139 : 5648.00
Task 2140 : 2126.00
Task 2141 : 5196.00
Task 2142 : 962.00
Task 2143 : 2074.00
Task 2144 : 17894.00
Task 2145 : 2223.00
Task 2146 : 4564.00
Task 2147 : 5522.00
Task 2148 : 3048.00
Task 2149 : 768.00
Task 2150 : 484.00
Task 2151 : 12185.00
Task 2152 : 3040.00
Task 2153 : 721.00
Task 2154 : 751.00
Task 2155 : 713.00
Task 2156 : 13592.00
Task 2157 : 771.00
Task 2158 : 3692.00
Task 2159 : 774.00
Task 2160 : 12664.00
Task 2161 : 17919.00
Task 2162 : 2684.00
Task 2163 : 583.00
Task 2164 : 547.00
Task 2165 : 13119.00
Task 2166 : 2302.00
Task 2167 : 3288.00
Task 2168 : 2645.00
Task 2169 : 3551.00
Task 2170 : 1269.00
Task 2171 : 2735.00
Task 2172 : 587.00
Task 2173 : 4235.00
Task 2174 : 3153.00
Task 2175 : 588.00
Task 2176 : 649.00
Task 2177 : 4001.00
Task 2178 : 2555.00
Task 2179 : 1044.00
Task 2180 : 2366.00
Task 2181 : 17159.00
Task 2182 : 5748.00
Task 2183 : 4421.00
Task 2184 : 3636.00
Task 2185 : 4015.00
Task 2186 : 814.00
Task 2187 : 17729.00
Task 2188 : 3559.00
Task 2189 : 2657.00
Task 2190 : 3793.00
Task 2191 : 1163.00
Task 2192 : 2615.00
Task 2193 : 866.00
Task 2194 : 5796.00
Task 2195 : 2660.00
Task 2196 : 3212.00
Task 2197 : 2209.00
Task 2198 : 5595.00
Task 2199 : 879.00
Task 2200 : 519.00
Task 2201 : 632.00
Task 2202 : 681.00
Task 2203 : 13097.00
Task 2204 : 618.00
Task 2205 : 5601.00
Task 2206 : 911.00
Task 2207 : 738.00
Task 2208 : 1123.00
Task 2209 : 12479.00
Task 2210 : 2854.00
Task 2211 : 2019.00
Task 2212 : 1965.00
Task 2213 : 2644.00
Task 2214 : 3112.00
Task 2215 : 5805.00
Task 2216 : 758.00
Task 2217 : 2456.00
Task 2218 : 2843.00
Task 2219 : 1126.00
Task 2220 : 895.00
Task 2221 : 962.00
Task 2222 : 933.00
Task 2223 : 1106.00
Task 2224 : 2937.00
Task 2225 : 2819.00
Task 2226 : 5691.00
Task 2227 : 695.00
Task 2228 : 4172.00
Task 2229 : 2598.00
Task 2230 : 854.00
Task 2231 : 2887.00
Task 2232 : 654.00
Task 2233 : 646.00
Task 2234 : 12931.00
Task 2235 : 869.00
Task 2236 : 3417.00
Task 2237 : 1986.00
Task 2238 : 1214.00
Task 2239 : 17949.00
Task 2240 : 626.00
Task 2241 : 649.00
Task 2242 : 636.00
Task 2243 : 621.00
Task 2244 : 2428.00
Task 2245 : 2291.00
Task 2246 : 595.00
Task 2247 : 638.00
Task 2248 : 2898.00
Task 2249 : 6163.00
Task 2250 : 18418.00
Task 2251 : 12061.00
Task 2252 : 3004.00
Task 2253 : 12743.00
Task 2254 : 2584.00
Task 2255 : 1764.00
Task 2256 : 17210.00
Task 2257 : 2124.00
Task 2258 : 3201.00
Task 2259 : 3618.00
Task 2260 : 3019.00
Task 2261 : 2623.00
Task 2262 : 2414.00
Task 2263 : 3178.00
Task 2264 : 3959.00
Task 2265 : 3135.00
Task 2266 : 2461.00
Task 2267 : 2747.00
Task 2268 : 4266.00
Task 2269 : 4122.00
Task 2270 : 704.00
Task 2271 : 2283.00
Task 2272 : 822.00
Task 2273 : 715.00
Task 2274 : 1011.00
Task 2275 : 3231.00
Task 2276 : 909.00
Task 2277 : 2927.00
Task 2278 : 2766.00
Task 2279 : 2776.00
Task 2280 : 1267.00
Task 2281 : 673.00
Task 2282 : 3274.00
Task 2283 : 1337.00
Task 2284 : 2764.00
Task 2285 : 4214.00
Task 2286 : 1196.00
Task 2287 : 929.00
Task 2288 : 2869.00
Task 2289 : 4294.00
Task 2290 : 916.00
Task 2291 : 17685.00
Task 2292 : 2792.00
Task 2293 : 627.00
Task 2294 : 1000.00
Task 2295 : 5734.00
Task 2296 : 2249.00
Task 2297 : 853.00
Task 2298 : 2272.00
Task 2299 : 888.00
Task 2300 : 945.00
Task 2301 : 4212.00
Task 2302 : 962.00
Task 2303 : 768.00
Task 2304 : 744.00
Task 2305 : 1811.00
Task 2306 : 13536.00
Task 2307 : 5717.00
Task 2308 : 831.00
Task 2309 : 2464.00
Task 2310 : 2322.00
Task 2311 : 4000.00
Task 2312 : 809.00
Task 2313 : 1704.00
Task 2314 : 3345.00
Task 2315 : 780.00
Task 2316 : 454.00
Task 2317 : 2902.00
Task 2318 : 783.00
Task 2319 : 797.00
Task 2320 : 2051.00
Task 2321 : 559.00
Task 2322 : 5245.00
Task 2323 : 2861.00
Task 2324 : 5191.00
Task 2325 : 1222.00
Task 2326 : 2138.00
Task 2327 : 17950.00
Task 2328 : 3727.00
Task 2329 : 969.00
Task 2330 : 644.00
Task 2331 : 2975.00
Task 2332 : 5595.00
Task 2333 : 601.00
Task 2334 : 2419.00
Task 2335 : 2303.00
Task 2336 : 3146.00
Task 2337 : 687.00
Task 2338 : 5720.00
Task 2339 : 2611.00
Task 2340 : 4544.00
Task 2341 : 2970.00
Task 2342 : 625.00
Task 2343 : 2486.00
Task 2344 : 2718.00
Task 2345 : 2582.00
Task 2346 : 6069.00
Task 2347 : 2467.00
Task 2348 : 638.00
Task 2349 : 17611.00
Task 2350 : 12949.00
Task 2351 : 626.00
Task 2352 : 3110.00
Task 2353 : 2455.00
Task 2354 : 598.00
Task 2355 : 4381.00
Task 2356 : 739.00
Task 2357 : 2279.00
Task 2358 : 2642.00
Task 2359 : 2332.00
Task 2360 : 5739.00
Task 2361 : 2597.00
Task 2362 : 3113.00
Task 2363 : 497.00
Task 2364 : 1936.00
Task 2365 : 5779.00
Task 2366 : 553.00
Task 2367 : 4217.00
Task 2368 : 3064.00
Task 2369 : 3323.00
Task 2370 : 17597.00
Task 2371 : 2833.00
Task 2372 : 12275.00
Task 2373 : 701.00
Task 2374 : 636.00
Task 2375 : 18827.00
Task 2376 : 660.00
Task 2377 : 781.00
Task 2378 : 635.00
Task 2379 : 568.00
Task 2380 : 2467.00
Task 2381 : 674.00
Task 2382 : 874.00
Task 2383 : 2897.00
Task 2384 : 16915.00
Task 2385 : 1727.00
Task 2386 : 1153.00
Task 2387 : 3249.00
Task 2388 : 5555.00
Task 2389 : 5999.00
Task 2390 : 3002.00
Task 2391 : 655.00
Task 2392 : 637.00
Task 2393 : 2887.00
Task 2394 : 2173.00
Task 2395 : 634.00
Task 2396 : 5803.00
Task 2397 : 17701.00
Task 2398 : 532.00
Task 2399 : 611.00
Task 2400 : 12021.00
Task 2401 : 677.00
Task 2402 : 648.00
Task 2403 : 743.00
Task 2404 : 695.00
Task 2405 : 4000.00
Task 2406 : 661.00
Task 2407 : 13597.00
Task 2408 : 2120.00
Task 2409 : 17883.00
Task 2410 : 508.00
Task 2411 : 2213.00
Task 2412 : 435.00
Task 2413 : 1802.00
Task 2414 : 550.00
Task 2415 : 2110.00
Task 2416 : 2578.00
Task 2417 : 571.00
Task 2418 : 620.00
Task 2419 : 627.00
Task 2420 : 1256.00
Task 2421 : 607.00
Task 2422 : 1646.00
Task 2423 : 713.00
Task 2424 : 1352.00
Task 2425 : 1435.00
Task 2426 : 1327.00
Task 2427 : 1876.00
Task 2428 : 1889.00
Task 2429 : 508.00
Task 2430 : 2619.00
Task 2431 : 2300.00
Task 2432 : 2283.00
Task 2433 : 2123.00
Task 2434 : 1214.00
Task 2435 : 513.00
Task 2436 : 1888.00
Task 2437 : 2343.00
Task 2438 : 1037.00
Task 2439 : 2875.00
Task 2440 : 1426.00
Task 2441 : 4289.00
Task 2442 : 3408.00
Task 2443 : 2172.00
Task 2444 : 12370.00
Task 2445 : 2661.00
Task 2446 : 12609.00
Task 2447 : 577.00
Task 2448 : 1899.00
Task 2449 : 634.00
Task 2450 : 480.00
Task 2451 : 4634.00
Task 2452 : 2542.00
Task 2453 : 2633.00
Task 2454 : 2851.00
Task 2455 : 5856.00
Task 2456 : 3880.00
Task 2457 : 18269.00
Task 2458 : 493.00
Task 2459 : 3223.00
Task 2460 : 458.00
Task 2461 : 5845.00
Task 2462 : 12389.00
Task 2463 : 804.00
Task 2464 : 651.00
Task 2465 : 3208.00
Task 2466 : 616.00
Task 2467 : 2272.00
Task 2468 : 2823.00
Task 2469 : 17372.00
Task 2470 : 609.00
Task 2471 : 2857.00
Task 2472 : 2364.00
Task 2473 : 2619.00
Task 2474 : 673.00
Task 2475 : 691.00
Task 2476 : 722.00
Task 2477 : 602.00
Task 2478 : 758.00
Task 2479 : 2307.00
Task 2480 : 2634.00
Task 2481 : 1111.00
Task 2482 : 2112.00
Task 2483 : 2252.00
Task 2484 : 8869.00
Task 2485 : 2296.00
Task 2486 : 2182.00
Task 2487 : 2539.00
Task 2488 : 2682.00
Task 2489 : 2323.00
Task 2490 : 2960.00
Task 2491 : 1055.00
Task 2492 : 2074.00
Task 2493 : 2282.00
Task 2494 : 2959.00
Task 2495 : 2739.00
Task 2496 : 3889.00
Task 2497 : 1435.00
Task 2498 : 2686.00
Task 2499 : 16867.00
Task 2500 : 1033.00
Task 2501 : 2213.00
Task 2502 : 497.00
Task 2503 : 1865.00
Task 2504 : 4219.00
Task 2505 : 714.00
Task 2506 : 2844.00
Task 2507 : 2879.00
Task 2508 : 2076.00
Task 2509 : 506.00
Task 2510 : 427.00
Task 2511 : 3150.00
Task 2512 : 1735.00
Task 2513 : 672.00
Task 2514 : 515.00
Task 2515 : 574.00
Task 2516 : 2992.00
Task 2517 : 3147.00
Task 2518 : 1529.00
Task 2519 : 738.00
Task 2520 : 2720.00
Task 2521 : 2523.00
Task 2522 : 9442.00
Task 2523 : 4099.00
Task 2524 : 1051.00
Task 2525 : 5641.00
Task 2526 : 543.00
Task 2527 : 1225.00
Task 2528 : 2392.00
Task 2529 : 459.00
Task 2530 : 547.00
Task 2531 : 2982.00
Task 2532 : 4667.00
Task 2533 : 712.00
Task 2534 : 1916.00
Task 2535 : 3962.00
Task 2536 : 1724.00
Task 2537 : 4134.00
Task 2538 : 2748.00
Task 2539 : 4082.00
Task 2540 : 1555.00
Task 2541 : 3042.00
Task 2542 : 12745.00
Task 2543 : 3186.00
Task 2544 : 4005.00
Task 2545 : 555.00
Task 2546 : 1282.00
Task 2547 : 1703.00
Task 2548 : 2596.00
Task 2549 : 1397.00
Task 2550 : 1415.00
Task 2551 : 1756.00
Task 2552 : 2689.00
Task 2553 : 4198.00
Task 2554 : 13474.00
Task 2555 : 690.00
Task 2556 : 3056.00
Task 2557 : 3166.00
Task 2558 : 4200.00
Task 2559 : 543.00
Task 2560 : 12971.00
Task 2561 : 13162.00
Task 2562 : 2466.00
Task 2563 : 2405.00
Task 2564 : 2268.00
Task 2565 : 596.00
Task 2566 : 5724.00
Task 2567 : 12483.00
Task 2568 : 2667.00
Task 2569 : 1217.00
Task 2570 : 2256.00
Task 2571 : 867.00
Task 2572 : 1047.00
Task 2573 : 2076.00
Task 2574 : 2264.00
Task 2575 : 2285.00
Task 2576 : 1469.00
Task 2577 : 11852.00
Task 2578 : 10970.00
Task 2579 : 5711.00
Task 2580 : 12142.00
Task 2581 : 2486.00
Task 2582 : 2651.00
Task 2583 : 547.00
Task 2584 : 704.00
Task 2585 : 512.00
Task 2586 : 12443.00
Task 2587 : 663.00
Task 2588 : 2924.00
Task 2589 : 2910.00
Task 2590 : 1542.00
Task 2591 : 2928.00
Task 2592 : 8517.00
Task 2593 : 4227.00
Task 2594 : 1889.00
Task 2595 : 4284.00
Task 2596 : 11840.00
Task 2597 : 4338.00
Task 2598 : 4001.00
Task 2599 : 3485.00
Task 2600 : 596.00
Task 2601 : 6350.00
Task 2602 : 17198.00
Task 2603 : 1107.00
Task 2604 : 2597.00
Task 2605 : 18181.00
Task 2606 : 2900.00
Task 2607 : 475.00
Task 2608 : 2622.00
Task 2609 : 1646.00
Task 2610 : 12996.00
Task 2611 : 2319.00
Task 2612 : 2553.00
Task 2613 : 2285.00
Task 2614 : 3137.00
Task 2615 : 744.00
Task 2616 : 2535.00
Task 2617 : 748.00
Task 2618 : 567.00
Task 2619 : 2055.00
Task 2620 : 855.00
Task 2621 : 2222.00
Task 2622 : 5879.00
Task 2623 : 3421.00
Task 2624 : 3035.00
Task 2625 : 459.00
Task 2626 : 2905.00
Task 2627 : 1598.00
Task 2628 : 2668.00
Task 2629 : 2201.00
Task 2630 : 781.00
Task 2631 : 5607.00
Task 2632 : 2086.00
Task 2633 : 937.00
Task 2634 : 10966.00
Task 2635 : 818.00
Task 2636 : 561.00
Task 2637 : 4614.00
Task 2638 : 2575.00
Task 2639 : 5727.00
Task 2640 : 1001.00
Task 2641 : 1577.00
Task 2642 : 475.00
Task 2643 : 1328.00
Task 2644 : 17058.00
Task 2645 : 2071.00
Task 2646 : 4180.00
Task 2647 : 3705.00
Task 2648 : 1094.00
Task 2649 : 3220.00
Task 2650 : 1765.00
Task 2651 : 3901.00
Task 2652 : 844.00
Task 2653 : 999.00
Task 2654 : 691.00
Task 2655 : 997.00
Task 2656 : 5553.00
Task 2657 : 9317.00
Task 2658 : 2597.00
Task 2659 : 578.00
Task 2660 : 1962.00
Task 2661 : 17028.00
Task 2662 : 848.00
Task 2663 : 870.00
Task 2664 : 857.00
Task 2665 : 768.00
Task 2666 : 2147.00
Task 2667 : 832.00
Task 2668 : 2248.00
Task 2669 : 654.00
Task 2670 : 932.00
Task 2671 : 633.00
Task 2672 : 2307.00
Task 2673 : 603.00
Task 2674 : 648.00
Task 2675 : 2670.00
Task 2676 : 4345.00
Task 2677 : 3103.00
Task 2678 : 1646.00
Task 2679 : 2493.00
Task 2680 : 1392.00
Task 2681 : 608.00
Task 2682 : 1090.00
Task 2683 : 12039.00
Task 2684 : 4035.00
Task 2685 : 543.00
Task 2686 : 744.00
Task 2687 : 17831.00
Task 2688 : 3910.00
Task 2689 : 603.00
Task 2690 : 4975.00
Task 2691 : 737.00
Task 2692 : 750.00
Task 2693 : 1024.00
Task 2694 : 628.00
Task 2695 : 5837.00
Task 2696 : 1126.00
Task 2697 : 17429.00
Task 2698 : 2673.00
Task 2699 : 872.00
Task 2700 : 624.00
Task 2701 : 760.00
Task 2702 : 2797.00
Task 2703 : 558.00
Task 2704 : 541.00
Task 2705 : 2945.00
Task 2706 : 2349.00
Task 2707 : 871.00
Task 2708 : 566.00
Task 2709 : 17159.00
Task 2710 : 540.00
Task 2711 : 2213.00
Task 2712 : 4069.00
Task 2713 : 670.00
Task 2714 : 582.00
Task 2715 : 528.00
Task 2716 : 746.00
Task 2717 : 719.00
Task 2718 : 590.00
Task 2719 : 4291.00
Task 2720 : 2175.00
Task 2721 : 740.00
Task 2722 : 1768.00
Task 2723 : 591.00
Task 2724 : 10667.00
Task 2725 : 3095.00
Task 2726 : 3399.00
Task 2727 : 2166.00
Task 2728 : 655.00
Task 2729 : 2988.00
Task 2730 : 2796.00
Task 2731 : 2491.00
Task 2732 : 574.00
Task 2733 : 629.00
Task 2734 : 17901.00
Task 2735 : 645.00
Task 2736 : 5888.00
Task 2737 : 2282.00
Task 2738 : 1990.00
Task 2739 : 1426.00
Task 2740 : 2497.00
Task 2741 : 1987.00
Task 2742 : 612.00
Task 2743 : 528.00
Task 2744 : 2842.00
Task 2745 : 712.00
Task 2746 : 4088.00
Task 2747 : 584.00
Task 2748 : 1409.00
Task 2749 : 3884.00
Task 2750 : 2531.00
Task 2751 : 11842.00
Task 2752 : 685.00
Task 2753 : 5871.00
Task 2754 : 3894.00
Task 2755 : 12589.00
Task 2756 : 2617.00
Task 2757 : 2913.00
Task 2758 : 1319.00
Task 2759 : 3475.00
Task 2760 : 3209.00
Task 2761 : 2701.00
Task 2762 : 2740.00
Task 2763 : 3451.00
Task 2764 : 5571.00
Task 2765 : 17742.00
Task 2766 : 3951.00
Task 2767 : 2222.00
Task 2768 : 5679.00
Task 2769 : 3176.00
Task 2770 : 2290.00
Task 2771 : 2276.00
Task 2772 : 11752.00
Task 2773 : 521.00
Task 2774 : 2590.00
Task 2775 : 503.00
Task 2776 : 5485.00
Task 2777 : 419.00
Task 2778 : 5458.00
Task 2779 : 17039.00
Task 2780 : 1521.00
Task 2781 : 5709.00
Task 2782 : 1750.00
Task 2783 : 3947.00
Task 2784 : 1702.00
Task 2785 : 2244.00
Task 2786 : 2379.00
Task 2787 : 2954.00
Task 2788 : 3194.00
Task 2789 : 631.00
Task 2790 : 665.00
Task 2791 : 2598.00
Task 2792 : 17035.00
Task 2793 : 4202.00
Task 2794 : 1331.00
Task 2795 : 4299.00
Task 2796 : 13303.00
Task 2797 : 2181.00
Task 2798 : 3023.00
Task 2799 : 2666.00
Task 2800 : 2663.00
Task 2801 : 2558.00
Task 2802 : 657.00
Task 2803 : 12023.00
Task 2804 : 650.00
Task 2805 : 672.00
Task 2806 : 592.00
Task 2807 : 3911.00
Task 2808 : 5566.00
Task 2809 : 538.00
Task 2810 : 12402.00
Task 2811 : 624.00
Task 2812 : 11871.00
Task 2813 : 18033.00
Task 2814 : 5486.00
Task 2815 : 1907.00
Task 2816 : 5707.00
Task 2817 : 555.00
Task 2818 : 4340.00
Task 2819 : 17586.00
Task 2820 : 4289.00
Task 2821 : 16963.00
Task 2822 : 837.00
Task 2823 : 7453.00
Task 2824 : 4184.00
Task 2825 : 400.00
Task 2826 : 12609.00
Task 2827 : 1239.00
Task 2828 : 18125.00
Task 2829 : 9219.00
Task 2830 : 12923.00
Task 2831 : 704.00
Task 2832 : 510.00
Task 2833 : 3300.00
Task 2834 : 2588.00
Task 2835 : 2786.00
Task 2836 : 602.00
Task 2837 : 3956.00
Task 2838 : 3238.00
Task 2839 : 17494.00
Task 2840 : 10941.00
Task 2841 : 2881.00
Task 2842 : 691.00
Task 2843 : 2267.00
Task 2844 : 11749.00
Task 2845 : 11517.00
Task 2846 : 3933.00
Task 2847 : 706.00
Task 2848 : 731.00
Task 2849 : 627.00
Task 2850 : 534.00
Task 2851 : 1516.00
Task 2852 : 2603.00
Task 2853 : 1602.00
Task 2854 : 2169.00
Task 2855 : 759.00
Task 2856 : 710.00
Task 2857 : 1772.00
Task 2858 : 432.00
Task 2859 : 935.00
Task 2860 : 579.00
Task 2861 : 2608.00
Task 2862 : 16935.00
Task 2863 : 676.00
Task 2864 : 429.00
Task 2865 : 2557.00
Task 2866 : 478.00
Task 2867 : 2947.00
Task 2868 : 5631.00
Task 2869 : 1708.00
Task 2870 : 5922.00
Task 2871 : 2122.00
Task 2872 : 17373.00
Task 2873 : 11802.00
Task 2874 : 735.00
Task 2875 : 13599.00
Task 2876 : 2926.00
Task 2877 : 2020.00
Task 2878 : 3186.00
Task 2879 : 2462.00
Task 2880 : 557.00
Task 2881 : 1249.00
Task 2882 : 1635.00
Task 2883 : 17126.00
Task 2884 : 469.00
Task 2885 : 1593.00
Task 2886 : 16627.00
Task 2887 : 2064.00
Task 2888 : 1453.00
Task 2889 : 861.00
Task 2890 : 2055.00
Task 2891 : 11558.00
Task 2892 : 4002.00
Task 2893 : 4257.00
Task 2894 : 2261.00
Task 2895 : 1072.00
Task 2896 : 13354.00
Task 2897 : 5468.00
Task 2898 : 2289.00
Task 2899 : 11899.00
Task 2900 : 568.00
Task 2901 : 2624.00
Task 2902 : 26020.00
Task 2903 : 4394.00
Task 2904 : 18775.00
Task 2905 : 623.00
Task 2906 : 3915.00
Task 2907 : 508.00
Task 2908 : 619.00
Task 2909 : 618.00
Task 2910 : 937.00
Task 2911 : 2447.00
Task 2912 : 691.00
Task 2913 : 1029.00
Task 2914 : 775.00
Task 2915 : 835.00
Task 2916 : 745.00
Task 2917 : 4147.00
Task 2918 : 2531.00
Task 2919 : 769.00
Task 2920 : 750.00
Task 2921 : 541.00
Task 2922 : 612.00
Task 2923 : 575.00
Task 2924 : 529.00
Task 2925 : 2200.00
Task 2926 : 5524.00
Task 2927 : 12712.00
Task 2928 : 804.00
Task 2929 : 2174.00
Task 2930 : 2584.00
Task 2931 : 16579.00
Task 2932 : 500.00
Task 2933 : 1158.00
Task 2934 : 11533.00
Task 2935 : 5671.00
Task 2936 : 682.00
Task 2937 : 17413.00
Task 2938 : 479.00
Task 2939 : 1354.00
Task 2940 : 550.00
Task 2941 : 479.00
Task 2942 : 479.00
Task 2943 : 1166.00
Task 2944 : 3243.00
Task 2945 : 545.00
Task 2946 : 3335.00
Task 2947 : 1350.00
Task 2948 : 895.00
Task 2949 : 16870.00
Task 2950 : 2458.00
Task 2951 : 667.00
Task 2952 : 36081.00
Task 2953 : 1125.00
Task 2954 : 2607.00
Task 2955 : 569.00
Task 2956 : 12009.00
Task 2957 : 1892.00
Task 2958 : 12049.00
Task 2959 : 600.00
Task 2960 : 11640.00
Task 2961 : 1218.00
Task 2962 : 16914.00
Task 2963 : 3205.00
Task 2964 : 558.00
Task 2965 : 466.00
Task 2966 : 2539.00
Task 2967 : 570.00
Task 2968 : 1038.00
Task 2969 : 5496.00
Task 2970 : 12877.00
Task 2971 : 5933.00
Task 2972 : 464.00
Task 2973 : 17698.00
Task 2974 : 2224.00
Task 2975 : 11822.00
Task 2976 : 2262.00
Task 2977 : 5714.00
Task 2978 : 1534.00
Task 2979 : 1136.00
Task 2980 : 17056.00
Task 2981 : 5808.00
Task 2982 : 5526.00
Task 2983 : 668.00
Task 2984 : 2213.00
Task 2985 : 415.00
Task 2986 : 2117.00
Task 2987 : 456.00
Task 2988 : 2863.00
Task 2989 : 560.00
Task 2990 : 522.00
Task 2991 : 18284.00
Task 2992 : 456.00
Task 2993 : 528.00
Task 2994 : 2217.00
Task 2995 : 2933.00
Task 2996 : 514.00
Task 2997 : 2826.00
Task 2998 : 3962.00
Task 2999 : 1310.00
Task 3000 : 3891.00
Task 3001 : 3048.00
Task 3002 : 2506.00
Task 3003 : 491.00
Task 3004 : 611.00
Task 3005 : 5539.00
Task 3006 : 388.00
Task 3007 : 563.00
Task 3008 : 1157.00
Task 3009 : 579.00
Task 3010 : 2404.00
Task 3011 : 17648.00
Task 3012 : 2918.00
Task 3013 : 7912.00
Task 3014 : 1232.00
Task 3015 : 5874.00
Task 3016 : 2411.00
Task 3017 : 1022.00
Task 3018 : 461.00
Task 3019 : 496.00
Task 3020 : 4235.00
Task 3021 : 2657.00
Task 3022 : 549.00
Task 3023 : 1077.00
Task 3024 : 415.00
Task 3025 : 2492.00
Task 3026 : 3099.00
Task 3027 : 4284.00
Task 3028 : 1013.00
Task 3029 : 3980.00
Task 3030 : 526.00
Task 3031 : 494.00
Task 3032 : 2572.00
Task 3033 : 491.00
Task 3034 : 2398.00
Task 3035 : 479.00
Task 3036 : 431.00
Task 3037 : 5847.00
Task 3038 : 11659.00
Task 3039 : 456.00
Task 3040 : 1056.00
Task 3041 : 578.00
Task 3042 : 4295.00
Task 3043 : 3061.00
Task 3044 : 16861.00
Task 3045 : 1250.00
Task 3046 : 716.00
Task 3047 : 18024.00
Task 3048 : 804.00
Task 3049 : 836.00
Task 3050 : 781.00
Task 3051 : 762.00
Task 3052 : 370.00
Task 3053 : 2881.00
Task 3054 : 3903.00
Task 3055 : 481.00
Task 3056 : 2257.00
Task 3057 : 12104.00
Task 3058 : 4058.00
Task 3059 : 2170.00
Task 3060 : 1005.00
Task 3061 : 554.00
Task 3062 : 4088.00
Task 3063 : 2506.00
Task 3064 : 1402.00
Task 3065 : 12775.00
Task 3066 : 469.00
Task 3067 : 5616.00
Task 3068 : 3042.00
Task 3069 : 2136.00
Task 3070 : 2354.00
Task 3071 : 420.00
Task 3072 : 485.00
Task 3073 : 1404.00
Task 3074 : 2439.00
Task 3075 : 11789.00
Task 3076 : 2455.00
Task 3077 : 5788.00
Task 3078 : 1231.00
Task 3079 : 2317.00
Task 3080 : 1178.00
Task 3081 : 2553.00
Task 3082 : 3030.00
Task 3083 : 1652.00
Task 3084 : 481.00
Task 3085 : 3238.00
Task 3086 : 1536.00
Task 3087 : 2521.00
Task 3088 : 5459.00
Task 3089 : 6005.00
Task 3090 : 4187.00
Task 3091 : 2819.00
Task 3092 : 3923.00
Task 3093 : 989.00
Task 3094 : 1226.00
Task 3095 : 2893.00
Task 3096 : 11909.00
Task 3097 : 991.00
Task 3098 : 12387.00
Task 3099 : 4012.00
Task 3100 : 12811.00
Task 3101 : 959.00
Task 3102 : 2373.00
Task 3103 : 4115.00
Task 3104 : 3168.00
Task 3105 : 4071.00
Task 3106 : 17924.00
Task 3107 : 598.00
Task 3108 : 12603.00
Task 3109 : 522.00
Task 3110 : 2214.00
Task 3111 : 2917.00
Task 3112 : 2393.00
Task 3113 : 5666.00
Task 3114 : 10935.00
Task 3115 : 11726.00
Task 3116 : 490.00
Task 3117 : 17711.00
Task 3118 : 13074.00
Task 3119 : 4331.00
Task 3120 : 2172.00
Task 3121 : 502.00
Task 3122 : 3120.00
Task 3123 : 2391.00
Task 3124 : 474.00
Task 3125 : 454.00
Task 3126 : 2671.00
Task 3127 : 470.00
Task 3128 : 2819.00
Task 3129 : 2510.00
Task 3130 : 11932.00
Task 3131 : 3314.00
Task 3132 : 5577.00
Task 3133 : 562.00
Task 3134 : 17638.00
Task 3135 : 425.00
Task 3136 : 439.00
Task 3137 : 2379.00
Task 3138 : 3888.00
Task 3139 : 17531.00
Task 3140 : 982.00
Task 3141 : 440.00
Task 3142 : 2019.00
Task 3143 : 2490.00
Task 3144 : 396.00
Task 3145 : 12199.00
Task 3146 : 464.00
Task 3147 : 1465.00
Task 3148 : 2178.00
Task 3149 : 5966.00
Task 3150 : 470.00
Task 3151 : 5623.00
Task 3152 : 3898.00
Task 3153 : 617.00
Task 3154 : 483.00
Task 3155 : 3154.00
Task 3156 : 18075.00
Task 3157 : 3036.00
Task 3158 : 11272.00
Task 3159 : 12013.00
Task 3160 : 17058.00
Task 3161 : 4132.00
Task 3162 : 680.00
Task 3163 : 11503.00
Task 3164 : 4107.00
Task 3165 : 3890.00
Task 3166 : 3025.00
Task 3167 : 518.00
Task 3168 : 2420.00
Task 3169 : 16900.00
Task 3170 : 4038.00
Task 3171 : 1164.00
Task 3172 : 17846.00
Task 3173 : 2577.00
Task 3174 : 5770.00
Task 3175 : 2381.00
Task 3176 : 542.00
Task 3177 : 2382.00
Task 3178 : 5809.00
Task 3179 : 528.00
Task 3180 : 2441.00
Task 3181 : 11624.00
Task 3182 : 917.00
Task 3183 : 5533.00
Task 3184 : 2208.00
Task 3185 : 900.00
Task 3186 : 5678.00
Task 3187 : 3023.00
Task 3188 : 12029.00
Task 3189 : 5482.00
Task 3190 : 5801.00
Task 3191 : 4298.00
Task 3192 : 4108.00
Task 3193 : 507.00
Task 3194 : 656.00
Task 3195 : 2027.00
Task 3196 : 5630.00
Task 3197 : 632.00
Task 3198 : 16839.00
Task 3199 : 16563.00
Task 3200 : 12140.00
Task 3201 : 563.00
Task 3202 : 3922.00
Task 3203 : 477.00
Task 3204 : 537.00
Task 3205 : 626.00
Task 3206 : 516.00
Task 3207 : 4107.00
Task 3208 : 442.00
Task 3209 : 620.00
Task 3210 : 631.00
Task 3211 : 2888.00
Task 3212 : 2082.00
Task 3213 : 5781.00
Task 3214 : 997.00
Task 3215 : 5523.00
Task 3216 : 451.00
Task 3217 : 3002.00
Task 3218 : 17028.00
Task 3219 : 11752.00
Task 3220 : 2075.00
Task 3221 : 510.00
Task 3222 : 580.00
Task 3223 : 17272.00
Task 3224 : 1960.00
Task 3225 : 11636.00
Task 3226 : 512.00
Task 3227 : 2816.00
Task 3228 : 17202.00
Task 3229 : 4037.00
Task 3230 : 12616.00
Task 3231 : 10935.00
Task 3232 : 438.00
Task 3233 : 508.00
Task 3234 : 5775.00
Task 3235 : 480.00
Task 3236 : 473.00
Task 3237 : 2042.00
Task 3238 : 806.00
Task 3239 : 3096.00
Task 3240 : 2212.00
Task 3241 : 2458.00
Task 3242 : 458.00
Task 3243 : 619.00
Task 3244 : 804.00
Task 3245 : 17635.00
Task 3246 : 5649.00
Task 3247 : 440.00
Task 3248 : 2339.00
Task 3249 : 475.00
Task 3250 : 16759.00
Task 3251 : 4162.00
Task 3252 : 1967.00
Task 3253 : 428.00
Task 3254 : 633.00
Task 3255 : 650.00
Task 3256 : 639.00
Task 3257 : 569.00
Task 3258 : 1456.00
Task 3259 : 698.00
Task 3260 : 629.00
Task 3261 : 2467.00
Task 3262 : 565.00
Task 3263 : 552.00
Task 3264 : 12490.00
Task 3265 : 10218.00
Task 3266 : 17389.00
Task 3267 : 546.00
Task 3268 : 1957.00
Task 3269 : 2501.00
Task 3270 : 5480.00
Task 3271 : 1113.00
Task 3272 : 4095.00
Task 3273 : 16834.00
Task 3274 : 8705.00
Task 3275 : 3751.00
Task 3276 : 12895.00
Task 3277 : 399.00
Task 3278 : 531.00
Task 3279 : 2309.00
Task 3280 : 2068.00
Task 3281 : 2139.00
Task 3282 : 11795.00
Task 3283 : 2844.00
Task 3284 : 17322.00
Task 3285 : 17742.00
Task 3286 : 3168.00
Task 3287 : 919.00
Task 3288 : 2897.00
Task 3289 : 547.00
Task 3290 : 17152.00
Task 3291 : 1501.00
Task 3292 : 11732.00
Task 3293 : 2996.00
Task 3294 : 5640.00
Task 3295 : 461.00
Task 3296 : 11493.00
Task 3297 : 2094.00
Task 3298 : 402.00
Task 3299 : 439.00
Task 3300 : 2353.00
Task 3301 : 520.00
Task 3302 : 2402.00
Task 3303 : 5670.00
Task 3304 : 4008.00
Task 3305 : 475.00
Task 3306 : 11841.00
Task 3307 : 732.00
Task 3308 : 2723.00
Task 3309 : 668.00
Task 3310 : 5634.00
Task 3311 : 735.00
Task 3312 : 11297.00
Task 3313 : 744.00
Task 3314 : 479.00
Task 3315 : 785.00
Task 3316 : 3851.00
Task 3317 : 454.00
Task 3318 : 497.00
Task 3319 : 3684.00
Task 3320 : 1714.00
Task 3321 : 2163.00
Task 3322 : 5460.00
Task 3323 : 2377.00
Task 3324 : 1488.00
Task 3325 : 638.00
Task 3326 : 1395.00
Task 3327 : 1992.00
Task 3328 : 5774.00
Task 3329 : 2370.00
Task 3330 : 1360.00
Task 3331 : 11766.00
Task 3332 : 2522.00
Task 3333 : 2344.00
Task 3334 : 374.00
Task 3335 : 12127.00
Task 3336 : 421.00
Task 3337 : 11954.00
Task 3338 : 349.00
Task 3339 : 2219.00
Task 3340 : 470.00
Task 3341 : 3421.00
Task 3342 : 344.00
Task 3343 : 11894.00
Task 3344 : 16759.00
Task 3345 : 2348.00
Task 3346 : 3909.00
Task 3347 : 489.00
Task 3348 : 4168.00
Task 3349 : 2107.00
Task 3350 : 477.00
Task 3351 : 996.00
Task 3352 : 374.00
Task 3353 : 3851.00
Task 3354 : 572.00
Task 3355 : 479.00
Task 3356 : 436.00
Task 3357 : 839.00
Task 3358 : 17508.00
Task 3359 : 1797.00
Task 3360 : 3736.00
Task 3361 : 17184.00
Task 3362 : 2657.00
Task 3363 : 5882.00
Task 3364 : 571.00
Task 3365 : 5486.00
Task 3366 : 2317.00
Task 3367 : 504.00
Task 3368 : 429.00
Task 3369 : 2087.00
Task 3370 : 3796.00
Task 3371 : 5757.00
Task 3372 : 17525.00
Task 3373 : 3838.00
Task 3374 : 557.00
Task 3375 : 3821.00
Task 3376 : 564.00
Task 3377 : 2873.00
Task 3378 : 3792.00
Task 3379 : 505.00
Task 3380 : 3111.00
Task 3381 : 11973.00
Task 3382 : 5646.00
Task 3383 : 2347.00
Task 3384 : 2837.00
Task 3385 : 390.00
Task 3386 : 454.00
Task 3387 : 423.00
Task 3388 : 18083.00
Task 3389 : 3037.00
Task 3390 : 5718.00
Task 3391 : 522.00
Task 3392 : 472.00
Task 3393 : 3729.00
Task 3394 : 5750.00
Task 3395 : 458.00
Task 3396 : 2062.00
Task 3397 : 5565.00
Task 3398 : 514.00
Task 3399 : 2403.00
Task 3400 : 11531.00
Task 3401 : 3063.00
Task 3402 : 2879.00
Task 3403 : 3846.00
Task 3404 : 21295.00
Task 3405 : 17182.00
Task 3406 : 3216.00
Task 3407 : 10937.00
Task 3408 : 17325.00
Task 3409 : 2395.00
Task 3410 : 3731.00
Task 3411 : 16798.00
Task 3412 : 2982.00
Task 3413 : 4281.00
Task 3414 : 2333.00
Task 3415 : 3830.00
Task 3416 : 3789.00
Task 3417 : 3784.00
Task 3418 : 3806.00
Task 3419 : 2820.00
Task 3420 : 2343.00
Task 3421 : 3017.00
Task 3422 : 889.00
Task 3423 : 4026.00
Task 3424 : 483.00
Task 3425 : 4102.00
Task 3426 : 2404.00
Task 3427 : 3929.00
Task 3428 : 469.00
Task 3429 : 693.00
Task 3430 : 741.00
Task 3431 : 719.00
Task 3432 : 762.00
Task 3433 : 5464.00
Task 3434 : 484.00
Task 3435 : 619.00
Task 3436 : 4086.00
Task 3437 : 2460.00
Task 3438 : 3872.00
Task 3439 : 2307.00
Task 3440 : 2778.00
Task 3441 : 2479.00
Task 3442 : 3793.00
Task 3443 : 3801.00
Task 3444 : 4117.00
Task 3445 : 2239.00
Task 3446 : 2387.00
Task 3447 : 3767.00
Task 3448 : 430.00
Task 3449 : 3853.00
Task 3450 : 522.00
Task 3451 : 3995.00
Task 3452 : 2982.00
Task 3453 : 3747.00
Task 3454 : 2021.00
Task 3455 : 416.00
Task 3456 : 2763.00
Task 3457 : 4152.00
Task 3458 : 2098.00
Task 3459 : 3774.00
Task 3460 : 2563.00
Task 3461 : 11829.00
Task 3462 : 17036.00
Task 3463 : 3884.00
Task 3464 : 437.00
Task 3465 : 11927.00
Task 3466 : 422.00
Task 3467 : 3737.00
Task 3468 : 461.00
Task 3469 : 2301.00
Task 3470 : 2764.00
Task 3471 : 2802.00
Task 3472 : 418.00
Task 3473 : 453.00
Task 3474 : 6002.00
Task 3475 : 3008.00
Task 3476 : 446.00
Task 3477 : 2069.00
Task 3478 : 3828.00
Task 3479 : 16554.00
Task 3480 : 470.00
Task 3481 : 17216.00
Task 3482 : 3845.00
Task 3483 : 2054.00
Task 3484 : 3087.00
Task 3485 : 3837.00
Task 3486 : 2781.00
Task 3487 : 3841.00
Task 3488 : 455.00
Task 3489 : 2043.00
Task 3490 : 2110.00
Task 3491 : 2144.00
Task 3492 : 2330.00
Task 3493 : 448.00
Task 3494 : 2110.00
Task 3495 : 3381.00
Task 3496 : 2683.00
Task 3497 : 2032.00
Task 3498 : 399.00
Task 3499 : 409.00
Task 3500 : 2041.00
Task 3501 : 2291.00
Task 3502 : 2607.00
Task 3503 : 459.00
Task 3504 : 2321.00
Task 3505 : 4117.00
Task 3506 : 2792.00
Task 3507 : 5759.00
Task 3508 : 2352.00
Task 3509 : 17346.00
Task 3510 : 2065.00
Task 3511 : 16697.00
Task 3512 : 2403.00
Task 3513 : 17276.00
Task 3514 : 3843.00
Task 3515 : 2878.00
Task 3516 : 2233.00
Task 3517 : 3717.00
Task 3518 : 2898.00
Task 3519 : 2126.00
Task 3520 : 5645.00
Task 3521 : 499.00
Task 3522 : 5627.00
Task 3523 : 2347.00
Task 3524 : 2318.00
Task 3525 : 2736.00
Task 3526 : 3905.00
Task 3527 : 361.00
Task 3528 : 2797.00
Task 3529 : 3801.00
Task 3530 : 4115.00
Task 3531 : 2244.00
Task 3532 : 2426.00
Task 3533 : 2039.00
Task 3534 : 437.00
Task 3535 : 492.00
Task 3536 : 3793.00
Task 3537 : 2282.00
Task 3538 : 11216.00
Task 3539 : 2052.00
Task 3540 : 2249.00
Task 3541 : 342.00
Task 3542 : 3876.00
Task 3543 : 3775.00
Task 3544 : 2737.00
Task 3545 : 344.00
Task 3546 : 2238.00
Task 3547 : 2763.00
Task 3548 : 357.00
Task 3549 : 355.00
Task 3550 : 2311.00
Task 3551 : 5648.00
Task 3552 : 3029.00
Task 3553 : 3853.00
Task 3554 : 450.00
Task 3555 : 11487.00
Task 3556 : 2079.00
Task 3557 : 2743.00
Task 3558 : 11513.00
Task 3559 : 2255.00
Task 3560 : 2740.00
Task 3561 : 1446.00
Task 3562 : 2109.00
Task 3563 : 2963.00
Task 3564 : 2277.00
Task 3565 : 2793.00
Task 3566 : 11583.00
Task 3567 : 452.00
Task 3568 : 2722.00
Task 3569 : 487.00
Task 3570 : 5637.00
Task 3571 : 3988.00
Task 3572 : 16966.00
Task 3573 : 399.00
Task 3574 : 3803.00
Task 3575 : 2786.00
Task 3576 : 3738.00
Task 3577 : 543.00
Task 3578 : 2411.00
Task 3579 : 2990.00
Task 3580 : 1983.00
Task 3581 : 1529.00
Task 3582 : 5469.00
Task 3583 : 2320.00
Task 3584 : 2007.00
Task 3585 : 997.00
Task 3586 : 2312.00
Task 3587 : 1990.00
Task 3588 : 414.00
Task 3589 : 2066.00
Task 3590 : 2062.00
Task 3591 : 432.00
Task 3592 : 427.00
Task 3593 : 388.00
Task 3594 : 398.00
Task 3595 : 2109.00
Task 3596 : 2285.00
Task 3597 : 357.00
Task 3598 : 16547.00
Task 3599 : 450.00
Task 3600 : 11737.00
Task 3601 : 434.00
Task 3602 : 1357.00
Task 3603 : 2190.00
Task 3604 : 468.00
Task 3605 : 3349.00
Task 3606 : 1147.00
Task 3607 : 2050.00
Task 3608 : 4166.00
Task 3609 : 2800.00
Task 3610 : 1685.00
Task 3611 : 12324.00
Task 3612 : 2224.00
Task 3613 : 1068.00
Task 3614 : 2951.00
Task 3615 : 11932.00
Task 3616 : 518.00
Task 3617 : 2104.00
Task 3618 : 2816.00
Task 3619 : 5753.00
Task 3620 : 486.00
Task 3621 : 386.00
Task 3622 : 411.00
Task 3623 : 418.00
Task 3624 : 5504.00
Task 3625 : 3115.00
Task 3626 : 2121.00
Task 3627 : 2271.00
Task 3628 : 2721.00
Task 3629 : 340.00
Task 3630 : 2079.00
Task 3631 : 11424.00
Task 3632 : 5617.00
Task 3633 : 2052.00
Task 3634 : 3884.00
Task 3635 : 1972.00
Task 3636 : 3018.00
Task 3637 : 11571.00
Task 3638 : 2313.00
Task 3639 : 384.00
Task 3640 : 5691.00
Task 3641 : 2955.00
Task 3642 : 446.00
Task 3643 : 491.00
Task 3644 : 3722.00
Task 3645 : 1972.00
Task 3646 : 3804.00
Task 3647 : 2369.00
Task 3648 : 363.00
Task 3649 : 2907.00
Task 3650 : 2296.00
Task 3651 : 2819.00
Task 3652 : 2408.00
Task 3653 : 1964.00
Task 3654 : 2058.00
Task 3655 : 1123.00
Task 3656 : 11629.00
Task 3657 : 2034.00
Task 3658 : 3020.00
Task 3659 : 470.00
Task 3660 : 457.00
Task 3661 : 476.00
Task 3662 : 11756.00
Task 3663 : 2021.00
Task 3664 : 2089.00
Task 3665 : 444.00
Task 3666 : 2064.00
Task 3667 : 471.00
Task 3668 : 423.00
Task 3669 : 2951.00
Task 3670 : 342.00
Task 3671 : 2159.00
Task 3672 : 4040.00
Task 3673 : 2368.00
Task 3674 : 3109.00
Task 3675 : 4142.00
Task 3676 : 5624.00
Task 3677 : 851.00
Task 3678 : 2821.00
Task 3679 : 2026.00
Task 3680 : 2371.00
Task 3681 : 3873.00
Task 3682 : 11747.00
Task 3683 : 2722.00
Task 3684 : 2988.00
Task 3685 : 10860.00
Task 3686 : 427.00
Task 3687 : 2979.00
Task 3688 : 10908.00
Task 3689 : 17320.00
Task 3690 : 2305.00
Task 3691 : 442.00
Task 3692 : 2235.00
Task 3693 : 2720.00
Task 3694 : 2837.00
Task 3695 : 24152.00
Task 3696 : 1030.00
Task 3697 : 1145.00
Task 3698 : 1904.00
Task 3699 : 2031.00
Task 3700 : 3880.00
Task 3701 : 2335.00
Task 3702 : 4104.00
Task 3703 : 2038.00
Task 3704 : 2806.00
Task 3705 : 2812.00
Task 3706 : 19696.00
Task 3707 : 1680.00
Task 3708 : 2183.00
Task 3709 : 4069.00
Task 3710 : 2383.00
Task 3711 : 2026.00
Task 3712 : 2008.00
Task 3713 : 2930.00
Task 3714 : 3832.00
Task 3715 : 3879.00
Task 3716 : 409.00
Task 3717 : 4085.00
Task 3718 : 407.00
Task 3719 : 17115.00
Task 3720 : 437.00
Task 3721 : 384.00
Task 3722 : 1253.00
Task 3723 : 2834.00
Task 3724 : 10890.00
Task 3725 : 481.00
Task 3726 : 16722.00
Task 3727 : 2221.00
Task 3728 : 2695.00
Task 3729 : 2127.00
Task 3730 : 17451.00
Task 3731 : 2261.00
Task 3732 : 2248.00
Task 3733 : 3895.00
Task 3734 : 2056.00
Task 3735 : 2011.00
Task 3736 : 10834.00
Task 3737 : 2738.00
Task 3738 : 3988.00
Task 3739 : 3902.00
Task 3740 : 4.00
Task 3741 : 1604.00
Task 3742 : 1857.00
Task 3743 : 2716.00
Task 3744 : 2216.00
Task 3745 : 2022.00
Task 3746 : 2696.00
Task 3747 : 739.00
Task 3748 : 384.00
Task 3749 : 11736.00
Task 3750 : 948.00
Task 3751 : 18640.00
Task 3752 : 16950.00
Task 3753 : 2035.00
Task 3754 : 2021.00
Task 3755 : 4011.00
Task 3756 : 308.00
Task 3757 : 5766.00
Task 3758 : 2283.00
Task 3759 : 17124.00
Task 3760 : 2192.00
Task 3761 : 615.00
Task 3762 : 633.00
Task 3763 : 2009.00
Task 3764 : 663.00
Task 3765 : 2011.00
Task 3766 : 11207.00
Task 3767 : 2918.00
Task 3768 : 2729.00
Task 3769 : 2420.00
Task 3770 : 545.00
Task 3771 : 679.00
Task 3772 : 3837.00
Task 3773 : 458.00
Task 3774 : 3825.00
Task 3775 : 4012.00
Task 3776 : 2713.00
Task 3777 : 2713.00
Task 3778 : 17228.00
Task 3779 : 3070.00
Task 3780 : 2234.00
Task 3781 : 529.00
Task 3782 : 2039.00
Task 3783 : 479.00
Task 3784 : 440.00
Task 3785 : 5763.00
Task 3786 : 11449.00
Task 3787 : 2019.00
Task 3788 : 2813.00
Task 3789 : 4055.00
Task 3790 : 2665.00
Task 3791 : 2934.00
Task 3792 : 2800.00
Task 3793 : 2679.00
Task 3794 : 2130.00
Task 3795 : 11348.00
Task 3796 : 2799.00
Task 3797 : 3977.00
Task 3798 : 1357.00
Task 3799 : 3913.00
Task 3800 : 3904.00
Task 3801 : 2085.00
Task 3802 : 2303.00
Task 3803 : 2708.00
Task 3804 : 2392.00
Task 3805 : 16886.00
Task 3806 : 5551.00
Task 3807 : 3842.00
Task 3808 : 2082.00
Task 3809 : 435.00
Task 3810 : 2096.00
Task 3811 : 445.00
Task 3812 : 431.00
Task 3813 : 383.00
Task 3814 : 382.00
Task 3815 : 2017.00
Task 3816 : 439.00
Task 3817 : 2137.00
Task 3818 : 2072.00
Task 3819 : 485.00
Task 3820 : 2021.00
Task 3821 : 2757.00
Task 3822 : 3861.00
Task 3823 : 2788.00
Task 3824 : 1958.00
Task 3825 : 374.00
Task 3826 : 395.00
Task 3827 : 5750.00
Task 3828 : 2112.00
Task 3829 : 2020.00
Task 3830 : 2769.00
Task 3831 : 399.00
Task 3832 : 2343.00
Task 3833 : 2768.00
Task 3834 : 2302.00
Task 3835 : 384.00
Task 3836 : 433.00
Task 3837 : 2818.00
Task 3838 : 426.00
Task 3839 : 2203.00
Task 3840 : 2602.00
Task 3841 : 10808.00
Task 3842 : 3907.00
Task 3843 : 11535.00
Task 3844 : 2718.00
Task 3845 : 3836.00
Task 3846 : 2706.00
Task 3847 : 2380.00
Task 3848 : 2685.00
Task 3849 : 2763.00
Task 3850 : 3864.00
Task 3851 : 431.00
Task 3852 : 1175.00
Task 3853 : 2785.00
Task 3854 : 2166.00
Task 3855 : 2373.00
Task 3856 : 2276.00
Task 3857 : 3926.00
Task 3858 : 17214.00
Task 3859 : 2709.00
Task 3860 : 2264.00
Task 3861 : 10673.00
Task 3862 : 3007.00
Task 3863 : 3259.00
Task 3864 : 2720.00
Task 3865 : 2255.00
Task 3866 : 3192.00
Task 3867 : 2247.00
Task 3868 : 2320.00
Task 3869 : 2703.00
Task 3870 : 16718.00
Task 3871 : 2174.00
Task 3872 : 2951.00
Task 3873 : 3866.00
Task 3874 : 2797.00
Task 3875 : 3038.00
Task 3876 : 3745.00
Task 3877 : 2478.00
Task 3878 : 3075.00
Task 3879 : 10840.00
Task 3880 : 2183.00
Task 3881 : 10663.00
Task 3882 : 2298.00
Task 3883 : 2153.00
Task 3884 : 2842.00
Task 3885 : 17754.00
Task 3886 : 2667.00
Task 3887 : 5554.00
Task 3888 : 18878.00
Task 3889 : 16573.00
Task 3890 : 11663.00
Task 3891 : 2179.00
Task 3892 : 3872.00
Task 3893 : 2102.00
Task 3894 : 3837.00
Task 3895 : 10679.00
Task 3896 : 17146.00
Task 3897 : 4038.00
Task 3898 : 2937.00
Task 3899 : 3844.00
Task 3900 : 3871.00
Task 3901 : 2328.00
Task 3902 : 2222.00
Task 3903 : 455.00
Task 3904 : 2190.00
Task 3905 : 2109.00
Task 3906 : 417.00
Task 3907 : 2409.00
Task 3908 : 2072.00
Task 3909 : 2231.00
Task 3910 : 2321.00
Task 3911 : 2176.00
Task 3912 : 16600.00
Task 3913 : 3870.00
Task 3914 : 2213.00
Task 3915 : 3861.00
Task 3916 : 2091.00
Task 3917 : 4065.00
Task 3918 : 3860.00
Task 3919 : 17196.00
Task 3920 : 10687.00
Task 3921 : 2473.00
Task 3922 : 1580.00
Task 3923 : 3993.00
Task 3924 : 3886.00
Task 3925 : 3891.00
Task 3926 : 2830.00
Task 3927 : 3841.00
Task 3928 : 2085.00
Task 3929 : 3773.00
Task 3930 : 3854.00
Task 3931 : 2168.00
Task 3932 : 2040.00
Task 3933 : 3857.00
Task 3934 : 18200.00
Task 3935 : 2804.00
Task 3936 : 2137.00
Task 3937 : 3907.00
Task 3938 : 3873.00
Task 3939 : 4743.00
Task 3940 : 2101.00
Task 3941 : 3827.00
Task 3942 : 3870.00
Task 3943 : 2807.00
Task 3944 : 6205.00
Task 3945 : 318.00
Task 3946 : 2789.00
Task 3947 : 1989.00
Task 3948 : 5604.00
Task 3949 : 11430.00
Task 3950 : 2772.00
Task 3951 : 3969.00
Task 3952 : 3847.00
Task 3953 : 342.00
Task 3954 : 4494.00
Task 3955 : 18588.00
Task 3956 : 5493.00
Task 3957 : 2290.00
Task 3958 : 5566.00
Task 3959 : 2190.00
Task 3960 : 399.00
Task 3961 : 370.00
Task 3962 : 416.00
Task 3963 : 2849.00
Task 3964 : 380.00
Task 3965 : 360.00
Task 3966 : 5471.00
Task 3967 : 2834.00
Task 3968 : 2722.00
Task 3969 : 2825.00
Task 3970 : 3854.00
Task 3971 : 2433.00
Task 3972 : 2229.00
Task 3973 : 5620.00
Task 3974 : 3097.00
Task 3975 : 2183.00
Task 3976 : 2784.00
Task 3977 : 3854.00
Task 3978 : 2791.00
Task 3979 : 2934.00
Task 3980 : 2082.00
Task 3981 : 1958.00
Task 3982 : 3837.00
Task 3983 : 4009.00
Task 3984 : 2169.00
Task 3985 : 2026.00
Task 3986 : 2690.00
Task 3987 : 11812.00
Task 3988 : 1475.00
Task 3989 : 11200.00
Task 3990 : 16885.00
Task 3991 : 3841.00
Task 3992 : 383.00
Task 3993 : 3847.00
Task 3994 : 2157.00
Task 3995 : 2742.00
Task 3996 : 3811.00
Task 3997 : 388.00
Task 3998 : 2927.00
Task 3999 : 2816.00
Task 4000 : 11824.00
Task 4001 : 2874.00
Task 4002 : 2125.00
Task 4003 : 397.00
Task 4004 : 4078.00
Task 4005 : 2046.00
Task 4006 : 5694.00
Task 4007 : 3828.00
Task 4008 : 3924.00
Task 4009 : 2137.00
Task 4010 : 12115.00
Task 4011 : 3863.00
Task 4012 : 5462.00
Task 4013 : 5530.00
Task 4014 : 417.00
Task 4015 : 11320.00
Task 4016 : 2181.00
Task 4017 : 301.00
Task 4018 : 2104.00
Task 4019 : 455.00
Task 4020 : 3838.00
Task 4021 : 2871.00
Task 4022 : 2222.00
Task 4023 : 2961.00
Task 4024 : 11709.00
Task 4025 : 5605.00
Task 4026 : 2219.00
Task 4027 : 11260.00
Task 4028 : 5843.00
Task 4029 : 17150.00
Task 4030 : 390.00
Task 4031 : 4622.00
Task 4032 : 11354.00
Task 4033 : 4045.00
Task 4034 : 494.00
Task 4035 : 2794.00
Task 4036 : 2032.00
Task 4037 : 2094.00
Task 4038 : 3862.00
Task 4039 : 404.00
Task 4040 : 3827.00
Task 4041 : 2791.00
Task 4042 : 2083.00
Task 4043 : 3866.00
Task 4044 : 11172.00
Task 4045 : 371.00
Task 4046 : 2833.00
Task 4047 : 1719.00
Task 4048 : 3849.00
Task 4049 : 551.00
Task 4050 : 5662.00
Task 4051 : 3842.00
Task 4052 : 4468.00
Task 4053 : 11287.00
Task 4054 : 2831.00
Task 4055 : 2194.00
Task 4056 : 3845.00
Task 4057 : 351.00
Task 4058 : 16679.00
Task 4059 : 381.00
Task 4060 : 319.00
Task 4061 : 5473.00
Task 4062 : 383.00
Task 4063 : 412.00
Task 4064 : 377.00
Task 4065 : 3837.00
Task 4066 : 2239.00
Task 4067 : 3844.00
Task 4068 : 3846.00
Task 4069 : 10853.00
Task 4070 : 2147.00
Task 4071 : 2585.00
Task 4072 : 5663.00
Task 4073 : 331.00
Task 4074 : 5550.00
Task 4075 : 19873.00
Task 4076 : 17225.00
Task 4077 : 2917.00
Task 4078 : 3427.00
Task 4079 : 2822.00
Task 4080 : 2772.00
Task 4081 : 3881.00
Task 4082 : 521.00
Task 4083 : 2060.00
Task 4084 : 4027.00
Task 4085 : 2109.00
Task 4086 : 3849.00
Task 4087 : 2090.00
Task 4088 : 2180.00
Task 4089 : 2101.00
Task 4090 : 2081.00
Task 4091 : 3861.00
Task 4092 : 17103.00
Task 4093 : 3828.00
Task 4094 : 3834.00
Task 4095 : 3907.00
Task 4096 : 2101.00
Task 4097 : 16608.00
Task 4098 : 464.00
Task 4099 : 2875.00
Task 4100 : 331.00
Task 4101 : 10687.00
Task 4102 : 2072.00
Task 4103 : 1619.00
Task 4104 : 3852.00
Task 4105 : 5471.00
Task 4106 : 18458.00
Task 4107 : 2109.00
Task 4108 : 419.00
Task 4109 : 2875.00
Task 4110 : 3967.00
Task 4111 : 3838.00
Task 4112 : 284.00
Task 4113 : 16535.00
Task 4114 : 505.00
Task 4115 : 3886.00
Task 4116 : 291.00
Task 4117 : 16947.00
Task 4118 : 485.00
Task 4119 : 3829.00
Task 4120 : 2899.00
Task 4121 : 2821.00
Task 4122 : 415.00
Task 4123 : 3861.00
Task 4124 : 2794.00
Task 4125 : 5605.00
Task 4126 : 521.00
Task 4127 : 11607.00
Task 4128 : 2833.00
Task 4129 : 2015.00
Task 4130 : 3834.00
Task 4131 : 2182.00
Task 4132 : 10894.00
Task 4133 : 3846.00
Task 4134 : 2109.00
Task 4135 : 2096.00
Task 4136 : 5470.00
Task 4137 : 3797.00
Task 4138 : 17004.00
Task 4139 : 2876.00
Task 4140 : 2071.00
Task 4141 : 371.00
Task 4142 : 3847.00
Task 4143 : 11647.00
Task 4144 : 2246.00
Task 4145 : 10839.00
Task 4146 : 3837.00
Task 4147 : 3824.00
Task 4148 : 19457.00
Task 4149 : 2119.00
Task 4150 : 3008.00
Task 4151 : 16538.00
Task 4152 : 11567.00
Task 4153 : 2102.00
Task 4154 : 2103.00
Task 4155 : 10845.00
Task 4156 : 5603.00
Task 4157 : 5443.00
Task 4158 : 3825.00
Task 4159 : 16563.00
Task 4160 : 2124.00
Task 4161 : 2026.00
Task 4162 : 2006.00
Task 4163 : 3823.00
Task 4164 : 17868.00
Task 4165 : 3863.00
Task 4166 : 18834.00
Task 4167 : 11292.00
Task 4168 : 10902.00
Task 4169 : 10884.00
Task 4170 : 1839.00
Task 4171 : 10849.00
Task 4172 : 2794.00
Task 4173 : 3822.00
Task 4174 : 10876.00
Task 4175 : 3845.00
Task 4176 : 2801.00
Task 4177 : 3750.00
Task 4178 : 316.00
Task 4179 : 2007.00
Task 4180 : 3856.00
Task 4181 : 2116.00
Task 4182 : 10880.00
Task 4183 : 3827.00
Task 4184 : 1981.00
Task 4185 : 1224.00
Task 4186 : 444.00
Task 4187 : 17434.00
Task 4188 : 5456.00
Task 4189 : 19012.00
Task 4190 : 2171.00
Task 4191 : 309.00
Task 4192 : 2153.00
Task 4193 : 2836.00
Task 4194 : 304.00
Task 4195 : 2037.00
Task 4196 : 10929.00
Task 4197 : 373.00
Task 4198 : 16958.00
Task 4199 : 2092.00
Task 4200 : 328.00
Task 4201 : 5714.00
Task 4202 : 2164.00
Task 4203 : 19045.00
Task 4204 : 2810.00
Task 4205 : 2781.00
Task 4206 : 16553.00
Task 4207 : 17145.00
Task 4208 : 3870.00
Task 4209 : 17142.00
Task 4210 : 1173.00
Task 4211 : 304.00
Task 4212 : 2807.00
Task 4213 : 16984.00
Task 4214 : 467.00
Task 4215 : 388.00
Task 4216 : 3842.00
Task 4217 : 480.00
Task 4218 : 18196.00
Task 4219 : 441.00
Task 4220 : 17835.00
Task 4221 : 3859.00
Task 4222 : 10833.00
Task 4223 : 17299.00
Task 4224 : 10862.00
Task 4225 : 3833.00
Task 4226 : 1400.00
Task 4227 : 1111.00
Task 4228 : 11267.00
Task 4229 : 10861.00
Task 4230 : 3337.00
Task 4231 : 2808.00
Task 4232 : 16971.00
Task 4233 : 2089.00
Task 4234 : 2137.00
Task 4235 : 3865.00
Task 4236 : 10871.00
Task 4237 : 10855.00
Task 4238 : 10843.00
Task 4239 : 2119.00
Task 4240 : 2781.00
Task 4241 : 10998.00
Task 4242 : 5456.00
Task 4243 : 5476.00
Task 4244 : 10874.00
Task 4245 : 424.00
Task 4246 : 18490.00
Task 4247 : 3828.00
Task 4248 : 17675.00
Task 4249 : 348.00
Task 4250 : 1083.00
Task 4251 : 362.00
Task 4252 : 3884.00
Task 4253 : 11143.00
Task 4254 : 18822.00
Task 4255 : 2142.00
Task 4256 : 274.00
Task 4257 : 3825.00
Task 4258 : 2890.00
Task 4259 : 367.00
Task 4260 : 4643.00
Task 4261 : 10870.00
Task 4262 : 383.00
Task 4263 : 2260.00
Task 4264 : 17859.00
Task 4265 : 2810.00
Task 4266 : 353.00
Task 4267 : 2139.00
Task 4268 : 4023.00
Task 4269 : 2782.00
Task 4270 : 10862.00
Task 4271 : 10860.00
Task 4272 : 10894.00
Task 4273 : 11186.00
Task 4274 : 2832.00
Task 4275 : 17246.00
Task 4276 : 10913.00
Task 4277 : 3840.00
Task 4278 : 12585.00
Task 4279 : 17898.00
Task 4280 : 12589.00
Task 4281 : 2148.00
Task 4282 : 2852.00
Task 4283 : 10898.00
Task 4284 : 3827.00
Task 4285 : 11054.00
Task 4286 : 3877.00
Task 4287 : 2040.00
Task 4288 : 2097.00
Task 4289 : 3834.00
Task 4290 : 2796.00
Task 4291 : 2217.00
Task 4292 : 18596.00
Task 4293 : 1926.00
Task 4294 : 2112.00
Task 4295 : 1921.00
Task 4296 : 5681.00
Task 4297 : 3843.00
Task 4298 : 2827.00
Task 4299 : 342.00
Task 4300 : 3829.00
Task 4301 : 2234.00
Task 4302 : 2100.00
Task 4303 : 2833.00
Task 4304 : 2143.00
Task 4305 : 2115.00
Task 4306 : 375.00
Task 4307 : 2525.00
Task 4308 : 2123.00
Task 4309 : 2134.00
Task 4310 : 2268.00
Task 4311 : 2173.00
Task 4312 : 2160.00
Task 4313 : 10909.00
Task 4314 : 2732.00
Task 4315 : 2897.00
Task 4316 : 2017.00
Task 4317 : 1922.00
Task 4318 : 18559.00
Task 4319 : 17887.00
Task 4320 : 2839.00
Task 4321 : 10847.00
Task 4322 : 1004.00
Task 4323 : 464.00
Task 4324 : 1928.00
Task 4325 : 2129.00
Task 4326 : 17102.00
Task 4327 : 1263.00
Task 4328 : 2896.00
Task 4329 : 16581.00
Task 4330 : 17958.00
Task 4331 : 1199.00
Task 4332 : 10676.00
Task 4333 : 3826.00
Task 4334 : 1587.00
Task 4335 : 5566.00
Task 4336 : 2808.00
Task 4337 : 1136.00
Task 4338 : 3853.00
Task 4339 : 353.00
Task 4340 : 2105.00
Task 4341 : 4872.00
Task 4342 : 16545.00
Task 4343 : 5457.00
Task 4344 : 2012.00
Task 4345 : 10903.00
Task 4346 : 2208.00
Task 4347 : 10892.00
Task 4348 : 2032.00
Task 4349 : 3848.00
Task 4350 : 2160.00
Task 4351 : 2166.00
Task 4352 : 1956.00
Task 4353 : 16635.00
Task 4354 : 10879.00
Task 4355 : 2129.00
Task 4356 : 2136.00
Task 4357 : 2095.00
Task 4358 : 2116.00
Task 4359 : 2130.00
Task 4360 : 2786.00
Task 4361 : 5489.00
Task 4362 : 3832.00
Task 4363 : 10888.00
Task 4364 : 2067.00
Task 4365 : 10905.00
Task 4366 : 3905.00
Task 4367 : 18281.00
Task 4368 : 10898.00
Task 4369 : 10957.00
Task 4370 : 2784.00
Task 4371 : 3812.00
Task 4372 : 2816.00
Task 4373 : 2050.00
Task 4374 : 17578.00
Task 4375 : 2008.00
Task 4376 : 10946.00
Task 4377 : 10897.00
Task 4378 : 12298.00
Task 4379 : 18229.00
Task 4380 : 2011.00
Task 4381 : 16627.00
Task 4382 : 11110.00
Task 4383 : 5602.00
Task 4384 : 3895.00
Task 4385 : 10819.00
Task 4386 : 16620.00
Task 4387 : 10898.00
Task 4388 : 2784.00
Task 4389 : 10879.00
Task 4390 : 2124.00
Task 4391 : 10885.00
Task 4392 : 2776.00
Task 4393 : 2118.00
Task 4394 : 10898.00
Task 4395 : 2011.00
Task 4396 : 5451.00
Task 4397 : 16579.00
Task 4398 : 1974.00
Task 4399 : 10804.00
Task 4400 : 2090.00
Task 4401 : 2126.00
Task 4402 : 2005.00
Task 4403 : 2808.00
Task 4404 : 2128.00
Task 4405 : 2781.00
Task 4406 : 17766.00
Task 4407 : 3946.00
Task 4408 : 10968.00
Task 4409 : 2793.00
Task 4410 : 10812.00
Task 4411 : 18132.00
Task 4412 : 2099.00
Task 4413 : 3819.00
Task 4414 : 2813.00
Task 4415 : 18925.00
Task 4416 : 10896.00
Task 4417 : 2148.00
Task 4418 : 2113.00
Task 4419 : 16600.00
Task 4420 : 2092.00
Task 4421 : 16651.00
Task 4422 : 2798.00
Task 4423 : 2102.00
Task 4424 : 1969.00
Task 4425 : 1982.00
Task 4426 : 2792.00
Task 4427 : 2005.00
Task 4428 : 1939.00
Task 4429 : 11163.00
Task 4430 : 10855.00
Task 4431 : 3781.00
Task 4432 : 17889.00
Task 4433 : 16605.00
Task 4434 : 10842.00
Task 4435 : 2867.00
Task 4436 : 10929.00
Task 4437 : 2356.00
Task 4438 : 2792.00
Task 4439 : 411.00
Task 4440 : 2157.00
Task 4441 : 2771.00
Task 4442 : 10862.00
Task 4443 : 2006.00
Task 4444 : 2784.00
Task 4445 : 2016.00
Task 4446 : 16931.00
Task 4447 : 10898.00
Task 4448 : 2137.00
Task 4449 : 17627.00
Task 4450 : 2105.00
Task 4451 : 2824.00
Task 4452 : 2006.00
Task 4453 : 10887.00
Task 4454 : 17920.00
Task 4455 : 10922.00
Task 4456 : 2774.00
Task 4457 : 18028.00
Task 4458 : 2875.00
Task 4459 : 11118.00
Task 4460 : 2116.00
Task 4461 : 17901.00
Task 4462 : 17483.00
Task 4463 : 2788.00
Task 4464 : 10834.00
Task 4465 : 402.00
Task 4466 : 10986.00
Task 4467 : 2116.00
Task 4468 : 10887.00
Task 4469 : 2083.00
Task 4470 : 2869.00
Task 4471 : 2124.00
Task 4472 : 17381.00
Task 4473 : 2007.00
Task 4474 : 16826.00
Task 4475 : 421.00
Task 4476 : 2798.00
Task 4477 : 392.00
Task 4478 : 10880.00
Task 4479 : 2771.00
Task 4480 : 3921.00
Task 4481 : 10876.00
Task 4482 : 10874.00
Task 4483 : 11381.00
Task 4484 : 10925.00
Task 4485 : 11143.00
Task 4486 : 2173.00
Task 4487 : 16917.00
Task 4488 : 2872.00
Task 4489 : 17237.00
Task 4490 : 3961.00
Task 4491 : 2108.00
Task 4492 : 18408.00
Task 4493 : 2809.00
Task 4494 : 3870.00
Task 4495 : 2147.00
Task 4496 : 3301.00
Task 4497 : 17810.00
Task 4498 : 2849.00
Task 4499 : 2006.00
Task 4500 : 2025.00
Task 4501 : 10826.00
Task 4502 : 2775.00
Task 4503 : 383.00
Task 4504 : 2173.00
Task 4505 : 17557.00
Task 4506 : 3820.00
Task 4507 : 2800.00
Task 4508 : 2915.00
Task 4509 : 2810.00
Task 4510 : 3961.00
Task 4511 : 16891.00
Task 4512 : 321.00
Task 4513 : 2799.00
Task 4514 : 11030.00
Task 4515 : 2851.00
Task 4516 : 3955.00
Task 4517 : 2772.00
Task 4518 : 2803.00
Task 4519 : 2798.00
Task 4520 : 2795.00
Task 4521 : 10812.00
Task 4522 : 17284.00
Task 4523 : 2807.00
Task 4524 : 10896.00
Task 4525 : 2981.00
Task 4526 : 2116.00
Task 4527 : 2009.00
Task 4528 : 2839.00
Task 4529 : 4152.00
Task 4530 : 17311.00
Task 4531 : 2768.00
Task 4532 : 2786.00
Task 4533 : 2853.00
Task 4534 : 5611.00
Task 4535 : 17328.00
Task 4536 : 10941.00
Task 4537 : 2050.00
Task 4538 : 5458.00
Task 4539 : 2121.00
Task 4540 : 2779.00
Task 4541 : 2087.00
Task 4542 : 2149.00
Task 4543 : 10809.00
Task 4544 : 2150.00
Task 4545 : 11232.00
Task 4546 : 2162.00
Task 4547 : 2091.00
Task 4548 : 2100.00
Task 4549 : 2889.00
Task 4550 : 567.00
Task 4551 : 10904.00
Task 4552 : 13600.00
Task 4553 : 16762.00
Task 4554 : 10929.00
Task 4555 : 2770.00
Task 4556 : 2034.00
Task 4557 : 16748.00
Task 4558 : 2175.00
Task 4559 : 2881.00
Task 4560 : 1969.00
Task 4561 : 2076.00
Task 4562 : 10924.00
Task 4563 : 2003.00
Task 4564 : 1991.00
Task 4565 : 2078.00
Task 4566 : 10904.00
Task 4567 : 2221.00
Task 4568 : 4315.00
Task 4569 : 16583.00
Task 4570 : 2758.00
Task 4571 : 2776.00
Task 4572 : 10940.00
Task 4573 : 1975.00
Task 4574 : 2850.00
Task 4575 : 2099.00
Task 4576 : 2765.00
Task 4577 : 2089.00
Task 4578 : 11217.00
Task 4579 : 2052.00
Task 4580 : 2031.00
Task 4581 : 5654.00
Task 4582 : 454.00
Task 4583 : 6108.00
Task 4584 : 2050.00
Task 4585 : 483.00
Task 4586 : 506.00
Task 4587 : 3838.00
Task 4588 : 2220.00
Task 4589 : 534.00
Task 4590 : 4.00
Task 4591 : 403.00
Task 4592 : 2876.00
Task 4593 : 2172.00
Task 4594 : 2166.00
Task 4595 : 2193.00
Task 4596 : 2261.00
Task 4597 : 2946.00
Task 4598 : 16898.00
Task 4599 : 2928.00
Task 4600 : 1981.00
Task 4601 : 3978.00
Task 4602 : 5492.00
Task 4603 : 10853.00
Task 4604 : 2432.00
Task 4605 : 6202.00
Task 4606 : 2130.00
Task 4607 : 2858.00
Task 4608 : 16530.00
Task 4609 : 2237.00
Task 4610 : 10954.00
Task 4611 : 10837.00
Task 4612 : 2152.00
Task 4613 : 2220.00
Task 4614 : 2243.00
Task 4615 : 10830.00
Task 4616 : 3402.00
Task 4617 : 2208.00
Task 4618 : 2168.00
Task 4619 : 2347.00
Task 4620 : 17953.00
Task 4621 : 3758.00
Task 4622 : 2197.00
Task 4623 : 3805.00
Task 4624 : 2079.00
Task 4625 : 2886.00
Task 4626 : 17401.00
Task 4627 : 1877.00
Task 4628 : 2267.00
Task 4629 : 2217.00
Task 4630 : 2016.00
Task 4631 : 3160.00
Task 4632 : 2335.00
Task 4633 : 2179.00
Task 4634 : 2013.00
Task 4635 : 5581.00
Task 4636 : 2003.00
Task 4637 : 2074.00
Task 4638 : 2786.00
Task 4639 : 2959.00
Task 4640 : 4077.00
Task 4641 : 2103.00
Task 4642 : 5676.00
Task 4643 : 1898.00
Task 4644 : 2177.00
Task 4645 : 5.00
Task 4646 : 17345.00
Task 4647 : 2177.00
Task 4648 : 2881.00
Task 4649 : 2149.00
Task 4650 : 1989.00
Task 4651 : 2004.00
Task 4652 : 2100.00
Task 4653 : 2742.00
Task 4654 : 2779.00
Task 4655 : 11183.00
Task 4656 : 2092.00
Task 4657 : 5347.00
Task 4658 : 4032.00
Task 4659 : 1241.00
Task 4660 : 2116.00
Task 4661 : 1702.00
Task 4662 : 1624.00
Task 4663 : 16564.00
Task 4664 : 245.00
Task 4665 : 1443.00
Task 4666 : 1888.00
Task 4667 : 2033.00
Task 4668 : 2827.00
Task 4669 : 2880.00
Task 4670 : 1982.00
Task 4671 : 2108.00
Task 4672 : 2018.00
Task 4673 : 2197.00
Task 4674 : 2075.00
Task 4675 : 2779.00
Task 4676 : 16862.00
Task 4677 : 2168.00
Task 4678 : 2096.00
Task 4679 : 2742.00
Task 4680 : 2176.00
Task 4681 : 3024.00
Task 4682 : 1979.00
Task 4683 : 5669.00
Task 4684 : 2157.00
Task 4685 : 2077.00
Task 4686 : 10992.00
Task 4687 : 1887.00
Task 4688 : 2124.00
Task 4689 : 16812.00
Task 4690 : 5763.00
Task 4691 : 17289.00
Task 4692 : 2060.00
Task 4693 : 2808.00
Task 4694 : 2783.00
Task 4695 : 2203.00
Task 4696 : 17755.00
Task 4697 : 5482.00
Task 4698 : 16869.00
Task 4699 : 2162.00
Task 4700 : 1968.00
Task 4701 : 1944.00
Task 4702 : 10984.00
Task 4703 : 2179.00
Task 4704 : 1999.00
Task 4705 : 2242.00
Task 4706 : 16919.00
Task 4707 : 2171.00
Task 4708 : 11096.00
Task 4709 : 3869.00
Task 4710 : 2160.00
Task 4711 : 275.00
Task 4712 : 17331.00
Task 4713 : 2088.00
Task 4714 : 2105.00
Task 4715 : 5483.00
Task 4716 : 2147.00
Task 4717 : 2067.00
Task 4718 : 2018.00
Task 4719 : 2183.00
Task 4720 : 2852.00
Task 4721 : 2062.00
Task 4722 : 2065.00
Task 4723 : 2820.00
Task 4724 : 2855.00
Task 4725 : 2077.00
Task 4726 : 11408.00
Task 4727 : 2804.00
Task 4728 : 1901.00
Task 4729 : 231.00
Task 4730 : 251.00
Task 4731 : 2891.00
Task 4732 : 1956.00
Task 4733 : 6906.00
Task 4734 : 2154.00
Task 4735 : 2013.00
Task 4736 : 17649.00
Task 4737 : 10844.00
Task 4738 : 2094.00
Task 4739 : 1910.00
Task 4740 : 1888.00
Task 4741 : 2206.00
Task 4742 : 16543.00
Task 4743 : 10977.00
Task 4744 : 2971.00
Task 4745 : 17174.00
Task 4746 : 2074.00
Task 4747 : 2881.00
Task 4748 : 2122.00
Task 4749 : 2055.00
Task 4750 : 2092.00
Task 4751 : 2232.00
Task 4752 : 1761.00
Task 4753 : 5793.00
Task 4754 : 2863.00
Task 4755 : 2828.00
Task 4756 : 2090.00
Task 4757 : 4091.00
Task 4758 : 17155.00
Task 4759 : 2068.00
Task 4760 : 2174.00
Task 4761 : 2130.00
Task 4762 : 4104.00
Task 4763 : 2006.00
Task 4764 : 2047.00
Task 4765 : 10908.00
Task 4766 : 1986.00
Task 4767 : 1978.00
Task 4768 : 245.00
Task 4769 : 17239.00
Task 4770 : 2790.00
Task 4771 : 21036.00
Task 4772 : 4044.00
Task 4773 : 19416.00
Task 4774 : 1990.00
Task 4775 : 10852.00
Task 4776 : 1989.00
Task 4777 : 17351.00
Task 4778 : 2068.00
Task 4779 : 2838.00
Task 4780 : 2011.00
Task 4781 : 2246.00
Task 4782 : 10876.00
Task 4783 : 2073.00
Task 4784 : 11057.00
Task 4785 : 17692.00
Task 4786 : 10829.00
Task 4787 : 16452.00
Task 4788 : 16810.00
Task 4789 : 1979.00
Task 4790 : 10905.00
Task 4791 : 5447.00
Task 4792 : 17531.00
Task 4793 : 2068.00
Task 4794 : 4036.00
Task 4795 : 16764.00
Task 4796 : 2071.00
Task 4797 : 16896.00
Task 4798 : 10959.00
Task 4799 : 4.00
Task 4800 : 2151.00
Task 4801 : 2169.00
Task 4802 : 5641.00
Task 4803 : 2139.00
Task 4804 : 17499.00
Task 4805 : 773.00
Task 4806 : 3987.00
Task 4807 : 2158.00
Task 4808 : 5735.00
Task 4809 : 2002.00
Task 4810 : 16754.00
Task 4811 : 2090.00
Task 4812 : 5500.00
Task 4813 : 16774.00
Task 4814 : 2089.00
Task 4815 : 17237.00
Task 4816 : 11229.00
Task 4817 : 5445.00
Task 4818 : 17683.00
Task 4819 : 11335.00
Task 4820 : 17349.00
Task 4821 : 2822.00
Task 4822 : 2836.00
Task 4823 : 10962.00
Task 4824 : 2841.00
Task 4825 : 2091.00
Task 4826 : 2113.00
Task 4827 : 2115.00
Task 4828 : 2005.00
Task 4829 : 5426.00
Task 4830 : 2188.00
Task 4831 : 17234.00
Task 4832 : 2175.00
Task 4833 : 16627.00
Task 4834 : 2866.00
Task 4835 : 5489.00
Task 4836 : 10861.00
Task 4837 : 1998.00
Task 4838 : 5436.00
Task 4839 : 5426.00
Task 4840 : 5417.00
Task 4841 : 2016.00
Task 4842 : 17179.00
Task 4843 : 2923.00
Task 4844 : 1948.00
Task 4845 : 17413.00
Task 4846 : 10955.00
Task 4847 : 17119.00
Task 4848 : 2010.00
Task 4849 : 2107.00
Task 4850 : 2069.00
Task 4851 : 2132.00
Task 4852 : 3999.00
Task 4853 : 2046.00
Task 4854 : 1970.00
Task 4855 : 2213.00
Task 4856 : 2047.00
Task 4857 : 2135.00
Task 4858 : 2778.00
Task 4859 : 11158.00
Task 4860 : 2771.00
Task 4861 : 2046.00
Task 4862 : 2234.00
Task 4863 : 2944.00
Task 4864 : 1999.00
Task 4865 : 2100.00
Task 4866 : 16385.00
Task 4867 : 2106.00
Task 4868 : 4102.00
Task 4869 : 17275.00
Task 4870 : 2818.00
Task 4871 : 2058.00
Task 4872 : 2826.00
Task 4873 : 17223.00
Task 4874 : 16385.00
Task 4875 : 10964.00
Task 4876 : 5763.00
Task 4877 : 2018.00
Task 4878 : 2016.00
Task 4879 : 5451.00
Task 4880 : 11069.00
Task 4881 : 2759.00
Task 4882 : 2113.00
Task 4883 : 1967.00
Task 4884 : 2148.00
Task 4885 : 2825.00
Task 4886 : 1981.00
Task 4887 : 16378.00
Task 4888 : 5491.00
Task 4889 : 5510.00
Task 4890 : 2088.00
Task 4891 : 2000.00
Task 4892 : 10791.00
Task 4893 : 2076.00
Task 4894 : 10781.00
Task 4895 : 2068.00
Task 4896 : 5444.00
Task 4897 : 2066.00
Task 4898 : 5446.00
Task 4899 : 2173.00
Task 4900 : 2288.00
Task 4901 : 2017.00
Task 4902 : 5457.00
Task 4903 : 5505.00
Task 4904 : 2070.00
Task 4905 : 2811.00
Task 4906 : 17119.00
Task 4907 : 2002.00
Task 4908 : 1994.00
Task 4909 : 5537.00
Task 4910 : 11072.00
Task 4911 : 10799.00
Task 4912 : 17065.00
Task 4913 : 17164.00
Task 4914 : 16924.00
Task 4915 : 11434.00
Task 4916 : 2009.00
Task 4917 : 17630.00
Task 4918 : 10971.00
Task 4919 : 2118.00
Task 4920 : 17015.00
Task 4921 : 2878.00
Task 4922 : 2130.00
Task 4923 : 2287.00
Task 4924 : 3855.00
Task 4925 : 2122.00
Task 4926 : 3045.00
Task 4927 : 5492.00
Task 4928 : 2264.00
Task 4929 : 2960.00
Task 4930 : 2213.00
Task 4931 : 2350.00
Task 4932 : 5504.00
Task 4933 : 2061.00
Task 4934 : 1976.00
Task 4935 : 1972.00
Task 4936 : 2067.00
Task 4937 : 2204.00
Task 4938 : 5447.00
Task 4939 : 5481.00
Task 4940 : 1981.00
Task 4941 : 2066.00
Task 4942 : 2952.00
Task 4943 : 5509.00
Task 4944 : 2080.00
Task 4945 : 2146.00
Task 4946 : 11034.00
Task 4947 : 2228.00
Task 4948 : 2153.00
Task 4949 : 2006.00
Task 4950 : 5482.00
Task 4951 : 5521.00
Task 4952 : 3898.00
Task 4953 : 4434.00
Task 4954 : 2863.00
Task 4955 : 5518.00
Task 4956 : 2244.00
Task 4957 : 4136.00
Task 4958 : 2775.00
Task 4959 : 3924.00
Task 4960 : 5494.00
Task 4961 : 1778.00
Task 4962 : 2103.00
Task 4963 : 2071.00
Task 4964 : 1095.00
Task 4965 : 2166.00
Task 4966 : 2044.00
Task 4967 : 5507.00
Task 4968 : 20447.00
Task 4969 : 17029.00
Task 4970 : 2864.00
Task 4971 : 5451.00
Task 4972 : 1959.00
Task 4973 : 16398.00
Task 4974 : 2895.00
Task 4975 : 2796.00
Task 4976 : 5521.00
Task 4977 : 16648.00
Task 4978 : 5745.00
Task 4979 : 2027.00
Task 4980 : 10996.00
Task 4981 : 2080.00
Task 4982 : 5477.00
Task 4983 : 5469.00
Task 4984 : 5461.00
Task 4985 : 2872.00
Task 4986 : 2139.00
Task 4987 : 2792.00
Task 4988 : 3810.00
Task 4989 : 16795.00
Task 4990 : 2008.00
Task 4991 : 1959.00
Task 4992 : 2286.00
Task 4993 : 2079.00
Task 4994 : 2843.00
Task 4995 : 2094.00
Task 4996 : 2093.00
Task 4997 : 11064.00
Task 4998 : 2808.00
Task 4999 : 2728.00
Task 5000 : 2102.00
Task 5001 : 1991.00
Task 5002 : 3920.00
Task 5003 : 2784.00
Task 5004 : 5485.00
Task 5005 : 3849.00
Task 5006 : 5411.00
Task 5007 : 5526.00
Task 5008 : 3933.00
Task 5009 : 17047.00
Task 5010 : 1995.00
Task 5011 : 2085.00
Task 5012 : 2085.00
Task 5013 : 2106.00
Task 5014 : 16872.00
Task 5015 : 1446.00
Task 5016 : 5491.00
Task 5017 : 2060.00
Task 5018 : 11219.00
Task 5019 : 2152.00
Task 5020 : 2053.00
Task 5021 : 16830.00
Task 5022 : 10848.00
Task 5023 : 5498.00
Task 5024 : 17000.00
Task 5025 : 1985.00
Task 5026 : 3858.00
Task 5027 : 5480.00
Task 5028 : 5494.00
Task 5029 : 5425.00
Task 5030 : 3928.00
Task 5031 : 3828.00
Task 5032 : 1976.00
Task 5033 : 16869.00
Task 5034 : 3944.00
Task 5035 : 5523.00
Task 5036 : 3946.00
Task 5037 : 2076.00
Task 5038 : 2961.00
Task 5039 : 17015.00
Task 5040 : 16937.00
Task 5041 : 5482.00
Task 5042 : 5387.00
Task 5043 : 2760.00
Task 5044 : 5470.00
Task 5045 : 1992.00
Task 5046 : 5432.00
Task 5047 : 5425.00
Task 5048 : 1836.00
Task 5049 : 5435.00
Task 5050 : 5379.00
Task 5051 : 2027.00
Task 5052 : 16903.00
Task 5053 : 2109.00
Task 5054 : 16663.00
Task 5055 : 2080.00
Task 5056 : 3984.00
Task 5057 : 5503.00
Task 5058 : 1413.00
Task 5059 : 2064.00
Task 5060 : 5516.00
Task 5061 : 16989.00
Task 5062 : 5505.00
Task 5063 : 1862.00
Task 5064 : 2133.00
Task 5065 : 5508.00
Task 5066 : 16548.00
Task 5067 : 2106.00
Task 5068 : 1976.00
Task 5069 : 2798.00
Task 5070 : 11142.00
Task 5071 : 1863.00
Task 5072 : 1960.00
Task 5073 : 16970.00
Task 5074 : 2846.00
Task 5075 : 2101.00
Task 5076 : 3962.00
Task 5077 : 16998.00
Task 5078 : 4011.00
Task 5079 : 1976.00
Task 5080 : 5480.00
Task 5081 : 5472.00
Task 5082 : 3830.00
Task 5083 : 2047.00
Task 5084 : 3370.00
Task 5085 : 2049.00
Task 5086 : 16742.00
Task 5087 : 5662.00
Task 5088 : 2053.00
Task 5089 : 1955.00
Task 5090 : 5502.00
Task 5091 : 16613.00
Task 5092 : 2047.00
Task 5093 : 5474.00
Task 5094 : 3983.00
Task 5095 : 16420.00
Task 5096 : 1967.00
Task 5097 : 2102.00
Task 5098 : 1966.00
Task 5099 : 3851.00
Task 5100 : 2052.00
Task 5101 : 2866.00
Task 5102 : 16783.00
Task 5103 : 2167.00
Task 5104 : 2061.00
Task 5105 : 1971.00
Task 5106 : 2856.00
Task 5107 : 3857.00
Task 5108 : 5495.00
Task 5109 : 5478.00
Task 5110 : 3791.00
Task 5111 : 2024.00
Task 5112 : 1956.00
Task 5113 : 5595.00
Task 5114 : 2053.00
Task 5115 : 1959.00
Task 5116 : 3456.00
Task 5117 : 5743.00
Task 5118 : 2209.00
Task 5119 : 16634.00
Task 5120 : 4004.00
Task 5121 : 1952.00
Task 5122 : 5501.00
Task 5123 : 16796.00
Task 5124 : 1992.00
Task 5125 : 2769.00
Task 5126 : 2060.00
Task 5127 : 5502.00
Task 5128 : 16609.00
Task 5129 : 5501.00
Task 5130 : 3782.00
Task 5131 : 16608.00
Task 5132 : 5890.00
Task 5133 : 5498.00
Task 5134 : 5504.00
Task 5135 : 16810.00
Task 5136 : 5527.00
Task 5137 : 2004.00
Task 5138 : 3823.00
Task 5139 : 2064.00
Task 5140 : 297.00
Task 5141 : 6341.00
Task 5142 : 5499.00
Task 5143 : 16540.00
Task 5144 : 16906.00
Task 5145 : 5512.00
Task 5146 : 2067.00
Task 5147 : 1969.00
Task 5148 : 5478.00
Task 5149 : 3756.00
Task 5150 : 5479.00
Task 5151 : 5507.00
Task 5152 : 10832.00
Task 5153 : 16613.00
Task 5154 : 1972.00
Task 5155 : 16898.00
Task 5156 : 2088.00
Task 5157 : 16577.00
Task 5158 : 3993.00
Task 5159 : 2820.00
Task 5160 : 3968.00
Task 5161 : 5512.00
Task 5162 : 2050.00
Task 5163 : 2852.00
Task 5164 : 5472.00
Task 5165 : 5493.00
Task 5166 : 2093.00
Task 5167 : 5512.00
Task 5168 : 5670.00
Task 5169 : 2865.00
Task 5170 : 5511.00
Task 5171 : 16939.00
Task 5172 : 2032.00
Task 5173 : 5526.00
Task 5174 : 2079.00
Task 5175 : 1910.00
Task 5176 : 3871.00
Task 5177 : 5507.00
Task 5178 : 1032.00
Task 5179 : 1855.00
Task 5180 : 5514.00
Task 5181 : 5504.00
Task 5182 : 5541.00
Task 5183 : 16689.00
Task 5184 : 5485.00
Task 5185 : 5497.00
Task 5186 : 5514.00
Task 5187 : 5505.00
Task 5188 : 2062.00
Task 5189 : 2050.00
Task 5190 : 16840.00
Task 5191 : 16817.00
Task 5192 : 2153.00
Task 5193 : 5519.00
Task 5194 : 1946.00
Task 5195 : 1871.00
Task 5196 : 5500.00
Task 5197 : 16644.00
Task 5198 : 1888.00
Task 5199 : 3810.00
Task 5200 : 5518.00
Task 5201 : 2052.00
Task 5202 : 1936.00
Task 5203 : 2838.00
Task 5204 : 5494.00
Task 5205 : 5520.00
Task 5206 : 3834.00
Task 5207 : 5502.00
Task 5208 : 2056.00
Task 5209 : 16906.00
Task 5210 : 5514.00
Task 5211 : 5437.00
Task 5212 : 16668.00
Task 5213 : 2049.00
Task 5214 : 1949.00
Task 5215 : 16723.00
Task 5216 : 5514.00
Task 5217 : 11010.00
Task 5218 : 2040.00
Task 5219 : 5503.00
Task 5220 : 1915.00
Task 5221 : 1900.00
Task 5222 : 2126.00
Task 5223 : 2030.00
Task 5224 : 5504.00
Task 5225 : 1957.00
Task 5226 : 5503.00
Task 5227 : 2048.00
Task 5228 : 5512.00
Task 5229 : 4.00
Task 5230 : 5509.00
Task 5231 : 229.00
Task 5232 : 1955.00
Task 5233 : 4354.00
Task 5234 : 16813.00
Task 5235 : 2058.00
Task 5236 : 2021.00
Task 5237 : 1959.00
Task 5238 : 1957.00
Task 5239 : 1499.00
Task 5240 : 5579.00
Task 5241 : 11105.00
Task 5242 : 250.00
Task 5243 : 5500.00
Task 5244 : 2071.00
Task 5245 : 2055.00
Task 5246 : 1564.00
Task 5247 : 978.00
Task 5248 : 1963.00
Task 5249 : 3963.00
Task 5250 : 536.00
Task 5251 : 2780.00
Task 5252 : 10755.00
Task 5253 : 5401.00
Task 5254 : 5718.00
Task 5255 : 16844.00
Task 5256 : 1986.00
Task 5257 : 2049.00
Task 5258 : 255.00
Task 5259 : 16711.00
Task 5260 : 1947.00
Task 5261 : 11227.00
Task 5262 : 2839.00
Task 5263 : 20537.00
Task 5264 : 280.00
Task 5265 : 2087.00
Task 5266 : 5489.00
Task 5267 : 5493.00
Task 5268 : 5517.00
Task 5269 : 233.00
Task 5270 : 5449.00
Task 5271 : 2044.00
Task 5272 : 5468.00
Task 5273 : 2043.00
Task 5274 : 3830.00
Task 5275 : 16644.00
Task 5276 : 2021.00
Task 5277 : 5483.00
Task 5278 : 1526.00
Task 5279 : 14155.00
Task 5280 : 5502.00
Task 5281 : 2777.00
Task 5282 : 2230.00
Task 5283 : 1974.00
Task 5284 : 2046.00
Task 5285 : 2007.00
Task 5286 : 2168.00
Task 5287 : 16738.00
Task 5288 : 3770.00
Task 5289 : 5813.00
Task 5290 : 1409.00
Task 5291 : 780.00
Task 5292 : 1991.00
Task 5293 : 2040.00
Task 5294 : 1428.00
Task 5295 : 2001.00
Task 5296 : 2057.00
Task 5297 : 5484.00
Task 5298 : 1987.00
Task 5299 : 17122.00
Task 5300 : 3947.00
Task 5301 : 6037.00
Task 5302 : 16596.00
Task 5303 : 2044.00
Task 5304 : 16762.00
Task 5305 : 16667.00
Task 5306 : 2055.00
Task 5307 : 16555.00
Task 5308 : 5468.00
Task 5309 : 3900.00
Task 5310 : 1932.00
Task 5311 : 2018.00
Task 5312 : 1910.00
Task 5313 : 3848.00
Task 5314 : 2054.00
Task 5315 : 16701.00
Task 5316 : 5569.00
Task 5317 : 3862.00
Task 5318 : 16626.00
Task 5319 : 1938.00
Task 5320 : 1441.00
Task 5321 : 2069.00
Task 5322 : 680.00
Task 5323 : 1942.00
Task 5324 : 1873.00
Task 5325 : 1945.00
Task 5326 : 16652.00
Task 5327 : 2010.00
Task 5328 : 2054.00
Task 5329 : 2813.00
Task 5330 : 1888.00
Task 5331 : 1905.00
Task 5332 : 5535.00
Task 5333 : 1870.00
Task 5334 : 919.00
Task 5335 : 2025.00
Task 5336 : 2025.00
Task 5337 : 2057.00
Task 5338 : 17055.00
Task 5339 : 3848.00
Task 5340 : 16840.00
Task 5341 : 5429.00
Task 5342 : 11169.00
Task 5343 : 2015.00
Task 5344 : 6347.00
Task 5345 : 1257.00
Task 5346 : 2905.00
Task 5347 : 5500.00
Task 5348 : 5507.00
Task 5349 : 2039.00
Task 5350 : 2075.00
Task 5351 : 5460.00
Task 5352 : 2788.00
Task 5353 : 1008.00
Task 5354 : 16512.00
Task 5355 : 2100.00
Task 5356 : 2037.00
Task 5357 : 5401.00
Task 5358 : 637.00
Task 5359 : 3824.00
Task 5360 : 2068.00
Task 5361 : 1052.00
Task 5362 : 5517.00
Task 5363 : 383.00
Task 5364 : 945.00
Task 5365 : 5509.00
Task 5366 : 5477.00
Task 5367 : 5463.00
Task 5368 : 5503.00
Task 5369 : 5471.00
Task 5370 : 5511.00
Task 5371 : 16901.00
Task 5372 : 3852.00
Task 5373 : 4.00
Task 5374 : 5497.00
Task 5375 : 795.00
Task 5376 : 614.00
Task 5377 : 4751.00
Task 5378 : 5501.00
Task 5379 : 3748.00
Task 5380 : 543.00
Task 5381 : 415.00
Task 5382 : 16568.00
Task 5383 : 16598.00
Task 5384 : 5486.00
Task 5385 : 556.00
Task 5386 : 489.00
Task 5387 : 324.00
Task 5388 : 5460.00
Task 5389 : 16512.00
Task 5390 : 2086.00
Task 5391 : 2753.00
Task 5392 : 5482.00
Task 5393 : 16797.00
Task 5394 : 5460.00
Task 5395 : 1243.00
Task 5396 : 11087.00
Task 5397 : 5532.00
Task 5398 : 5507.00
Task 5399 : 1730.00
Task 5400 : 16739.00
Task 5401 : 5494.00
Task 5402 : 16511.00
Task 5403 : 1520.00
Task 5404 : 5484.00
Task 5405 : 5520.00
Task 5406 : 972.00
Task 5407 : 10780.00
Task 5408 : 654.00
Task 5409 : 17050.00
Task 5410 : 17091.00
Task 5411 : 501.00
Task 5412 : 5459.00
Task 5413 : 16792.00
Task 5414 : 305.00
Task 5415 : 16557.00
Task 5416 : 16714.00
Task 5417 : 16926.00
Task 5418 : 1137.00
Task 5419 : 778.00
Task 5420 : 577.00
Task 5421 : 16574.00
Task 5422 : 16623.00
Task 5423 : 17197.00
Task 5424 : 392.00
Task 5425 : 309.00
Task 5426 : 5430.00
Task 5427 : 1390.00
Task 5428 : 438.00
Task 5429 : 5462.00
Task 5430 : 16634.00
Task 5431 : 16501.00
Task 5432 : 5447.00
Task 5433 : 11443.00
Task 5434 : 3840.00
Task 5435 : 5495.00
Task 5436 : 5447.00
Task 5437 : 4.00
Task 5438 : 3746.00
Task 5439 : 17728.00
Task 5440 : 2772.00
Task 5441 : 4.00
Task 5442 : 770.00
Task 5443 : 4.00
Task 5444 : 2222.00
Task 5445 : 16525.00
Task 5446 : 5477.00
Task 5447 : 456.00
Task 5448 : 717.00
Task 5449 : 4.00
Task 5450 : 17024.00
Task 5451 : 269.00
Task 5452 : 883.00
Task 5453 : 16522.00
Task 5454 : 836.00
Task 5455 : 187.00
Task 5456 : 16642.00
Task 5457 : 4.00
Task 5458 : 5469.00
Task 5459 : 10816.00
Task 5460 : 10975.00
Task 5461 : 3040.00
Task 5462 : 16537.00
Task 5463 : 2765.00
Task 5464 : 623.00
Task 5465 : 947.00
Task 5466 : 5452.00
Task 5467 : 194.00
Task 5468 : 806.00
Task 5469 : 5469.00
Task 5470 : 214.00
Task 5471 : 1194.00
Task 5472 : 234.00
Task 5473 : 5466.00
Task 5474 : 1198.00
Task 5475 : 1582.00
Task 5476 : 214.00
Task 5477 : 240.00
Task 5478 : 1551.00
Task 5479 : 4.00
Task 5480 : 16525.00
Task 5481 : 16581.00
Task 5482 : 16521.00
Task 5483 : 1616.00
Task 5484 : 1264.00
Task 5485 : 19843.00
Task 5486 : 1469.00
Task 5487 : 1188.00
Task 5488 : 16554.00
Task 5489 : 16493.00
Task 5490 : 1006.00
Task 5491 : 1267.00
Task 5492 : 16526.00
Task 5493 : 1236.00
Task 5494 : 4.00
Task 5495 : 1045.00
Task 5496 : 16867.00
Task 5497 : 830.00
Task 5498 : 16524.00
Task 5499 : 441.00
Task 5500 : 11952.00
Task 5501 : 3750.00
Task 5502 : 16466.00
Task 5503 : 3908.00
Task 5504 : 5476.00
Task 5505 : 16501.00
Task 5506 : 16631.00
Task 5507 : 1023.00
Task 5508 : 919.00
Task 5509 : 884.00
Task 5510 : 16483.00
Task 5511 : 5435.00
Task 5512 : 16687.00
Task 5513 : 777.00
Task 5514 : 677.00
Task 5515 : 16473.00
Task 5516 : 5451.00
Task 5517 : 4.00
Task 5518 : 1570.00
Task 5519 : 10811.00
Task 5520 : 16513.00
Task 5521 : 5.00
Task 5522 : 16518.00
Task 5523 : 16510.00
Task 5524 : 565.00
Task 5525 : 1519.00
Task 5526 : 1140.00
Task 5527 : 2204.00
Task 5528 : 592.00
Task 5529 : 4.00
Task 5530 : 5697.00
Task 5531 : 4.00
Task 5532 : 1216.00
Task 5533 : 1127.00
Task 5534 : 4.00
Task 5535 : 4.00
Task 5536 : 735.00
Task 5537 : 4.00
Task 5538 : 4.00
Task 5539 : 4.00
Task 5540 : 516.00
Task 5541 : 16449.00
Task 5542 : 4.00
Task 5543 : 676.00
Task 5544 : 4.00
Task 5545 : 4.00
Task 5546 : 766.00
Task 5547 : 1248.00
Task 5548 : 16493.00
Task 5549 : 7580.00
Task 5550 : 16423.00
Task 5551 : 16468.00
Task 5552 : 771.00
Task 5553 : 627.00
Task 5554 : 949.00
Task 5555 : 16488.00
Task 5556 : 5428.00
Task 5557 : 1126.00
Task 5558 : 954.00
Task 5559 : 4.00
Task 5560 : 921.00
Task 5561 : 4.00
Task 5562 : 1120.00
Task 5563 : 16587.00
Task 5564 : 4.00
Task 5565 : 17023.00
Task 5566 : 695.00
Task 5567 : 16445.00
Task 5568 : 16465.00
Task 5569 : 280.00
Task 5570 : 16411.00
Task 5571 : 16436.00
Task 5572 : 16437.00
Task 5573 : 16425.00
Task 5574 : 16212.00
Task 5575 : 834.00
Task 5576 : 16586.00
Task 5577 : 16611.00
Task 5578 : 5921.00
Task 5579 : 16831.00
Task 5580 : 16621.00
Task 5581 : 233.00
Task 5582 : 427.00
Task 5583 : 377.00
Task 5584 : 434.00
Task 5585 : 438.00
Task 5586 : 625.00
Task 5587 : 16682.00
Task 5588 : 493.00
Task 5589 : 16465.00
Task 5590 : 325.00
Task 5591 : 539.00
Task 5592 : 676.00
Task 5593 : 488.00
Task 5594 : 534.00
Task 5595 : 671.00
Task 5596 : 16413.00
Task 5597 : 638.00
Task 5598 : 361.00
Task 5599 : 849.00
Task 5600 : 16446.00
Task 5601 : 484.00
Task 5602 : 461.00
Task 5603 : 16529.00
Task 5604 : 5433.00
Task 5605 : 697.00
Task 5606 : 861.00
Task 5607 : 709.00
Task 5608 : 16415.00
Task 5609 : 738.00
Task 5610 : 16432.00
Task 5611 : 4.00
Task 5612 : 16443.00
Task 5613 : 4.00
Task 5614 : 16580.00
Task 5615 : 601.00
Task 5616 : 206.00
Task 5617 : 16439.00
Task 5618 : 16519.00
Task 5619 : 767.00
Task 5620 : 932.00
Task 5621 : 16417.00
Task 5622 : 985.00
Task 5623 : 708.00
Task 5624 : 753.00
Task 5625 : 16444.00
Task 5626 : 16397.00
Task 5627 : 16526.00
Task 5628 : 511.00
Task 5629 : 16515.00
Task 5630 : 16411.00
Task 5631 : 16411.00
Task 5632 : 230.00
Task 5633 : 16272.00
Task 5634 : 16398.00
Task 5635 : 219.00
Task 5636 : 16602.00
Task 5637 : 236.00
Task 5638 : 226.00
Task 5639 : 16300.00
Task 5640 : 805.00
Task 5641 : 16572.00
Task 5642 : 16388.00
Task 5643 : 16389.00
Task 5644 : 16278.00
Task 5645 : 258.00
Task 5646 : 16386.00
Task 5647 : 16408.00
Task 5648 : 16362.00
Task 5649 : 16433.00
Task 5650 : 188.00
Task 5651 : 16401.00
Task 5652 : 16660.00
Task 5653 : 16400.00
Task 5654 : 16398.00
Task 5655 : 16278.00
Task 5656 : 121.00
Task 5657 : 16576.00
Task 5658 : 16388.00
Task 5659 : 16271.00
Task 5660 : 16401.00
Task 5661 : 16409.00
Task 5662 : 16296.00
Task 5663 : 16400.00
Task 5664 : 180.00
Task 5665 : 16393.00
Task 5666 : 211.00
Task 5667 : 177.00
Task 5668 : 16416.00
Task 5669 : 16517.00
Task 5670 : 126.00
Task 5671 : 16429.00
Task 5672 : 454.00
Task 5673 : 216.00
Task 5674 : 163.00
Task 5675 : 144.00
Task 5676 : 194.00
Task 5677 : 108.00
Task 5678 : 268.00
Task 5679 : 589.00
Task 5680 : 214.00
Task 5681 : 282.00
Task 5682 : 695.00
Task 5683 : 213.00
Task 5684 : 16389.00
Task 5685 : 300.00
Task 5686 : 236.00
Task 5687 : 864.00
Task 5688 : 221.00
Task 5689 : 200.00
Task 5690 : 548.00
Task 5691 : 16476.00
Task 5692 : 231.00
Task 5693 : 16479.00
Task 5694 : 16557.00
Task 5695 : 16395.00
Task 5696 : 16478.00
Task 5697 : 16524.00
Task 5698 : 188.00
Task 5699 : 16423.00
Task 5700 : 16413.00
Task 5701 : 214.00
Task 5702 : 4.00
Task 5703 : 16376.00
Task 5704 : 324.00
Task 5705 : 116.00
Task 5706 : 16368.00
Task 5707 : 175.00
Task 5708 : 373.00
Task 5709 : 197.00
Task 5710 : 16390.00
Task 5711 : 177.00
Task 5712 : 416.00
Task 5713 : 107.00
Task 5714 : 368.00
Task 5715 : 282.00
Task 5716 : 187.00
Task 5717 : 151.00
Task 5718 : 533.00
Task 5719 : 143.00
Task 5720 : 254.00
Task 5721 : 207.00
Task 5722 : 115.00
Task 5723 : 575.00
Task 5724 : 16416.00
Task 5725 : 221.00
Task 5726 : 464.00
Task 5727 : 576.00
Task 5728 : 278.00
Task 5729 : 251.00
Task 5730 : 729.00
Task 5731 : 111.00
Task 5732 : 16223.00
Task 5733 : 547.00
Task 5734 : 748.00
Task 5735 : 578.00
Task 5736 : 16451.00
Task 5737 : 178.00
Task 5738 : 16256.00
Task 5739 : 409.00
Task 5740 : 207.00
Task 5741 : 160.00
Task 5742 : 702.00
Task 5743 : 16247.00
Task 5744 : 16458.00
Task 5745 : 184.00
Task 5746 : 190.00
Task 5747 : 93.00
Task 5748 : 165.00
Task 5749 : 189.00
Task 5750 : 142.00
Task 5751 : 169.00
Task 5752 : 16243.00
Task 5753 : 365.00
Task 5754 : 16253.00
Task 5755 : 472.00
Task 5756 : 16319.00
Task 5757 : 114.00
Task 5758 : 16278.00
Task 5759 : 151.00
Task 5760 : 186.00
Task 5761 : 578.00
Task 5762 : 16297.00
Task 5763 : 468.00
Task 5764 : 16299.00
Task 5765 : 862.00
Task 5766 : 686.00
Task 5767 : 209.00
Task 5768 : 168.00
Task 5769 : 634.00
Task 5770 : 621.00
Task 5771 : 473.00
Task 5772 : 565.00
Task 5773 : 586.00
Task 5774 : 183.00
Task 5775 : 176.00
Task 5776 : 157.00
Task 5777 : 183.00
Task 5778 : 159.00
Task 5779 : 234.00
Task 5780 : 193.00
Task 5781 : 153.00
Task 5782 : 185.00
Task 5783 : 168.00
Task 5784 : 4.00
Task 5785 : 161.00
Task 5786 : 215.00
Task 5787 : 263.00
Task 5788 : 160.00
Task 5789 : 206.00
Task 5790 : 177.00
Task 5791 : 16282.00
Task 5792 : 277.00
Task 5793 : 316.00
Task 5794 : 403.00
Task 5795 : 242.00
Task 5796 : 16310.00
Task 5797 : 353.00
Task 5798 : 16277.00
Task 5799 : 373.00
Task 5800 : 106.00
Task 5801 : 447.00
Task 5802 : 477.00
Task 5803 : 16251.00
Task 5804 : 85.00
Task 5805 : 444.00
Task 5806 : 178.00
Task 5807 : 147.00
Task 5808 : 16285.00
Task 5809 : 605.00
Task 5810 : 125.00
Task 5811 : 239.00
Task 5812 : 224.00
Task 5813 : 315.00
Task 5814 : 141.00
Task 5815 : 16243.00
Task 5816 : 187.00
Task 5817 : 103.00
Task 5818 : 121.00
Task 5819 : 501.00
Task 5820 : 127.00
Task 5821 : 91.00
Task 5822 : 137.00
Task 5823 : 253.00
Task 5824 : 207.00
Task 5825 : 609.00
Task 5826 : 157.00
Task 5827 : 104.00
Task 5828 : 165.00
Task 5829 : 164.00
Task 5830 : 118.00
Task 5831 : 132.00
Task 5832 : 171.00
Task 5833 : 197.00
Task 5834 : 109.00
Task 5835 : 171.00
Task 5836 : 126.00
Task 5837 : 166.00
Task 5838 : 87.00
Task 5839 : 72.00
Task 5840 : 143.00
Task 5841 : 118.00
Task 5842 : 251.00
Task 5843 : 154.00
Task 5844 : 69.00
Task 5845 : 87.00
Task 5846 : 58.00
Task 5847 : 117.00
Task 5848 : 101.00
Task 5849 : 116.00
Task 5850 : 94.00
Task 5851 : 76.00
Task 5852 : 100.00
Task 5853 : 100.00
Task 5854 : 86.00
Task 5855 : 70.00
Task 5856 : 111.00
Task 5857 : 125.00
Task 5858 : 103.00
Task 5859 : 117.00
Task 5860 : 99.00
Task 5861 : 118.00
Task 5862 : 79.00
Task 5863 : 134.00
Task 5864 : 112.00
Task 5865 : 66.00
Task 5866 : 128.00
Task 5867 : 106.00
Task 5868 : 86.00
Task 5869 : 105.00
Task 5870 : 84.00
Task 5871 : 116.00
Task 5872 : 55.00
Task 5873 : 125.00
Task 5874 : 98.00
Task 5875 : 99.00
Task 5876 : 122.00
Task 5877 : 73.00
Task 5878 : 128.00
Task 5879 : 93.00
Task 5880 : 107.00
Task 5881 : 68.00
Task 5882 : 107.00
Task 5883 : 104.00
Task 5884 : 125.00
Task 5885 : 102.00
Task 5886 : 82.00
Task 5887 : 101.00
Task 5888 : 135.00
Task 5889 : 120.00
Task 5890 : 64.00
Task 5891 : 107.00
Task 5892 : 85.00
Task 5893 : 99.00
Task 5894 : 83.00
Task 5895 : 114.00
Task 5896 : 91.00
Task 5897 : 54.00
Task 5898 : 75.00
Task 5899 : 129.00
Task 5900 : 98.00
Task 5901 : 84.00
Task 5902 : 70.00
Task 5903 : 118.00
Task 5904 : 98.00
Task 5905 : 128.00
Task 5906 : 96.00
Task 5907 : 80.00
Task 5908 : 114.00
Task 5909 : 125.00
Task 5910 : 109.00
Task 5911 : 118.00
Task 5912 : 111.00
Task 5913 : 116.00
Task 5914 : 87.00
Task 5915 : 101.00
Task 5916 : 66.00
Task 5917 : 100.00
Task 5918 : 131.00
Task 5919 : 122.00
Task 5920 : 93.00
Task 5921 : 58.00
Task 5922 : 82.00
Task 5923 : 87.00
Task 5924 : 76.00
Task 5925 : 104.00
Task 5926 : 83.00
Task 5927 : 71.00
Task 5928 : 86.00
Task 5929 : 81.00
Task 5930 : 87.00
Task 5931 : 71.00
Task 5932 : 77.00
Task 5933 : 69.00
Task 5934 : 76.00
Task 5935 : 55.00
Task 5936 : 71.00
Task 5937 : 47.00
Task 5938 : 50.00
Task 5939 : 79.00
Task 5940 : 54.00
Task 5941 : 64.00
Task 5942 : 59.00
Task 5943 : 49.00
Task 5944 : 46.00
Task 5945 : 64.00
Task 5946 : 53.00
Task 5947 : 44.00
Task 5948 : 47.00
Task 5949 : 41.00
Task 5950 : 46.00
Task 5951 : 55.00
Task 5952 : 38.00
Task 5953 : 46.00
Task 5954 : 44.00
Task 5955 : 35.00
Task 5956 : 43.00
Task 5957 : 37.00
Task 5958 : 56.00
Task 5959 : 44.00
Task 5960 : 34.00
Task 5961 : 45.00
Task 5962 : 44.00
Task 5963 : 52.00
Task 5964 : 48.00
Task 5965 : 41.00
Task 5966 : 50.00
Task 5967 : 43.00
Task 5968 : 43.00
Task 5969 : 38.00
Task 5970 : 58.00
Task 5971 : 39.00
Task 5972 : 55.00
Task 5973 : 49.00
Task 5974 : 44.00
Task 5975 : 31.00
Task 5976 : 28.00
Task 5977 : 36.00
Task 5978 : 29.00
Task 5979 : 30.00
Task 5980 : 37.00
Task 5981 : 24.00
Task 5982 : 22.00
Task 5983 : 25.00


==> plots/friendster-lambda.txt <==
friendster
65608366
27	13	6	3	1	1	1
867	867	867	867	769	623	465
1806067135	778239824	258464878	80056322	23919853	7397128	2432547
1978840062.00	1972407731.00	2027444222.00	2088761495.00	2006035292.00	1785261118.00	2224633523.00
1807707137.00	1789146502.00	1632172589.00	1674041250.00	1470495490.00	1411232381.00	1915891354.00
1791168448.00	1728843778.00	1603494161.00	1640977970.00	1465914091.00	1418761951.00	1971633165.00
1573.049

==> plots/twitter-lambda.txt <==
twitter
61578414
19	9	4	2	1	1	1
4102	4102	3951	3986	3069	2315	1237
1202513046	575871570	250003538	103662357	38746282	14206669	4802655
2210046373.00	2202831674.00	2123459596.00	2062444189.00	1998032390.00	2082927662.00	2400002935.00
1054675719.00	1059463626.00	1020096271.00	908776366.00	824624205.00	897976677.00	1284664296.00
1043820454.00	1068680997.00	993037992.00	889894364.00	812742243.00	896428153.00	1324178968.00
979.504
